The Effectiveness of Strategies to Contain SARS-CoV-2: Testing, Vaccinations, and NPIs

In order to slow the spread of the CoViD-19 pandemic, governments around the world have enacted a wide set of policies limiting the transmission of the disease. Initially, these focused on non-pharmaceutical interventions; more recently, vaccinations and large-scale rapid testing have started to play a major role. The objective of this study is to explain the quantitative effects of these policies on determining the course of the pandemic, allowing for factors like seasonality or virus strains with different transmission profiles. To do so, the study develops an agent-based simulation model, which is estimated using data for the second and the third wave of the CoViD-19 pandemic in Germany. The paper finds that during a period where vaccination rates rose from 5% to 40%, large-scale rapid testing had the largest effect on reducing infection numbers. Frequent large-scale rapid testing should remain part of strategies to contain CoViD-19; it can substitute for many non-pharmaceutical interventions that come at a much larger cost to individuals, society, and the economy.

==> figures/results/tables/case_fatality_rate.csv <==
date,0
2020-09-15,0.0075
2020-09-16,0.008
2020-09-17,0.0086
2020-09-18,0.0087
2020-09-19,0.0093
2020-09-20,0.0106
2020-09-21,0.0109
2020-09-22,0.0116
2020-09-23,0.0115
2020-09-24,0.0121
2020-09-25,0.0132
2020-09-26,0.0135
2020-09-27,0.0131
2020-09-28,0.0143
2020-09-29,0.0137
2020-09-30,0.0149
2020-10-01,0.0158
2020-10-02,0.0168
2020-10-03,0.0163
2020-10-04,0.0164
2020-10-05,0.0182
2020-10-06,0.019
2020-10-07,0.0208
2020-10-08,0.0221
2020-10-09,0.0246
2020-10-10,0.0268
2020-10-11,0.0279
2020-10-12,0.0288
2020-10-13,0.0315
2020-10-14,0.032
2020-10-15,0.0353
2020-10-16,0.0368
2020-10-17,0.0395
2020-10-18,0.0429
2020-10-19,0.0468
2020-10-20,0.0531
2020-10-21,0.0609
2020-10-22,0.0707
2020-10-23,0.0778
2020-10-24,0.0808
2020-10-25,0.0847
2020-10-26,0.0911
2020-10-27,0.0941
2020-10-28,0.097
2020-10-29,0.0943
2020-10-30,0.0915
2020-10-31,0.0891
2020-11-01,0.0887
2020-11-02,0.0877
2020-11-03,0.0839
2020-11-04,0.078
2020-11-05,0.0737
2020-11-06,0.0692
2020-11-07,0.0656
2020-11-08,0.0619
2020-11-09,0.0584
2020-11-10,0.0565
2020-11-11,0.055
2020-11-12,0.0539
2020-11-13,0.0536
2020-11-14,0.053
2020-11-15,0.0513
2020-11-16,0.0489
2020-11-17,0.0464
2020-11-18,0.0438
2020-11-19,0.0416
2020-11-20,0.039
2020-11-21,0.0366
2020-11-22,0.0351
2020-11-23,0.0335
2020-11-24,0.0321
2020-11-25,0.0312
2020-11-26,0.0308
2020-11-27,0.0308
2020-11-28,0.0313
2020-11-29,0.0312
2020-11-30,0.0311
2020-12-01,0.0321
2020-12-02,0.0331
2020-12-03,0.0346
2020-12-04,0.0357
2020-12-05,0.0361
2020-12-06,0.0374
2020-12-07,0.0389
2020-12-08,0.0405
2020-12-09,0.0411
2020-12-10,0.0426
2020-12-11,0.0436
2020-12-12,0.0455
2020-12-13,0.0465
2020-12-14,0.0479
2020-12-15,0.0491
2020-12-16,0.0507
2020-12-17,0.0509
2020-12-18,0.0511
2020-12-19,0.0513
2020-12-20,0.0522
2020-12-21,0.0527
2020-12-22,0.0533
2020-12-23,0.0544
2020-12-24,0.0521
2020-12-25,0.0495
2020-12-26,0.048
2020-12-27,0.047
2020-12-28,0.0468
2020-12-29,0.0466
2020-12-30,0.0457
2020-12-31,0.0439
2021-01-01,0.042
2021-01-02,0.0408
2021-01-03,0.0396
2021-01-04,0.0371
2021-01-05,0.0349
2021-01-06,0.0324
2021-01-07,0.0325
2021-01-08,0.0337
2021-01-09,0.0327
2021-01-10,0.0321
2021-01-11,0.0308
2021-01-12,0.0299
2021-01-13,0.0295
2021-01-14,0.0291
2021-01-15,0.0285
2021-01-16,0.0284
2021-01-17,0.0281
2021-01-18,0.0283
2021-01-19,0.0279
2021-01-20,0.0272
2021-01-21,0.0274
2021-01-22,0.0286
2021-01-23,0.0291
2021-01-24,0.0286
2021-01-25,0.0279
2021-01-26,0.0266
2021-01-27,0.0256
2021-01-28,0.0246
2021-01-29,0.0236
2021-01-30,0.0231
2021-01-31,0.0225
2021-02-01,0.0221
2021-02-02,0.0212
2021-02-03,0.0209
2021-02-04,0.0198
2021-02-05,0.0178
2021-02-06,0.0169
2021-02-07,0.0168
2021-02-08,0.0164
2021-02-09,0.016
2021-02-10,0.0152
2021-02-11,0.0147
2021-02-12,0.0147
2021-02-13,0.0145
2021-02-14,0.0145
2021-02-15,0.0147
2021-02-16,0.0149
2021-02-17,0.0153
2021-02-18,0.0155
2021-02-19,0.0157
2021-02-20,0.0159
2021-02-21,0.0161
2021-02-22,0.0164
2021-02-23,0.0161
2021-02-24,0.0159
2021-02-25,0.0158
2021-02-26,0.0157
2021-02-27,0.0159
2021-02-28,0.016
2021-03-01,0.0158
2021-03-02,0.0158
2021-03-03,0.0155
2021-03-04,0.0156
2021-03-05,0.0159
2021-03-06,0.0163
2021-03-07,0.0168
2021-03-08,0.0173
2021-03-09,0.018
2021-03-10,0.0195
2021-03-11,0.0206
2021-03-12,0.0214
2021-03-13,0.022
2021-03-14,0.0222
2021-03-15,0.0221
2021-03-16,0.0227
2021-03-17,0.023
2021-03-18,0.0232
2021-03-19,0.0236
2021-03-20,0.0234
2021-03-21,0.0237
2021-03-22,0.0238
2021-03-23,0.0248
2021-03-24,0.0251
2021-03-25,0.0258
2021-03-26,0.0261
2021-03-27,0.0266
2021-03-28,0.0267
2021-03-29,0.0273
2021-03-30,0.0268
2021-03-31,0.0267
2021-04-01,0.0264
2021-04-02,0.0255
2021-04-03,0.0255
2021-04-04,0.0252
2021-04-05,0.0237
2021-04-06,0.0231
2021-04-07,0.022
2021-04-08,0.021
2021-04-09,0.0204
2021-04-10,0.0198
2021-04-11,0.019
2021-04-12,0.0188
2021-04-13,0.0178
2021-04-14,0.0172
2021-04-15,0.0163
2021-04-16,0.0159
2021-04-17,0.0152
2021-04-18,0.0152
2021-04-19,0.0146
2021-04-20,0.0143
2021-04-21,0.0138
2021-04-22,0.0133
2021-04-23,0.0127
2021-04-24,0.0124
2021-04-25,0.0119
2021-04-26,0.0116
2021-04-27,0.0109
2021-04-28,0.0107
2021-04-29,0.0101
2021-04-30,0.01
2021-05-01,0.0098
2021-05-02,0.0096
2021-05-03,0.0094
2021-05-04,0.0094
2021-05-05,0.0087
2021-05-06,0.0082
2021-05-07,0.0074
2021-05-08,0.0066
2021-05-09,0.0063
2021-05-10,0.0058
2021-05-11,0.0051
2021-05-12,0.0047
2021-05-13,0.0044
2021-05-14,0.0039
2021-05-15,0.0038
2021-05-16,0.0036
2021-05-17,0.0033
2021-05-18,0.003
2021-05-19,0.0027
2021-05-20,0.0026
2021-05-21,0.0024
2021-05-22,0.0022
2021-05-23,0.0021
2021-05-24,0.0019
2021-05-25,0.0017
2021-05-26,0.0016
2021-05-27,0.0014
2021-05-28,0.0014
2021-05-29,0.0012
2021-05-30,0.0011
2021-05-31,0.001
2021-06-01,0.001
2021-06-02,0.0009
2021-06-03,0.0008
2021-06-04,0.0007
2021-06-05,0.0007
2021-06-06,0.0006


==> figures/results/tables/empirical_analogues.csv <==
date,new_known_case,newly_deceased,share_ever_rapid_test,share_rapid_test_in_last_week,share_b117,ever_vaccinated,r_effective
2020-02-09,0.051,0.0,,,,,
2020-02-10,0.084,0.0,,,,,
2020-02-11,0.084,0.0,,,,,
2020-02-12,0.074,0.0,,,,,
2020-02-13,0.066,0.0,,,,,
2020-02-14,0.063,0.001,,,,,
2020-02-15,0.071,0.001,,,,,
2020-02-16,0.08,0.001,,,,,
2020-02-17,0.076,0.001,,,,,
2020-02-18,0.082,0.002,,,,,
2020-02-19,0.092,0.004,,,,,
2020-02-20,0.124,0.007,,,,,
2020-02-21,0.139,0.006,,,,,
2020-02-22,0.153,0.006,,,,,
2020-02-23,0.19,0.007,,,,,
2020-02-24,0.259,0.007,,,,,
2020-02-25,0.371,0.008,,,,,
2020-02-26,0.547,0.017,,,,,
2020-02-27,0.704,0.016,,,,,
2020-02-28,0.945,0.02,,,,,
2020-02-29,1.145,0.023,,,,,
2020-03-01,1.373,0.027,,,,,
2020-03-02,1.647,0.037,,,,,
2020-03-03,1.887,0.048,,,,,
2020-03-04,2.196,0.051,,,,,
2020-03-05,2.553,0.059,,,,,
2020-03-06,3.106,0.077,,,,,2.34
2020-03-07,3.859,0.101,,,,,2.56
2020-03-08,4.908,0.123,,,,,2.93
2020-03-09,6.681,0.143,,,,,3.13
2020-03-10,9.025,0.172,,,,,3.22
2020-03-11,11.927,0.218,,,,,3.12
2020-03-12,15.178,0.28,,,,,2.84
2020-03-13,19.066,0.351,,,,,2.5
2020-03-14,22.775,0.398,,,,,2.18
2020-03-15,26.318,0.488,,,,,1.99
2020-03-16,30.799,0.622,,,,,1.74
2020-03-17,34.04,0.733,,,,,1.56
2020-03-18,36.849,0.846,,,,,1.39
2020-03-19,38.576,0.927,,,,,1.24
2020-03-20,40.127,1.07,,,,,1.13
2020-03-21,40.54,1.171,,,,,1.04
2020-03-22,39.773,1.208,,,,,0.98
2020-03-23,39.147,1.352,,,,,0.92
2020-03-24,38.049,1.453,,,,,0.9
2020-03-25,37.342,1.593,,,,,0.9
2020-03-26,36.942,1.714,,,,,0.88
2020-03-27,36.039,1.783,,,,,0.9
2020-03-28,35.675,1.928,,,,,0.9
2020-03-29,35.217,1.981,,,,,0.9
2020-03-30,34.49,2.046,,,,,0.92
2020-03-31,34.417,2.112,,,,,0.93
2020-04-01,34.27,2.178,,,,,0.93
2020-04-02,34.257,2.306,,,,,0.95
2020-04-03,34.169,2.411,,,,,0.93
2020-04-04,33.363,2.369,,,,,0.92
2020-04-05,32.895,2.406,,,,,0.89
2020-04-06,31.855,2.388,,,,,0.89
2020-04-07,31.24,2.384,,,,,0.87
2020-04-08,30.027,2.341,,,,,0.85
2020-04-09,28.866,2.241,,,,,0.83
2020-04-10,26.7,2.072,,,,,0.81
2020-04-11,25.572,1.996,,,,,0.81
2020-04-12,24.678,1.935,,,,,0.79
2020-04-13,22.61,1.734,,,,,0.79
2020-04-14,20.924,1.607,,,,,0.78
2020-04-15,19.46,1.469,,,,,0.76
2020-04-16,18.095,1.323,,,,,0.78
2020-04-17,17.627,1.234,,,,,0.8
2020-04-18,16.804,1.151,,,,,0.81
2020-04-19,16.072,1.087,,,,,0.84
2020-04-20,15.87,1.082,,,,,0.84
2020-04-21,15.199,1.011,,,,,0.82
2020-04-22,14.578,0.93,,,,,0.83
2020-04-23,13.888,0.896,,,,,0.81
2020-04-24,13.017,0.825,,,,,0.81
2020-04-25,12.387,0.781,,,,,0.83
2020-04-26,11.786,0.704,,,,,0.82
2020-04-27,11.251,0.633,,,,,0.82
2020-04-28,10.735,0.594,,,,,0.81
2020-04-29,9.99,0.553,,,,,0.81
2020-04-30,9.454,0.501,,,,,0.81
2020-05-01,8.741,0.463,,,,,0.82
2020-05-02,8.21,0.418,,,,,0.85
2020-05-03,7.973,0.405,,,,,0.86
2020-05-04,7.565,0.378,,,,,0.89
2020-05-05,7.348,0.343,,,,,0.9
2020-05-06,7.134,0.301,,,,,0.89
2020-05-07,6.787,0.272,,,,,0.9
2020-05-08,6.707,0.269,,,,,0.89
2020-05-09,6.614,0.248,,,,,0.87
2020-05-10,6.433,0.249,,,,,0.87
2020-05-11,6.252,0.224,,,,,0.85
2020-05-12,5.943,0.198,,,,,0.85
2020-05-13,5.689,0.198,,,,,0.85
2020-05-14,5.428,0.175,,,,,0.89
2020-05-15,5.347,0.171,,,,,0.92
2020-05-16,5.223,0.19,,,,,0.93
2020-05-17,5.158,0.176,,,,,0.96
2020-05-18,5.09,0.164,,,,,0.92
2020-05-19,4.957,0.16,,,,,0.92
2020-05-20,4.954,0.165,,,,,0.91
2020-05-21,4.684,0.153,,,,,0.85
2020-05-22,4.327,0.131,,,,,0.83
2020-05-23,4.146,0.116,,,,,0.82
2020-05-24,4.022,0.107,,,,,0.81
2020-05-25,3.812,0.104,,,,,0.87
2020-05-26,3.855,0.105,,,,,0.89
2020-05-27,3.648,0.084,,,,,0.91
2020-05-28,3.687,0.087,,,,,0.94
2020-05-29,3.617,0.078,,,,,0.92
2020-05-30,3.61,0.071,,,,,0.92
2020-05-31,3.519,0.071,,,,,0.87
2020-06-01,3.266,0.069,,,,,0.89
2020-06-02,2.995,0.059,,,,,0.89
2020-06-03,2.918,0.051,,,,,0.91
2020-06-04,2.923,0.046,,,,,0.95
2020-06-05,2.927,0.047,,,,,0.96
2020-06-06,2.84,0.049,,,,,0.96
2020-06-07,2.802,0.048,,,,,1.01
2020-06-08,2.954,0.043,,,,,1.03
2020-06-09,3.031,0.042,,,,,1.04
2020-06-10,3.06,0.045,,,,,1.06
2020-06-11,2.894,0.042,,,,,1.05
2020-06-12,2.884,0.052,,,,,1.07
2020-06-13,2.966,0.048,,,,,1.11
2020-06-14,3.058,0.046,,,,,1.19
2020-06-15,3.1,0.047,,,,,1.43
2020-06-16,3.73,0.048,,,,,1.48
2020-06-17,4.008,0.046,,,,,1.47
2020-06-18,4.305,0.045,,,,,1.42
2020-06-19,4.76,0.034,,,,,1.19
2020-06-20,4.89,0.039,,,,,1.13
2020-06-21,4.994,0.04,,,,,1.04
2020-06-22,5.135,0.039,,,,,0.83
2020-06-23,4.628,0.04,,,,,0.76
2020-06-24,4.336,0.036,,,,,0.73
2020-06-25,4.258,0.042,,,,,0.73
2020-06-26,3.959,0.043,,,,,0.83
2020-06-27,3.813,0.036,,,,,0.87
2020-06-28,3.713,0.031,,,,,0.89
2020-06-29,3.635,0.033,,,,,0.93
2020-06-30,3.567,0.027,,,,,0.95
2020-07-01,3.523,0.03,,,,,0.94
2020-07-02,3.424,0.029,,,,,0.93
2020-07-03,3.312,0.028,,,,,0.9
2020-07-04,3.261,0.028,,,,,0.92
2020-07-05,3.235,0.033,,,,,0.92
2020-07-06,3.129,0.031,,,,,0.93
2020-07-07,3.045,0.036,,,,,0.93
2020-07-08,2.993,0.033,,,,,0.95
2020-07-09,2.97,0.031,,,,,1.01
2020-07-10,3.023,0.03,,,,,1.07
2020-07-11,3.096,0.031,,,,,1.12
2020-07-12,3.092,0.027,,,,,1.17
2020-07-13,3.222,0.027,,,,,1.19
2020-07-14,3.327,0.025,,,,,1.23
2020-07-15,3.54,0.028,,,,,1.23
2020-07-16,3.677,0.031,,,,,1.19
2020-07-17,3.765,0.031,,,,,1.17
2020-07-18,3.934,0.031,,,,,1.14
2020-07-19,4.125,0.041,,,,,1.16
2020-07-20,4.288,0.047,,,,,1.17
2020-07-21,4.446,0.046,,,,,1.19
2020-07-22,4.572,0.047,,,,,1.2
2020-07-23,4.736,0.042,,,,,1.19
2020-07-24,4.986,0.04,,,,,1.17
2020-07-25,5.101,0.041,,,,,1.14
2020-07-26,5.171,0.036,,,,,1.12
2020-07-27,5.261,0.035,,,,,1.09
2020-07-28,5.423,0.033,,,,,1.06
2020-07-29,5.542,0.031,,,,,1.06
2020-07-30,5.678,0.034,,,,,1.05
2020-07-31,5.825,0.048,,,,,1.08
2020-08-01,5.952,0.046,,,,,1.13
2020-08-02,6.086,0.045,,,,,1.17
2020-08-03,6.348,0.041,,,,,1.19
2020-08-04,6.6,0.043,,,,,1.19
2020-08-05,6.87,0.039,,,,,1.17
2020-08-06,7.254,0.037,,,,,1.17
2020-08-07,7.484,0.027,,,,,1.16
2020-08-08,7.657,0.03,,,,,1.13
2020-08-09,7.72,0.03,,,,,1.14
2020-08-10,8.145,0.035,,,,,1.14
2020-08-11,8.488,0.035,,,,,1.16
2020-08-12,9.036,0.043,,,,,1.18
2020-08-13,9.449,0.046,,,,,1.17
2020-08-14,9.807,0.048,,,,,1.15
2020-08-15,9.958,0.048,,,,,1.12
2020-08-16,10.181,0.046,,,,,1.07
2020-08-17,10.547,0.043,,,,,1.06
2020-08-18,10.892,0.045,,,,,1.03
2020-08-19,11.013,0.041,,,,,0.99
2020-08-20,10.986,0.037,,,,,0.97
2020-08-21,11.175,0.03,,,,,0.95
2020-08-22,11.293,0.027,,,,,0.95
2020-08-23,11.331,0.028,,,,,0.97
2020-08-24,11.258,0.024,,,,,0.98
2020-08-25,11.284,0.023,,,,,0.98
2020-08-26,11.183,0.019,,,,,0.98
2020-08-27,11.216,0.02,,,,,0.98
2020-08-28,10.97,0.028,,,,,0.98
2020-08-29,10.765,0.031,,,,,0.97
2020-08-30,10.684,0.03,,,,,0.96
2020-08-31,10.416,0.033,,,,,0.98
2020-09-01,10.322,0.035,,,,,1.01
2020-09-02,10.167,0.042,,,,,1.03
2020-09-03,10.153,0.043,,,,,1.06
2020-09-04,10.413,0.047,,,,,1.06
2020-09-05,10.741,0.051,,,,,1.08
2020-09-06,11.01,0.055,,,,,1.1
2020-09-07,11.482,0.059,,,,,1.09
2020-09-08,11.712,0.069,,,,,1.1
2020-09-09,12.155,0.069,,,,,1.11
2020-09-10,12.483,0.072,,,,,1.12
2020-09-11,12.673,0.076,,,,,1.15
2020-09-12,13.007,0.081,,,,,1.14
2020-09-13,13.249,0.081,,,,,1.15
2020-09-14,13.588,0.083,,,,,1.15
2020-09-15,13.99,0.082,,,,,1.14
2020-09-16,14.4,0.088,,,,,1.12
2020-09-17,14.772,0.094,,,,,1.07
2020-09-18,15.12,0.098,,,,,1.03
2020-09-19,15.171,0.105,,,,,1.01
2020-09-20,15.188,0.12,,,,,1.01
2020-09-21,15.342,0.123,,,,,1.02
2020-09-22,15.411,0.131,,,,,1.04
2020-09-23,15.488,0.129,,,,,1.06
2020-09-24,15.692,0.136,,,,,1.09
2020-09-25,16.014,0.145,,,,,1.11
2020-09-26,16.498,0.146,,,,,1.12
2020-09-27,16.808,0.14,,,,,1.12
2020-09-28,17.263,0.149,,,,,1.13
2020-09-29,17.873,0.141,,,,,1.15
2020-09-30,18.584,0.152,,,,,1.19
2020-10-01,19.57,0.16,,,,,1.23
2020-10-02,20.886,0.175,,,,,1.28
2020-10-03,22.146,0.175,,,,,1.31
2020-10-04,23.149,0.181,,,,,1.36
2020-10-05,24.852,0.208,,,,,1.38
2020-10-06,26.78,0.223,,,,,1.39
2020-10-07,29.018,0.253,,,,,1.38
2020-10-08,31.219,0.276,,,,,1.35
2020-10-09,33.586,0.312,,,,,1.32
2020-10-10,35.683,0.348,,,,,1.29
2020-10-11,37.619,0.37,,,,,1.3
2020-10-12,40.429,0.392,,,,,1.31
2020-10-13,43.524,0.441,,,,,1.34
2020-10-14,47.461,0.461,,,,,1.37
2020-10-15,51.407,0.522,,,,,1.38
2020-10-16,55.763,0.557,,,,,1.37
2020-10-17,59.194,0.599,,,,,1.38
2020-10-18,62.837,0.652,,,,,1.4
2020-10-19,68.151,0.718,,,,,1.42
2020-10-20,74.72,0.818,,,,,1.44
2020-10-21,82.101,0.943,,,,,1.43
2020-10-22,89.464,1.11,,,,,1.39
2020-10-23,96.978,1.246,,,,,1.34
2020-10-24,103.452,1.333,,,,,1.29
2020-10-25,108.633,1.424,,,,,1.26
2020-10-26,115.436,1.572,,,,,1.21
2020-10-27,121.493,1.682,,,,,1.17
2020-10-28,127.149,1.802,,,,,1.13
2020-10-29,131.578,1.845,,,,,1.09
2020-10-30,135.622,1.912,,,,,1.06
2020-10-31,137.547,1.972,,,,,1.04
2020-11-01,140.206,2.054,,,,,1.04
2020-11-02,143.939,2.18,,,,,1.03
2020-11-03,146.239,2.247,,,,,1.03
2020-11-04,147.249,2.263,,,,,1.02
2020-11-05,148.778,2.302,,,,,0.99
2020-11-06,149.64,2.324,,,,,0.98
2020-11-07,151.195,2.342,,,,,0.97
2020-11-08,149.829,2.33,,,,,0.96
2020-11-09,149.113,2.363,,,,,0.96
2020-11-10,149.182,2.459,,,,,0.97
2020-11-11,150.186,2.608,,,,,0.99
2020-11-12,151.487,2.771,,,,,1.02
2020-11-13,152.714,2.988,,,,,1.04
2020-11-14,152.686,3.136,,,,,1.05
2020-11-15,152.328,3.227,,,,,1.05
2020-11-16,151.969,3.335,,,,,1.04
2020-11-17,152.088,3.467,,,,,1.04
2020-11-18,152.604,3.6,,,,,1.02
2020-11-19,152.89,3.723,,,,,1.0
2020-11-20,152.742,3.78,,,,,0.98
2020-11-21,151.206,3.786,,,,,0.95
2020-11-22,150.453,3.818,,,,,0.94
2020-11-23,149.645,3.872,,,,,0.94
2020-11-24,148.386,3.894,,,,,0.94
2020-11-25,147.094,3.97,,,,,0.94
2020-11-26,145.875,4.047,,,,,0.96
2020-11-27,144.641,4.177,,,,,0.98
2020-11-28,146.055,4.311,,,,,1.0
2020-11-29,146.42,4.367,,,,,1.03
2020-11-30,146.667,4.483,,,,,1.07
2020-12-01,148.506,4.7,,,,,1.09
2020-12-02,150.7,4.875,,,,,1.12
2020-12-03,155.198,5.143,,,,,1.14
2020-12-04,159.247,5.343,,,,,1.15
2020-12-05,162.337,5.457,,,,,1.16
2020-12-06,166.5,5.599,,,,,1.16
2020-12-07,171.813,5.805,,,,,1.15
2020-12-08,177.324,6.04,,,,,1.15
2020-12-09,182.478,6.171,,,,,1.13
2020-12-10,187.018,6.447,,,,,1.11
2020-12-11,191.551,6.652,,,,,1.09
2020-12-12,196.22,6.945,,,,,1.07
2020-12-13,198.289,7.076,,,,,1.05
2020-12-14,201.047,7.28,,,,,1.04
2020-12-15,203.133,7.466,0.137,,,,1.03
2020-12-16,205.983,7.737,,,,,1.01
2020-12-17,207.017,7.778,,,,,0.99
2020-12-18,207.919,7.812,,,,,0.97
2020-12-19,206.631,7.763,,,,,0.96
2020-12-20,206.947,7.859,,,,,0.94
2020-12-21,204.245,7.889,,,,,0.91
2020-12-22,202.38,7.908,,,,,0.88
2020-12-23,200.871,7.996,,,,,0.85
2020-12-24,191.171,7.605,,,,,0.83
2020-12-25,176.234,7.153,,,,,0.83
2020-12-26,168.975,7.007,,,,,0.86
2020-12-27,165.557,6.876,,,,,0.89
2020-12-28,163.02,6.863,,,,0.0,0.93
2020-12-29,160.695,6.919,,,,0.001,0.95
2020-12-30,157.037,6.882,,,,0.002,0.95
2020-12-31,154.246,6.81,,,,0.002,0.95
2021-01-01,152.487,6.695,,,,0.002,0.97
2021-01-02,151.314,6.625,,,,0.003,0.98
2021-01-03,150.342,6.596,,,,0.003,0.99
2021-01-04,148.398,6.38,,,,0.004,0.99
2021-01-05,147.495,6.192,,,,0.004,1.0
2021-01-06,144.44,5.905,,,,0.005,1.01
2021-01-07,147.873,6.086,,,,0.006,1.02
2021-01-08,156.587,6.459,,,,0.007,1.0
2021-01-09,157.913,6.417,,,,0.007,0.96
2021-01-10,155.186,6.359,,,,0.008,0.91
2021-01-11,151.807,6.198,,,,0.009,0.88
2021-01-12,147.706,6.069,,,,0.01,0.88
2021-01-13,145.081,6.077,,,,0.011,0.88
2021-01-14,141.095,6.023,,,,0.012,0.9
2021-01-15,136.137,5.924,,,0.018,0.013,0.92
2021-01-16,133.751,5.872,,,0.019,0.014,0.93
2021-01-17,131.799,5.806,,,0.02,0.014,0.94
2021-01-18,128.44,5.781,,,0.022,0.015,0.94
2021-01-19,125.069,5.643,,,0.025,0.016,0.94
2021-01-20,121.235,5.459,,,0.027,0.017,0.94
2021-01-21,117.845,5.233,,,0.029,0.017,0.93
2021-01-22,114.423,5.048,,,0.031,0.018,0.93
2021-01-23,111.896,4.923,,,0.034,0.019,0.92
2021-01-24,109.546,4.742,,,0.036,0.019,0.91
2021-01-25,106.101,4.546,,,0.038,0.02,0.9
2021-01-26,103.076,4.282,,,0.039,0.02,0.88
2021-01-27,99.072,4.023,,,0.041,0.021,0.88
2021-01-28,95.661,3.801,,,0.042,0.021,0.89
2021-01-29,93.158,3.598,,,0.044,0.022,0.89
2021-01-30,91.371,3.493,,,0.045,0.023,0.9
2021-01-31,89.761,3.388,,,0.047,0.023,0.89
2021-02-01,87.982,3.275,,,0.051,0.024,0.89
2021-02-02,84.718,3.123,,,0.054,0.024,0.9
2021-02-03,82.605,3.017,,,0.058,0.025,0.89
2021-02-04,80.413,2.929,,,0.061,0.026,0.89
2021-02-05,77.559,2.784,,,0.065,0.027,0.89
2021-02-06,75.271,2.664,,,0.068,0.027,0.89
2021-02-07,73.686,2.611,,,0.072,0.028,0.88
2021-02-08,71.334,2.486,,,0.087,0.028,0.88
2021-02-09,68.501,2.367,,,0.102,0.029,0.88
2021-02-10,65.723,2.2,,,0.117,0.03,0.89
2021-02-11,63.681,2.08,,,0.131,0.031,0.91
2021-02-12,62.541,1.998,,,0.146,0.032,0.94
2021-02-13,60.867,1.945,,,0.161,0.032,0.97
2021-02-14,61.265,1.913,,,0.176,0.033,0.99
2021-02-15,61.7,1.893,,,0.188,0.034,1.01
2021-02-16,62.105,1.869,,,0.2,0.035,1.03
2021-02-17,62.354,1.859,,,0.212,0.036,1.05
2021-02-18,63.024,1.823,,,0.223,0.037,1.06
2021-02-19,63.469,1.794,,,0.235,0.038,1.07
2021-02-20,65.313,1.778,,,0.247,0.039,1.06
2021-02-21,65.254,1.764,,,0.259,0.04,1.05
2021-02-22,65.555,1.741,,,0.279,0.041,1.04
2021-02-23,66.28,1.664,0.228,,0.299,0.042,1.02
2021-02-24,66.74,1.578,,,0.319,0.044,1.01
2021-02-25,66.866,1.51,,,0.34,0.045,1.01
2021-02-26,67.457,1.465,,,0.36,0.047,1.0
2021-02-27,67.43,1.454,,,0.38,0.048,1.0
2021-02-28,68.129,1.436,,,0.4,0.049,1.02
2021-03-01,68.865,1.387,,,0.421,0.051,1.02
2021-03-02,69.506,1.34,,,0.441,0.053,1.04
2021-03-03,70.243,1.281,,,0.462,0.055,1.05
2021-03-04,71.12,1.254,,,0.483,0.057,1.06
2021-03-05,71.918,1.236,,,0.504,0.06,1.08
2021-03-06,72.906,1.228,,,0.524,0.061,1.1
2021-03-07,73.777,1.235,,,0.545,0.063,1.12
2021-03-08,75.29,1.236,,,0.558,0.065,1.14
2021-03-09,77.337,1.231,0.269,,0.571,0.067,1.15
2021-03-10,80.727,1.278,,,0.584,0.07,1.17
2021-03-11,84.316,1.314,,,0.597,0.073,1.17
2021-03-12,88.09,1.341,,,0.61,0.076,1.17
2021-03-13,91.607,1.341,,,0.623,0.078,1.17
2021-03-14,94.517,1.359,,,0.636,0.08,1.17
2021-03-15,98.129,1.363,,,0.647,0.082,1.17
2021-03-16,102.518,1.408,,,0.658,0.083,1.17
2021-03-17,107.017,1.434,,,0.669,0.085,1.16
2021-03-18,110.513,1.463,,,0.68,0.086,1.14
2021-03-19,113.619,1.498,,,0.691,0.088,1.13
2021-03-20,116.816,1.529,,,0.702,0.09,1.13
2021-03-21,119.196,1.545,,,0.713,0.092,1.13
2021-03-22,122.561,1.559,,,0.723,0.094,1.14
2021-03-23,126.542,1.645,0.312,,0.734,0.097,1.13
2021-03-24,130.592,1.678,,,0.744,0.1,1.12
2021-03-25,135.316,1.725,,,0.754,0.103,1.1
2021-03-26,139.223,1.76,,,0.764,0.106,1.06
2021-03-27,141.182,1.796,,,0.775,0.109,1.03
2021-03-28,141.653,1.816,,,0.785,0.111,1.0
2021-03-29,142.381,1.883,,,0.791,0.113,0.98
2021-03-30,142.069,1.864,,,0.796,0.116,0.96
2021-03-31,141.525,1.873,,,0.802,0.119,0.96
2021-04-01,141.865,1.881,,,0.807,0.122,0.96
2021-04-02,138.555,1.836,,,0.813,0.124,0.96
2021-04-03,135.464,1.857,,,0.818,0.126,0.98
2021-04-04,135.825,1.86,,,0.824,0.128,0.97
2021-04-05,132.128,1.782,,,0.828,0.13,1.0
2021-04-06,129.924,1.784,,,0.832,0.133,1.03
2021-04-07,131.396,1.775,0.444,,0.836,0.14,1.06
2021-04-08,134.169,1.775,,,0.841,0.148,1.11
2021-04-09,140.14,1.798,,,0.845,0.154,1.12
2021-04-10,146.686,1.817,,,0.849,0.158,1.12
2021-04-11,148.781,1.792,,,0.853,0.161,1.14
2021-04-12,155.611,1.845,,,0.859,0.165,1.12
2021-04-13,162.9,1.829,,,0.865,0.171,1.09
2021-04-14,166.275,1.839,,,0.871,0.179,1.06
2021-04-15,165.887,1.8,,,0.877,0.186,1.02
2021-04-16,167.16,1.812,,,0.883,0.193,1.01
2021-04-17,167.21,1.772,,,0.889,0.196,1.02
2021-04-18,168.749,1.817,,,0.895,0.199,1.03
2021-04-19,169.8,1.792,,,0.898,0.203,1.03
2021-04-20,171.888,1.813,0.559,0.295,0.9,0.209,1.04
2021-04-21,173.225,1.796,,,0.903,0.217,1.02
2021-04-22,174.081,1.794,,,0.905,0.224,1.0
2021-04-23,173.354,1.77,,,0.908,0.23,0.98
2021-04-24,172.413,1.757,,,0.91,0.233,0.95
2021-04-25,170.223,1.684,,,0.913,0.236,0.93
2021-04-26,167.566,1.647,,,0.912,0.24,0.91
2021-04-27,162.928,1.549,,,0.912,0.249,0.89
2021-04-28,158.38,1.513,,,0.911,0.261,0.88
2021-04-29,153.388,1.433,,,0.91,0.271,0.88
2021-04-30,148.787,1.388,,,0.909,0.279,0.88
2021-05-01,145.018,1.331,,,0.909,0.282,0.88
2021-05-02,141.792,1.308,,,0.908,0.284,0.88
2021-05-03,137.364,1.246,,,0.902,0.288,0.88
2021-05-04,133.408,1.225,0.637,0.422,0.897,0.296,0.87
2021-05-05,128.419,1.148,,,0.891,0.308,0.87
2021-05-06,123.934,1.094,,,0.885,0.317,0.87
2021-05-07,119.182,1.041,,,0.879,0.325,0.87
2021-05-08,114.845,0.965,,,0.874,0.328,0.86
2021-05-09,111.989,0.937,,,0.868,0.33,0.85
2021-05-10,108.099,0.904,,,,0.335,0.84
2021-05-11,102.718,0.827,,,,0.345,0.82
2021-05-12,97.64,0.776,,,,0.357,0.8
2021-05-13,90.647,0.727,,,,0.36,0.8
2021-05-14,83.973,0.645,,,,0.367,0.8
2021-05-15,80.12,0.642,,,,0.37,0.81
2021-05-16,77.672,0.613,,,,0.372,0.81
2021-05-17,73.777,0.558,,,,0.376,0.81
2021-05-18,69.728,0.514,0.683,0.435,,0.382,0.8
2021-05-19,64.9,0.466,,,,0.389,0.81
2021-05-20,62.951,0.446,,,,0.395,0.81
2021-05-21,60.98,0.42,,,,0.4,0.8
2021-05-22,57.472,0.387,,,,0.402,0.79
2021-05-23,54.106,0.36,,,,0.404,0.74
2021-05-24,49.68,0.32,,,,0.406,0.73
2021-05-25,43.881,0.282,,,,0.409,0.73
2021-05-26,40.231,0.253,,,,0.416,0.75
2021-05-27,38.437,0.22,,,,0.422,0.79
2021-05-28,36.206,0.204,,,,0.427,0.81
2021-05-29,34.13,0.17,,,,0.429,0.83
2021-05-30,33.167,0.16,,,,0.43,0.84
2021-05-31,32.737,0.142,,,,0.433,0.82
2021-06-01,32.37,0.135,,,,0.439,0.81
2021-06-02,30.413,0.116,,,,0.446,0.79
2021-06-03,27.31,0.1,,,,0.45,0.77
2021-06-04,24.717,0.084,,,,0.454,0.78
2021-06-05,23.14,0.084,,,,0.456,0.79
2021-06-06,22.286,0.071,,,,0.457,0.8
2021-06-07,21.201,0.07,,,,0.459,0.81
2021-06-08,19.698,0.054,,,,0.464,0.78
2021-06-09,17.9,0.046,,,,0.47,0.77
2021-06-10,16.978,0.039,,,,0.476,0.75
2021-06-11,16.154,0.035,,,,0.481,0.74
2021-06-12,15.067,0.025,,,,0.483,0.73
2021-06-13,14.1,0.023,,,,0.484,0.69
2021-06-14,12.914,0.017,,,,0.487,0.68
2021-06-15,,,,,,0.491,0.68
2021-06-16,,,,,,0.497,0.68
2021-06-17,,,,,,0.502,
2021-06-18,,,,,,0.507,
2021-06-19,,,,,,0.508,
2021-06-20,,,,,,0.509,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_0.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014350448289904912,0.0,0.0,0.0,0.0,,0.021021021021021023,,,,
0,2021-01-03,2320485,0.0,0.00010989082023801059,0.0,0.0,0.0,0.0,,0.01568627450980392,,,,
0,2021-01-04,2320485,0.0,0.0016608596909697757,4.9989549598467565e-05,0.0,0.0,0.0,,0.009859885832900882,0.0,,,
0,2021-01-05,2320485,0.0,0.0010131502681551487,2.542571919232402e-05,0.0,0.0,0.0,,0.008081667375584857,0.0,,,
0,2021-01-06,2320485,0.0,0.000904983225489499,3.188988508867758e-05,0.0,0.0,0.0,,0.005714285714285714,0.013513513513513514,,,
0,2021-01-07,2320485,0.0,0.0008842978946211675,0.0001297142623201615,0.0,0.0,0.0,,0.008284600389863547,0.006644518272425249,,,
0,2021-01-08,2320485,0.0,0.0008636125637528361,5.38680491362797e-05,0.0,0.0,0.0,,0.0074850299401197605,0.0,,,
0,2021-01-09,2320485,0.0,0.00032967246071403174,0.0,0.0,0.0,0.0,,0.03529411764705882,,,,
0,2021-01-10,2320485,0.0,0.00021030086382803595,0.0,0.0,0.0,0.0,,0.03278688524590164,,,,
0,2021-01-11,2320485,0.0,0.0031010758526773497,0.0005507469343693236,0.0,0.0,0.0,,0.00792106725958866,0.002347417840375587,,,
0,2021-01-12,2320485,0.0,0.0021702359636024365,0.0001684992576982829,0.0,0.0,0.0,,0.006354249404289118,0.0025575447570332483,,,
0,2021-01-13,2320485,0.0,0.0018711605547978116,0.00015255431515394412,0.0,0.0,0.0,,0.0052970981114693685,0.005649717514124294,,,
0,2021-01-14,2320485,0.0,0.0017436010144431012,0.00021116275261421643,0.0,0.0,0.0,,0.007909045971329708,0.006122448979591836,,,
0,2021-01-15,2320485,0.0,0.0016953352424169948,0.00015384714833321483,0.0,0.0,0.0,,0.0035587188612099642,0.0056022408963585435,,,
0,2021-01-16,2320485,0.0,0.0005201498824599168,0.0,0.0,0.0,0.0,,0.03976801988400994,,,,
0,2021-01-17,2320485,0.0,0.00030295390834243703,0.0,0.0,0.0,0.0,,0.032716927453769556,,,,
0,2021-01-18,2320485,0.0,0.0044102849188854916,0.0007261413023570503,0.0,0.0,0.0,,0.005081102208325191,0.002373887240356083,,,
0,2021-01-19,2320485,0.0,0.0033204265487602807,0.0002977825756253542,0.0,0.0,0.0,,0.0057105775470473715,0.002894356005788712,,,
0,2021-01-20,2320485,0.0,0.0029442120935925034,0.00027192591203993995,0.0,0.0,0.0,,0.006147540983606557,0.003169572107765452,,,
0,2021-01-21,2320485,0.0,0.002645998573574059,0.0002964897424460835,0.0,0.0,0.0,,0.005374592833876222,0.0029069767441860465,,,
0,2021-01-22,2320485,0.0,0.0025042178682473707,0.0002607213578195937,0.0,0.0,0.0,,0.003785923249010497,0.006611570247933884,,,
0,2021-01-23,2320485,0.0,0.0006839087518342071,0.0,0.0,0.0,0.0,,0.030245746691871456,,,,
0,2021-01-24,2320485,0.0,0.0004149994505458988,0.0,0.0,0.0,0.0,,0.024922118380062305,,,,
0,2021-01-25,2320485,0.0,0.005616498275145067,0.00088860733855207,0.0,0.0,0.0,,0.004987339829663162,0.0024248302618816685,,,
0,2021-01-26,2320485,0.0,0.004525778016233675,0.0004270658935524255,0.0,0.0,0.0,,0.003523138449819082,0.0020181634712411706,,,
0,2021-01-27,2320485,0.0,0.00399011413562251,0.00037449067759541646,0.0,0.0,0.0,,0.002268063505778162,0.0,,,
0,2021-01-28,2320485,0.0,0.0035936452939794913,0.0004016401743601014,0.0,0.0,0.0,,0.004317064396210577,0.002145922746781116,,,
0,2021-01-29,2320485,0.0,0.0033889467072616285,0.00034130795932746816,0.0,0.0,0.0,,0.004196337741607325,0.0025252525252525255,,,
0,2021-01-30,2320485,0.0,0.0008980881152000551,0.0,0.0,0.0,0.0,,0.026871401151631478,,,,
0,2021-01-31,2320485,0.0,0.0005184261048875558,0.0,0.0,0.0,0.0,,0.023275145469659187,,,,
0,2021-02-01,2320485,0.0,0.006767981693482182,0.0008493913987808583,0.0,0.0,0.0,,0.0034383954154727794,0.0025367833587011668,,,
0,2021-02-02,2320485,0.0,0.005575558557801494,0.0004960169964468634,0.0,0.0,0.0,,0.0037872932447055186,0.004344048653344918,,,
0,2021-02-03,2320485,0.0,0.005016192735570366,0.0006933895284821923,0.0,0.0,0.0,,0.003006872852233677,0.0006215040397762585,,,
0,2021-02-04,2320485,0.0,0.004636099780864776,0.0005791892643132793,0.0,0.0,0.0,,0.0039040713887339654,0.005208333333333333,,,
0,2021-02-05,2320485,0.0,0.0042952227659303985,0.0005063596618810292,0.0,0.0,0.0,,0.003110263870773553,0.000851063829787234,,,
0,2021-02-06,2320485,0.0,0.001123041088393159,0.0,0.0,0.0,0.0,,0.023023791250959325,,,,
0,2021-02-07,2320485,0.0,0.0006218527592292128,0.0,0.0,0.0,0.0,,0.019404019404019403,,,,
0,2021-02-08,2320485,0.0,0.007831121511235798,0.0016789593554795658,0.0,0.0,0.0,,0.0029165749504732556,0.0012833675564681724,,,
0,2021-02-09,2320485,0.0,0.006677052426540141,0.0008110373477958272,0.0,0.0,0.0,,0.0027107267329288757,0.002656748140276302,,,
0,2021-02-10,2320485,0.0,0.006099586939799223,0.0008299989010917976,0.0,0.0,0.0,,0.0032499646742970185,0.002596053997923157,,,
0,2021-02-11,2320485,0.0,0.005647526271447564,0.000790782961320586,0.0,0.0,0.0,,0.0022128958412819533,0.0021798365122615805,,,
0,2021-02-12,2320485,0.0,0.005227355488184582,0.000694682361661463,0.0,0.0,0.0,,0.0026380873866446827,0.0037220843672456576,,,
0,2021-02-13,2320485,0.0,0.001322137398000849,0.0,0.0,0.0,0.0,,0.016297262059973925,,,,
0,2021-02-14,2320485,0.0,0.0007209699696399675,0.0,0.0,0.0,0.0,,0.012552301255230125,,,,
0,2021-02-15,2320485,0.0,0.008955455432808228,0.0017875573425383056,0.0,0.0,0.0,,0.0024060439824839996,0.0019286403085824494,,,
0,2021-02-16,2320485,0.0,0.007866028007076108,0.0009834151050319222,0.0,0.0,0.0,,0.00235577713252616,0.0017528483786152498,,,
0,2021-02-17,2320485,0.0,0.007100239820554755,0.0009653154405221322,0.0,0.0,0.0,,0.002124302015052197,0.0013392857142857143,,,
0,2021-02-18,2320485,0.0,0.00665636709567181,0.0008123301809750979,0.0,0.0,0.0,,0.0022659588242910787,0.002652519893899204,,,
0,2021-02-19,2320485,0.0,0.006167676153907481,0.0007705285748453449,0.0,0.0,0.0,,0.003004471771939631,0.0016778523489932886,,,
0,2021-02-20,2320485,0.0,0.0015130457641398243,0.0,0.0,0.0,0.0,,0.01822842495015665,,,,
0,2021-02-21,2320485,0.0,0.0008261204015539854,0.0,0.0,0.0,0.0,,0.011997913406364111,,,,
0,2021-02-22,2320485,0.0,0.010136674014268569,0.004749438156247509,0.0,0.0,0.0,,0.0024232633279483036,0.0021776608293258325,,,
0,2021-02-23,2320485,0.0,0.00892097988136101,0.002893360655207855,0.0,0.0,0.0,,0.0018356601130380176,0.0017873100983020554,,,
0,2021-02-24,2320485,0.0,0.008223280908947915,0.0014919294888784025,0.0,0.0,0.0,,0.0024630541871921183,0.002021952628538417,,,
0,2021-02-25,2320485,0.0,0.007644522589027725,0.0013471321728000826,0.0,0.0,0.0,,0.002367664468121089,0.0012795905310300703,,,
0,2021-02-26,2320485,0.0,0.007194616642641516,0.001146312085620032,0.0,0.0,0.0,,0.0016172506738544475,0.00037593984962406017,,,
0,2021-02-27,2320485,0.0,0.0016768046335141145,0.0,0.0,0.0,0.0,,0.013107170393215111,,,,
0,2021-02-28,2320485,0.0,0.000917911557282206,0.0,0.0,0.0,0.0,,0.01267605633802817,,,,
0,2021-03-01,2320485,2.513842293026386e-06,0.011180852278726214,0.003915560755617899,1.6519535068459108e-06,1.0055369172105543e-06,0.0,0.23611111111111108,0.0016188090190788207,0.0015408320493066256,0.10416666666666666,0.4666666666666666,
0,2021-03-02,2320485,0.0006461652054060536,0.010054363635188333,0.00408247988387485,4.1298837671147765e-06,1.256921146513193e-06,0.0006419994096061813,0.0022933244916003535,0.002012761766091388,0.002214722632356043,0.20075757575757572,0.3645833333333333,0.0005843071786310517
0,2021-03-03,2320485,6.320517765323485e-06,0.009326067610865832,0.004264625714020991,5.027684586052772e-06,2.0110738344211086e-06,0.0,0.1989247311827957,0.002449055034425396,0.0013136620856911885,0.12666666666666665,0.4242424242424242,
0,2021-03-04,2320485,0.0010195066979532296,0.008626788509011406,0.002991328680570369,6.859198256686283e-06,1.256921146513193e-06,0.001013042532056876,0.001665965207631874,0.002345426418483956,0.0015818234109864827,0.12268518518518517,0.3645833333333333,0.0005826271186440678
0,2021-03-05,2320485,1.1060906089316098e-05,0.008114826570020205,0.0028735372131257044,8.044295337684436e-06,4.453092061932456e-06,0.0,0.20606060606060608,0.0019648452020604324,0.0011997600479904018,0.1056910569105691,0.4305555555555555,
0,2021-03-06,2320485,0.0015362090252684247,0.001875613646859744,0.0,1.238965130134433e-05,3.2679949809343014e-06,0.0015223469806240218,0.0025800877930325953,0.012917526561186271,,0.15437158469945353,0.3991228070175438,0.000742469240560034
0,2021-03-07,2320485,0.0013170738013820386,0.0009946196592522684,0.0,9.37304054971267e-06,3.55529124299446e-06,0.0013060847193582378,0.002464596949891067,0.007346585998271392,,0.14756944444444442,0.4125,0.0005907242554126827
0,2021-03-08,2320485,1.5549910184006075e-05,0.012229878667606126,0.007217169399213239,1.1886882842739051e-05,4.632652225720055e-06,0.0,0.2433333333333333,0.0025105708245243127,0.001970384523525197,0.16810344827586207,0.4479166666666667,
0,2021-03-09,2320485,0.001865594189720398,0.011041477679594276,0.005011165050984315,1.6842743363276783e-05,5.53045304465805e-06,0.001846632636424427,0.002603568420246573,0.0018692316678998403,0.0014591022229851515,0.1283524904214559,0.41397849462365593,0.0005031738659235176
0,2021-03-10,2320485,2.2983700964812677e-05,0.010317670659366469,0.0054432586291227915,2.061350680281637e-05,4.237619865387337e-06,0.0,0.14714714714714713,0.002297218277503968,0.0019792573826300374,0.10833333333333332,0.40972222222222215,
0,2021-03-11,2320485,0.0028374097081716363,0.009656709696464313,0.005780975385174512,2.255275657172244e-05,5.817749306718209e-06,0.0028132409101258257,0.0018877897757305746,0.0028124861043176664,0.0017082590612002378,0.13913043478260867,0.39705882352941174,0.00017144163364827796
0,2021-03-12,2320485,2.9160570599106086e-05,0.008960770413656342,0.004480528854959201,2.592848765092931e-05,7.254230617019002e-06,0.0,0.1850574712643678,0.0024045397710878136,0.001923631816870251,0.14871794871794872,0.3914728682170541,
0,2021-03-13,2320485,0.003095329927436146,0.0020739917158122834,0.0,2.549754325783907e-05,5.889573372233247e-06,0.003066959421557705,0.002131998516870597,0.0163358147229115,,0.12830687830687829,0.4270833333333333,0.00038604618516178843
0,2021-03-14,2320485,0.002328356643833796,0.0010740570757119022,0.0,2.0721242901088932e-05,9.157568353167547e-06,0.002303577341231108,0.003764781966001478,0.00998003992015968,,0.17824074074074073,0.40865384615384615,0.0009111298009531819
0,2021-03-15,2320485,3.2105357285222714e-05,0.013301673285254305,0.016473567666529486,2.6503080175049613e-05,8.187943468714515e-06,0.0,0.1955128205128205,0.0026565587844623708,0.0017264832060269958,0.1346153846153846,0.4318181818181818,
0,2021-03-16,2320485,0.0032107152886860575,0.012042884713037709,0.012827059860330914,3.93954999349992e-05,1.045040153243826e-05,0.003168123617835638,0.003141622340425532,0.0021011396011396013,0.001606694560669456,0.11567164179104476,0.42543859649122806,0.000556192273983685
0,2021-03-17,2320485,4.119110157287521e-05,0.011196797221270554,0.007199608415194813,3.64507132488826e-05,8.295679566987075e-06,0.0,0.14875,0.002886613809560465,0.001750658367249222,0.10533707865168539,0.4095744680851063,
0,2021-03-18,2320485,0.004509007096935915,0.013859889922437182,0.007727084352337266,3.4942407873066754e-05,8.080207370441955e-06,0.004472269087424972,0.0018596607599734674,0.002564974195741525,0.0018406775907883082,0.10814606741573034,0.4166666666666666,0.0004061544342507645
0,2021-03-19,2320485,4.8050299829561484e-05,0.013905641852170272,0.007780413720982179,4.201707832629816e-05,9.839896975560422e-06,0.0,0.16881258941344776,0.002928416485900217,0.0015508169482137911,0.12357723577235771,0.41515151515151505,
0,2021-03-20,2320485,0.004639834632271562,0.0033143933272570146,0.0,4.467456875035461e-05,1.1563674547921371e-05,0.0045903478511317,0.002726416114432241,0.011525394572743302,,0.10762331838565023,0.43989071038251365,0.0007496954362290319
0,2021-03-21,2320485,0.0037277767363288255,0.0017937342121726,0.0,4.492595297965726e-05,1.210235503928417e-05,0.0036772844182717535,0.003332179331833131,0.00914222116225455,,0.11995515695067265,0.4191542288557214,0.0008241651061173534
0,2021-03-22,2320485,5.279068815355408e-05,0.02374647254058239,0.014050941936707195,4.3956328095204214e-05,1.3000155858222163e-05,0.0,0.19909208819714655,0.0025587050411933366,0.0019014322078081394,0.1419753086419753,0.4309523809523809,
0,2021-03-23,2320485,0.005514544014146473,0.018806951994949337,0.016249153373827742,6.927431118925572e-05,1.576538238055119e-05,0.005438985097224648,0.002804765209345362,0.002194178139246066,0.0015601959132083422,0.10386819484240688,0.4157196969696969,0.0005703744263662911
0,2021-03-24,2320485,0.00010202608506411382,0.01669676095011747,0.014484615644287003,9.017511425413226e-05,1.9428409721818215e-05,0.0,0.1536774628879892,0.0027422185515924226,0.0019732666983975885,0.11028853454821563,0.4174382716049383,
0,2021-03-25,2320485,0.007597226441886073,0.01851448440017209,0.010006026039096715,7.76777268545154e-05,1.6268150839156467e-05,0.0075166757524109526,0.0023993396569573855,0.0024289684636056687,0.001974941601189212,0.12184343434343434,0.3932291666666667,0.000565866908103214
0,2021-03-26,2320485,9.082153084376764e-05,0.01856113413072411,0.010159621803200625,7.78931990510605e-05,1.9141113459758063e-05,0.0,0.18731060606060604,0.002588388235021009,0.001495037747052337,0.13793859649122805,0.4270833333333333,
0,2021-03-27,2320485,0.008324423558006189,0.004471421563451893,0.0,9.230828899992894e-05,2.3931778629611208e-05,0.008225306347595437,0.002881985654574539,0.012219482900309754,,0.11805259417199716,0.405352798053528,0.0007193367471348451
0,2021-03-28,2320485,0.00621497230104914,0.0023944706961403902,0.0,9.326354907127895e-05,2.646716814229211e-05,0.0061095345728730596,0.0037907614962409478,0.008067864981906626,,0.12929184549356224,0.4121923937360179,0.0005077006151101094
0,2021-03-29,2320485,0.00010306753401408189,0.032383998747388294,0.005041726190860963,8.755353586283331e-05,2.4492006340628518e-05,0.0,0.1885354539430086,0.0026912124760485414,0.0021577508118270383,0.1365042536736272,0.4209876543209876,
0,2021-03-30,2320485,0.008399680813852839,0.02550282232665442,0.0036592565778274778,0.00010414489499680758,2.5641191388869146e-05,0.0082867733828632,0.0030663186437241835,0.0025677171090313575,0.0029339995352079943,0.11805555555555555,0.4160839160839161,0.0006167763157894736
0,2021-03-31,2320485,0.00012353739268586815,0.02232697762177591,0.0047300097465256905,0.00011276378285861225,2.0828978999361502e-05,0.0,0.14805555555555555,0.0029286886036861914,0.0022089633813080706,0.11606060606060606,0.39944903581267216,
0,2021-04-01,2320485,0.010980391311873736,0.023296494770130675,0.0026886620684899915,0.00011642681019987922,2.40969739802958e-05,0.010860193738234322,0.0023661853538779597,0.0025576569381927307,0.002194701363850133,0.11576424139875915,0.39940476190476193,0.0005227835610709221
0,2021-04-02,2320485,0.00013229992867870298,0.022071463508706157,0.004812068741376623,0.00012001801347563122,2.0541682737301327e-05,0.0,0.14791666666666664,0.0022350185438219793,0.0016118921823229156,0.11349342481417951,0.4144927536231884,
0,2021-04-03,2320485,0.010084565654737403,0.005580622154420303,0.0,0.0001145234724637307,2.6179871880231943e-05,0.009963290720115266,0.002594082017674511,0.014079635778247307,,0.12644175317185696,0.40231788079470193,0.0003806814916968338
0,2021-04-04,2320485,0.00654802049284238,0.003002245938528653,0.0,9.599286356085053e-05,2.8550066042228255e-05,0.006436908663490611,0.00394168171125335,0.00963718820861678,,0.12037037037037036,0.43300653594771243,0.0005763448045439358
0,2021-04-05,2320485,0.00010475539955368537,0.03918243384464885,0.00486062180966479,9.118065117134287e-05,2.330690925963037e-05,0.0,0.1872969460688759,0.0026091498955240293,0.0020388263451821646,0.14351851851851852,0.4097222222222222,
0,2021-04-06,2320485,0.008323044535948301,0.0312619272838796,0.0015907594030270982,0.00010479131158644282,2.4779302602688672e-05,0.008208485151451814,0.0030249655383672836,0.002203272267330368,0.001607717041800643,0.10646387832699619,0.4389312977099237,0.0005695940347970174
0,2021-04-07,2320485,0.00015478086118491034,0.04344874742420945,0.0021778493145470303,0.00013826132611645124,2.6359432044019548e-05,0.0,0.14716312056737588,0.002388200800584407,0.0013847675568743817,0.10716049382716049,0.41894977168949776,
0,2021-04-08,2320485,0.012260978487974144,0.028537460918730363,0.0015947456386631832,0.00013291043323558087,3.030975564734672e-05,0.012121819361038755,0.0025967235970721504,0.002640547263681592,0.0015932023366967605,0.10964268232990698,0.4113060428849903,0.0006187318495526318
0,2021-04-09,2320485,0.00017916513142726622,0.01425905216653702,0.001639312471315264,0.00015718696737966414,3.386504689034119e-05,0.0,0.15210262345679013,0.0023138356799000943,0.0013144058885383807,0.10553368328958879,0.42477477477477477,
0,2021-04-10,2320485,0.012416549413879716,0.004156386847289827,0.0,0.00011606768987230406,2.5210246995778913e-05,0.01229351478965245,0.0025578913977564377,0.022514560818772518,,0.13726333907056798,0.4148936170212766,0.0005943536404160474
0,2021-04-11,2320485,0.009553893546679536,0.003577987647697209,0.0,0.00013747126139578573,2.9591514992196323e-05,0.009403206657228979,0.0033801527633968093,0.008492063492063492,,0.1240138067061144,0.42126789366053174,0.0005491613848019586
0,2021-04-12,2320485,0.0001727009655309127,0.055546218427038586,0.030221232486599435,0.0001526620512522167,3.314680623519078e-05,0.0,0.18480392156862743,0.002046631655431525,0.0016904493768027102,0.14608102157639805,0.41353046594982074,
0,2021-04-13,2320485,0.011870377672483699,0.06735780810189822,0.010651688476044162,0.00022238167164766545,3.061141672250989e-05,0.011638960533394235,0.002749701691584193,0.0019351691693197295,0.0011759951237610643,0.07872531418312387,0.4305050505050505,0.0003615730216406823
0,2021-04-14,2320485,0.00024675157707691856,0.028795309313929353,0.0021264232836382623,0.00023037569013948942,2.6898112535382352e-05,0.0,0.1131956155143339,0.0018860633258539017,0.0016204172574437918,0.08671171171171171,0.4161111111111111,
0,2021-04-15,2320485,0.015561107555819865,0.013433068230707515,0.022175249283375397,0.0001383977918409298,3.324735992691184e-05,0.015409199657255563,0.0023273539744079795,0.0019269049279052612,0.001259299442033478,0.1355124521072797,0.4215846994535519,0.0003789915927759467
0,2021-04-16,2320485,0.00023719897636341816,0.00827474285188944,0.01148790015880301,0.00021550810857787613,3.386504689034117e-05,0.0,0.13165204678362571,0.0023469901261561417,0.0012934428073332583,0.09600577478344562,0.4202317290552585,
0,2021-04-17,2320485,0.016842025122621625,0.008217930016067045,0.0,0.0001703666834016739,3.824631488675858e-05,0.01665844281116519,0.0024587968160016327,0.01214088231758625,,0.11564825695260476,0.4206161137440758,0.0005214582768868188
0,2021-04-18,2320485,0.012239072147992048,0.006270959160118109,0.0,0.00019317082420269882,3.580429665924723e-05,0.012029992293277766,0.003208445153859196,0.005219884848892174,,0.1085537918871252,0.4327256944444444,0.00042399357315004907
0,2021-04-19,2320485,0.00019414044908715172,0.10039506827236555,0.03788471662892312,0.00017718996962560248,2.8514154009470736e-05,0.0,0.15411076711386307,0.0016748136354077703,0.0011398262688739312,0.12359550561797752,0.4034552845528456,
0,2021-04-20,2320485,0.014694607664633331,0.04184819840105264,0.011604147408839112,0.0003377670328975772,3.3879411703444176e-05,0.014356316316057481,0.00272739240411107,0.0016865831913070036,0.000992884825360258,0.07182821118991331,0.4204099821746881,0.0003277410412636077
0,2021-04-21,2320485,0.0002704535186968815,0.021429607747231003,0.0020755000211881,0.0002485471787147943,3.293133403864566e-05,0.0,0.11883667180277349,0.0014889326580378914,0.0020388416614831708,0.08646878483835005,0.42453703703703705,
0,2021-04-22,2320485,0.01899835594714036,0.012825616196614067,0.02670989757170018,0.00014784265645615747,3.252911927176143e-05,0.01884325187766064,0.0018760183649003254,0.001149267399267399,0.0012229660144181258,0.12816622691292875,0.4058243727598567,0.000328272619742772
0,2021-04-23,2320485,0.00027314692115369574,0.07736960161345584,0.013342972122925446,0.0002552627288404509,2.872962620601585e-05,0.0,0.12083954297069051,0.0014902327583967098,0.001188747243289764,0.09584326184802752,0.411522633744856,
0,2021-04-24,2320485,0.020000811611940315,0.011867310784886204,0.0,0.00029968591336150286,3.2356741514525346e-05,0.01970191576329948,0.002101394278221395,0.008429563870490457,,0.07307865675005633,0.4241996233521657,0.00044682752457551373
0,2021-04-25,2320485,0.014503146253189894,0.005040002413288601,0.0,0.00021044451195906567,3.400869502137123e-05,0.014281569011076,0.0026335507214228318,0.005185306478903989,,0.10618540051679586,0.42657657657657655,0.00027165612590823284
0,2021-04-26,2320485,0.00020613506802816337,0.06166534151265789,0.03767768376007599,0.00017891374719796344,3.900046757466651e-05,0.0,0.15811552113585026,0.0013262445040614053,0.0009391764203852717,0.11055923473142015,0.42890995260663506,
0,2021-04-27,2320485,0.018085421797598346,0.08461680783686741,0.01193942214666331,0.0003357918710959132,3.0898712984570046e-05,0.0177496802033483,0.0020707509760858954,0.0010944140486387906,0.0008293306610456478,0.06562133645955451,0.4168604651162791,0.0002597882055766055
0,2021-04-28,2320485,0.0003694629930093639,0.02885287630243967,0.0019528963413539273,0.0003557445964959914,2.2768228768267563e-05,0.0,0.07854297097324986,0.001044916481318386,0.0006612298875909191,0.06270919472337073,0.41276041666666663,
0,2021-04-29,2320485,0.022147345633922795,0.05288370031839606,0.027288979099915196,0.00016688321622419444,3.2428565580040384e-05,0.02197015566429719,0.0016960148882256157,0.0010954288052020757,0.001022446636150567,0.12399598393574296,0.420391061452514,0.00021994967940913886
0,2021-04-30,2320485,0.0003652253731439766,0.07945774267017457,0.012474260050521043,0.0003477003011583069,2.750861709226018e-05,0.0,0.08532423208191127,0.0011269138105230434,0.000759118042855664,0.0653907496012759,0.4065817409766455,
0,2021-05-01,2320485,0.02243672479388289,0.01219026769547458,0.0,0.00032108948488498485,2.7652265223290266e-05,0.022122243123025298,0.0017238025074070883,0.007192606173821796,,0.07778482350454449,0.40611814345991576,0.0002240556499231578
0,2021-05-02,2320485,0.016371304562049164,0.006851240150227219,0.0,0.0002192214127650038,3.0324120460449734e-05,0.016143334978104433,0.002072829131652661,0.0037043912299156404,,0.08656064858122856,0.4316973415132925,0.0002313026646422134
0,2021-05-03,2320485,0.00022215183463801733,0.12408268099125831,0.07501635793092104,0.0002003173187214453,3.11716444335272e-05,0.0,0.14110520094562648,0.0007569628428468749,0.000597131472273578,0.10606060606060606,0.4205426356589147,
0,2021-05-04,2320485,0.019051943882421127,0.04092183315125936,0.04291513052946545,0.0005097713049929935,2.1188099326936695e-05,0.01855721971915354,0.00170344225258584,0.0006280707086055818,0.0005166336729274299,0.042068079640333975,0.4275362318840579,0.0001538490055422714
0,2021-05-05,2320485,0.00033944053362407737,0.019398782294793263,0.0071206019431282715,0.00032586578524173486,1.996709021318101e-05,0.0,0.0788009888751545,0.0009676583777383066,0.0008809552575409769,0.061776061776061764,0.4250764525993884,
0,2021-05-06,2320485,0.022134381390097324,0.09756419455415576,0.03367525179721768,0.00011484668075854837,2.0003002245938534e-05,0.022012388214820027,0.0011852873297204167,0.0007004710860490791,0.0005710938026839301,0.13190808609656776,0.41816816816816815,0.0001616381052134754
0,2021-05-07,2320485,0.00040092193370495156,0.056185488522155165,0.04520229607172633,0.0003900046757466656,1.8458784837365184e-05,0.0,0.0584927828130245,0.0006458710251142252,0.00046568230788026493,0.046966563254050325,0.4003115264797508,
0,2021-05-08,2320485,0.022284816895318596,0.010557132093793614,0.0,0.0003197966517057142,1.7130039625336948e-05,0.021975111524817743,0.0012101385034433139,0.0060743812637903075,,0.05339128568362309,0.42741935483870974,0.00017021429083351249
0,2021-05-09,2320485,0.01585437239772433,0.008430098305598467,0.0,0.00016354339717774503,1.7920104346002387e-05,0.01568774056572944,0.0013883805314933051,0.0014596335816388162,,0.08731656184486372,0.41583333333333344,0.00011761374276618386
0,2021-05-10,2320485,0.00016469258222598558,0.12810202752154548,0.0690354243473527,0.0001512614819746733,1.9536145820090778e-05,0.0,0.12371946414499604,0.0005700870770172507,0.00038060772446496543,0.09386973180076628,0.4159021406727829,
0,2021-05-11,2320485,0.019077225953482428,0.04084167749414454,0.04311720753779203,0.00047112995774590237,1.1348202351376254e-05,0.018632168131518478,0.0009569497807064614,0.00047839865542134523,0.00028838901459692085,0.028169014084507043,0.4114583333333333,6.503475237331046e-05
0,2021-05-12,2320485,0.00028722443799464347,0.019754203682994437,0.006678201611588385,0.0002818376330810155,9.265304451440106e-06,0.0,0.05033063923585599,0.00041434054431263085,0.0005799716458306483,0.041916167664670656,0.4134615384615384,
0,2021-05-13,2320485,0.022276162095424032,0.09645939677840341,0.03283343783734865,9.523871087294258e-05,1.1922794875496569e-05,0.02218016923186318,0.00069256276948511,0.00048324981233737135,0.000366077927223708,0.09880450070323488,0.41293532338308453,6.972360600873229e-05
0,2021-05-14,2320485,0.00036167008190098217,0.058515245735266515,0.02912350938130033,0.00035513409193911355,1.0881345925528497e-05,0.0,0.03895184135977337,0.0004055015704750687,0.00032998911528440625,0.030901576316801228,0.40079365079365076,
0,2021-05-15,2320485,0.02248994642642953,0.011264527315051238,0.0,0.0002432321978666815,1.2964243825464642e-05,0.022256877333833226,0.0006787294312358763,0.004138309276294468,,0.03635724331926863,0.4297619047619047,7.79950919377197e-05
0,2021-05-16,2320485,0.016016299753427984,0.0083858546812412,0.0,0.00014052378418017493,1.091725795828602e-05,0.015874159927773728,0.0007649774532961133,0.00112920079549668,,0.04987654320987654,0.4444444444444444,6.319543187306745e-05
0,2021-05-17,2320485,0.00013520880333206206,0.13101151267946146,0.07406885485864668,0.00012967835028740397,8.79844802559235e-06,0.0,0.06770081770081769,0.00029571041755736073,0.00023652624374998792,0.05109945027486256,0.40833333333333327,
0,2021-05-18,2320485,0.018714298950434943,0.042045843864536914,0.04150719928520691,0.0004616491810979171,7.002846387716361e-06,0.018279224673577583,0.0005054826124950184,0.00021964548562961213,0.00028220814216007575,0.01347623089983022,0.40625,5.803808796327499e-05
0,2021-05-19,2320485,0.0002532157429732721,0.019990361210407884,0.007229056282055982,0.00024854717871479443,6.6437260601411645e-06,0.0,0.033513738551207324,0.0003088814182685401,0.0002728012221494752,0.024950523042126093,0.4282407407407407,
0,2021-05-20,2320485,0.022089563173215945,0.10306293727388886,0.033655428355135526,7.936559239411881e-05,7.218318584261481e-06,0.022010772173345943,0.00042669109493274183,0.00025135746920523826,0.00025556267779411703,0.06926683716965047,0.4085365853658536,6.048699287705172e-05
0,2021-05-21,2320485,0.00033333548805529874,0.0583703406830899,0.043519063184348644,0.0003270867943554903,8.475239730774673e-06,0.0,0.025664434976668694,0.00020293855020699731,0.00012857792811504757,0.017141676992978108,0.437037037037037,
0,2021-05-22,2320485,0.0217606448651898,0.01115722216117177,0.0,0.0002456023920286779,4.704476291235094e-06,0.021528581309510707,0.0003034759094408148,0.0031851544107464338,,0.017214727374929732,0.40432098765432095,4.572314056457271e-05
0,2021-05-23,2320485,0.015534970778378931,0.008075466982117967,0.0,0.00010809521860013466,4.668564258477574e-06,0.015428096568892555,0.00037824797383631087,0.0009452292180853857,,0.03352675693101225,0.45138888888888884,2.090213619831947e-05
0,2021-05-24,2320485,0.000118689268263603,0.1288208068571872,0.07258676526674385,0.000114954416856821,5.853661339475729e-06,0.0,0.05770285087719298,0.00017978212079351646,0.0001552954768461368,0.04477401129943502,0.39950980392156865,
0,2021-05-25,2320485,0.019339383792612325,0.04668233867776206,0.018954227241287928,0.00042272053758876573,4.417180029174935e-06,0.018938030914514285,0.00034389492714786946,0.00012081138102141602,8.666825558468572e-05,0.010881608103830325,0.4270833333333333,2.2805807635749286e-05
0,2021-05-26,2320485,0.0002202125848691113,0.021071600692671298,0.006025033559794613,0.00021705232598644955,3.447555144721901e-06,0.0,0.018625561978163133,0.00021123353570868853,9.531298401124693e-05,0.011730205278592375,0.47058823529411764,
0,2021-05-27,2320485,0.02267079942339641,0.10163227371289481,0.03144870576625145,5.3544840841462004e-05,3.6989393740245387e-06,0.02261876288793076,0.00019173279491634188,0.00019854093533901922,7.037250512713966e-05,0.046679197994987466,0.40873015873015867,2.196388509750396e-05
0,2021-05-28,2320485,0.00033570568221729535,0.06186206762810361,0.026921527180740274,0.00033426920090699454,2.298370096481267e-06,0.0,0.010588474852372225,9.981151871349915e-05,0.00012785475699605248,0.008588957055214723,0.4102564102564102,
0,2021-05-29,2320485,0.022586693442678298,0.01143967029880966,0.0,0.0001991322216404471,1.9392497689060687e-06,0.022400812761125374,0.00013153432411959164,0.0017301674949383398,,0.010211145725164416,0.409090909090909,1.757733227230164e-05
0,2021-05-30,2320485,0.015644717950485925,0.008654225302038146,0.0,0.0001101781165000708,2.5856663585414254e-06,0.015537700092868513,0.0001992086607682585,0.0008325986874326575,,0.017142857142857144,0.4285714285714285,2.0750044958430743e-05
0,2021-05-31,2320485,9.276078061267373e-05,0.13770512055310274,0.0515970799207924,9.125247523685788e-05,2.1906339982087078e-06,0.0,0.025181159420289853,0.00010326311441553078,5.218901609091744e-05,0.017844002943340688,0.4236111111111111,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_1.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015083053758158316,0.0,0.0,0.0,0.0,,0.011428571428571429,,,,
0,2021-01-03,2320485,0.0,9.610059965912298e-05,0.0,0.0,0.0,0.0,,0.017937219730941704,,,,
0,2021-01-04,2320485,0.0,0.0016712023564039414,5.04204939915578e-05,0.0,0.0,0.0,,0.007478081485301702,0.03418803418803419,,,
0,2021-01-05,2320485,0.0,0.0010153049901205997,2.370194161996307e-05,0.0,0.0,0.0,,0.005942275042444821,0.01818181818181818,,,
0,2021-01-06,2320485,0.0,0.0009071379474549501,3.490649584030925e-05,0.0,0.0,0.0,,0.005225653206650831,0.0,,,
0,2021-01-07,2320485,0.0,0.0009088617250273111,0.000130576151106342,0.0,0.0,0.0,,0.007112375533428165,0.0,,,
0,2021-01-08,2320485,0.0,0.0008343083450227,5.343710474318946e-05,0.0,0.0,0.0,,0.009297520661157025,0.016129032258064516,,,
0,2021-01-09,2320485,0.0,0.0003245011279969489,0.0,0.0,0.0,0.0,,0.035856573705179286,,,,
0,2021-01-10,2320485,0.0,0.00020814614186258476,0.0,0.0,0.0,0.0,,0.028985507246376812,,,,
0,2021-01-11,2320485,0.0,0.003125208738690403,0.0005541944895140456,0.0,0.0,0.0,,0.007722007722007722,0.0023328149300155523,,,
0,2021-01-12,2320485,0.0,0.002151274410306466,0.0001590184810502977,0.0,0.0,0.0,,0.006209935897435897,0.01084010840108401,,,
0,2021-01-13,2320485,0.0,0.0018668511108669093,0.00015341620394012458,0.0,0.0,0.0,,0.004847645429362881,0.0028089887640449437,,,
0,2021-01-14,2320485,0.0,0.0017604078457736207,0.00022193636244147237,0.0,0.0,0.0,,0.007588739290085679,0.007766990291262136,,,
0,2021-01-15,2320485,0.0,0.001703092241492619,0.00014953770440231245,0.0,0.0,0.0,,0.004554655870445344,0.002881844380403458,,,
0,2021-01-16,2320485,0.0,0.000514978549742834,0.0,0.0,0.0,0.0,,0.0301255230125523,,,,
0,2021-01-17,2320485,0.0,0.0003128656293835125,0.0,0.0,0.0,0.0,,0.02203856749311295,,,,
0,2021-01-18,2320485,0.0,0.004420196639926567,0.000730881690681043,0.0,0.0,0.0,,0.006629618796919177,0.00294811320754717,,,
0,2021-01-19,2320485,0.0,0.0033725708203241993,0.0002990754088046249,0.0,0.0,0.0,,0.004088934321492461,0.001440922190201729,,,
0,2021-01-20,2320485,0.0,0.0028446639387886582,0.000259428524640323,0.0,0.0,0.0,,0.0037873049537948795,0.0016611295681063123,,,
0,2021-01-21,2320485,0.0,0.0026649601268700293,0.00031717507331441487,0.0,0.0,0.0,,0.0048512289780077615,0.002717391304347826,,,
0,2021-01-22,2320485,0.0,0.002559378750562921,0.000259428524640323,0.0,0.0,0.0,,0.0040410843576359655,0.006644518272425249,,,
0,2021-01-23,2320485,0.0,0.000687356306978929,0.0,0.0,0.0,0.0,,0.027586206896551724,,,,
0,2021-01-24,2320485,0.0,0.0004193088944768012,0.0,0.0,0.0,0.0,,0.020554984583761562,,,,
0,2021-01-25,2320485,0.0,0.005647526271447564,0.0008976571708069649,0.0,0.0,0.0,,0.00320488363220145,0.003360537686029765,,,
0,2021-01-26,2320485,0.0,0.004496042853110449,0.00041973983886989144,0.0,0.0,0.0,,0.0028754912297517493,0.0,,,
0,2021-01-27,2320485,0.0,0.003927196254231336,0.0003710431224506946,0.0,0.0,0.0,,0.004169867222648963,0.004645760743321719,,,
0,2021-01-28,2320485,0.0,0.003634154066929974,0.00040250206314628193,0.0,0.0,0.0,,0.004268943436499467,0.006423982869379015,,,
0,2021-01-29,2320485,0.0,0.0033704160983587484,0.00034691023643764125,0.0,0.0,0.0,,0.004475131057409538,0.007453416149068323,,,
0,2021-01-30,2320485,0.0,0.0008993809483793259,0.0,0.0,0.0,0.0,,0.022999520843315763,,,,
0,2021-01-31,2320485,0.0,0.0005210117712460973,0.0,0.0,0.0,0.0,,0.013234077750206782,,,,
0,2021-02-01,2320485,0.0,0.006806766688860303,0.0008636125637528361,0.0,0.0,0.0,,0.0036087369420702755,0.003992015968063872,,,
0,2021-02-02,2320485,0.0,0.005585039334449479,0.0004960169964468634,0.0,0.0,0.0,,0.003472222222222222,0.0026064291920069507,,,
0,2021-02-03,2320485,0.0,0.004964479408399537,0.0006912348065167411,0.0,0.0,0.0,,0.0035590277777777777,0.0018703241895261845,,,
0,2021-02-04,2320485,0.0,0.004594729119128113,0.0005572111002656772,0.0,0.0,0.0,,0.0033764772087788407,0.0030935808197989174,,,
0,2021-02-05,2320485,0.0,0.00433400776130852,0.0005162713829221046,0.0,0.0,0.0,,0.0026846972258128664,0.00333889816360601,,,
0,2021-02-06,2320485,0.0,0.001115284089317535,0.0,0.0,0.0,0.0,,0.01893353941267388,,,,
0,2021-02-07,2320485,0.0,0.0006011674283608815,0.0,0.0,0.0,0.0,,0.008602150537634409,,,,
0,2021-02-08,2320485,0.0,0.00792765305528801,0.0016806831330519266,0.0,0.0,0.0,,0.0023918243096325287,0.0015384615384615385,,,
0,2021-02-09,2320485,0.0,0.00671195892238045,0.0008343083450227,0.0,0.0,0.0,,0.0023113964686998396,0.0005165289256198347,,,
0,2021-02-10,2320485,0.0,0.0060323596144771455,0.0008351702338088804,0.0,0.0,0.0,,0.003714816402343192,0.0025799793601651187,,,
0,2021-02-11,2320485,0.0,0.005581591779304757,0.0007696666860591644,0.0,0.0,0.0,,0.003474366893143916,0.0016797312430011197,,,
0,2021-02-12,2320485,0.0,0.005291566202755027,0.0007011465275578166,0.0,0.0,0.0,,0.0026060754133072728,0.001229256299938537,,,
0,2021-02-13,2320485,0.0,0.001302313955918698,0.0,0.0,0.0,0.0,,0.02084712111184646,,,,
0,2021-02-14,2320485,0.0,0.0006938204728752825,0.0,0.0,0.0,0.0,,0.0068322981366459624,,,,
0,2021-02-15,2320485,0.0,0.009042075255819366,0.0018086736177997272,0.0,0.0,0.0,,0.0026212944428557813,0.0016678579938050988,,,
0,2021-02-16,2320485,0.0,0.007860425729965934,0.0009765199947424784,0.0,0.0,0.0,,0.0025219298245614035,0.001323918799646955,,,
0,2021-02-17,2320485,0.0,0.00709205187708604,0.0009622988297705006,0.0,0.0,0.0,,0.002552105487026797,0.0013434841021047917,,,
0,2021-02-18,2320485,0.0,0.006605946601680252,0.0008136230141543686,0.0,0.0,0.0,,0.002935612238241242,0.0031779661016949155,,,
0,2021-02-19,2320485,0.0,0.0061827592076656385,0.000747257577618472,0.0,0.0,0.0,,0.00278803931135429,0.004036908881199538,,,
0,2021-02-20,2320485,0.0,0.0014940842108438538,0.0,0.0,0.0,0.0,,0.016729160657629073,,,,
0,2021-02-21,2320485,0.0,0.000810606403402737,0.0,0.0,0.0,0.0,,0.007442849548112706,,,,
0,2021-02-22,2320485,0.0,0.010191403952191029,0.0047640902656125765,0.0,0.0,0.0,,0.002917670937460358,0.0017186793306196292,,,
0,2021-02-23,2320485,0.0,0.008936493879512257,0.002927405262261984,0.0,0.0,0.0,,0.0028933789844239766,0.00044163109082879436,,,
0,2021-02-24,2320485,0.0,0.008184926857962883,0.0014578848818242738,0.0,0.0,0.0,,0.0018427841836466067,0.0026603606266627253,,,
0,2021-02-25,2320485,0.0,0.007674257752150951,0.001362215226558241,0.0,0.0,0.0,,0.0028638814016172507,0.002530844669408415,,,
0,2021-02-26,2320485,0.0,0.007185997754779712,0.0011398479197236785,0.0,0.0,0.0,,0.002638680659670165,0.003780718336483932,,,
0,2021-02-27,2320485,0.0,0.0016918876872722727,0.0,0.0,0.0,0.0,,0.016046867040244522,,,,
0,2021-02-28,2320485,0.0,0.0009062760586687696,0.0,0.0,0.0,0.0,,0.006181645268663814,,,,
0,2021-03-01,2320485,1.8674257033910294e-06,0.011293472413453796,0.0039099584785077255,1.8674257033910294e-06,4.309443930902376e-07,0.0,0.2333333333333333,0.0026074458478014782,0.001763474043866417,0.2333333333333333,0.3333333333333333,
0,2021-03-02,2320485,0.0006510492418610763,0.009986130772949043,0.004077164903026737,3.8425875050546185e-06,6.823286223928762e-07,0.0006468834460612039,0.0011253842775581905,0.0018109692997585374,0.0019361425000880065,0.04824561403508771,0.3958333333333333,0.0005802387267904509
0,2021-03-03,2320485,6.535989961868604e-06,0.00926789011779865,0.004277984990206788,6.105045568778367e-06,1.1491850482406335e-06,0.0,0.16145833333333331,0.002650423137729006,0.0017125012591921024,0.13888888888888887,0.38095238095238093,
0,2021-03-04,2320485,0.0010140480689740862,0.008672037670285885,0.002954842055288728,8.511151763532192e-06,1.6878655396034307e-06,0.001005070060784706,0.0016737138830162084,0.0021337832473203653,0.0023289665211062593,0.10912698412698411,0.39166666666666666,0.00033781381125097787
0,2021-03-05,2320485,1.3718396513372561e-05,0.008118561421426987,0.002927405262261984,1.1132730154831138e-05,4.453092061932456e-06,0.0,0.22549019607843135,0.0023886618185678644,0.0017665243633151774,0.16666666666666666,0.41333333333333333,
0,2021-03-06,2320485,0.001552513088140339,0.0018501879276674204,0.0,1.1743234711708972e-05,4.273531898144856e-06,0.0015388665156924814,0.0023449773588392936,0.01674418604651163,,0.13194444444444445,0.4131944444444444,0.00045467263570229434
0,2021-03-07,2320485,0.0012943055726137714,0.0010250730630306452,0.0,1.0665873728983378e-05,3.1961709154192615e-06,0.001282813722131365,0.002728834219858156,0.008382229673093043,,0.15303030303030302,0.39035087719298245,0.0007971136096660514
0,2021-03-08,2320485,1.72377757236095e-05,0.012325009642380796,0.007209412400137614,1.3143803989252245e-05,6.105045568778367e-06,0.0,0.21960784313725487,0.0026573426573426573,0.001972504482964734,0.13888888888888887,0.4292929292929293,
0,2021-03-09,2320485,0.0019019730789037648,0.011031745518716983,0.004999960496763969,1.996709021318101e-05,6.105045568778368e-06,0.0018796357945285876,0.0030006376354975435,0.0031168426384072935,0.0019764544126493083,0.15181518151815182,0.41666666666666663,0.0004366978051188577
0,2021-03-10,2320485,2.0685330868331406e-05,0.010241393501789497,0.005436363518833347,1.7453247920154624e-05,4.955860520537733e-06,0.0,0.22,0.002061855670103093,0.002140309155766944,0.17058823529411765,0.425925925925926,
0,2021-03-11,2320485,0.0027719779844874353,0.00965444723840059,0.00577867701507803,2.492295073371875e-05,5.0276845860527735e-06,0.0027463367930985654,0.00200896306598671,0.0024901062741784874,0.0017833259028087382,0.14285714285714285,0.38888888888888895,0.00026007125952510986
0,2021-03-12,2320485,3.0812524105951986e-05,0.008946836544946423,0.004487423965248644,2.86578021405008e-05,4.309443930902376e-06,0.0,0.16216216216216217,0.0020230239391166127,0.0018246422740804764,0.13768115942028986,0.4,
0,2021-03-13,2320485,0.003124023641609404,0.0020120793713383194,0.0,2.9842899221498966e-05,8.152031435956995e-06,0.0030927083490448455,0.002931525081463123,0.014276582143618155,,0.15313852813852813,0.402482269503546,0.0006899510656555116
0,2021-03-14,2320485,0.002334569425500847,0.001100631979952467,0.0,2.600031171644434e-05,8.690711927319793e-06,0.0023051933827051957,0.0030719134949159827,0.01288056206088993,,0.13784461152882202,0.40333333333333327,0.0004825503564646181
0,2021-03-15,2320485,3.490649584030925e-05,0.013379530572272607,0.016401743601014446,2.8873274337045925e-05,9.911721041075463e-06,0.0,0.19476744186046513,0.002125809256933037,0.0020492880037833007,0.13541666666666666,0.4181818181818181,
0,2021-03-16,2320485,0.0031571704478445947,0.012053658322864967,0.012877731738551773,4.20889023918132e-05,8.726623960077312e-06,0.003110987573718424,0.002898991263622444,0.0024176058591389056,0.0019328179152226072,0.11070853462157809,0.4308510638297872,0.0004742965553498365
0,2021-03-17,2320485,4.560828160205013e-05,0.011180995926857245,0.00721774399173736,3.979053229533193e-05,8.978008189379948e-06,0.0,0.1621212121212121,0.0025951334823608005,0.0017313432835820897,0.11485319516407598,0.42517006802721086,
0,2021-03-18,2320485,0.004514156882433342,0.013824229273908969,0.007670896385884853,3.7075582618863425e-05,1.2691312376507495e-05,0.004472498924434619,0.0025361461930214586,0.0023642126346000974,0.002464180186207281,0.12213541666666665,0.4147887323943662,0.0006184926927118158
0,2021-03-19,2320485,5.146194294152586e-05,0.013874937064162592,0.007826955715435926,4.435136045553694e-05,1.1527762515163854e-05,0.0,0.18426294820717132,0.002585564320765265,0.0018166804293971925,0.13646788990825687,0.41796875,
0,2021-03-20,2320485,0.004659658074353712,0.003284514516002757,0.0,5.401169726730973e-05,1.3143803989252243e-05,0.004599828627779683,0.0031072142747269648,0.01237462550475446,,0.11940298507462685,0.4295774647887323,0.0007093193651981417
0,2021-03-21,2320485,0.003732495577433163,0.001794969586099458,0.0,4.691547959442384e-05,1.538471483332148e-05,0.0036789866486244605,0.00383300687483197,0.01251986018430251,,0.14439775910364142,0.410344827586207,0.0006941194821400718
0,2021-03-22,2320485,6.252284903084192e-05,0.02373293370423281,0.013881580790222734,5.182106326910103e-05,1.5837206446066227e-05,0.0,0.20573770491803275,0.0021712421623453653,0.0017073322158067921,0.14869281045751637,0.4273255813953488,
0,2021-03-23,2320485,0.00551914075433943,0.018763318875148944,0.016361270740096703,7.394287544773327e-05,1.835104873909262e-05,0.005437512703881589,0.0034497586773464773,0.0031876138433515485,0.0015579378568004532,0.11997319034852547,0.43013468013468015,0.00068428873074216
0,2021-03-24,2320485,9.376631752988427e-05,0.016830820568401284,0.014494922397688414,8.371094835777871e-05,1.6052678642611347e-05,0.0,0.14555800293685756,0.0025516952985654177,0.002028714107365793,0.10503685503685503,0.4185393258426967,
0,2021-03-25,2320485,0.007640141321031305,0.018408400255406385,0.009970293566502976,8.087389776993462e-05,1.9967090213181022e-05,0.007553090553627076,0.002565601454923357,0.002621126044986375,0.0021776259607173354,0.10624493106244931,0.4100294985250737,0.0006291079812206572
0,2021-03-26,2320485,0.00010152331660550857,0.01854159798490402,0.010180594430331015,8.881045700934654e-05,2.1080363228664135e-05,0.0,0.15507392473118278,0.003381283260904929,0.0023381294964028776,0.10850495804729213,0.41454802259887014,
0,2021-03-27,2320485,0.00835234875467844,0.0045113772910979144,0.0,9.868626601766446e-05,2.521024699577892e-05,0.008245007688766213,0.003047839506172839,0.012289039462952504,,0.13279678068410464,0.4119718309859155,0.0005061432320177954
0,2021-03-28,2320485,0.006166670616990272,0.0023848462713613747,0.0,8.525516576635202e-05,1.8171488575305026e-05,0.006073873924344844,0.003364948741195341,0.010531952873973582,,0.13373015873015873,0.41339869281045755,0.0005726362520071785
0,2021-03-29,2320485,0.0001033907423088996,0.0323269345273366,0.005050345078722767,9.024693831964731e-05,2.3378733325145412e-05,0.0,0.17599869024230513,0.0026102758228478,0.001471591878519024,0.13188244047619047,0.4048507462686567,
0,2021-03-30,2320485,0.008338235325804726,0.02560563847643919,0.00368195298253023,0.00010640735306053126,2.373785365272059e-05,0.008223209084882393,0.0030433340138832175,0.0022797867215919474,0.001269914569383514,0.12085678549093182,0.42048346055979646,0.0005436189490033653
0,2021-03-31,2320485,0.00015420626866078992,0.022350859123559667,0.004687525811773545,0.00013783038172336098,2.463565447165861e-05,0.0,0.15135135135135136,0.0024257963359229917,0.002297794117647059,0.11144578313253012,0.42661691542288555,
0,2021-04-01,2320485,0.010953565023403868,0.02324776214167874,0.0026827724951177584,0.00010705376965016663,2.521024699577892e-05,0.010839149287038411,0.0023373411287868485,0.0021938995048574874,0.0017752715121136175,0.11856617647058823,0.4208633093525179,0.000405785718960665
0,2021-04-02,2320485,0.00013571157179066728,0.022033396753983185,0.0047739660746208955,0.00011976662924632859,2.5461631225081565e-05,0.0,0.14852866565195333,0.002512857617771868,0.0014666064981949459,0.10391652372784448,0.4190307328605201,
0,2021-04-03,2320485,0.010124212538901707,0.0056017025176489715,0.0,0.00011035767666385841,2.661081627332219e-05,0.010004984590146742,0.002633698624329652,0.01288414297889407,,0.12319494584837545,0.41442953020134227,0.00045955553648191456
0,2021-04-04,2320485,0.006554053714345647,0.0029566735689593596,0.0,9.714204860909113e-05,2.8083209616380492e-05,0.006443444653452482,0.003901639344262294,0.00977151889639316,,0.12061855670103093,0.42592592592592593,0.0006118044895325813
0,2021-04-05,2320485,0.00010213382116238639,0.039246069966695184,0.004887735394396717,9.157568353167556e-05,1.7956016378759906e-05,0.0,0.17469879518072287,0.002582809086218065,0.001726316408086507,0.13919821826280623,0.4084967320261439,
0,2021-04-06,2320485,0.008280093744770308,0.031257115071490066,0.0015776874231033613,0.00010874163518977005,1.9895266147665977e-05,0.008166827193453087,0.0025871285011759672,0.0021015261568595447,0.002703433360367667,0.1118220597196831,0.40144927536231884,0.00042507048362611143
0,2021-04-07,2320485,0.0001470597741420436,0.043498413765513104,0.0021886229243742866,0.0001278827486495281,3.0992084269739594e-05,0.0,0.16562644475265834,0.0022954635499207606,0.0021653543307086614,0.11853902953586497,0.41570327552986513,
0,2021-04-08,2320485,0.012339223624946218,0.028464660045924312,0.0015759636455309996,0.00013667401426856884,2.8973828028767e-05,0.01219650920676784,0.0025050770792947475,0.002552144060111414,0.0024148108398175474,0.10689655172413792,0.40747474747474755,0.0005938720810048525
0,2021-04-09,2320485,0.00017011529917237118,0.014222924661582955,0.0016368704530877526,0.00015115374587640083,3.0632963942164405e-05,0.0,0.16150263264479545,0.002213506173587344,0.0015793629902605948,0.12097505668934239,0.41813725490196085,
0,2021-04-10,2320485,0.01241927872836928,0.004147552487231476,0.0,0.00011782737947742252,3.343410249725094e-05,0.01228791251254227,0.002720164680240101,0.02190717299578059,,0.1370650953984287,0.41488413547237074,0.0005320203362951561
0,2021-04-11,2320485,0.009580217066690799,0.003519343298204181,0.0,0.0001326231369735206,3.260812574382798e-05,0.00943391144523666,0.003377771792800072,0.006571520722464118,,0.1282245827010622,0.41347905282331515,0.0005245034320768056
0,2021-04-12,2320485,0.0001630047166863822,0.055796812591620566,0.030301316319648705,0.00014411498745592682,3.22849174490103e-05,0.0,0.1766707920792079,0.0017761029213031962,0.0019537173946011523,0.13738425925925923,0.4071557971014493,
0,2021-04-13,2320485,0.011910182569592124,0.06730664782003191,0.010622994761870912,0.0002242634621641594,2.9656156651159867e-05,0.011682392545811174,0.002746961570490982,0.0019599364096521956,0.000996611520829181,0.08339212228101117,0.40962301587301586,0.0004035347146751234
0,2021-04-14,2320485,0.00024703887333897865,0.02847967845802351,0.002074099451910556,0.0002249170611603463,3.285950997313064e-05,0.0,0.13537271448663854,0.0017193306207237322,0.0017818836066708183,0.10081638940234135,0.4259776536312849,
0,2021-04-15,2320485,0.015629577437475353,0.01352186432290376,0.022238418548995883,0.00015422063347389289,3.111418518111516e-05,0.015464669383052817,0.002433080104553135,0.00228912639871544,0.0014359489497611044,0.13662337662337662,0.4197674418604651,0.00037368797054459525
0,2021-04-16,2320485,0.00023439783780833149,0.008181730687047464,0.011472098864389697,0.00021428709946412044,3.034566768010424e-05,0.0,0.1321354628808045,0.0023989965440415414,0.001044912465117443,0.0989835430784124,0.4241967871485945,
0,2021-04-17,2320485,0.01688871076520642,0.008266159876060383,0.0,0.00016002401796750814,3.51937921023694e-05,0.016720426979704685,0.002333863275039745,0.0110929213349022,,0.13675742574257427,0.4003267973856209,0.0004177109440267335
0,2021-04-18,2320485,0.012201307054344234,0.006238796343580477,0.0,0.0001926824205571965,3.6213693832682945e-05,0.01199484877802125,0.0033693370392522486,0.004148103145673012,,0.12099156118143459,0.41807628524046436,0.00047053838901022827
0,2021-04-19,2320485,0.00020692513274882889,0.10017029485933623,0.03792526131390636,0.0001829358948668057,3.7779458460910815e-05,0.0,0.15686274509803924,0.0017806068686694908,0.0009730646614719402,0.11567567567567567,0.4115805946791862,
0,2021-04-20,2320485,0.014707571908458797,0.041904975324842296,0.011557677238450869,0.0003425433332543271,3.129374534490276e-05,0.014365330236279634,0.00264272897231382,0.0016757157283183168,0.0011538090762297254,0.06453240201785021,0.4173371647509579,0.0004573984560998485
0,2021-04-21,2320485,0.0002734701294485133,0.021627554871790456,0.0020942461022875245,0.0002541494558249676,2.9124658566348567e-05,0.0,0.10615914307574598,0.0014422183276242065,0.0006851661527920521,0.07717063818132018,0.42505241090146756,
0,2021-04-22,2320485,0.018969755604252275,0.01285598341151383,0.026771953564305173,0.0001465354584637837,3.1796513803508026e-05,0.018813358701593272,0.002079986613119143,0.0013820641945165063,0.0011504216429091222,0.14275753486279802,0.4216190476190476,0.0003828917515141287
0,2021-04-23,2320485,0.00027918014265695886,0.07746972436078378,0.013270357992689743,0.00025935670057480794,3.289542200588815e-05,0.0,0.11385061638868746,0.001382595238757147,0.0007139380171994158,0.08631415241057543,0.4081996434937612,
0,2021-04-24,2320485,0.020085959041608394,0.011741331373972833,0.0,0.000313583870038663,3.6271153085094994e-05,0.01977061548196462,0.002238708006485512,0.008903246139300347,,0.08344099913867355,0.41873963515754553,0.0003362214121659869
0,2021-04-25,2320485,0.014638355056521949,0.005057204276979454,0.0,0.00022204409853974463,3.045340377837681e-05,0.014412001514051302,0.0024462771177875104,0.0055596285434995115,,0.0994205550472705,0.40613026819923376,0.00031876206210526835
0,2021-04-26,2320485,0.00022322919562074294,0.061756773548058544,0.037582516873268586,0.00020024549465593022,3.4906495840309235e-05,0.0,0.1431777378815081,0.0011695661676827708,0.0009587874204034548,0.10542866600463421,0.4153846153846154,
0,2021-04-27,2320485,0.018015536981852213,0.08441654797739837,0.012001779800343462,0.0003432974859422349,2.9426319641511734e-05,0.017676491480588474,0.0019696778317467977,0.0011713670250255617,0.00047702592681780133,0.06256674294431731,0.4113453815261045,0.00025696859012631847
0,2021-04-28,2320485,0.0003918002773845414,0.028958170382484702,0.002004896964786816,0.00037326966848166116,2.729314489571506e-05,0.0,0.08212300519992827,0.0012394891321592892,0.0021463833440652502,0.06188863807373965,0.4250559284116331,
0,2021-04-29,2320485,0.022192522971131775,0.05286394870037942,0.027175748460630724,0.0001694688825827358,3.188988508867759e-05,0.022012819159213146,0.0016617649422239365,0.0011609333796629253,0.0009162572471208986,0.11468253968253968,0.42045454545454547,0.00025928734872203744
0,2021-04-30,2320485,0.00036536902127500654,0.07959844601451853,0.012549244374918745,0.00034590469952043085,2.8083209616380503e-05,0.0,0.08781977854142801,0.0011529405396627785,0.0004232005398666346,0.0655158489804159,0.42043010752688176,
0,2021-05-01,2320485,0.02237621301868646,0.012178237164500814,0.0,0.00030690423194576423,2.829868181292563e-05,0.02207257678172164,0.0015989971090132266,0.006990848134427402,,0.07203014184397163,0.4156118143459916,0.00017916439671050927
0,2021-05-02,2320485,0.01631332817636542,0.006916047004541435,0.0,0.00022531209352067889,3.178214899040503e-05,0.01607810436180367,0.002190757310211235,0.0037418721629247946,,0.08826654523375833,0.4338235294117647,0.0002552066616739774
0,2021-05-03,2320485,0.00022319328358798548,0.12409137170318564,0.07513985941157417,0.00020236430458862403,2.9483778893923777e-05,0.0,0.12032983070636309,0.0008489170665314881,0.000645272839124072,0.0855747678514249,0.4171747967479674,
0,2021-05-04,2320485,0.019195426818100523,0.040837619434442946,0.04276585857410555,0.0005239709227453168,2.3824042531338647e-05,0.018686409665795444,0.0016423723833480246,0.0007263233815178635,0.000655556739065178,0.038961769115442274,0.4188131313131313,0.00016333550622958307
0,2021-05-05,2320485,0.000347843949289337,0.01949473924632135,0.007032401990675804,0.0003334791361863291,2.0326210540756207e-05,0.0,0.0717019133937563,0.0008598468110178229,0.000545361875637105,0.05377021634110481,0.42878787878787883,
0,2021-05-06,2320485,0.022062916444909868,0.09746188117282954,0.033698702354608326,0.00012648217937198474,2.30196129975702e-05,0.02193086790046047,0.0011451845834461595,0.0007994792927892029,0.0006610164496259152,0.10896424815983174,0.41089743589743594,0.00012812528382183126
0,2021-05-07,2320485,0.00041481989038211133,0.05620915455174238,0.04527153447088284,0.0004040462805548553,1.95720578528483e-05,0.0,0.06066087795465508,0.0008033082507036929,0.0006200172939689659,0.049826904055390704,0.39839181286549713,
0,2021-05-08,2320485,0.022201105946960797,0.01053536940194255,0.0,0.00030597051909406886,1.8638345001152785e-05,0.02190027084855104,0.0011324544519565266,0.006464771487130347,,0.051753202966958865,0.4325,0.0001078716915261883
0,2021-05-09,2320485,0.015989545289023632,0.00838513644058606,0.0,0.00016756554484658723,1.946432175457574e-05,0.01581734709195132,0.0014607109091805232,0.0022561273889647963,,0.07648261758691206,0.45166666666666666,0.0001528906526052567
0,2021-05-10,2320485,0.00018135576542547486,0.12832109092136626,0.06905302124340383,0.0001695766186810083,1.8961553295970455e-05,0.0,0.10980392156862744,0.0005276935594525418,0.0004730034576032967,0.08570345089116421,0.4036697247706422,
0,2021-05-11,2320485,0.01896585555749481,0.040793246526767746,0.04327009942605391,0.0004629707439033941,1.3388005812003376e-05,0.01852323975375838,0.0010855759093542313,0.0005043342011866289,0.0004270383892023454,0.029547048099845746,0.4198198198198198,0.00011406816079372274
0,2021-05-12,2320485,0.00030607825519234137,0.019607395293081694,0.006667751210055944,0.00029365269185823947,1.605267864261135e-05,0.0,0.059474650149116765,0.0008713352663796385,0.0009733694716916192,0.04127837514934289,0.44345238095238104,
0,2021-05-13,2320485,0.022386483860055113,0.09639809493848632,0.032742077626013506,9.825532162457428e-05,1.4292989037492873e-05,0.022284780983285814,0.0008528926879937486,0.0004304848595506035,0.00041046114229175573,0.12061855670103093,0.4252136752136752,8.137865007180469e-05
0,2021-05-14,2320485,0.0003678828635680331,0.05871082266566397,0.02907434580845529,0.00035876120724762317,1.2353739268586809e-05,0.0,0.04032258064516129,0.0005202792756440824,0.0003046404009906363,0.029249762583095914,0.4343434343434343,
0,2021-05-15,2320485,0.022537673517964273,0.011140128033579189,0.0,0.00026567721834013137,1.1994618941011606e-05,0.022283200853844495,0.0007717225609756096,0.004671955673089031,,0.04441001807384456,0.40338164251207725,8.834149287485704e-05
0,2021-05-16,2320485,0.015946774058009424,0.008344771315766605,0.0,0.00014476140404556229,1.2533299432374408e-05,0.015800935292981138,0.0010117820390159323,0.0019066220238095235,,0.06154761904761904,0.44065656565656564,0.00015187784487604954
0,2021-05-17,2320485,0.00014558738079898528,0.13126368697348476,0.07403218867320124,0.00013747126139578575,1.1276378285861213e-05,0.0,0.08467381590705986,0.00031210166691284674,0.0002458424978761535,0.0627062706270627,0.4220430107526882,
0,2021-05-18,2320485,0.018774595253434813,0.04197955025206657,0.04148188130211283,0.0004599613155583137,9.193480385925066e-06,0.018336324805662024,0.0007032849152226977,0.00029314388191474685,0.00022221558892106044,0.020258803563852356,0.4102564102564102,5.1396489339433625e-05
0,2021-05-19,2320485,0.0002497681878285501,0.01999826185761454,0.0072708578881857345,0.0002465361048803733,5.925485404990769e-06,0.0,0.035714285714285705,0.00032314354036062817,0.000429146442523973,0.029751712328767117,0.4044117647058823,
0,2021-05-20,2320485,0.022048982576199964,0.10320224004895527,0.03369428517457918,8.044295337684439e-05,1.221009113755673e-05,0.021964517475154273,0.0006317948123609648,0.0003130460104834013,0.00027821706788496456,0.10063291139240506,0.4292929292929293,4.9286716179616956e-05
0,2021-05-21,2320485,0.0003599103922958637,0.058433402212612104,0.043538312033906665,0.0003552418280373861,7.6133509445941984e-06,0.0,0.02657276995305164,0.00024940903573306594,0.00011861692663543088,0.02073820395738204,0.40151515151515144,
0,2021-05-22,2320485,0.02185861289055235,0.011118042133433308,0.0,0.0002419393646874108,6.535989961868605e-06,0.021632798028573066,0.0005011250749231117,0.003226296211948683,,0.031806615776081425,0.3991228070175438,6.288496354326982e-05
0,2021-05-23,2320485,0.015470688239742998,0.008093566646627748,0.0,0.00012073625413078162,7.3260546825340405e-06,0.015353399540756941,0.0005487101837831831,0.0005931508522182097,,0.044653014789533554,0.425,4.199563245422476e-05
0,2021-05-24,2320485,0.00011323063928446003,0.12873881968640177,0.07264397313492656,0.00010712559371568168,7.721087042866756e-06,0.0,0.07434360730593607,0.0002181062796758416,0.00014380426016414439,0.0527027027027027,0.43699186991869915,
0,2021-05-25,2320485,0.0193132757447976,0.04683029625272301,0.018933901030747175,0.0004545026865791701,5.63818914293061e-06,0.018884091041312497,0.0005036354788383642,0.0002512452065059285,0.0001428612762756246,0.016241384367209268,0.38480392156862747,4.392032852405736e-05
0,2021-05-26,2320485,0.00021324565051415243,0.021002470029613057,0.005979173893963262,0.00020986991943494553,5.027684586052773e-06,0.0,0.033300362677217275,0.00019655700494981812,0.00016198704103671707,0.025963149078726964,0.41666666666666663,
0,2021-05-27,2320485,0.022713283358148543,0.10153635267339944,0.031400009049832256,5.8249317132697074e-05,5.997309470505808e-06,0.022654854480852065,0.0002694824063138556,0.00017616476620116887,0.0001779048846639276,0.05738177623990772,0.40931372549019607,2.6628071626379957e-05
0,2021-05-28,2320485,0.00036116731344237673,0.06185427471699521,0.02701992615049586,0.00035570868446323375,6.571901994626124e-06,0.0,0.01815323041738136,0.00018049577721133443,9.556270506163794e-05,0.011075643257883535,0.4485294117647059,
0,2021-05-29,2320485,0.022609210287217248,0.011350931665865833,0.0,0.0001933503843664864,5.099508651567813e-06,0.02242871641057795,0.0002928419919587171,0.0021498202305496867,,0.021562389536938845,0.4226190476190476,3.829803531078856e-05
0,2021-05-30,2320485,0.015570703250972685,0.008698181630133354,0.0,0.00011387705587409533,4.812212389507653e-06,0.01546056104650537,0.00032433924504865084,0.0005642424537645931,,0.02722323049001814,0.41358024691358025,2.4326503377908753e-05
0,2021-05-31,2320485,0.00010737697794498435,0.13760844536091946,0.051637911902037696,0.00010357030247268725,5.243156782597891e-06,0.0,0.04382716049382716,0.00012942470717660002,9.177450170617142e-05,0.02841634738186462,0.4195402298850575,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_10.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014609014925759056,0.0,0.0,0.0,0.0,,0.011799410029498525,,,,
0,2021-01-03,2320485,0.0,0.00010558137630710821,0.0,0.0,0.0,0.0,,0.00816326530612245,,,,
0,2021-01-04,2320485,0.0,0.0016513789143217906,5.214427156391875e-05,0.0,0.0,0.0,,0.008872651356993737,0.0,,,
0,2021-01-05,2320485,0.0,0.0010222001004100436,2.1116275261421643e-05,0.0,0.0,0.0,,0.012225969645868466,0.0,,,
0,2021-01-06,2320485,0.0,0.0009166187241029354,3.490649584030925e-05,0.0,0.0,0.0,,0.007052186177715092,0.0,,,
0,2021-01-07,2320485,0.0,0.0008963643376276942,0.00012799048474780057,0.0,0.0,0.0,,0.006730769230769231,0.006734006734006734,,,
0,2021-01-08,2320485,0.0,0.0008532698983186705,5.085143838464804e-05,0.0,0.0,0.0,,0.00808080808080808,0.0,,,
0,2021-01-09,2320485,0.0,0.0003309652938933025,0.0,0.0,0.0,0.0,,0.029947916666666668,,,,
0,2021-01-10,2320485,0.0,0.00020771519746949453,0.0,0.0,0.0,0.0,,0.029045643153526972,,,,
0,2021-01-11,2320485,0.0,0.0031027996302497108,0.0005563492114794967,0.0,0.0,0.0,,0.006388888888888889,0.003098373353989156,,,
0,2021-01-12,2320485,0.0,0.0021486887439479247,0.00017280870162918527,0.0,0.0,0.0,,0.005214600882470918,0.0024937655860349127,,,
0,2021-01-13,2320485,0.0,0.0018944315520246845,0.0001547090371193953,0.0,0.0,0.0,,0.00818926296633303,0.002785515320334262,,,
0,2021-01-14,2320485,0.0,0.0017168824620715066,0.0002029748091455019,0.0,0.0,0.0,,0.007028112449799197,0.004246284501061571,,,
0,2021-01-15,2320485,0.0,0.0017272251275056722,0.00014522826047141008,0.0,0.0,0.0,,0.006487025948103792,0.0,,,
0,2021-01-16,2320485,0.0,0.0005360948250042555,0.0,0.0,0.0,0.0,,0.02491961414790997,,,,
0,2021-01-17,2320485,0.0,0.00031071090741806133,0.0,0.0,0.0,0.0,,0.020804438280166437,,,,
0,2021-01-18,2320485,0.0,0.004338748149632512,0.0007226937472123284,0.0,0.0,0.0,,0.005264203416765991,0.0011926058437686344,,,
0,2021-01-19,2320485,0.0,0.0033398190464493413,0.00030812524105951986,0.0,0.0,0.0,,0.00567741935483871,0.004195804195804196,,,
0,2021-01-20,2320485,0.0,0.0029002557654972992,0.00026977119007448873,0.0,0.0,0.0,,0.0062407132243685,0.004792332268370607,,,
0,2021-01-21,2320485,0.0,0.0026485842399326,0.00030510863030788825,0.0,0.0,0.0,,0.005206638464041653,0.0014124293785310734,,,
0,2021-01-22,2320485,0.0,0.0025869591917206964,0.00025727380267487186,0.0,0.0,0.0,,0.004830917874396135,0.0033500837520938024,,,
0,2021-01-23,2320485,0.0,0.0007282960243225015,0.0,0.0,0.0,0.0,,0.023668639053254437,,,,
0,2021-01-24,2320485,0.0,0.00041456850615280856,0.0,0.0,0.0,0.0,,0.018711018711018712,,,,
0,2021-01-25,2320485,0.0,0.005544530561498997,0.0008877454497658895,0.0,0.0,0.0,,0.004896626768226333,0.001941747572815534,,,
0,2021-01-26,2320485,0.0,0.0045335350153093,0.0004378395033796814,0.0,0.0,0.0,,0.004182509505703422,0.001968503937007874,,,
0,2021-01-27,2320485,0.0,0.0039060799789699136,0.0003667336785197922,0.0,0.0,0.0,,0.0037511032656663726,0.0035252643948296123,,,
0,2021-01-28,2320485,0.0,0.0036005404042689353,0.00039862356360846976,0.0,0.0,0.0,,0.0034709754637941353,0.0075675675675675675,,,
0,2021-01-29,2320485,0.0,0.003442814756397908,0.00034389362568600963,0.0,0.0,0.0,,0.005132056577794467,0.002506265664160401,,,
0,2021-01-30,2320485,0.0,0.0009118783357789428,0.0,0.0,0.0,0.0,,0.02835538752362949,,,,
0,2021-01-31,2320485,0.0,0.0005175642161013754,0.0,0.0,0.0,0.0,,0.02331390507910075,,,,
0,2021-02-01,2320485,0.0,0.006738246530358955,0.0008537008427117607,0.0,0.0,0.0,,0.0042849833717063185,0.0010095911155981827,,,
0,2021-02-02,2320485,0.0,0.005642785883123571,0.000496878885233044,0.0,0.0,0.0,,0.0032075759890025967,0.0,,,
0,2021-02-03,2320485,0.0,0.0049851647392678685,0.0006981299168061849,0.0,0.0,0.0,,0.0038900414937759337,0.0024691358024691358,,,
0,2021-02-04,2320485,0.0,0.004558098845715443,0.0005684156544860234,0.0,0.0,0.0,,0.00359270114399168,0.002274450341167551,,,
0,2021-02-05,2320485,0.0,0.004312891486047098,0.0005003264403777659,0.0,0.0,0.0,,0.0034972022382094323,0.0034453057708871662,,,
0,2021-02-06,2320485,0.0,0.0011053723682764595,0.0,0.0,0.0,0.0,,0.01949317738791423,,,,
0,2021-02-07,2320485,0.0,0.0005860843746027231,0.0,0.0,0.0,0.0,,0.015441176470588236,,,,
0,2021-02-08,2320485,0.0,0.007936271943149815,0.0016802521886588363,0.0,0.0,0.0,,0.0034752389226759338,0.00307771223390613,,,
0,2021-02-09,2320485,0.0,0.006707218534056458,0.0008192252912645417,0.0,0.0,0.0,,0.0030197892572603443,0.0015781167806417674,,,
0,2021-02-10,2320485,0.0,0.006099586939799223,0.0008437891216706852,0.0,0.0,0.0,,0.002967359050445104,0.0005107252298263534,,,
0,2021-02-11,2320485,0.0,0.005574696669015313,0.00078000935149333,0.0,0.0,0.0,,0.002319109461966605,0.0033149171270718232,,,
0,2021-02-12,2320485,0.0,0.005260969150845621,0.000711058248598892,0.0,0.0,0.0,,0.0024574049803407602,0.0012121212121212121,,,
0,2021-02-13,2320485,0.0,0.0012906784573052615,0.0,0.0,0.0,0.0,,0.020701168614357262,,,,
0,2021-02-14,2320485,0.0,0.000687356306978929,0.0,0.0,0.0,0.0,,0.015047021943573668,,,,
0,2021-02-15,2320485,0.0,0.008984759651538363,0.0017888501757175764,0.0,0.0,0.0,,0.0032615473164180537,0.001445434834979523,,,
0,2021-02-16,2320485,0.0,0.007863442340717565,0.0009747962171701175,0.0,0.0,0.0,,0.0025209623499753385,0.003094606542882405,,,
0,2021-02-17,2320485,0.0,0.007181257366455719,0.0009571274970534177,0.0,0.0,0.0,,0.002640422467594815,0.00045024763619990995,,,
0,2021-02-18,2320485,0.0,0.006621029655438411,0.0008179324580852709,0.0,0.0,0.0,,0.002538401457953658,0.0015806111696522655,,,
0,2021-02-19,2320485,0.0,0.006151731211363142,0.0007700976304522546,0.0,0.0,0.0,,0.0032224168126094572,0.0016787912702853946,,,
0,2021-02-20,2320485,0.0,0.0014863272117682294,0.0,0.0,0.0,0.0,,0.015656712090461003,,,,
0,2021-02-21,2320485,0.0,0.0008157777361198198,0.0,0.0,0.0,0.0,,0.011093502377179081,,,,
0,2021-02-22,2320485,0.0,0.01013925968062711,0.004759349877288584,0.0,0.0,0.0,,0.0027201632097925877,0.0017203911626222383,,,
0,2021-02-23,2320485,0.0,0.008928736880436633,0.0029084437089660136,0.0,0.0,0.0,,0.0030406872918577153,0.0019262112905615648,,,
0,2021-02-24,2320485,0.0,0.008166827193453094,0.0014755536019409735,0.0,0.0,0.0,,0.002743918526726822,0.002628504672897196,,,
0,2021-02-25,2320485,0.0,0.00770959519238435,0.0013523035055171657,0.0,0.0,0.0,,0.002850754611514813,0.0025493945188017845,,,
0,2021-02-26,2320485,0.0,0.0071890143655313436,0.0011471739744062124,0.0,0.0,0.0,,0.0031770770890780483,0.002629601803155522,,,
0,2021-02-27,2320485,0.0,0.0016492241923563393,0.0,0.0,0.0,0.0,,0.018029788345962895,,,,
0,2021-02-28,2320485,0.0,0.0009166187241029354,0.0,0.0,0.0,0.0,,0.014104372355430184,,,,
0,2021-03-01,2320485,1.7956016378759897e-06,0.011300367523743242,0.0039327985313415085,1.0055369172105543e-06,9.337128516955147e-07,0.0,0.24074074074074073,0.002796527221650205,0.0025202717510409817,0.06666666666666667,0.4333333333333333,
0,2021-03-02,2320485,0.0006417480253768786,0.010019169843085962,0.004069551552082144,6.033221503263328e-06,2.370194161996307e-06,0.0006346374428908898,0.0033422459893048127,0.002507235164331356,0.0011642675698560541,0.15053763440860213,0.39285714285714285,0.0008457374830852503
0,2021-03-03,2320485,6.895110289443802e-06,0.00925022139768195,0.004264625714020991,5.817749306718209e-06,1.939249768906069e-06,0.0,0.19117647058823528,0.0023293733985557887,0.0017178658043654,0.13793103448275862,0.409090909090909,
0,2021-03-04,2320485,0.0010278023775202164,0.008645319117914285,0.0029818479039223837,8.259767534229555e-06,1.436481310300792e-06,0.0010199735543790771,0.0023630803447317206,0.0024387816046187536,0.0024523946912867857,0.18217054263565888,0.3703703703703704,0.0005255413075467731
0,2021-03-05,2320485,1.2569211465131929e-05,0.008102760127013678,0.002907581820179833,1.0199017303135623e-05,3.3757310792068606e-06,0.0,0.2103825136612022,0.0022336861139179917,0.002074996294649474,0.14666666666666664,0.4351851851851852,
0,2021-03-06,2320485,0.0015369272659235757,0.0018415690398056151,0.0,1.339518821855488e-05,5.494541011900531e-06,0.001521844212165417,0.00311406578026592,0.017523364485981307,,0.1443661971830986,0.3984375,0.0008134106662894328
0,2021-03-07,2320485,0.0013178638661027042,0.0010042440840312835,0.0,1.3538836349584963e-05,4.417180029174935e-06,0.0013022780438859407,0.0033888616691164462,0.009858551221603087,,0.19730392156862744,0.41,0.00026183782591918857
0,2021-03-08,2320485,1.802784044427494e-05,0.012298865682533322,0.007231390564185218,1.4580285299553036e-05,6.320517765323486e-06,0.0,0.24908424908424906,0.002803083391730904,0.0017281449258089506,0.19555555555555554,0.40740740740740744,
0,2021-03-09,2320485,0.0018904094043558435,0.010999281041104187,0.0050272536416596835,2.2840052833782598e-05,4.453092061932456e-06,0.0018667074627358804,0.0028309364737855278,0.0024229160967603265,0.001965979998290452,0.12608695652173912,0.39743589743589747,0.000707592273857334
0,2021-03-10,2320485,2.6287607978504493e-05,0.010277018238284957,0.005392694487000203,2.2193636244147237e-05,6.105045568778367e-06,0.0,0.15755208333333331,0.002683550672984192,0.002237315221733919,0.09785932721712538,0.4292929292929293,
0,2021-03-11,2320485,0.00282609741785302,0.009646690239324964,0.00579376006883619,2.2157724211389715e-05,6.571901994626124e-06,0.0028020363559054812,0.0024829416224412433,0.0032506568107939617,0.002370545966367879,0.13523391812865496,0.41216216216216217,0.0006566197470420236
0,2021-03-12,2320485,3.7599898297123234e-05,0.009032881775433441,0.004463542463464893,3.178214899040503e-05,1.0234929335893141e-05,0.0,0.1868279569892473,0.002623795439366473,0.002147890723042765,0.13364779874213836,0.40948275862068967,
0,2021-03-13,2320485,0.003075219189091933,0.0020254386475241173,0.0,2.8945098402560973e-05,1.0055369172105544e-05,0.0030409591098412595,0.0030199151158994447,0.018000847098686996,,0.13470319634703196,0.43209876543209874,0.000554415268832425
0,2021-03-14,2320485,0.0023158592564341786,0.0010925876846147827,0.0,3.2715861842100535e-05,1.0953169991043536e-05,0.0022781516220387824,0.004311012042970805,0.009950248756218905,,0.15311244979919678,0.42361111111111105,0.0005118271441620208
0,2021-03-15,2320485,4.277123101420607e-05,0.013310148524985077,0.016476835661510418,3.350592656276598e-05,1.4544373266795516e-05,0.0,0.2275943396226415,0.0033022533022533025,0.0017850137308748528,0.15828402366863906,0.421875,
0,2021-03-16,2320485,0.0032086683028188776,0.012003956069528554,0.012858734273223047,4.287896711247863e-05,8.726623960077312e-06,0.0031631677573150992,0.003156481604757467,0.002788004432212174,0.0020228158041179743,0.1251937984496124,0.413265306122449,0.000596766202765392
0,2021-03-17,2320485,5.3975785234552244e-05,0.011226352824229992,0.007161002979980478,4.672155461753325e-05,1.0665873728983378e-05,0.0,0.16634615384615384,0.0026581452479656075,0.0022464247748560885,0.11688790560471975,0.4267241379310345,
0,2021-03-18,2320485,0.0044803133827626546,0.013808176595266354,0.007693362953577956,4.7906651698531374e-05,1.2569211465131927e-05,0.004430180185033156,0.002893297723515198,0.00325874429719748,0.0023551228558182664,0.135752688172043,0.4050925925925926,0.0006353648924705238
0,2021-03-19,2320485,6.866380663237789e-05,0.013935879783752101,0.007806270384567594,6.090680755675359e-05,1.2066443006526648e-05,0.0,0.1590909090909091,0.0036178107606679036,0.001987303339773668,0.11734693877551021,0.42424242424242425,
0,2021-03-20,2320485,0.004640732433090497,0.0032915532744232315,0.0,4.7367971207168584e-05,1.4185252939220317e-05,0.004588013569002459,0.002898852810845029,0.014978354978354978,,0.12275242047026279,0.42200854700854695,0.0006366988531608386
0,2021-03-21,2320485,0.0037532742795866633,0.0017963198785311415,0.0,5.7782460706849315e-05,1.7632808083942222e-05,0.0036885607965576137,0.0043578288179926305,0.011907597046915932,,0.14704209328782705,0.40916666666666673,0.0006368373974254268
0,2021-03-22,2320485,7.545118082354913e-05,0.023827382350385087,0.01396949344641314,6.510851538938342e-05,1.7991928411517428e-05,0.0,0.198252688172043,0.003485785590277778,0.002282541640962369,0.15354938271604937,0.4093137254901961,
0,2021-03-23,2320485,0.005507146135398418,0.018551186497650276,0.016342093714604197,7.724678246142513e-05,1.7991928411517418e-05,0.005423614747204427,0.0032662702090412933,0.0031066156705528165,0.0024090706748016444,0.1234015345268542,0.4175000000000001,0.0004936576435203348
0,2021-03-24,2320485,0.00010892119535355763,0.016816527579363798,0.014425540350400886,9.448455818503464e-05,2.337873332514541e-05,0.0,0.16776315789473684,0.004112432100030747,0.0021579403243630717,0.11989247311827955,0.4173076923076923,
0,2021-03-25,2320485,0.007626185905101734,0.018444254828911485,0.009995862933826332,9.765918188079938e-05,2.4434547088216486e-05,0.0075214305055480496,0.0034227227534171477,0.0032212691385353253,0.0026090408938800975,0.13176037483266398,0.4108695652173913,0.0007314613202122745
0,2021-03-26,2320485,0.00012231638357211247,0.018586918970244008,0.010152044364288784,0.00010637144102777367,2.585666358541427e-05,0.0,0.18624161073825504,0.0035700210955792013,0.0023766073929465687,0.1417624521072797,0.4166666666666667,
0,2021-03-27,2320485,0.008368042312993476,0.004567364150166882,0.0,0.00010992673227076821,3.210535728522271e-05,0.008246120961781697,0.0038456273634139247,0.01529869244593171,,0.14575866188769412,0.40934065934065933,0.0007232589658048373
0,2021-03-28,2320485,0.006234580270934743,0.0023598514965621413,0.0,0.0001119378061051893,3.242856558004038e-05,0.006108098091562758,0.004456742870935484,0.01158161418747738,,0.11096256684491979,0.420391061452514,0.0007133044489062665
0,2021-03-29,2320485,0.00013276678510455074,0.03234894860341696,0.005001037857746693,0.0001140207040051254,3.1566676793859924e-05,0.0,0.205,0.003546642511755538,0.0024549918166939444,0.15941385435168737,0.41151685393258425,
0,2021-03-30,2320485,0.008363625132964307,0.025346102215700616,0.0036969642122228735,0.00013502924316827444,3.253630167831293e-05,0.008217463159641204,0.00401258918043078,0.0029516599240122427,0.003167837806704297,0.12506082725060827,0.41483516483516486,0.0007473454118175613
0,2021-03-31,2320485,0.0001790214832962361,0.02232187811312434,0.004698443069731831,0.000157043319248634,3.616341698682242e-05,0.0,0.16388569236670503,0.003440588326127239,0.003301540719002201,0.11918730986527595,0.4154290429042904,
0,2021-04-01,2320485,0.011020971908889739,0.023330970321577882,0.0027112148250617155,0.00013510106723378955,3.598385682303482e-05,0.010873373454256331,0.003396699797355978,0.003763460331256941,0.0013992537313432835,0.13581146744412048,0.41133004926108374,0.0006947706278377955
0,2021-04-02,2320485,0.00017517889579118145,0.022026537555726502,0.004778275518551797,0.00015621734249521112,3.483467177479421e-05,0.0,0.1777518475301439,0.003428006963597598,0.001915795167688424,0.14087559601213695,0.4061976549413736,
0,2021-04-03,2320485,0.010059499055872652,0.005648029039906172,0.0,0.000127739100518498,3.2715861842100555e-05,0.009921022257559663,0.0034425273873758583,0.01803246091516914,,0.14302325581395348,0.4016754850088183,0.0006617763736818568
0,2021-04-04,2320485,0.006578797104915569,0.0029743422890760604,0.0,0.0001240401611444734,3.422416721791636e-05,0.006439961186274999,0.0052435374149659856,0.012670286748594835,,0.15367095391211147,0.41362847222222215,0.0006594323873121869
0,2021-04-05,2320485,0.00013632207634754512,0.039243735684565934,0.004832754072244954,0.0001188688284273906,3.0597051909406886e-05,0.0,0.18880597014925374,0.00338716938042798,0.002229157378510923,0.1460101867572156,0.40804597701149425,
0,2021-04-06,2320485,0.008400865910933848,0.031137528002407534,0.0015700740721587667,0.00014303762647320138,4.0185564655664655e-05,0.008240626420769798,0.0044473939240719665,0.0029601820250284416,0.0013601741022850925,0.1203831948291782,0.4257990867579909,0.0007499570225201993
0,2021-04-07,2320485,0.00019022603751658225,0.04355343099969761,0.002171816093043767,0.00017112083608958174,3.2213093383495264e-05,0.0,0.16136281912980943,0.0033047128221868312,0.0030417245255570983,0.1255966587112172,0.4107142857142857,
0,2021-04-08,2320485,0.012237384282452446,0.028324071620085187,0.0016054833364576816,0.00017629216880666457,3.537335226615701e-05,0.012050533976015073,0.003231034221904113,0.0032321106434155143,0.002633658151171978,0.10770975056689343,0.4124790619765495,0.0007596987218142907
0,2021-04-09,2320485,0.0002062068920936785,0.014285878455006888,0.0016384505825290834,0.00017991928411517405,4.216072645732822e-05,0.0,0.16516666666666666,0.0028897667078772527,0.0010520778537611783,0.11864085041761578,0.4198855507868383,
0,2021-04-10,2320485,0.012484746364086238,0.0041252870269218155,0.0,0.00016354339717774508,4.481821688138469e-05,0.012304396135577975,0.0037158733162449037,0.02822758597277387,,0.14447134786117835,0.4143426294820717,0.0006375100429664303
0,2021-04-11,2320485,0.009626328116751449,0.00360693274609977,0.0,0.00018534200106155952,4.6793378683048254e-05,0.0094211985856405,0.005040975370118125,0.009712371946414498,,0.13807720057720058,0.42086563307493546,0.000683091302097604
0,2021-04-12,2320485,0.00021557993264339104,0.05567815923538969,0.03025542074178459,0.0001854138251270745,4.8229859993349044e-05,0.0,0.2000156201187129,0.002994637509575876,0.0022533747223329728,0.15471053577849694,0.41759950248756217,
0,2021-04-13,2320485,0.011918155040864298,0.06729517751676914,0.01059058056110396,0.00026247386501816066,4.1435303395626316e-05,0.011645474976136456,0.004020910832067156,0.002905672526723573,0.002386846062735391,0.0962041226747109,0.41443965517241377,0.0008042791584718994
0,2021-04-14,2320485,0.00029957817726323024,0.028447249892443478,0.002104409207557903,0.00027616353190532724,3.84976991160612e-05,0.0,0.12836438923395446,0.0028928789507415764,0.002845944103612815,0.0982587064676617,0.41550387596899224,
0,2021-04-15,2320485,0.015573231458078806,0.013449415388018741,0.02220244905698596,0.00019009675419865514,5.201498824599162e-05,0.01536149411294048,0.0036564915677105344,0.0026515036949661757,0.0016293830791856956,0.15278357689631175,0.42055749128919867,0.0006341832125804251
0,2021-04-16,2320485,0.00030597051909406897,0.008288604896533843,0.011427460207672104,0.00026869382909176326,5.587912297070076e-05,0.0,0.16565109456104715,0.0026448842484373108,0.001567526135906715,0.12129345603271983,0.427942794279428,
0,2021-04-17,2320485,0.01696376691366962,0.008182879872095709,0.0,0.00021970981641050602,5.6058683134488353e-05,0.01672523919209418,0.0035957639811826252,0.016967819652383413,,0.13791291291291288,0.4116561181434599,0.0007204209913335388
0,2021-04-18,2320485,0.01222668249669071,0.006299581050225848,0.0,0.00024398635055458942,4.912766081228703e-05,0.011962118551366068,0.004767671095043376,0.006489093866274536,,0.13516514016097694,0.41911764705882354,0.0007165209690833917
0,2021-04-19,2320485,0.0002803293277051996,0.09998172077532651,0.037805279212463495,0.0002481521463544617,5.2575215957008966e-05,0.0,0.1746371639305258,0.002518277531204665,0.0015485020070712709,0.13589128697042366,0.4107744107744108,
0,2021-04-20,2320485,0.014822037921670105,0.04182388595487581,0.011627360946813561,0.00041233477771529113,5.055695971603632e-05,0.01440506330932255,0.004002693470896068,0.0022359326132092828,0.0014644451626030857,0.08616306954436449,0.40454022988505745,0.0006197266871003793
0,2021-04-21,2320485,0.00032572213711070476,0.021489329457706756,0.0020916604359289834,0.00029081564127039544,4.869671641919684e-05,0.0,0.149234693877551,0.002037081563410008,0.0010971679352670917,0.10889679715302492,0.4346153846153846,
0,2021-04-22,2320485,0.019019407580742827,0.012941906541089463,0.02665642455492425,0.00020703286884710142,4.761935543647122e-05,0.018795424232434174,0.002869376633487182,0.0021050399806154586,0.00142279044271757,0.14595283620140215,0.41541353383458646,0.0004287360074451837
0,2021-04-23,2320485,0.0003649739889146739,0.07722814411642392,0.013329253726412074,0.0003317912706467255,4.9163572845044596e-05,0.0,0.14152777777777778,0.002273829904697111,0.0013459529885540156,0.10805471124620059,0.4209717097170972,
0,2021-04-24,2320485,0.02009439836930641,0.011789848530228238,0.0,0.00036626682209394453,4.733205917441103e-05,0.019724037575478116,0.0029394348768025753,0.012551461865885145,,0.09911651021535063,0.4113607990012484,0.0003965973931174543
0,2021-04-25,2320485,0.014658322146735129,0.005085143838464805,0.0,0.0002660004266349491,5.2467479858736376e-05,0.01436750650546473,0.003987118353177505,0.0061828392461796,,0.12429703476482616,0.4332740213523132,0.0004068621595795509
0,2021-04-26,2320485,0.00026610816273322174,0.061598401483597895,0.03753762683232169,0.00023335638885836336,4.884036455022689e-05,0.0,0.17005522088353411,0.0017355283279251055,0.0010306124400084131,0.12740929705215417,0.4260651629072682,
0,2021-04-27,2320485,0.017927803885825593,0.08457827422571866,0.011939422146663296,0.00039623182222681916,3.987672117394997e-05,0.017529934474905036,0.003198559955690944,0.0016903951330627645,0.0012071449150100834,0.09089928654388585,0.4168168168168168,0.0004204441716246419
0,2021-04-28,2320485,0.0004304416246316327,0.028801665743727434,0.0020251513512620565,0.00040609326642203423,3.777945846091081e-05,0.0,0.10846689331390642,0.0016770328728345594,0.0016985138004246285,0.08577549271636674,0.4214743589743589,
0,2021-04-29,2320485,0.022129188510160592,0.05275177387485802,0.02725938758492298,0.00018420718082642188,3.65009900947431e-05,0.021932785603009725,0.002092796989671325,0.0016665183159223502,0.0009500863476266212,0.13481884057971014,0.42139303482587065,0.0003360319937573157
0,2021-04-30,2320485,0.00041277290451493295,0.0795806336462708,0.012454580256569921,0.0003836841579813418,4.1155189540117666e-05,0.0,0.1092854735422986,0.0014509230685940126,0.0009910345940215262,0.08092905098893122,0.4225663716814159,
0,2021-05-01,2320485,0.022495369143375916,0.012174574137159553,0.0,0.0003480594214858823,4.097562937633008e-05,0.022141563796648823,0.0022989767128211488,0.010182523464828733,,0.08587487781036167,0.4402006172839506,0.0002480904309823734
0,2021-05-02,2320485,0.016409500600090082,0.006868104440810151,0.0,0.00027321874521921065,4.330991150556886e-05,0.016119115903212775,0.0029950969477080527,0.005021196032431987,,0.10242925118958175,0.4369565217391304,0.000282331390359828
0,2021-05-03,2320485,0.0002696993660089739,0.12393177862961119,0.07507223705389177,0.00024721843350276624,3.562473649545962e-05,0.0,0.1462882096069869,0.0011662547406256407,0.0008089408038920955,0.11756187467087939,0.4032520325203252,
0,2021-05-04,2320485,0.01903150275337555,0.04090071687599793,0.04272945813770251,0.0005268223381462638,3.166723048558096e-05,0.0185164523795672,0.0022351139855771142,0.0010355639346699373,0.0007904895737429536,0.05101047443006777,0.40824074074074074,0.0002616644010132299
0,2021-05-05,2320485,0.0003689243125180012,0.019439326979776506,0.0071385579595070305,0.0003496036388944555,2.6754464404352263e-05,0.0,0.09295415959252971,0.001358615393703113,0.0007176553247013951,0.07120850725501887,0.43720657276995306,
0,2021-05-06,2320485,0.022043164826893218,0.09742991946367537,0.03365083161494256,0.00015291343548151924,3.188988508867757e-05,0.021878795452962046,0.001744195427335947,0.001120302584477863,0.0007411671432065652,0.14754454584963062,0.4111111111111111,0.00018293753780709114
0,2021-05-07,2320485,0.00043647484613489567,0.056210447384921654,0.045169508385818756,0.00041880612601819585,2.786773741983538e-05,0.0,0.08171894218942187,0.0009667795640424412,0.0005318068096671366,0.06530775379696242,0.41452991452991467,
0,2021-05-08,2320485,0.022384092118673468,0.010543930830551941,0.0,0.0003603197894692994,2.8384870691543673e-05,0.022030322683979142,0.0016675778240283384,0.009114666453878073,,0.06353811149032991,0.4195329087048832,0.00020582549506961025
0,2021-05-09,2320485,0.015943039206602637,0.008379534163475888,0.0,0.00020257977678516902,3.145894069558733e-05,0.015727638834123023,0.0023436516924625643,0.0032454361054766734,,0.10682893847194048,0.437125748502994,0.00021644725749932786
0,2021-05-10,2320485,0.00022125403381907934,0.1281694344070313,0.06895253937574831,0.00020265160085068405,2.6610816273322197e-05,0.0,0.12934334511189635,0.0007437049785375987,0.0006266955654522096,0.09899328859060402,0.41442953020134227,
0,2021-05-11,2320485,0.019097279232574215,0.04059152863876877,0.04312334849539351,0.0005224267053367436,2.303397781067321e-05,0.018593612973150018,0.001703883252179011,0.0007675438596491229,0.0004804673377352387,0.04200521803950801,0.41434108527131785,0.00014456175928170988
0,2021-05-12,2320485,0.0003543440272184482,0.019722565182135054,0.006697306813015384,0.00033897367719822974,2.079306696660397e-05,0.0,0.07769535113748763,0.0009736903409918173,0.0014125200642054574,0.059051456912585246,0.43863636363636366,
0,2021-05-13,2320485,0.02230410165690939,0.09624496603080826,0.032917867026361625,0.00012296280016174785,2.6538992207807146e-05,0.02217180172823067,0.001341245325963258,0.000728655956911153,0.0005670614617297952,0.13282092772384033,0.4247126436781609,0.00016117237264977002
0,2021-05-14,2320485,0.000395714688955111,0.058642302507162625,0.029004999673200523,0.0003825708849658587,2.0146650376968616e-05,0.0,0.060015487867836864,0.0006848912620360918,0.0003412361650989585,0.0457089552238806,0.4174107142857143,
0,2021-05-15,2320485,0.02249483046288455,0.011128959391391599,0.0,0.0002841000911447391,1.8674257033910304e-05,0.02221730227373445,0.0011247180250778712,0.006680279311301015,,0.05503258508327299,0.42071197411003247,0.00014659308016225117
0,2021-05-16,2320485,0.015906121636927912,0.008429272328845048,0.0,0.0001787341870341759,2.1870427949329574e-05,0.01572110284416117,0.001557032653778084,0.0023802340004693417,,0.07574884792626728,0.44130434782608696,0.0001629161767788624
0,2021-05-17,2320485,0.00016566220711043878,0.1308694805899054,0.07407671959382056,0.00015481677321766782,1.540626205297599e-05,0.0,0.11625393081761004,0.00047956104252400546,0.0003755609184039388,0.09223199329983249,0.41091954022988514,
0,2021-05-18,2320485,0.0187616956512683,0.04206113520808509,0.04144991959295867,0.0004625757115430608,1.3531653943033455e-05,0.01831893619940085,0.0010717257082804219,0.0006358807907937445,0.0003398789036335542,0.028449122807017543,0.4301369863013698,0.00010450903189862437
0,2021-05-19,2320485,0.00030801750496124735,0.020088903828294515,0.007279333127916511,0.0002980339598546568,1.3395188218554879e-05,0.0,0.057125028363966414,0.0005360205831903945,0.0007235248951627193,0.042721518987341764,0.4377934272300469,
0,2021-05-20,2320485,0.022001686429058302,0.10284710595701618,0.03363420434377582,0.00010295979791580934,1.540626205297599e-05,0.021894955867702952,0.0008669466702796165,0.0005199942122383333,0.0003762629438645034,0.10432942708333331,0.41091954022988514,0.00010455571117335823
0,2021-05-21,2320485,0.0003892146110259997,0.05840858699797669,0.04344749050306292,0.0003818885563434656,1.0414489499680741e-05,0.0,0.03695050190377293,0.00048116985111388053,0.00028967853110701766,0.028644456196016212,0.4239766081871345,
0,2021-05-22,2320485,0.02192206945243487,0.011182037375807209,0.0,0.0002854288363567672,1.335927618579736e-05,0.02164938938770702,0.0007737891179783533,0.00458148064410782,,0.037170263788968816,0.4189189189189189,8.679177908268529e-05
0,2021-05-23,2320485,0.015626438725812354,0.008147434695764028,0.0,0.00015259022718670158,1.0522225597953301e-05,0.015475464540099742,0.00096152964582703,0.002183633149630862,,0.06108852755194218,0.4360119047619047,0.0001053167604101567
0,2021-05-24,2320485,0.00014045196011466,0.1287098027639337,0.07252366782518883,0.00013427509048036658,9.157568353167549e-06,0.0,0.08264177040110648,0.00036767003204699034,0.0002776771342531822,0.06544188280499519,0.4166666666666667,
0,2021-05-25,2320485,0.019255543560936617,0.046775386754636765,0.018925619715993297,0.00046270499486098806,7.915012019757364e-06,0.018819140538867234,0.0007254726700337787,0.0003858365584557112,0.00013442025843378718,0.021062428407789227,0.4373015873015873,5.914464355249914e-05
0,2021-05-26,2320485,0.00022911876899297617,0.020970041464033026,0.006073012035558659,0.00022473750099655872,7.254230617019002e-06,0.0,0.039332721150902965,0.0003149563169282173,0.00037806290021502327,0.03058676654182272,0.41056910569105687,
0,2021-05-27,2320485,0.022716946385489822,0.10157456307625352,0.031392252050756624,8.238220314575046e-05,8.187943468714515e-06,0.022634061413885454,0.00045931758530183726,0.000360690892132289,0.0002328716205625641,0.07334963325183375,0.4318181818181817,4.0771650530501896e-05
0,2021-05-28,2320485,0.0003655485814387944,0.061816064314141224,0.026824636516360467,0.00035872529521486563,9.444864615227709e-06,0.0,0.0295578040097433,0.00022707738053755194,0.0003073896471166851,0.021036061820263307,0.42973856209150324,
0,2021-05-29,2320485,0.022615243508720524,0.01143564815114082,0.0,0.0002254557416517091,5.997309470505808e-06,0.022401495089747762,0.0004122748710157314,0.002810402169777745,,0.027599388379204892,0.40931372549019607,5.033074489502445e-05
0,2021-05-30,2320485,0.015632615595446632,0.008623161393702896,0.0,0.00013420326641485145,7.541526879079158e-06,0.015499741074243808,0.0006988360370268536,0.0014252014940043247,,0.05331262939958591,0.42682926829268286,7.395287353134216e-05
0,2021-05-31,2320485,0.00011509806498785103,0.1376377854916824,0.05162491174617947,0.00011222510236724943,5.279068815355412e-06,0.0,0.05712250712250712,0.00016618142733410555,0.00013768013150538622,0.046847635726795095,0.3828125,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_11.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.0001491067600092222,0.0,0.0,0.0,0.0,,0.02023121387283237,,,,
0,2021-01-03,2320485,0.0,9.997909919693513e-05,0.0,0.0,0.0,0.0,,0.034482758620689655,,,,
0,2021-01-04,2320485,0.0,0.0016259531951294665,4.9127660812287084e-05,0.0,0.0,0.0,,0.011131725417439703,0.008771929824561403,,,
0,2021-01-05,2320485,0.0,0.0010454710976369164,2.4132886013053305e-05,0.0,0.0,0.0,,0.009068425391591096,0.0,,,
0,2021-01-06,2320485,0.0,0.0009097236138134915,3.490649584030925e-05,0.0,0.0,0.0,,0.008526764566556135,0.012345679012345678,,,
0,2021-01-07,2320485,0.0,0.0009023975591309576,0.0001318689842856127,0.0,0.0,0.0,,0.012416427889207259,0.0032679738562091504,,,
0,2021-01-08,2320485,0.0,0.0008343083450227,4.654199445374566e-05,0.0,0.0,0.0,,0.004132231404958678,0.018518518518518517,,,
0,2021-01-09,2320485,0.0,0.0003163131845282344,0.0,0.0,0.0,0.0,,0.04223433242506812,,,,
0,2021-01-10,2320485,0.0,0.00019780347642841907,0.0,0.0,0.0,0.0,,0.030501089324618737,,,,
0,2021-01-11,2320485,0.0,0.0031019377414635303,0.0005537635451209553,0.0,0.0,0.0,,0.007363156432342317,0.005447470817120622,,,
0,2021-01-12,2320485,0.0,0.002174545407533339,0.00017151586844991456,0.0,0.0,0.0,,0.0077288941736028535,0.007537688442211055,,,
0,2021-01-13,2320485,0.0,0.0018746081099425336,0.00015083053758158316,0.0,0.0,0.0,,0.007586206896551724,0.005714285714285714,,,
0,2021-01-14,2320485,0.0,0.0017259322943264017,0.00021590314093820903,0.0,0.0,0.0,,0.00749063670411985,0.005988023952095809,,,
0,2021-01-15,2320485,0.0,0.001726794183112582,0.00015212337076085387,0.0,0.0,0.0,,0.008485150985774894,0.0028328611898017,,,
0,2021-01-16,2320485,0.0,0.0005123928833842926,0.0,0.0,0.0,0.0,,0.044575273338940284,,,,
0,2021-01-17,2320485,0.0,0.0003020920195562566,0.0,0.0,0.0,0.0,,0.015691868758915834,,,,
0,2021-01-18,2320485,0.0,0.004414594362816394,0.0007192461920676066,0.0,0.0,0.0,,0.00741897696212417,0.0035949670461354103,,,
0,2021-01-19,2320485,0.0,0.0033605043773176726,0.00030079918637698587,0.0,0.0,0.0,,0.00602718645806617,0.0,,,
0,2021-01-20,2320485,0.0,0.0028640564364777192,0.0002749425227915716,0.0,0.0,0.0,,0.005567258501354198,0.004702194357366771,,,
0,2021-01-21,2320485,0.0,0.0026309155198159006,0.0003098490186318808,0.0,0.0,0.0,,0.00475020475020475,0.006954102920723227,,,
0,2021-01-22,2320485,0.0,0.0025399862528738605,0.0002465001928476159,0.0,0.0,0.0,,0.005768578215134035,0.005244755244755245,,,
0,2021-01-23,2320485,0.0,0.0006912348065167411,0.0,0.0,0.0,0.0,,0.03740648379052369,,,,
0,2021-01-24,2320485,0.0,0.0003999163967877405,0.0,0.0,0.0,0.0,,0.018318965517241378,,,,
0,2021-01-25,2320485,0.0,0.005671228213067527,0.0008907620605175211,0.0,0.0,0.0,,0.005243161094224924,0.0009675858732462506,,,
0,2021-01-26,2320485,0.0,0.004470186189525035,0.0004287896711247864,0.0,0.0,0.0,,0.0042417815482502655,0.006030150753768844,,,
0,2021-01-27,2320485,0.0,0.0039345223089138695,0.00036931934487833363,0.0,0.0,0.0,,0.005585980284775465,0.0011668611435239206,,,
0,2021-01-28,2320485,0.0,0.0036070045701652887,0.0004102590622219062,0.0,0.0,0.0,,0.004540023894862605,0.0031512605042016808,,,
0,2021-01-29,2320485,0.0,0.003430317368998291,0.0003357056822172951,0.0,0.0,0.0,,0.00464824120603015,0.0012836970474967907,,,
0,2021-01-30,2320485,0.0,0.0008812812838695359,0.0,0.0,0.0,0.0,,0.03227383863080684,,,,
0,2021-01-31,2320485,0.0,0.0004977407740192245,0.0,0.0,0.0,0.0,,0.015584415584415584,,,,
0,2021-02-01,2320485,0.0,0.006815816521115198,0.0008567174534633924,0.0,0.0,0.0,,0.003098128477491148,0.0015090543259557343,,,
0,2021-02-02,2320485,0.0,0.00558676311202184,0.0004942932188745025,0.0,0.0,0.0,,0.003548287565566183,0.0026155187445510027,,,
0,2021-02-03,2320485,0.0,0.005008435736494741,0.0006908038621236508,0.0,0.0,0.0,,0.004216141800034418,0.002495321272613849,,,
0,2021-02-04,2320485,0.0,0.004563270178432526,0.000565829988127482,0.0,0.0,0.0,,0.0031164415903295875,0.002284843869002285,,,
0,2021-02-05,2320485,0.0,0.004351245537032129,0.0005171332717082851,0.0,0.0,0.0,,0.002773100921065663,0.0025,,,
0,2021-02-06,2320485,0.0,0.0010859798705873988,0.0,0.0,0.0,0.0,,0.025793650793650792,,,,
0,2021-02-07,2320485,0.0,0.0005869462633889037,0.0,0.0,0.0,0.0,,0.016886930983847283,,,,
0,2021-02-08,2320485,0.0,0.007912139057136763,0.0016548264694665124,0.0,0.0,0.0,,0.002559912854030501,0.0018229166666666667,,,
0,2021-02-09,2320485,0.0,0.00672962764249715,0.0008377559001674219,0.0,0.0,0.0,,0.002881659836065574,0.00205761316872428,,,
0,2021-02-10,2320485,0.0,0.0061138081047712005,0.000854131787104851,0.0,0.0,0.0,,0.003101430887432156,0.0010090817356205853,,,
0,2021-02-11,2320485,0.0,0.005593227277918194,0.0007778546295278789,0.0,0.0,0.0,,0.0025425687649279606,0.00221606648199446,,,
0,2021-02-12,2320485,0.0,0.005253643096163087,0.0007162295813159749,0.0,0.0,0.0,,0.0039373308178164215,0.0018050541516245488,,,
0,2021-02-13,2320485,0.0,0.001291540346091442,0.0,0.0,0.0,0.0,,0.022355689022355688,,,,
0,2021-02-14,2320485,0.0,0.0006795993079033047,0.0,0.0,0.0,0.0,,0.008877615726062143,,,,
0,2021-02-15,2320485,0.0,0.009060174920329156,0.0017763527883179594,0.0,0.0,0.0,,0.002711187214611872,0.0019408054342552159,,,
0,2021-02-16,2320485,0.0,0.0077975078485747595,0.0009661773293083127,0.0,0.0,0.0,,0.0026528130872112304,0.001784121320249777,,,
0,2021-02-17,2320485,0.0,0.007183412088421171,0.0009803984942802905,0.0,0.0,0.0,,0.002219689243505909,0.002197802197802198,,,
0,2021-02-18,2320485,0.0,0.006625770043762403,0.0008209490688369026,0.0,0.0,0.0,,0.0024715447154471546,0.0015748031496062992,,,
0,2021-02-19,2320485,0.0,0.006137510046391164,0.0007769927407416983,0.0,0.0,0.0,,0.0023170902963066983,0.0033277870216306157,,,
0,2021-02-20,2320485,0.0,0.0015212337076085387,0.0,0.0,0.0,0.0,,0.01586402266288952,,,,
0,2021-02-21,2320485,0.0,0.0008075897926511053,0.0,0.0,0.0,0.0,,0.0064034151547491995,,,,
0,2021-02-22,2320485,0.0,0.010086684464670101,0.004758487988502404,0.0,0.0,0.0,,0.0021789284798769547,0.001267886252490491,,,
0,2021-02-23,2320485,0.0,0.009001135538475792,0.002896377265959487,0.0,0.0,0.0,,0.002489586824340499,0.0011902990626394881,,,
0,2021-02-24,2320485,0.0,0.008263358737505305,0.0014738298243686125,0.0,0.0,0.0,,0.0021382007822685787,0.0014619883040935672,,,
0,2021-02-25,2320485,0.0,0.007663053197930605,0.0013501487835517144,0.0,0.0,0.0,,0.002080755820492633,0.0012767315671879987,,,
0,2021-02-26,2320485,0.0,0.0071166157074921835,0.0011777710263156194,0.0,0.0,0.0,,0.0026038512777037666,0.0018294914013904135,,,
0,2021-02-27,2320485,0.0,0.001694042409237724,0.0,0.0,0.0,0.0,,0.012210633426609005,,,,
0,2021-02-28,2320485,0.0,0.0009192043904614768,0.0,0.0,0.0,0.0,,0.007501172058134084,,,,
0,2021-03-01,2320485,1.5801294413308713e-06,0.011274367212026796,0.003905218090183733,9.337128516955147e-07,9.337128516955147e-07,0.0,0.2708333333333333,0.002828529928904518,0.0022070183182520413,0.13333333333333333,0.4333333333333333,
0,2021-03-02,2320485,0.0006537426443178903,0.010041435303395624,0.0040761593661095274,2.298370096481267e-06,1.6519535068459108e-06,0.000649935968845593,0.002240437158469945,0.0027438370846730974,0.001690259877456159,0.16666666666666666,0.47916666666666663,0.0004947229551451188
0,2021-03-03,2320485,8.259767534229555e-06,0.0093053822799975,0.004265918547200262,7.6133509445941984e-06,1.3646572447857524e-06,0.0,0.10416666666666666,0.0023155652294725142,0.0014142842711384988,0.07207207207207207,0.3958333333333333,
0,2021-03-04,2320485,0.0009881554933559146,0.008663131486162016,0.0029712179422261577,7.32605468253404e-06,2.442018227511346e-06,0.0009791056611010197,0.001990157765233753,0.0027325119236883944,0.0011584129742253113,0.08796296296296297,0.47222222222222215,0.00021915406530791147
0,2021-03-05,2320485,1.0091281204863062e-05,0.008028601779369399,0.0029215156888897508,8.582975829047232e-06,2.621578391298945e-06,0.0,0.22166666666666665,0.0023750738017283024,0.0022123893805309734,0.1763565891472868,0.40555555555555556,
0,2021-03-06,2320485,0.0015276260494393775,0.0018395579659711944,0.0,1.0773609827255938e-05,3.2320829481767816e-06,0.0015156314304983658,0.0023011176857330702,0.010134081696289366,,0.15454545454545454,0.3947368421052631,0.0006156177487332481
0,2021-03-07,2320485,0.001317289273578584,0.001026796840603006,0.0,1.1886882842739051e-05,3.6989393740245396e-06,0.0013037863492617564,0.0031993682949409143,0.005862646566164154,,0.17638888888888887,0.40873015873015867,0.0007018992568125517
0,2021-03-08,2320485,1.6232238806398945e-05,0.01229656731243684,0.007227368416516375,1.3000155858222166e-05,4.812212389507653e-06,0.0,0.2172995780590717,0.0018223873273988925,0.0017888020988611293,0.15104166666666666,0.42948717948717946,
0,2021-03-09,2320485,0.0018994951486434972,0.011022121093937966,0.005014576694096279,1.7201863690851985e-05,5.027684586052773e-06,0.0018796717065613462,0.002619718309859155,0.0025079266074120275,0.0010497900419916017,0.12693798449612403,0.4166666666666667,0.0006360598465861623
0,2021-03-10,2320485,2.355829348893299e-05,0.010345825693048363,0.0054257335571371215,2.161904372002692e-05,4.093971734357258e-06,0.0,0.19130434782608696,0.0024158613795401533,0.0012707489476610277,0.1650943396226415,0.3958333333333333,
0,2021-03-11,2320485,0.002814390095174067,0.009693627266139043,0.005768190701512833,2.1942252014844605e-05,6.2486936998084465e-06,0.0027898980888334383,0.002418126428027418,0.0030241935483870967,0.0011912739185466457,0.13288288288288289,0.4264705882352941,0.0005956040577928067
0,2021-03-12,2320485,2.661081627332218e-05,0.008891927046860175,0.004490871520393366,2.2947788932055158e-05,6.643726060141165e-06,0.0,0.17493638676844783,0.0027259510540344075,0.0025909221763746283,0.12646198830409355,0.4057017543859649,
0,2021-03-13,2320485,0.003117200355385474,0.002041239941937425,0.0,2.6395344076777064e-05,5.781837273960688e-06,0.003088255256982913,0.0017777010700724882,0.009247583018074821,,0.075,0.4472222222222222,0.0004239847597806895
0,2021-03-14,2320485,0.0023002375221846576,0.0010980463135939259,0.0,2.3127349095842756e-05,6.679638092898684e-06,0.0022741653864026983,0.002665793658217192,0.00858704137392662,,0.11781609195402298,0.4078947368421053,0.0005994636377977599
0,2021-03-15,2320485,2.8945098402560973e-05,0.013320922134812332,0.016462937704833258,2.3342821292387883e-05,8.475239730774673e-06,0.0,0.21678321678321677,0.002199721799890014,0.001814818692632534,0.15384615384615385,0.4275362318840579,
0,2021-03-16,2320485,0.0032092069833102423,0.011978530350336237,0.012820164750041461,3.350592656276597e-05,7.649262977351716e-06,0.0031715711729803607,0.0027114245791469826,0.0023986825146785047,0.0012723072287139652,0.11666666666666667,0.44375,0.0005555929692235167
0,2021-03-17,2320485,4.7224323076138535e-05,0.011269016319145926,0.0071835557365522015,4.269940694869104e-05,7.936559239411874e-06,0.0,0.13779239766081872,0.002648082291308172,0.0016796640671865627,0.10104669887278582,0.4092592592592591,
0,2021-03-18,2320485,0.004453379358194517,0.013914691684425159,0.007692321504627991,3.002245938528656e-05,1.1204554220346175e-05,0.004418724246583511,0.002293614640773595,0.002315028457160437,0.001724329736344421,0.1295116772823779,0.4193548387096773,0.0005600412577156762
0,2021-03-19,2320485,4.675746665029076e-05,0.013830011111182934,0.007814458328036308,4.244802271938839e-05,7.900647206654356e-06,0.0,0.16226138032305432,0.0025549150958093163,0.0018749310687107093,0.12962962962962962,0.40740740740740733,
0,2021-03-20,2320485,0.004730692075148083,0.003269575110375631,0.0,5.1497854974283345e-05,1.3143803989252238e-05,0.004675531192832532,0.0026354053071610322,0.009151523074911754,,0.11494252873563218,0.4066666666666667,0.0005289788408463661
0,2021-03-21,2320485,0.003694163073667787,0.0017948833972208412,0.0,3.9539148066029295e-05,1.2533299432374407e-05,0.0036483393198691923,0.0032844307310162814,0.007855272554153773,,0.14856902356902355,0.42149758454106273,0.0005357318391821488
0,2021-03-22,2320485,5.5124970282792876e-05,0.02373221546357766,0.013982709074467907,4.7152499010623484e-05,1.238965130134433e-05,0.0,0.2091078066914498,0.0024195159152397725,0.0017257318952234207,0.1627155172413793,0.42279411764705876,
0,2021-03-23,2320485,0.005473424736639109,0.018558476640300053,0.01630029210847446,6.636543653589659e-05,1.4400725135765435e-05,0.0054020316155171605,0.0028909780764798053,0.0022790055248618785,0.0019955886986661067,0.11721887550200802,0.42299578059071735,0.0006004646218057251
0,2021-03-24,2320485,8.414189275086892e-05,0.016933277597858492,0.014486195773728337,7.59539492821544e-05,1.3826132611645114e-05,0.0,0.14690301548492257,0.0025127865849003794,0.0014871657594955534,0.11073674752920035,0.41132478632478625,
0,2021-03-25,2320485,0.007584369934158879,0.018655618688909133,0.01001184378840343,7.20754497443423e-05,1.6555447101216628e-05,0.007508990577400843,0.0021803752208418626,0.0024453361909756266,0.0012753475322025251,0.1034873188405797,0.4130824372759857,0.0005241832658034172
0,2021-03-26,2320485,9.042649848343489e-05,0.018485898422097104,0.010074869405892879,8.231037908023541e-05,1.4795757496098153e-05,0.0,0.14085041761579345,0.0023912756319106115,0.0022771980841601097,0.10723192019950124,0.4039215686274511,
0,2021-03-27,2320485,0.008295787303085349,0.00448110344748332,0.0,8.74457997645608e-05,2.3019612997570206e-05,0.008199183934967625,0.0026784249738848165,0.011684825517132482,,0.11256643887623385,0.42060367454068237,0.0005614688199105145
0,2021-03-28,2320485,0.006158374937423288,0.0024167361564500518,0.0,8.924140140243678e-05,2.244502047344988e-05,0.006061412448977984,0.003406168918054149,0.004933051444679351,,0.13113839285714285,0.40690104166666663,0.0004110771997066269
0,2021-03-29,2320485,0.00010055369172105547,0.0323851838444693,0.005063452970679262,8.920548936967922e-05,2.2696404702752515e-05,0.0,0.1928236083165661,0.002217580087904875,0.0029217371571213795,0.15653153153153154,0.3959899749373434,
0,2021-03-30,2320485,0.008365399187382523,0.025238955074765253,0.0036560963189448134,0.00010117856109103634,2.299806577791569e-05,0.008255831575439325,0.002723771715526601,0.0021983855474477154,0.001629802095459837,0.11084812623274162,0.4169270833333333,0.0004888178089612299
0,2021-03-31,2320485,0.0001358552199216974,0.022495871911834525,0.004701423768450705,0.00012062851803250904,2.452791837338603e-05,0.0,0.15791476407914765,0.002119604425631891,0.003688937769223719,0.11675199089874856,0.41545012165450124,
0,2021-04-01,2320485,0.01092400942044444,0.023393205874346665,0.002703601474117119,0.00010910075551734523,2.4994774799233803e-05,0.010808767707325561,0.0025642024356677313,0.0021842672543564913,0.0017672436197307552,0.13639088729016785,0.4027777777777778,0.0005168849069607167
0,2021-04-02,2320485,0.00011904838859117819,0.022019103764945692,0.004765778131152179,0.00010504269581574546,2.2014076080359646e-05,0.0,0.15379050925925924,0.0022113070194321053,0.0026439482961222094,0.10975212002609262,0.42217630853994487,
0,2021-04-03,2320485,0.010150751531109515,0.005573655220065346,0.0,0.00010285206181753678,2.3845589750993164e-05,0.010039172845331902,0.002478039564034234,0.010920584449996214,,0.12215724496426249,0.41293532338308453,0.0005045102863051307
0,2021-04-04,2320485,0.006514981422705465,0.00299879838338393,0.0,9.26889565471587e-05,2.0505770704543815e-05,0.006414499555049924,0.00337874989003255,0.0055776139156740396,,0.1273550724637681,0.41739766081871343,0.0005056091892375078
0,2021-04-05,2320485,0.00010489904768471546,0.03931602660650683,0.004892368046622438,9.30480768747339e-05,2.10085391631491e-05,0.0,0.18339831059129308,0.0022093503286168864,0.0017614937466971991,0.14537845705967975,0.40966386554621853,
0,2021-04-06,2320485,0.008320997550081125,0.03110506352479474,0.0015670574614071353,0.00010224155726065899,2.3701941619963085e-05,0.008211142641875871,0.002816134493818967,0.002628930302036653,0.0019057990743261638,0.10090264345583494,0.4166666666666667,0.0006490370102034654
0,2021-04-07,2320485,0.0001418884414249607,0.043712593128878936,0.002196092627187851,0.00012766727645298294,2.244502047344989e-05,0.0,0.14422610383309073,0.0019689114063793714,0.0021577089054531187,0.10641438539989263,0.42002688172043007,
0,2021-04-08,2320485,0.012253185576865758,0.028373522489192265,0.0015791239044136622,0.00012885237353398103,2.8585978074985784e-05,0.012117150796780276,0.002377381741243214,0.001858745359390792,0.0010686615014694097,0.10566615620214395,0.40946502057613177,0.0005557025668166182
0,2021-04-09,2320485,0.00017654355303596718,0.014308862155971705,0.0016077098824886463,0.00015700740721587647,3.0525227843891835e-05,0.0,0.15685119748723989,0.0019521644435076735,0.002232940335834226,0.11587510993843449,0.4216269841269842,
0,2021-04-10,2320485,0.012437306568813561,0.004146259654052207,0.0,0.0001225677678014151,3.199762118695014e-05,0.012304934816069334,0.0028115120838875735,0.019830795262267345,,0.14720880300590444,0.4102209944751381,0.0005284304306052929
0,2021-04-11,2320485,0.009554360403105384,0.0035661725889199873,0.0,0.00012910375776328378,3.40805190868863e-05,0.009411107304435637,0.003298603297478134,0.005999283667621777,,0.12035603715170279,0.41843033509700184,0.00048766363400844264
0,2021-04-12,2320485,0.00015359576410391206,0.05555419089831076,0.030320493345141215,0.00013247948884249054,3.285950997313062e-05,0.0,0.1822089947089947,0.002125167725372486,0.0014245520298978302,0.13487841945288753,0.4212707182320442,
0,2021-04-13,2320485,0.011888822092507958,0.06729537862415257,0.010595953001204491,0.00021504125215202839,2.8514154009470743e-05,0.011670117813014653,0.002813727722223195,0.0019363436814048291,0.0014878574852212813,0.09315531000613873,0.40593047034764823,0.00039261176050682604
0,2021-04-14,2320485,0.0002486190027803096,0.028757960799861537,0.002089649362094562,0.0002311657548601548,2.7688177256047778e-05,0.0,0.11057422969187673,0.0018238334207175493,0.0010989765780616801,0.08213104899308686,0.4172077922077922,
0,2021-04-15,2320485,0.015562170551989496,0.013606185775818427,0.022234109105064983,0.0001457094817103608,3.1688777705235476e-05,0.015406994658444249,0.002265257254195005,0.0015924969471303025,0.0013056553713792613,0.12413949275362318,0.4085185185185185,0.00045008371511103755
0,2021-04-16,2320485,0.00022689222296200996,0.008198393870246953,0.011489516200277095,0.00020728425307640414,3.404460705412877e-05,0.0,0.12984848484848482,0.002236519607843137,0.0011340631326385243,0.09646514701024116,0.40932642487046633,
0,2021-04-17,2320485,0.016842096946687146,0.008179970997442342,0.0,0.0001544217408573351,3.6342977150610025e-05,0.016674962346233647,0.0023574477492644933,0.009240600079229748,,0.13333333333333333,0.4216666666666667,0.0003694205681344691
0,2021-04-18,2320485,0.01220481206874138,0.006253793208460013,0.0,0.0001830436309650783,3.5624736495459633e-05,0.01201070753168698,0.003106227106227106,0.004591630785791174,,0.11349468280161348,0.41750841750841755,0.0004513442013442013
0,2021-04-19,2320485,0.00018634753797877005,0.10015682784705214,0.037930863591016536,0.00016544673491389363,3.329045436622085e-05,0.0,0.15746695248302967,0.0015675992681429987,0.0009994888977227555,0.11772328548644337,0.41310160427807485,
0,2021-04-20,2320485,0.014733090998936285,0.041962851156834305,0.011536130018796347,0.00032647628979861265,2.682628846986731e-05,0.014410205912413421,0.0021436001236962692,0.0014793770424235285,0.0010401591895803184,0.0524390243902439,0.42931034482758623,0.0003557107748027422
0,2021-04-21,2320485,0.00026470759345567846,0.02154675279808604,0.002083616140591299,0.00024229848501498594,3.4295991283431394e-05,0.0,0.12780825496342738,0.001617168971673728,0.0006888475580354068,0.09478100113765642,0.4233156028368794,
0,2021-04-22,2320485,0.01891113280197889,0.012826090235446473,0.026855161744204374,0.0001369684929371805,2.8155033681895534e-05,0.01876594045354024,0.001784022322194618,0.0014327378038831782,0.001002907364434131,0.13181379643029426,0.4270152505446623,0.0002895052468126224
0,2021-04-23,2320485,0.0002695916299107012,0.07741441983033726,0.013243459880154355,0.00024912177123891473,3.1925797121435106e-05,0.0,0.11405155155155154,0.0014985691261376053,0.0007885153150809651,0.08441120991646456,0.4185499058380414,
0,2021-04-24,2320485,0.019997938649319737,0.01169601038863284,0.0,0.0003049290701441006,2.883736230428842e-05,0.01969250681071701,0.0019266277420136734,0.00760668121143876,,0.07225950782997763,0.42352320675105487,0.00032675479089503654
0,2021-04-25,2320485,0.01463792411212885,0.005083060940564867,0.0,0.00020724834104364666,3.497831990582427e-05,0.014419686689061403,0.0027812777761498718,0.005592069674348154,,0.1130718954248366,0.4271929824561403,0.00033846611619430184
0,2021-04-26,2320485,0.00021091136838491363,0.061765536084051366,0.03767743237584672,0.00019094427817173263,2.869371417325833e-05,0.0,0.14245765420262063,0.0009601659017887448,0.0008450709592841572,0.10763157894736841,0.42681623931623935,
0,2021-04-27,2320485,0.017923515989114347,0.08452934767228977,0.011942115549120114,0.00031203965263008947,2.1870427949329567e-05,0.017615857604480673,0.001675501303060749,0.0011533324738093114,0.0006920654693934046,0.0565212810788032,0.4264705882352941,0.0002605391004544742
0,2021-04-28,2320485,0.0003660154378646423,0.02897440262129111,0.001991681336732048,0.00035344622639951024,2.2480932506207412e-05,0.0,0.0720152817574021,0.0012882064697692624,0.0015128593040847202,0.0572700296735905,0.40128205128205124,
0,2021-04-29,2320485,0.022201213683059082,0.0529772870757622,0.027313255634059275,0.00015855162462444995,2.8693714173258324e-05,0.022035443739850377,0.0015824919068907046,0.0010906678056892027,0.0008432188964830963,0.11824894514767931,0.41876310272536693,0.0002791289235817823
0,2021-04-30,2320485,0.0003419184638843463,0.07973782061365046,0.012437845249304915,0.00032396244750558637,2.6108047814716912e-05,0.0,0.08170034700959379,0.00102354191433409,0.0006865595864488138,0.05938511326860842,0.41495433789954334,
0,2021-05-01,2320485,0.022410975866395753,0.012047912397623775,0.0,0.0002933294835634216,2.869371417325833e-05,0.02211710770234098,0.0015895598412196575,0.006006137403155046,,0.06802839851024207,0.4351851851851852,0.0002087520511102696
0,2021-05-02,2320485,0.016272783491382194,0.006903118672748732,0.0,0.00020035323075420278,2.413288601305332e-05,0.016066361127091974,0.0017109713560934361,0.0036267519055815096,,0.0783709787816564,0.43749999999999994,0.0001896119424293528
0,2021-05-03,2320485,0.00019388906485784914,0.12393712952249207,0.07516761941289575,0.000179093307361751,2.4527918373386044e-05,0.0,0.1264627214978268,0.0007355301321115248,0.0005940408723041335,0.09918918918918919,0.39801864801864795,
0,2021-05-04,2320485,0.0191274668873102,0.040948695351761946,0.042748965553896415,0.0005221609562943382,1.8494696870122703e-05,0.01862595534985142,0.0014699487135253252,0.0007204124741022681,0.0005926026397460367,0.03778778778778778,0.4087301587301587,0.00013017371266507133
0,2021-05-05,2320485,0.00032144860521255987,0.019363301206428835,0.007074957749493464,0.0003088075696819129,1.7632808083942226e-05,0.0,0.07070542129327236,0.0008285326630930403,0.0006485872957963435,0.05364831180602764,0.43070175438596503,
0,2021-05-06,2320485,0.02220013632207635,0.09757216702542783,0.03374452610840696,0.00011962298111529849,2.1367659490724293e-05,0.022074408295392277,0.0010829376445785836,0.0007249213141526044,0.0005970099053192742,0.10628825820812464,0.4237891737891738,0.0001248819663994998
0,2021-05-07,2320485,0.0003830377413917066,0.05608744867272715,0.04519834574812303,0.0003730541962851161,1.5226701889188393e-05,0.0,0.052982456140350874,0.0006482768506928178,0.0004006524684952287,0.041824069077172156,0.41568627450980394,
0,2021-05-08,2320485,0.02225759557448836,0.010608701772833403,0.0,0.00029293445120308906,1.9212937525273105e-05,0.021972094914066088,0.0011441077246165672,0.006734407663200232,,0.05350877192982456,0.43709150326797386,0.00010670498271542186
0,2021-05-09,2320485,0.015896999980607503,0.00841849871901779,0.0,0.000164369373931168,1.806375247703246e-05,0.015727710658188555,0.0014142438584629252,0.002102359688514389,,0.08595717884130982,0.4366319444444444,8.999280057595392e-05
0,2021-05-10,2320485,0.0001520156346625813,0.12806342208633112,0.06897875515966131,0.00014210391362150582,1.3395188218554882e-05,0.0,0.09416135881104033,0.0005604394248809311,0.0004652150292554686,0.06899277326106593,0.4257990867579909,
0,2021-05-11,2320485,0.019099864898932756,0.04090434399130641,0.04320937217866093,0.00047882949756911455,1.5133330604018837e-05,0.01864446441153465,0.0010918732590280234,0.00047215308552041383,0.0002479296999844945,0.029927154997976522,0.39456928838951305,0.00010299038634222862
0,2021-05-12,2320485,0.00029325765949790675,0.01976968176911293,0.00673196192462639,0.00028471059570161697,1.1707322678951452e-05,0.0,0.05810616929698709,0.0004919901819819035,0.0005805159668520057,0.04517479074347612,0.4312169312169311,
0,2021-05-13,2320485,0.022152337406476087,0.09615299531491621,0.03276527679917488,8.525516576635204e-05,1.0701785761740897e-05,0.022064460662318444,0.0006538999717579397,0.00042677037149486464,0.0004605720153423334,0.10169826224328593,0.41388888888888886,7.895076050528487e-05
0,2021-05-14,2320485,0.000367739215437003,0.05890374210563736,0.029045113413790676,0.00035933579977174326,1.1563674547921373e-05,0.0,0.04069119286510591,0.00039182278641453506,0.0002531201691089676,0.03048433048433048,0.43279569892473113,
0,2021-05-15,2320485,0.02263151165955967,0.01112860027106402,0.0,0.00026549765817634406,1.5478086118491034e-05,0.022372549991345202,0.000839114603599414,0.004277794615345759,,0.042055469155002585,0.43800813008130085,8.320852055250456e-05
0,2021-05-16,2320485,0.015927776592680694,0.008328395428829178,0.0,0.0001407751684094776,1.332336415303984e-05,0.015785636767026424,0.0009433665254427862,0.0018482721199172519,,0.06356759394826744,0.4235159817351598,8.7370532756007e-05
0,2021-05-17,2320485,0.00014587467706104543,0.13132154125825712,0.07407718645024644,0.00013632207634754515,1.2712859596162005e-05,0.0,0.07886505808757818,0.00035982002436714324,0.00024035479469048502,0.05230622919638611,0.427536231884058,
0,2021-05-18,2320485,0.018690740656946002,0.04192230647185108,0.04146938391471321,0.00045956628319798114,5.925485404990767e-06,0.018258287958479957,0.000565217072670243,0.0002426282146182266,0.0002213886290820083,0.017303609341825902,0.4044117647058823,3.65879743771601e-05
0,2021-05-19,2320485,0.0002539698956611799,0.0199780074711393,0.007263208625208382,0.00024815214635446166,7.3260546825340405e-06,0.0,0.04017733444167359,0.00036656891495601173,0.00040484230898354956,0.029620181405895687,0.4473684210526316,
0,2021-05-20,2320485,0.022106549564710237,0.10326663032368957,0.0337279706613057,8.076616167166208e-05,8.690711927319792e-06,0.022024957426285158,0.0005492017304672068,0.0002605790954578846,0.00023824152675201566,0.10025062656641603,0.4290780141843971,3.062629154295257e-05
0,2021-05-21,2320485,0.00033584933034832567,0.05831550300906919,0.04350013754308542,0.0003318271826794834,5.171332717082852e-06,0.0,0.025602409638554216,0.0002160600979472444,0.00024815082293738023,0.020211253300832822,0.42857142857142855,
0,2021-05-22,2320485,0.021840800522304596,0.011155965240025262,0.0,0.0002448123273080123,7.110582485988922e-06,0.02161010162387029,0.0004063881596843282,0.0032978375248596536,,0.022708158116063915,0.4125,4.803121697853832e-05
0,2021-05-23,2320485,0.015520893261537988,0.008099599868131024,0.0,0.00013150986395803752,5.889573372233248e-06,0.01539469837842806,0.000611641970179569,0.0010471752447772135,,0.05128205128205128,0.4270833333333333,3.490693810301735e-05
0,2021-05-24,2320485,0.00011588812970851643,0.1288139476589305,0.07261847559166873,0.00011165050984312914,6.069133536020847e-06,0.0,0.06246474901297236,0.00022578497911070823,0.00015078437537696093,0.04751461988304093,0.4023809523809524,
0,2021-05-25,2320485,0.019253338562125286,0.0469088358683637,0.018985075677426626,0.0004401737855089203,4.848124422265173e-06,0.018839344648496615,0.00043736281895155057,0.00018292736681565328,0.0001641023421551867,0.014317014203686914,0.4166666666666667,1.3769097738563387e-05
0,2021-05-26,2320485,0.00020850526219015993,0.020946914114937182,0.006029486651856545,0.00020635054022470875,3.016610751631663e-06,0.0,0.02303523035230352,0.00019195305376742142,0.00023802723031514803,0.018138261464750168,0.4375,
0,2021-05-27,2320485,0.022682075801682272,0.1017205454894128,0.03143035471751236,5.139011887601081e-05,5.207244749840372e-06,0.022631296187363138,0.00029016383698267145,0.00016879275203922743,0.00016547036068066456,0.07259114583333333,0.4166666666666667,3.8411488954737154e-05
0,2021-05-28,2320485,0.00033732172369138375,0.062010384323392134,0.02690123688223225,0.00033502335359490243,3.3398190464493413e-06,0.0,0.014998983119788489,0.0001099911312414178,0.00012131392310563643,0.011824324324324325,0.4078947368421052,
0,2021-05-29,2320485,0.02263205034005106,0.011341271329054044,0.0,0.00020663783648676865,3.2679949809343018e-06,0.02243941819633973,0.00024274454734072158,0.001966458889878302,,0.019026254569624458,0.4212962962962963,1.6747693603338055e-05
0,2021-05-30,2320485,0.015611283847988674,0.008679076428706354,0.0,0.00012170587901523464,3.2679949809343018e-06,0.015495287982181884,0.0002696760215557208,0.0005383975331603935,,0.024886234357224115,0.4212962962962963,3.4685128404345354e-06
0,2021-05-31,2320485,9.513097477467002e-05,0.13787534358837336,0.05168211961436221,9.448455818503466e-05,1.6160414740883912e-06,0.0,0.024930264993026495,0.00013646984797675637,0.00014379673393853003,0.021929824561403508,0.375,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_12.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014264259411286864,0.0,0.0,0.0,0.0,,0.02416918429003021,,,,
0,2021-01-03,2320485,0.0,0.0001111836534172813,0.0,0.0,0.0,0.0,,0.031007751937984496,,,,
0,2021-01-04,2320485,0.0,0.001653964580680332,4.783482763301638e-05,0.0,0.0,0.0,,0.010943199583116207,0.0,,,
0,2021-01-05,2320485,0.0,0.0010178906564791413,2.7580441157775207e-05,0.0,0.0,0.0,,0.008044030482641828,0.0,,,
0,2021-01-06,2320485,0.0,0.0009187734460683866,2.9735163123226395e-05,0.0,0.0,0.0,,0.004221388367729831,0.0,,,
0,2021-01-07,2320485,0.0,0.0008687838964699191,0.0001297142623201615,0.0,0.0,0.0,,0.00496031746031746,0.006644518272425249,,,
0,2021-01-08,2320485,0.0,0.000850684231960129,5.300616035009923e-05,0.0,0.0,0.0,,0.009625126646403243,0.0,,,
0,2021-01-09,2320485,0.0,0.00034216984811364867,0.0,0.0,0.0,0.0,,0.031486146095717885,,,,
0,2021-01-10,2320485,0.0,0.00021331747457966761,0.0,0.0,0.0,0.0,,0.012121212121212121,,,,
0,2021-01-11,2320485,0.0,0.003121761183545681,0.0005653990437343917,0.0,0.0,0.0,,0.006764218663721701,0.006097560975609756,,,
0,2021-01-12,2320485,0.0,0.0021301581350450446,0.0001637588693742903,0.0,0.0,0.0,,0.006473801335221525,0.005263157894736842,,,
0,2021-01-13,2320485,0.0,0.00185004427953639,0.00014393542729213937,0.0,0.0,0.0,,0.00815280689494526,0.008982035928143712,,,
0,2021-01-14,2320485,0.0,0.0017638554009183425,0.00021590314093820903,0.0,0.0,0.0,,0.003909113119960909,0.003992015968063872,,,
0,2021-01-15,2320485,0.0,0.0016647381905075878,0.00015212337076085387,0.0,0.0,0.0,,0.006730520320994046,0.0,,,
0,2021-01-16,2320485,0.0,0.0005360948250042555,0.0,0.0,0.0,0.0,,0.04340836012861737,,,,
0,2021-01-17,2320485,0.0,0.0003167441289213246,0.0,0.0,0.0,0.0,,0.0163265306122449,,,,
0,2021-01-18,2320485,0.0,0.004434417804898545,0.0007274341355363211,0.0,0.0,0.0,,0.006025267249757046,0.0035545023696682463,,,
0,2021-01-19,2320485,0.0,0.0033510236006696874,0.0002995063531977151,0.0,0.0,0.0,,0.004629629629629629,0.008633093525179856,,,
0,2021-01-20,2320485,0.0,0.0028937915996009454,0.000259428524640323,0.0,0.0,0.0,,0.006105733432613552,0.0033222591362126247,,,
0,2021-01-21,2320485,0.0,0.0026257441870988175,0.00031200374059733204,0.0,0.0,0.0,,0.0054160512063023145,0.0013812154696132596,,,
0,2021-01-22,2320485,0.0,0.002530074531832785,0.00026416891296431565,0.0,0.0,0.0,,0.004939533299267587,0.0032626427406199023,,,
0,2021-01-23,2320485,0.0,0.0007054559714887189,0.0,0.0,0.0,0.0,,0.03604153940134392,,,,
0,2021-01-24,2320485,0.0,0.0004115518954011769,0.0,0.0,0.0,0.0,,0.015706806282722512,,,,
0,2021-01-25,2320485,0.0,0.005616498275145067,0.0008916239493037016,0.0,0.0,0.0,,0.0050640681347349035,0.002416626389560174,,,
0,2021-01-26,2320485,0.0,0.004568010566756518,0.0004218945608353426,0.0,0.0,0.0,,0.004528301886792453,0.0030643513789581204,,,
0,2021-01-27,2320485,0.0,0.0038996158130735602,0.0003714740668437848,0.0,0.0,0.0,,0.00519394408221903,0.002320185614849188,,,
0,2021-01-28,2320485,0.0,0.0035988166266965743,0.0004020711187531917,0.0,0.0,0.0,,0.003592384145611304,0.0021436227224008574,,,
0,2021-01-29,2320485,0.0,0.0034156652596332234,0.0003417389037205584,0.0,0.0,0.0,,0.003658844309866263,0.0037831021437578815,,,
0,2021-01-30,2320485,0.0,0.0009157568353167549,0.0,0.0,0.0,0.0,,0.029176470588235293,,,,
0,2021-01-31,2320485,0.0,0.000524028381997729,0.0,0.0,0.0,0.0,,0.012335526315789474,,,,
0,2021-02-01,2320485,0.0,0.006737815585965865,0.0008498223431739485,0.0,0.0,0.0,,0.004285257435241445,0.004056795131845842,,,
0,2021-02-02,2320485,0.0,0.005646233438268293,0.000502481162343217,0.0,0.0,0.0,,0.0035109143642192034,0.0008576329331046312,,,
0,2021-02-03,2320485,0.0,0.0049851647392678685,0.0006938204728752825,0.0,0.0,0.0,,0.0033713692946058093,0.0012422360248447205,,,
0,2021-02-04,2320485,0.0,0.004583093620514677,0.0005718632096307453,0.0,0.0,0.0,,0.0023507287259050304,0.002260738507912585,,,
0,2021-02-05,2320485,0.0,0.00431676998558491,0.0005016192735570365,0.0,0.0,0.0,,0.0034940600978336828,0.003436426116838488,,,
0,2021-02-06,2320485,0.0,0.001101062924345557,0.0,0.0,0.0,0.0,,0.026223091976516635,,,,
0,2021-02-07,2320485,0.0,0.0006072006498641448,0.0,0.0,0.0,0.0,,0.0127750177430802,,,,
0,2021-02-08,2320485,0.0,0.007845342676207775,0.0016875782433413704,0.0,0.0,0.0,,0.002856358143367207,0.0022982635342185904,,,
0,2021-02-09,2320485,0.0,0.006768412637875271,0.0008187943468714515,0.0,0.0,0.0,,0.0035655163631733095,0.002631578947368421,,,
0,2021-02-10,2320485,0.0,0.006057354389276379,0.0008429272328845048,0.0,0.0,0.0,,0.003201479795105293,0.002044989775051125,,,
0,2021-02-11,2320485,0.0,0.00560443183213854,0.0007869044617827739,0.0,0.0,0.0,,0.00261437908496732,0.0038335158817086527,,,
0,2021-02-12,2320485,0.0,0.005270449927493606,0.0006834778074411168,0.0,0.0,0.0,,0.0030253475061324613,0.0037831021437578815,,,
0,2021-02-13,2320485,0.0,0.0012867999577674495,0.0,0.0,0.0,0.0,,0.01707970529135968,,,,
0,2021-02-14,2320485,0.0,0.0006912348065167411,0.0,0.0,0.0,0.0,,0.00997506234413965,,,,
0,2021-02-15,2320485,0.0,0.008998980816510342,0.0017979000079724713,0.0,0.0,0.0,,0.0025380710659898475,0.0028763183125599234,,,
0,2021-02-16,2320485,0.0,0.007866889895862287,0.0009933268260729977,0.0,0.0,0.0,,0.0016981648863325116,0.0008676789587852494,,,
0,2021-02-17,2320485,0.0,0.007124803650960898,0.0009584203302326884,0.0,0.0,0.0,,0.002600858888284038,0.0017985611510791368,,,
0,2021-02-18,2320485,0.0,0.006586985048384282,0.0008239656795885343,0.0,0.0,0.0,,0.0030749100425253514,0.0005230125523012552,,,
0,2021-02-19,2320485,0.0,0.006215941925933587,0.0007468266332253818,0.0,0.0,0.0,,0.0027038269550748754,0.0017311021350259665,,,
0,2021-02-20,2320485,0.0,0.0014751226575478833,0.0,0.0,0.0,0.0,,0.013146362839614373,,,,
0,2021-02-21,2320485,0.0,0.0007989709047893005,0.0,0.0,0.0,0.0,,0.008090614886731391,,,,
0,2021-02-22,2320485,0.0,0.010165978232998705,0.004754178544571501,0.0,0.0,0.0,,0.0026706231454005935,0.0016316171138506164,,,
0,2021-02-23,2320485,0.0,0.008955886377201318,0.002943350204806323,0.0,0.0,0.0,,0.0024059282071023,0.0014641288433382138,,,
0,2021-02-24,2320485,0.0,0.008211214465941388,0.0014755536019409735,0.0,0.0,0.0,,0.002309226409152934,0.0011682242990654205,,,
0,2021-02-25,2320485,0.0,0.00763547275677283,0.0013268777863248416,0.0,0.0,0.0,,0.0029348684953154985,0.0016239038648911985,,,
0,2021-02-26,2320485,0.0,0.007165312423911381,0.001151483418337115,0.0,0.0,0.0,,0.002044866782943405,0.001122754491017964,,,
0,2021-02-27,2320485,0.0,0.0016845616325897388,0.0,0.0,0.0,0.0,,0.009976976208749041,,,,
0,2021-02-28,2320485,0.0,0.0008989500039862356,0.0,0.0,0.0,0.0,,0.010546500479386385,,,,
0,2021-03-01,2320485,2.226546030966228e-06,0.011301516708791481,0.0039004777018597403,1.7956016378759902e-06,7.182406551503959e-07,0.0,0.37878787878787873,0.0023641563393708293,0.0017677604684565242,0.35185185185185186,0.41666666666666663,
0,2021-03-02,2320485,0.000629825230501382,0.01003468384123721,0.0040905241792125345,4.381267996417416e-06,1.939249768906069e-06,0.0006250848421773894,0.0023226829820983457,0.002145002145002145,0.0018951358180669614,0.13888888888888887,0.4090909090909091,0.00045693397304089555
0,2021-03-03,2320485,5.099508651567813e-06,0.00925065234207504,0.00428013971217224,4.668564258477575e-06,1.436481310300792e-06,0.0,0.1474358974358974,0.002096338395602348,0.001409585179218687,0.11805555555555554,0.3703703703703704,
0,2021-03-04,2320485,0.0010158795826447201,0.008637274822576603,0.002991328680570369,7.6133509445941984e-06,2.801138555086544e-06,0.0010069015744553402,0.0026371308016877636,0.002839493872671117,0.0014380212827149843,0.16666666666666666,0.4333333333333333,0.00031942078364565585
0,2021-03-05,2320485,1.2641035530646967e-05,0.008094859479807023,0.002888332970621803,1.048631356519578e-05,3.0166107516316627e-06,0.0,0.14754098360655737,0.002342419080068143,0.0019394301059227211,0.0784313725490196,0.4375,
0,2021-03-06,2320485,0.001565800540260621,0.001883801590328459,0.0,1.1024994056558578e-05,5.925485404990768e-06,0.0015517948474851881,0.0025079016078054144,0.013704888076747372,,0.15086206896551724,0.40441176470588236,0.0003121531631520533
0,2021-03-07,2320485,0.0013149190794165876,0.000977381883528659,0.0,1.174323471170897e-05,4.345355963659896e-06,0.001301200682903215,0.003123806405849293,0.007488986784140969,,0.14305555555555555,0.42013888888888884,0.0007034094670638862
0,2021-03-08,2320485,2.0038914278696053e-05,0.012362501804579646,0.007179246292621299,1.594494254433879e-05,5.24315678259789e-06,0.0,0.20486111111111108,0.0017778087635514344,0.0013805522208883553,0.13203463203463203,0.4506172839506173,
0,2021-03-09,2320485,0.0018582681350378628,0.011056596645385193,0.00504176210289372,1.77764562149723e-05,4.560828160205015e-06,0.001838013748562622,0.0023142813244219095,0.0026043691207338878,0.0017905866302864938,0.10890151515151514,0.44097222222222215,0.0003204754690595502
0,2021-03-10,2320485,2.377376568547811e-05,0.010251017926568512,0.005413667114130595,2.0972627130391564e-05,4.093971734357258e-06,0.0,0.19736842105263158,0.0023120901294770473,0.002626761123935366,0.15841584158415842,0.4318181818181818,
0,2021-03-11,2320485,0.0028355422824682466,0.009648521752995595,0.005792323587525887,1.8530608902880222e-05,6.464165896353566e-06,0.0028144619192395815,0.002241192616655335,0.002592114631541474,0.0017043349388662467,0.14035087719298248,0.4166666666666667,0.0005900715699710675
0,2021-03-12,2320485,2.8370505878440647e-05,0.00892313460332646,0.004513711573227149,2.2983700964812673e-05,8.547063796289713e-06,0.0,0.211031175059952,0.002656234907756206,0.0023868627076570554,0.14766081871345033,0.42198581560283677,
0,2021-03-13,2320485,0.003106606305722006,0.002030143123815352,0.0,2.9878811254256485e-05,8.618887861804749e-06,0.0030751832770591764,0.002122554448135843,0.012713652669339524,,0.11505376344086023,0.37735849056603765,0.0004373075846627484
0,2021-03-14,2320485,0.002284651699967895,0.0010638580584087667,0.0,2.5784839519899225e-05,8.762535992834831e-06,0.0022545574165170933,0.0033119859358322346,0.008071025020177562,,0.16666666666666666,0.4149659863945578,0.00017510347023241005
0,2021-03-15,2320485,3.2644037776585504e-05,0.013457208299127122,0.01641625206224848,2.8334593845683135e-05,7.57743891183668e-06,0.0,0.19322916666666667,0.0022495837069296783,0.0016625103906899418,0.1494047619047619,0.4089147286821705,
0,2021-03-16,2320485,0.003239660387088618,0.011985676844854978,0.012814095616505445,3.824631488675857e-05,1.1024994056558572e-05,0.003197427836565775,0.0032648537126050785,0.002262645775202118,0.0016490875606897707,0.1449829931972789,0.39973958333333337,0.0005285177025613636
0,2021-03-17,2320485,4.014965262290713e-05,0.011220355514759485,0.007194616642641516,3.584020869200476e-05,6.895110289443802e-06,0.0,0.13144329896907217,0.003226054228435364,0.0022159669401688926,0.08908045977011494,0.42105263157894735,
0,2021-03-18,2320485,0.004503799852186074,0.013812486039197252,0.007689340805909111,3.9862356360846965e-05,9.337128516955147e-06,0.004462070070121835,0.002221062948559866,0.0031621043494435316,0.0015766141746888505,0.12990196078431374,0.39393939393939376,0.0005108556832694763
0,2021-03-19,2320485,4.930722097607466e-05,0.013821930903812493,0.00781747493878794,4.1765694096995514e-05,1.1958706908254086e-05,0.0,0.18153526970954356,0.0023772408417770848,0.002700766135699719,0.12742718446601942,0.42045454545454547,
0,2021-03-20,2320485,0.004643102627252494,0.003304050661822848,0.0,4.945086910710473e-05,1.2174179104799206e-05,0.004589450050312759,0.0026584251628237183,0.013067667227325656,,0.1213037634408602,0.4094202898550724,0.0005740931671196926
0,2021-03-21,2320485,0.0037281717686891594,0.0017736234738283884,0.0,4.934313300883217e-05,1.8099664509789985e-05,0.0036710716366047014,0.003835505825354712,0.009905774341628412,,0.15019762845849802,0.40384615384615385,0.000381142254016653
0,2021-03-22,2320485,5.372440100524959e-05,0.023802351663553094,0.013999228609536368,4.733205917441108e-05,1.2281915203071766e-05,0.0,0.22830188679245284,0.002407980736154111,0.0018570387926169882,0.19432624113475178,0.4014084507042253,
0,2021-03-23,2320485,0.005527608811663652,0.018688219632246424,0.016273645380168365,6.783064747240342e-05,1.712285721878544e-05,0.005453881408412466,0.0030538461538461535,0.0022356421752523867,0.0017846975868260847,0.11050096339113681,0.40962199312714775,0.0007403507403507404
0,2021-03-24,2320485,9.085744287652515e-05,0.01680912970061575,0.014489643328873059,8.166396249060006e-05,1.4364813103007911e-05,0.0,0.15679574791192102,0.002520721182602751,0.0022599542061910853,0.11994949494949493,0.42194092827004215,
0,2021-03-25,2320485,0.007607281811058176,0.01857991612385629,0.009993456827631577,8.083798573717712e-05,1.612450270812639e-05,0.007521847085128032,0.002378689181507264,0.0030125768884411673,0.0021275690396153355,0.11296296296296296,0.4111721611721612,0.0005420897323490869
0,2021-03-26,2320485,0.00011405661603788298,0.018464818058868442,0.010121878256772467,0.00010134375644172096,2.204998811311717e-05,0.0,0.17296163069544362,0.002730327639316718,0.0023411228876686675,0.13413816230717637,0.41263440860215056,
0,2021-03-27,2320485,0.008309146579271141,0.004515866295192601,0.0,8.995964205758715e-05,2.689811253538234e-05,0.008208018295025965,0.003268438561111398,0.012973582777098806,,0.12353157121879588,0.42460317460317465,0.0008139128916819411
0,2021-03-28,2320485,0.006161391548174919,0.002378382105465021,0.0,8.572202219219982e-05,2.172677981829949e-05,0.006066511957629551,0.003725093345430436,0.007878245299910474,,0.13875878220140514,0.42366946778711484,0.000552580877746652
0,2021-03-29,2320485,0.00010062551578657056,0.03235519729711677,0.005073472427818609,8.626070268356259e-05,2.571301545438419e-05,0.0,0.20783132530120482,0.002629137367710775,0.0016348195329087048,0.16279969064191804,0.4058956916099773,
0,2021-03-30,2320485,0.00840330792916136,0.02545132447168013,0.0036977901889762963,0.00012163405494971968,2.7795913354320338e-05,0.00827258812992398,0.0033552798176753607,0.00238115130754449,0.0020713463751438435,0.1231647634584013,0.41346153846153844,0.0004889975550122249
0,2021-03-31,2320485,0.00014508461234037995,0.022418589217340343,0.004664398462677702,0.00012913966979604118,2.5856663585414273e-05,0.0,0.15620542082738945,0.002998385484738987,0.002124318832548259,0.11562998405103668,0.4195804195804196,
0,2021-04-01,2320485,0.010953026342912505,0.023308238004842375,0.0026919659755036828,0.00010457583938989777,2.248093250620741e-05,0.010845038860410642,0.0024240716631366223,0.002653802675565067,0.001413760603204524,0.13086303939962476,0.40128205128205124,0.0005889512740979228
0,2021-04-02,2320485,0.00014106246467153775,0.022024634217990346,0.004792388947425502,0.0001255484665202892,2.5784839519899222e-05,0.0,0.15689149560117302,0.0030356979822879575,0.002157885272433016,0.11639344262295082,0.4155092592592593,
0,2021-04-03,2320485,0.010142168555280471,0.005616570099210581,0.0,0.00010748471404325688,2.6898112535382355e-05,0.010026029041342652,0.0026100083238103297,0.014485408219452371,,0.12737875997544504,0.4079520697167756,0.0004319268936960091
0,2021-04-04,2320485,0.0065231693661741705,0.0030020663783648666,0.0,0.00010145149253999352,2.6538992207807146e-05,0.006411518856331041,0.004053193708082238,0.0079482831708351,,0.1425998690242305,0.41331096196868006,0.0005197156652360515
0,2021-04-05,2320485,0.00010752062607601434,0.03921719669235813,0.004888597283182899,8.920548936967922e-05,2.6574904240564668e-05,0.0,0.19795657726692206,0.002896233705823966,0.0019022856807097948,0.13920671243325705,0.4312354312354313,
0,2021-04-06,2320485,0.00835644272641279,0.031156058611310395,0.001580560385723962,0.00011513397702060854,2.851415400947073e-05,0.00823053513956493,0.003212054952412431,0.00223796072651847,0.0005403944879762226,0.11695402298850577,0.42414529914529925,0.0004045829782472088
0,2021-04-07,2320485,0.00014795757496098151,0.04357874898279167,0.0021833079435261736,0.00013179716022009767,2.8298681812925636e-05,0.0,0.15701149425287353,0.0026677871702341523,0.003618183014275377,0.11743589743589743,0.4078674948240166,
0,2021-04-08,2320485,0.012239251708155837,0.02834989237163782,0.0015784056637585117,0.000150686889450553,2.8514154009470736e-05,0.01207980228271245,0.0025570313999965085,0.002674974351274929,0.002499553651133726,0.10261524822695034,0.4241452991452991,0.00047174261722804036
0,2021-04-09,2320485,0.00016803240127243507,0.014300351004208171,0.0016457766372116173,0.00015086644961434062,2.6826288469867317e-05,0.0,0.15353598014888337,0.0023223467502209365,0.0013092432573972245,0.11558769513314966,0.4206081081081081,
0,2021-04-10,2320485,0.01251560916503805,0.004191415444041508,0.0,0.00012150477163179249,3.5639101308562636e-05,0.012381441810655952,0.003009966473287334,0.018432748538011696,,0.1464940668824164,0.41557788944723617,0.0006515072614708095
0,2021-04-11,2320485,0.009541575719443711,0.0034641465038558715,0.0,0.0001481371351247692,3.630706511785251e-05,0.009380977108952075,0.0038173242303388083,0.007609319878579046,,0.1343400447427293,0.41097560975609765,0.0005370671926484866
0,2021-04-12,2320485,0.00016616497556904406,0.05555383177798317,0.03020629308097231,0.0001444741077835022,3.4080519086886294e-05,0.0,0.17612942612942614,0.0020875828246869916,0.001976712120347654,0.13080315691736302,0.41843033509700184,
0,2021-04-13,2320485,0.011882788871004694,0.06741385242021959,0.010627232381736287,0.00021583131687269376,3.06329639421644e-05,0.011657943633909859,0.0028114805282723762,0.002010300246555112,0.0017241607978885662,0.07836391437308868,0.42821285140562254,0.0005057807767602658
0,2021-04-14,2320485,0.00024754164179758393,0.028588815125573614,0.00213978255982406,0.00023008839387742924,2.86218901077433e-05,0.0,0.12492985409652076,0.002339511754068716,0.0012067578439259854,0.09757383966244725,0.4151041666666667,
0,2021-04-15,2320485,0.015484262988125337,0.013651241012115994,0.022179522815273543,0.00015219519482636879,3.483467177479419e-05,0.015319749966063135,0.0026258150657997017,0.0017727317996215517,0.0014328866857718225,0.14482833550630161,0.4082491582491583,0.0005039716666204307
0,2021-04-16,2320485,0.00022735907938785767,0.008166073040765184,0.01144645767300083,0.00020365713776789463,3.50142319385818e-05,0.0,0.13535953686776353,0.001929195450790135,0.001542861443516219,0.09459688346883469,0.4276315789473684,
0,2021-04-17,2320485,0.016932523445170575,0.008159142018442984,0.0,0.00017898557126347855,4.1155189540117686e-05,0.01674276426407986,0.002734216402760861,0.012540243015889501,,0.13996316758747696,0.4046610169491525,0.0005113787112400613
0,2021-04-18,2320485,0.012286691503428522,0.006220466842061042,0.0,0.0002094748870746127,4.273531898144853e-05,0.012064791053019799,0.003528322649386037,0.005711090021691974,,0.11488209050350541,0.4114799446749654,0.0004524068041983351
0,2021-04-19,2320485,0.0002093312389435828,0.10026736508387976,0.03790644340874142,0.0001840491678822889,3.7456250166093145e-05,0.0,0.17774059910771195,0.0018659602444117875,0.0013711342158589472,0.13712284482758622,0.41988727858293073,
0,2021-04-20,2320485,0.014710322770168023,0.04193067397548357,0.011566439774443698,0.0003653331092422491,3.7599898297123234e-05,0.014342978587091356,0.003052601929441588,0.0015902651533762427,0.0012009246216635966,0.07429116684841876,0.42769607843137253,0.0003418704647993798
0,2021-04-21,2320485,0.0002858238687171001,0.021507393210183804,0.0020762900859087646,0.0002642766490625882,3.314680623519077e-05,0.0,0.12300145348837208,0.00177344010677344,0.003940273745333886,0.09345611285266457,0.42261904761904767,
0,2021-04-22,2320485,0.01897728276631825,0.012772437658506735,0.026751268233436862,0.00015894665698478247,3.5050143971339324e-05,0.018806485138523482,0.002136895072877413,0.0016122932891805154,0.0012091072691046982,0.1378165213781652,0.41709401709401706,0.0003544782417879207
0,2021-04-23,2320485,0.0002937604279565122,0.0775880904207526,0.013316971811209005,0.00027228503236751534,3.605568088854987e-05,0.0,0.12147281486579489,0.001767173503130025,0.0008353813650670461,0.0936191180093619,0.4041867954911433,
0,2021-04-24,2320485,0.019999231482498964,0.011912667682258949,0.0,0.00032389062344007123,3.580429665924725e-05,0.019677890613384697,0.002302222602215121,0.009836744555275601,,0.08857409713574095,0.4052845528455285,0.0003178345956165991
0,2021-04-25,2320485,0.01457407251788599,0.005003228491744903,0.0,0.00022858008850161322,3.953914806602929e-05,0.014330624847822762,0.0029906418292575264,0.005263230127360561,,0.10782131196200652,0.42476851851851855,0.00035929757324430734
0,2021-04-26,2320485,0.00021870427949329544,0.061544353874297804,0.03756366305607088,0.0001962951710526031,3.2464477612797896e-05,0.0,0.1519472554431156,0.0014355244768297832,0.0007825309286033686,0.11512377076975244,0.4232209737827715,
0,2021-04-27,2320485,0.01799332898079496,0.08494872839083209,0.011989555344392796,0.00034888539823930514,3.598385682303484e-05,0.017639775018297176,0.0024581652086279105,0.0014514235542489593,0.0006714876033057851,0.0713749765522416,0.4175,0.00037637940608307324
0,2021-04-28,2320485,0.0004004550772791035,0.02868434113270863,0.002001305761511064,0.0003805598111314375,3.106390833525464e-05,0.0,0.08577023498694517,0.0015249089307873983,0.001934651762682717,0.06480973289425539,0.4190891472868217,
0,2021-04-29,2320485,0.022268081888053598,0.05268000726859544,0.02721643679374499,0.00017083353982752156,3.702530577300289e-05,0.02208349403967993,0.001818208020290913,0.0013872791767639517,0.0008098017563232897,0.12788198515044938,0.41306089743589747,0.0002640734172553808
0,2021-04-30,2320485,0.0003926262541379641,0.07989554626152148,0.012525111488905694,0.0003679905996663056,3.372139875931109e-05,0.0,0.09276478923131419,0.0012802814192474515,0.00042382588774341346,0.0666004915863112,0.422972972972973,
0,2021-05-01,2320485,0.022425556151695294,0.012080664171498636,0.0,0.0003086998335836403,2.930421873013617e-05,0.022120591169518432,0.0017168477653854127,0.008567005389298228,,0.07542819499341237,0.41975308641975306,0.00023137136884479346
0,2021-05-02,2320485,0.016292104165005733,0.006815385576722107,0.0,0.00022326510765350037,3.788719455918338e-05,0.01605501292474059,0.00241980879002964,0.004478447471543199,,0.0966636197440585,0.4330870279146141,0.00022654935204653303
0,2021-05-03,2320485,0.00023540337472554229,0.12403218867320122,0.07508125097411394,0.00021191690530212418,3.1997621186950144e-05,0.0,0.1289633305762338,0.0010356461413063615,0.0007069843746414885,0.09270262035344301,0.4194915254237288,
0,2021-05-04,2320485,0.019214840863009248,0.04099401633710194,0.04274781636884819,0.0005437440879816071,2.4958862766476284e-05,0.01868916052750467,0.001925588051158215,0.001026361825407258,0.0007232198782149384,0.04265303682448589,0.4196859903381642,0.0002714470797815173
0,2021-05-05,2320485,0.0003447555144721903,0.019301927542446223,0.007097223209803126,0.0003265840258968854,2.3845589750993157e-05,0.0,0.07957317073170732,0.0009928160278434698,0.001111717502476098,0.05680600214362272,0.4426666666666667,
0,2021-05-06,2320485,0.022073546406606102,0.09744676220703866,0.033752103547318765,0.00014393542729213932,2.560527935611163e-05,0.02191923240184702,0.0015059221658206426,0.0009686252055438101,0.0006473308112652376,0.13382421692379615,0.40696347031963476,0.00019641071590894332
0,2021-05-07,2320485,0.00040914578920642317,0.056218778976521395,0.04522197586567744,0.000390758828434573,2.5892575618171785e-05,0.0,0.06642927308447936,0.0008644377706954318,0.0004971171959735885,0.047478632478632474,0.4261229314420804,
0,2021-05-08,2320485,0.02226007350474866,0.010509333178193355,0.0,0.00034547375512734076,2.6790376437109792e-05,0.02192311090138485,0.0014188057273127738,0.007504376996378119,,0.05586785009861933,0.42004504504504503,0.0001485777355446925
0,2021-05-09,2320485,0.015898041429557475,0.008483104465948566,0.0,0.00018401325584953127,2.4061061947538278e-05,0.01570882092895811,0.0017552635373855358,0.0035012602867778384,,0.08481481481481482,0.42948717948717946,0.00020641741478724182
0,2021-05-10,2320485,0.00018724533879770804,0.12826431399757668,0.06900737704976904,0.00017151586844991443,2.262458063723748e-05,0.0,0.1290097629009763,0.0007325361369565461,0.0004884458371306226,0.09856223987892546,0.41338582677165353,
0,2021-05-11,2320485,0.01912945641392495,0.04056238961538931,0.04322161818183125,0.0004940561994583026,1.3229992867870292e-05,0.018660624826275538,0.0012101033458947127,0.0006749116247796986,0.00046225107732027264,0.031329113924050626,0.4263888888888889,0.000143992037441589
0,2021-05-12,2320485,0.0003255784889796747,0.019835221228895392,0.00672359442099389,0.0003152358235455089,1.580129441330871e-05,0.0,0.06565656565656565,0.0007165812559715105,0.0006823609689525759,0.051819795827785176,0.4214559386973181,
0,2021-05-13,2320485,0.022214860255506945,0.09622474755636569,0.032759638610031935,0.00011258422269482469,1.99311781804235e-05,0.02209534501048991,0.0010388654117044437,0.0005994321012995627,0.0003443927675359615,0.116577221228384,0.4243119266055046,0.00013037935563625126
0,2021-05-14,2320485,0.0003829300052934341,0.058686833427781915,0.028976413695125557,0.0003709353863524225,1.655544710121662e-05,0.0,0.057743837084673094,0.0006452788828051221,0.00032673914334937327,0.044177261838953374,0.43164794007490637,
0,2021-05-15,2320485,0.022492065236362213,0.011215040533911376,0.0,0.0002508096367785182,1.5298525954703436e-05,0.022249515367117927,0.0009053992985940055,0.004831824952745753,,0.04865085854456255,0.4329268292682927,0.0001110006466994199
0,2021-05-16,2320485,0.016029228085220695,0.008346602829437234,0.0,0.00016084999472093108,1.4472549201280478e-05,0.01586712116935325,0.0011897739764592326,0.0015387476961057846,,0.07361111111111111,0.4418859649122807,9.368241885748082e-05
0,2021-05-17,2320485,0.00016566220711043873,0.13114090373348677,0.07408569760200995,0.00015862344868996486,1.1312290318618732e-05,0.0,0.09118570867687474,0.00045722859239303036,0.00031444346897523405,0.07485702614379085,0.41015625,
0,2021-05-18,2320485,0.01872874995241654,0.04191090081024729,0.04137748502288674,0.00047056973003488476,1.1254831066206703e-05,0.018281824704749223,0.0009502859817732334,0.0003934572921190109,0.00023024850213790304,0.023926507018992568,0.4281420765027322,0.00011657895131423089
0,2021-05-19,2320485,0.000283525498620619,0.019890346199178194,0.00726062295884984,0.0002772768049208106,9.588512746257784e-06,0.0,0.048069784706755755,0.0003735221514875926,0.00044460252534234395,0.038154897494305236,0.412037037037037,
0,2021-05-20,2320485,0.022093657144950287,0.10314122550530032,0.033815272812939244,8.432145291465655e-05,1.1168642187588655e-05,0.022006570465513305,0.0005855873223959438,0.0004121410937974847,0.0002448804358246531,0.08432539682539682,0.43194444444444435,5.1618564616764414e-05
0,2021-05-21,2320485,0.00035847391098556313,0.058432468499760415,0.04343043228750308,0.00035172244882714933,9.337128516955145e-06,0.0,0.034899075646104505,0.0003809018280830317,0.00018826233861458735,0.026512968299711816,0.4333333333333333,
0,2021-05-22,2320485,0.021900953177173436,0.011182109199872725,0.0,0.00026589269053667677,6.212781667050925e-06,0.0216510054291811,0.0005597502778322547,0.0037076138048915365,,0.03344979296066252,0.42401960784313725,5.04233911631767e-05
0,2021-05-23,2320485,0.015528183404187766,0.008105920385896338,0.0,0.00013262313697352064,9.875809008317944e-06,0.01539538070705046,0.0007510001799631768,0.0016224420369498089,,0.0528169014084507,0.4407051282051281,5.701785007796318e-05
0,2021-05-24,2320485,0.00013093527143391722,0.1285769282427309,0.0725808756933716,0.00012633853124095477,7.469702813564121e-06,0.0,0.06146926536731634,0.00029880689478757903,0.0001909216271666637,0.047028423772609816,0.40310077519379844,
0,2021-05-25,2320485,0.019245021335338643,0.0467872161782271,0.019000122819152015,0.000457785046373208,5.652553956033616e-06,0.018812999581265703,0.0004895255533415907,0.0001745500960246105,0.00032256436871089576,0.014084201388888887,0.3974747474747474,5.822496510175593e-05
0,2021-05-26,2320485,0.00021224011359694195,0.021168994125509686,0.005986966805071643,0.00020879255845222006,5.171332717082852e-06,0.0,0.028358208955223882,0.00018315391033598568,7.19010641357492e-05,0.020728008088978768,0.42857142857142866,
0,2021-05-27,2320485,0.022792289830215074,0.10160117389252679,0.03137774358952258,6.435436270147548e-05,4.919948487780213e-06,0.022729946541348023,0.0003371013951170902,0.0002901637312238712,0.00021947800068978804,0.07810867293625913,0.4077380952380953,4.293842473752912e-05
0,2021-05-28,2320485,0.00037420338133335664,0.061710626585965114,0.026970906225781854,0.0003697502892714242,5.8177493067182095e-06,0.0,0.020604395604395604,0.0002065010005118898,0.00013161043311797082,0.015100982027052064,0.435483870967742,
0,2021-05-29,2320485,0.02257595574488379,0.011368995418342865,0.0,0.00020455493858683265,3.914411570569658e-06,0.022383898193696565,0.0002751033817895832,0.0021620152452960723,,0.02127480659266734,0.41287878787878785,2.4788735998362347e-05
0,2021-05-30,2320485,0.015589341595973819,0.008698037982002325,0.0,0.00013107891956494727,5.171332717082851e-06,0.015462428472208741,0.00031943889065078204,0.001399261320186785,,0.02188818565400844,0.42857142857142855,1.853705557409261e-05
0,2021-05-31,2320485,0.00010931622771389033,0.13768102357912246,0.051591333995551186,0.00010780792233807448,3.66302734126702e-06,0.0,0.04666666666666666,0.0001942988289909501,0.00013847716866379972,0.040822590546347445,0.3695652173913043,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_13.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.000146952038043771,0.0,0.0,0.0,0.0,,0.017595307917888565,,,,
0,2021-01-03,2320485,0.0,0.00010170287676929608,0.0,0.0,0.0,0.0,,0.00423728813559322,,,,
0,2021-01-04,2320485,0.0,0.001666892912473039,5.128238277773827e-05,0.0,0.0,0.0,,0.009307135470527405,0.0,,,
0,2021-01-05,2320485,0.0,0.0010286642663063972,2.4132886013053305e-05,0.0,0.0,0.0,,0.006702974444909929,0.017857142857142856,,,
0,2021-01-06,2320485,0.0,0.0009067070030618599,3.447555144721901e-05,0.0,0.0,0.0,,0.009505703422053232,0.0,,,
0,2021-01-07,2320485,0.0,0.0008998118927724161,0.0001284214291408908,0.0,0.0,0.0,,0.005268199233716475,0.003355704697986577,,,
0,2021-01-08,2320485,0.0,0.0008399106221328731,4.783482763301638e-05,0.0,0.0,0.0,,0.007696254489481785,0.009009009009009009,,,
0,2021-01-09,2320485,0.0,0.00030424674152170774,0.0,0.0,0.0,0.0,,0.04107648725212465,,,,
0,2021-01-10,2320485,0.0,0.0002008200871800507,0.0,0.0,0.0,0.0,,0.023605150214592276,,,,
0,2021-01-11,2320485,0.0,0.0031514963466689077,0.0005649680993413015,0.0,0.0,0.0,,0.00615342540680979,0.004576659038901602,,,
0,2021-01-12,2320485,0.0,0.0021749763519264293,0.00016893020209137315,0.0,0.0,0.0,,0.0091143253417872,0.002551020408163265,,,
0,2021-01-13,2320485,0.0,0.0018556465566465631,0.0001547090371193953,0.0,0.0,0.0,,0.006270320483046911,0.005571030640668524,,,
0,2021-01-14,2320485,0.0,0.001721191906002409,0.00020943897504185547,0.0,0.0,0.0,,0.006509764646970456,0.00205761316872428,,,
0,2021-01-15,2320485,0.0,0.0017155896288922358,0.0001456592048645003,0.0,0.0,0.0,,0.00552624968600854,0.0029585798816568047,,,
0,2021-01-16,2320485,0.0,0.0005067906062741195,0.0,0.0,0.0,0.0,,0.03486394557823129,,,,
0,2021-01-17,2320485,0.0,0.00030683240788024915,0.0,0.0,0.0,0.0,,0.018258426966292134,,,,
0,2021-01-18,2320485,0.0,0.004416749084781845,0.0007257103579639601,0.0,0.0,0.0,,0.005756659186262074,0.004156769596199525,,,
0,2021-01-19,2320485,0.0,0.003360935321710763,0.00030510863030788825,0.0,0.0,0.0,,0.004872419540966791,0.0014124293785310734,,,
0,2021-01-20,2320485,0.0,0.002874830046304975,0.00026977119007448873,0.0,0.0,0.0,,0.00599610253335332,0.001597444089456869,,,
0,2021-01-21,2320485,0.0,0.0026322083529951713,0.0002969206868391737,0.0,0.0,0.0,,0.005566470203012442,0.008708272859216255,,,
0,2021-01-22,2320485,0.0,0.002555069306632019,0.0002633070241781352,0.0,0.0,0.0,,0.005228537696070163,0.0032733224222585926,,,
0,2021-01-23,2320485,0.0,0.0007101963598127116,0.0,0.0,0.0,0.0,,0.02912621359223301,,,,
0,2021-01-24,2320485,0.0,0.00041413756175971836,0.0,0.0,0.0,0.0,,0.02809573361082206,,,,
0,2021-01-25,2320485,0.0,0.005634597939654856,0.0008955024488415137,0.0,0.0,0.0,,0.004741873804971319,0.003368623676612127,,,
0,2021-01-26,2320485,0.0,0.004509833073689336,0.000433530059448779,0.0,0.0,0.0,,0.003631151457238414,0.0019880715705765406,,,
0,2021-01-27,2320485,0.0,0.003963395583250915,0.0003770763439539579,0.0,0.0,0.0,,0.0048928998586495595,0.002285714285714286,,,
0,2021-01-28,2320485,0.0,0.0035720980743249794,0.00039172845331902597,0.0,0.0,0.0,,0.003619254433586681,0.0033003300330033004,,,
0,2021-01-29,2320485,0.0,0.003413510537667772,0.00034647929204455105,0.0,0.0,0.0,,0.002398687034465345,0.0037313432835820895,,,
0,2021-01-30,2320485,0.0,0.0009101545582065818,0.0,0.0,0.0,0.0,,0.029356060606060608,,,,
0,2021-01-31,2320485,0.0,0.0005291997147148118,0.0,0.0,0.0,0.0,,0.019543973941368076,,,,
0,2021-02-01,2320485,0.0,0.006754191472903294,0.0008554246202841216,0.0,0.0,0.0,,0.004402475594972245,0.0025188916876574307,,,
0,2021-02-02,2320485,0.0,0.005585039334449479,0.00048308866465415637,0.0,0.0,0.0,,0.0030864197530864196,0.0008920606601248885,,,
0,2021-02-03,2320485,0.0,0.005008866680887832,0.0006981299168061849,0.0,0.0,0.0,,0.003183343370902521,0.0024691358024691358,,,
0,2021-02-04,2320485,0.0,0.004634806947685506,0.0005774654867409184,0.0,0.0,0.0,,0.002696420269642027,0.0007462686567164179,,,
0,2021-02-05,2320485,0.0,0.004243078494366479,0.0005042049399155779,0.0,0.0,0.0,,0.0017265894779605931,0.005128205128205128,,,
0,2021-02-06,2320485,0.0,0.001113560311745174,0.0,0.0,0.0,0.0,,0.021671826625386997,,,,
0,2021-02-07,2320485,0.0,0.0006209908704430324,0.0,0.0,0.0,0.0,,0.015267175572519083,,,,
0,2021-02-08,2320485,0.0,0.007867751784648469,0.001679390299872656,0.0,0.0,0.0,,0.0029577696226105055,0.0023094688221709007,,,
0,2021-02-09,2320485,0.0,0.006762379416372009,0.0008218109576230831,0.0,0.0,0.0,,0.00312261024725975,0.0026219192448872575,,,
0,2021-02-10,2320485,0.0,0.006066835165924365,0.0008356011782019707,0.0,0.0,0.0,,0.0030544111379457307,0.0010314595152140279,,,
0,2021-02-11,2320485,0.0,0.0056289956625446835,0.0007916448501067664,0.0,0.0,0.0,,0.003215434083601286,0.0010887316276537834,,,
0,2021-02-12,2320485,0.0,0.005248902707839094,0.0006951133060545533,0.0,0.0,0.0,,0.0027914614121510675,0.0018598884066955983,,,
0,2021-02-13,2320485,0.0,0.0012863690133743592,0.0,0.0,0.0,0.0,,0.023450586264656615,,,,
0,2021-02-14,2320485,0.0,0.0007295888575017723,0.0,0.0,0.0,0.0,,0.01299468399291199,,,,
0,2021-02-15,2320485,0.0,0.0090140638702685,0.0018142758949099003,0.0,0.0,0.0,,0.002677248171343883,0.0021377672209026127,,,
0,2021-02-16,2320485,0.0,0.007800524459326391,0.0009528180531225153,0.0,0.0,0.0,,0.0024860504944478204,0.0013568521031207597,,,
0,2021-02-17,2320485,0.0,0.007147643703794681,0.000946784831619252,0.0,0.0,0.0,,0.002411672494875196,0.002275830678197542,,,
0,2021-02-18,2320485,0.0,0.006605515657287162,0.0008403415665259633,0.0,0.0,0.0,,0.0030010438413361168,0.0020512820512820513,,,
0,2021-02-19,2320485,0.0,0.006224129869402302,0.0007610477981973596,0.0,0.0,0.0,,0.002907983106002908,0.0033975084937712344,,,
0,2021-02-20,2320485,0.0,0.0014807249346580563,0.0,0.0,0.0,0.0,,0.0160069848661234,,,,
0,2021-02-21,2320485,0.0,0.000832584567450339,0.0,0.0,0.0,0.0,,0.010351966873706004,,,,
0,2021-02-22,2320485,0.0,0.010141414402592561,0.004772709153474382,0.0,0.0,0.0,,0.0023796371053414356,0.0009932279909706547,,,
0,2021-02-23,2320485,0.0,0.008916670437430106,0.002885172711739141,0.0,0.0,0.0,,0.002464839785413948,0.0013442867811799852,,,
0,2021-02-24,2320485,0.0,0.008155191694839657,0.0014432327724592058,0.0,0.0,0.0,,0.002642147537518495,0.0026873693639892504,,,
0,2021-02-25,2320485,0.0,0.007712180858742892,0.0013798839466749408,0.0,0.0,0.0,,0.0032409476978095663,0.001561524047470331,,,
0,2021-02-26,2320485,0.0,0.007160572035587388,0.0011562238066611075,0.0,0.0,0.0,,0.0026480500722195475,0.003727171077152441,,,
0,2021-02-27,2320485,0.0,0.0016819759662311973,0.0,0.0,0.0,0.0,,0.0156290033307712,,,,
0,2021-02-28,2320485,0.0,0.0009282542227163718,0.0,0.0,0.0,0.0,,0.009749303621169917,,,,
0,2021-03-01,2320485,2.657490424056465e-06,0.011229979939538502,0.0039134060336524475,1.580129441330871e-06,1.3646572447857524e-06,0.0,0.3205128205128205,0.0023408419356076597,0.0023125206475057814,0.20833333333333331,0.4523809523809524,
0,2021-03-02,2320485,0.0006511569779593487,0.010022617398230682,0.004079175976861158,4.740388323992615e-06,7.900647206654354e-07,0.0006469193580939613,0.0012609649122807016,0.0025345820087636396,0.0016886543535620053,0.11333333333333333,0.3666666666666666,0.00016561775422325274
0,2021-03-03,2320485,7.038758420473882e-06,0.009276078061267365,0.004247818882690472,6.176869634293406e-06,1.4364813103007919e-06,0.0,0.12745098039215685,0.0027874564459930314,0.0015217611849447095,0.07777777777777778,0.41666666666666663,
0,2021-03-04,2320485,0.001003454019310618,0.00873969594000105,0.002962742702495383,4.812212389507653e-06,2.0828978999361485e-06,0.0009977080940694147,0.0019578527694717354,0.003249150790134397,0.0011616088282270945,0.16666666666666663,0.43939393939393945,0.00039392637158000283
0,2021-03-05,2320485,1.0270841368650664e-05,0.008060814872752894,0.0029205101519725403,8.762535992834833e-06,2.0828978999361485e-06,0.0,0.2312925170068027,0.0023523122159850307,0.0017706949977866313,0.1865079365079365,0.43939393939393945,
0,2021-03-06,2320485,0.0015562120275143636,0.0018474586131778485,0.0,1.2569211465131927e-05,3.0166107516316623e-06,0.0015422063347389305,0.002466574458275703,0.012339930151338767,,0.16666666666666669,0.4375,0.0003955512122481269
0,2021-03-07,2320485,0.001297573567594705,0.001019039841527382,0.0,1.2210091137556732e-05,2.6574904240564653e-06,0.001284142467343393,0.002432686459888317,0.01011804384485666,,0.1361111111111111,0.41111111111111115,0.0005030181086519115
0,2021-03-08,2320485,1.7812368247729824e-05,0.012259506094631079,0.007245037136633075,1.5011229692643275e-05,5.099508651567813e-06,0.0,0.20265151515151514,0.0020036557930258716,0.0020223649773970973,0.1511111111111111,0.40804597701149425,
0,2021-03-09,2320485,0.0018786661696441331,0.011038496980875404,0.005008723032756804,1.9643881918363335e-05,8.439327698017151e-06,0.0018539586911069602,0.0036021137469586374,0.002921470863197258,0.002232142857142857,0.1473063973063973,0.4257246376811593,0.0004914431082331175
0,2021-03-10,2320485,2.635943204401954e-05,0.010304024086918611,0.005429899352936994,2.3558293488932993e-05,5.530453044658051e-06,0.0,0.15374677002583978,0.00213290953954247,0.001746031746031746,0.11494252873563217,0.40104166666666663,
0,2021-03-11,2320485,0.0028247686726409916,0.009682566360049728,0.005774223923016097,2.133174745796676e-05,5.458628979143009e-06,0.002801461763381361,0.0018698200929856477,0.00280375903187198,0.0014119045849743629,0.12191358024691358,0.3958333333333333,0.0004014375286741092
0,2021-03-12,2320485,3.13871166300723e-05,0.008957466506642647,0.004464871208676922,2.600031171644434e-05,9.696248844530344e-06,0.0,0.19745222929936304,0.0031269543464665416,0.0019301293186643506,0.14015151515151514,0.409090909090909,
0,2021-03-13,2320485,0.0031069295140168235,0.002023283925558666,0.0,2.531798309405147e-05,6.069133536020848e-06,0.0030797800172521397,0.002256619802848766,0.014209968186638389,,0.1437007874015748,0.4023809523809524,0.0005649914960042868
0,2021-03-14,2320485,0.002336795971531812,0.0010833942042288572,0.0,3.0166107516316646e-05,8.475239730774673e-06,0.002304187845787985,0.0037885759862568255,0.009889240506329115,,0.1634199134199134,0.40972222222222215,0.0005603810591202017
0,2021-03-15,2320485,3.2679949809343016e-05,0.01329276710113044,0.016481540137801655,2.729314489571506e-05,8.61888786180475e-06,0.0,0.19772256728778467,0.002366518624177392,0.0023225615282716308,0.14215686274509803,0.4166666666666667,
0,2021-03-16,2320485,0.003208165534360274,0.012025790585445131,0.012811258565917602,3.806675472297098e-05,9.049832254894989e-06,0.0031653583913133104,0.002742067985523657,0.002532367942361879,0.0021123218776194466,0.12322695035460991,0.4285714285714285,0.0003151662501969789
0,2021-03-17,2320485,4.6398346322715574e-05,0.011227681569442021,0.007221909787537233,4.101154140908761e-05,8.690711927319792e-06,0.0,0.15401785714285715,0.002392375103946779,0.0017304135091592578,0.11055276381909548,0.42013888888888884,
0,2021-03-18,2320485,0.004506098222282554,0.013824265185941723,0.007681404246669695,3.835405098503113e-05,1.1096818122073617e-05,0.004463434727366622,0.0023735052051245594,0.0028798810887808502,0.0016150590331922476,0.1311965811965812,0.41532258064516125,0.00045868632237272447
0,2021-03-19,2320485,4.970225333640738e-05,0.013950819189379233,0.0077781153508856985,4.474639281586966e-05,9.9835451065905e-06,0.0,0.16872427983539096,0.002234303247461955,0.001939165604742645,0.13409090909090907,0.3994252873563218,
0,2021-03-20,2320485,0.0046556718387176284,0.0032678513328032685,0.0,5.203653546564614e-05,1.3467012284069917e-05,0.004598859002895231,0.0031132148079735236,0.010996203691582667,,0.12372773536895673,0.41118421052631576,0.0008380497996476291
0,2021-03-21,2320485,0.0037257656624944055,0.0017971817673173216,0.0,3.989826839360449e-05,1.2174179104799208e-05,0.003679941908695811,0.0031899538106235563,0.011193141224100976,,0.14865996649916247,0.41544117647058826,0.0005215034896869029
0,2021-03-22,2320485,6.026039096711821e-05,0.023727080042893332,0.014002101572156969,5.149785497428338e-05,1.4508461234037999e-05,0.0,0.21073446327683615,0.0029120277036149096,0.0024311432528081245,0.1646981627296588,0.4156378600823046,
0,2021-03-23,2320485,0.005454104063015565,0.01868689806944094,0.016318822717377314,7.081852859782908e-05,1.4975317659885756e-05,0.00537710866478344,0.002764997920565606,0.0024081694863587865,0.0018100259699378295,0.11197916666666666,0.4186746987951808,0.00041871076647148804
0,2021-03-24,2320485,0.00010274432571926423,0.016834627243873586,0.01448587256543352,9.390996566091435e-05,1.6339974904671505e-05,0.0,0.14226427622841967,0.0029815222398525873,0.002267927783230719,0.11044830079537238,0.4033687943262412,
0,2021-03-25,2320485,0.007676232913952613,0.018536318916088673,0.01004588839545755,8.399824461983886e-05,1.5298525954703433e-05,0.007589972211269051,0.0023548968001108187,0.0030444893213389633,0.002200778737091586,0.10274509803921568,0.4080459770114943,0.0006212804917925576
0,2021-03-26,2320485,0.00011642681019987925,0.018597189811612656,0.010076054502973877,0.00010436036719335263,1.932067362354566e-05,0.0,0.14357608052101833,0.0035797034291010195,0.001966820591756456,0.10420775805391189,0.41900311526479755,
0,2021-03-27,2320485,0.008297618816755978,0.004498556695403477,0.0,0.00010357030247268718,2.5713015454384198e-05,0.008184783209831853,0.0029848943640708434,0.012221908437666696,,0.11207450224791264,0.4114942528735632,0.0006037696225127316
0,2021-03-28,2320485,0.006189654317955092,0.0024486260415387292,0.0,8.08020737044196e-05,2.5641191388869157e-05,0.006097001273440689,0.0038561750911933292,0.008368200836820083,,0.13054187192118227,0.4160839160839161,0.0007940709370037057
0,2021-03-29,2320485,0.00011032176463110087,0.032242900370684,0.005027397289790712,9.380222956264174e-05,2.4635654471658594e-05,0.0,0.19003115264797507,0.0027240248748240407,0.002571575518601063,0.13828238719068411,0.42661691542288555,
0,2021-03-30,2320485,0.008384633672127452,0.025354649279496884,0.003673657302963241,0.00010942396381216293,2.8119121649138015e-05,0.008263215089374276,0.003095745941462259,0.002931653469332975,0.002437325905292479,0.10945048309178743,0.4182692307692308,0.0005585776036161454
0,2021-03-31,2320485,0.00014626970942137812,0.02237732629170195,0.004705194531890245,0.00013140212785976493,2.5461631225081555e-05,0.0,0.15176056338028168,0.002610534557893858,0.0016787229496688337,0.11427457098283932,0.4131701631701632,
0,2021-04-01,2320485,0.010934854854337196,0.023332263154757157,0.0026932588086829527,0.0001137693197758228,2.797547351810794e-05,0.010812430734666813,0.002633540775314404,0.0028916120624117585,0.002030932666770817,0.12874855824682813,0.4108649789029537,0.000482027268971216
0,2021-04-02,2320485,0.00014242712191632354,0.02206126449140302,0.0047676814688883285,0.00012411198520998843,2.858597807498577e-05,0.0,0.1659441233140655,0.002646329316641603,0.0026201662450307194,0.11916529379461833,0.4225053078556264,
0,2021-04-03,2320485,0.010103958152426465,0.005624075714056904,0.0,0.00011617542597057657,2.962742702495385e-05,0.009976793644432089,0.0029971816224790395,0.014904182928049634,,0.13050314465408805,0.40922619047619047,0.0005704322369553986
0,2021-04-04,2320485,0.006586087247565344,0.0030167184877299344,0.0,0.00010683829745362145,2.2516844538964928e-05,0.006471348302905072,0.0038198862462344887,0.009327044910601155,,0.12751572327044025,0.4114173228346457,0.0006589804077925817
0,2021-04-05,2320485,0.00010281614978477925,0.03907150157546088,0.004882133117286544,8.730215163353068e-05,2.4599742438901078e-05,0.0,0.19957010582010581,0.0027075314591995412,0.0018750551486808435,0.14949845679012344,0.41973039215686275,
0,2021-04-06,2320485,0.008311279754016935,0.031236587753565893,0.0015766818861861506,0.0001242699981541216,2.7235685643303038e-05,0.008179554417862356,0.0032361880922581795,0.002464870159019493,0.0027056277056277055,0.11054583995760466,0.4103896103896104,0.0005807562814287815
0,2021-04-07,2320485,0.0001454796447007127,0.043444150684016476,0.0021845648646726867,0.00013233584071146046,2.1798603883814536e-05,0.0,0.14156058462989154,0.002434718792458818,0.001429416403785489,0.1077141382868937,0.4146174863387978,
0,2021-04-08,2320485,0.01230604808908482,0.028668216630000472,0.001598157281775147,0.00014494096420934987,2.9950635319771533e-05,0.01215543302369978,0.002812921215066266,0.0022689370883376137,0.002447089947089947,0.13317438692098094,0.39714285714285713,0.0005551844560071251
0,2021-04-09,2320485,0.00018465967243916668,0.014127075446153135,0.0016312681759775795,0.00016332792498119993,3.3829134857583655e-05,0.0,0.14891629297458892,0.00238872117016843,0.0013206550449022716,0.10508617065994115,0.4220430107526882,
0,2021-04-10,2320485,0.012433248509111946,0.004205442684036598,0.0,0.00013229992867870292,2.987881125425649e-05,0.01229003132247496,0.0029521209188728367,0.02062920749183497,,0.14162873039959537,0.4176706827309237,0.000650016906269311
0,2021-04-11,2320485,0.009539327626193087,0.003527796990715302,0.0,0.0001540051612773479,3.599822163613783e-05,0.00937090019256032,0.003614548350500747,0.010333856872457815,,0.11333333333333334,0.4114942528735632,0.0005939123979213065
0,2021-04-12,2320485,0.00016652409589661918,0.05556787338279137,0.030282462502451004,0.00014849625545234439,3.127938053179974e-05,0.0,0.16940722695899307,0.0023475725595713494,0.0018400223837774518,0.1319538670284939,0.4054934823091248,
0,2021-04-13,2320485,0.011907941658748054,0.06755812542061967,0.010607444851686895,0.00023179062423013555,3.3699851539656575e-05,0.011667259215207157,0.0032930835634152307,0.002030202145755647,0.0018296408458187226,0.08793991416309013,0.425,0.000623483659197945
0,2021-04-14,2320485,0.00026790376437109767,0.028412666604897985,0.0021054506565078707,0.00024427364681664954,3.519379210236939e-05,0.0,0.12091757387247279,0.0019026394384560573,0.00340901343151292,0.08560090702947845,0.42534722222222215,
0,2021-04-15,2320485,0.015555081516723149,0.013621936793385867,0.022249623103216234,0.00016246603619501953,3.871317131260632e-05,0.015377999283195823,0.002627791744088607,0.001976689557281514,0.0017508625572892527,0.12510187449062754,0.4217527386541471,0.0004688896876526483
0,2021-04-16,2320485,0.00024420182275113473,0.008182987608193975,0.01140530248346071,0.00021899157575535548,3.5265616167884424e-05,0.0,0.13467007963594993,0.0021837507893075142,0.0011894871988520504,0.09415481832543443,0.4352836879432624,
0,2021-04-17,2320485,0.016879912317180806,0.008172537206661536,0.0,0.0001789496592307211,3.846178708330369e-05,0.016687316085502238,0.0025930639516385614,0.01309024722667909,,0.12729143284698838,0.41705607476635514,0.00047222257996660096
0,2021-04-18,2320485,0.012230237787933702,0.006224955846155727,0.0,0.00020523726720922546,4.704476291235092e-05,0.012005500286937136,0.0038722961195147344,0.0062292639989166496,,0.12696078431372548,0.42149292149292145,0.0004233523543757341
0,2021-04-19,2320485,0.00022218774667077476,0.10008076616167172,0.037887984623904046,0.00019941951790250725,3.759989829712322e-05,0.0,0.17063135846798325,0.0017344519920907552,0.001290447279259613,0.13616071428571427,0.4077102803738318,
0,2021-04-20,2320485,0.014670130023105814,0.042090367602749736,0.011609031445294123,0.00034496380426218387,3.4468369040667494e-05,0.014325913189124977,0.0026016868933753405,0.0018010647331634985,0.0013434089000839632,0.06234674329501916,0.4122852233676975,0.000394074888699167
0,2021-04-21,2320485,0.0002746552265295115,0.021559142449387385,0.0020508643667164405,0.00025009139612336786,3.562473649545965e-05,0.0,0.1248103186646434,0.0015382771296148315,0.0011188028809174183,0.08928571428571429,0.4305555555555555,
0,2021-04-22,2320485,0.019014236248025736,0.012794056702226761,0.026719414260380936,0.00016630862370007408,3.867725927984881e-05,0.018831264441126157,0.00247132704234547,0.0016706456088801827,0.001410384289498804,0.1451580632252901,0.4253554502369668,0.0004607725244715163
0,2021-04-23,2320485,0.00030812524105952,0.07722106944597075,0.013342182058204782,0.00028183763308101546,3.849769911606121e-05,0.0,0.125383267630311,0.0016880743496358928,0.0009466946371900381,0.09273809523809523,0.42338072669826227,
0,2021-04-24,2320485,0.02001101062924346,0.011934466286142774,0.0,0.00032446521596419137,4.119110157287521e-05,0.019684462515379326,0.0024864062216239896,0.009131829470198676,,0.0900103519668737,0.4119971264367816,0.00035850860420650086
0,2021-04-25,2320485,0.014756577468359705,0.00504844174098662,0.0,0.00022154133008113946,3.6307065117852526e-05,0.014521712774125532,0.002779311747950938,0.005585908831444181,,0.10339790897908978,0.4276649746192893,0.00035331078053368393
0,2021-04-26,2320485,0.00023202764364633517,0.061966607555460726,0.03753999702648369,0.00020487814688165034,3.9036379607424e-05,0.0,0.15208333333333332,0.0013943438415997588,0.0012275710155568813,0.10968729851708574,0.4252738654147105,
0,2021-04-27,2320485,0.018025757546374997,0.08423070320787818,0.012023707687545205,0.00036292700304749545,3.634297715061005e-05,0.01766186091844304,0.0025536847662661105,0.001357618749150193,0.0008127289377289377,0.0747250766179917,0.4174917491749174,0.00035642999714855997
0,2021-04-28,2320485,0.00041959619073886166,0.02884066621130211,0.0019698468208154763,0.00040135287809804155,2.8729626206015853e-05,0.0,0.08866133866133866,0.0012939572197836105,0.001310329766324525,0.07054627696590118,0.4166666666666667,
0,2021-04-29,2320485,0.022231882559033984,0.052884131262789166,0.027222146806953427,0.00017076171576200656,3.3434102497250927e-05,0.022049269872461988,0.001899479146621509,0.001178048865816803,0.0009196199604826166,0.1333922261484099,0.423952641165756,0.00032507229219632425
0,2021-04-30,2320485,0.000387634481584669,0.07969077585073811,0.012551219536720412,0.0003635734196371307,3.3900958923098686e-05,0.0,0.09255261737722612,0.001333185552035237,0.0008090059803551622,0.06655159186804757,0.4275362318840579,
0,2021-05-01,2320485,0.02237876277301225,0.012173173567881997,0.0,0.0002973157191995065,3.059705190940687e-05,0.02208367359984371,0.0018402338104191447,0.009085082796369432,,0.080994752452658,0.42771084337349397,0.00025846451014898574
0,2021-05-02,2320485,0.016279929985900932,0.0068636154367154555,0.0,0.0002526770624819092,3.242856558004038e-05,0.016018705859622735,0.002461368507686687,0.0036874523618235376,,0.0991998915107133,0.4251412429378531,0.00023824863762046656
0,2021-05-03,2320485,0.00022944197728779395,0.12393256869433195,0.07511895860850927,0.0002053809153402557,3.3146806235190755e-05,0.0,0.14043739279588335,0.0009270557751518922,0.0007611375494524397,0.10287575468700348,0.42030965391621133,
0,2021-05-04,2320485,0.01921106291716316,0.04093838141595396,0.04274160358718113,0.0005126729972398015,2.5454448818530047e-05,0.018717703411140346,0.0019152111133774916,0.0006199525501749838,0.0005636577999580083,0.04763534930898947,0.41596244131455395,0.00018631623045884505
0,2021-05-05,2320485,0.0003435345053584346,0.01935737572102384,0.007069858240841896,0.0003310371179588177,1.8817905164940383e-05,0.0,0.08149959250203748,0.0010865856733864388,0.0013283040295268805,0.06615937433946312,0.4198717948717948,
0,2021-05-06,2320485,0.022071283948542388,0.09744148313822326,0.0337167301950526,0.00013190489631837018,2.5317983094051473e-05,0.021930077835739813,0.0013781227246074245,0.0008953116491787352,0.0007909661567459315,0.13381532217148653,0.4023972602739726,0.00017270569004436835
0,2021-05-07,2320485,0.00041176736759772207,0.05606209477760031,0.04528417550641351,0.0003963251935119886,2.3414645357902917e-05,0.0,0.06472887151929653,0.0006319242766483812,0.0004679290458047905,0.04896994258696386,0.4179487179487179,
0,2021-05-08,2320485,0.022350643651363113,0.010588267826194377,0.0,0.0003273740906175506,2.3522381456175477e-05,0.022033109457721117,0.0012687023536229656,0.00781167249232073,,0.05242103075644222,0.413510101010101,0.00016161202718330538
0,2021-05-09,2320485,0.01585246905998817,0.008474198281824712,0.0,0.0001858447695201648,2.4635654471658597e-05,0.01566134522165265,0.001671772349788995,0.003186360375690239,,0.08250825082508251,0.4298245614035087,0.00013494721048105252
0,2021-05-10,2320485,0.0001767231131997548,0.12826054323413721,0.06899897363410382,0.0001617837075726267,2.1008539163149093e-05,0.0,0.1232562408223201,0.0005789000451250905,0.0004354041299408225,0.09229390681003584,0.42391304347826086,
0,2021-05-11,2320485,0.01908297187872363,0.040443556698994666,0.043098353720594305,0.00048262180822830874,1.5801294413308714e-05,0.018621502257789482,0.001219900476154702,0.0005725971370143149,0.0003709692761343099,0.03327965646806226,0.41666666666666663,8.802913764456035e-05
0,2021-05-12,2320485,0.0003025588759821043,0.019818665781794184,0.00674169408550368,0.0002920007383513935,1.5262613921945914e-05,0.0,0.05877924484595784,0.0005777855057343853,0.00046792581248936534,0.04322541966426859,0.4319105691056911,
0,2021-05-13,2320485,0.0223075779416803,0.09620097379068028,0.03286391997075323,0.0001074057075711903,1.4429454761971446e-05,0.022196106992000964,0.0008979373260784333,0.0004596059882644296,0.0005379052047010202,0.1103969754253308,0.40833333333333344,0.00013039981801696158
0,2021-05-14,2320485,0.00038537202352094505,0.058728886418140995,0.028977383320009993,0.0003731619323833883,1.7130039625336944e-05,0.0,0.04678130511463844,0.0004558977029111453,0.0002314092949812645,0.03281449117058074,0.422872340425532,
0,2021-05-15,2320485,0.02263039838654419,0.011183042912724433,0.0,0.0002678319403055828,1.2892419759949608e-05,0.022373340056065873,0.0007281576425718433,0.0051141277779866885,,0.038564850345356866,0.4213615023474178,6.798085659078405e-05
0,2021-05-16,2320485,0.01588518492183028,0.0083917801666462,0.0,0.00016081408268817362,1.4508461234037995e-05,0.01572336530222489,0.001007982681639832,0.001617386909274703,,0.06033376123234917,0.4316239316239317,7.974699695594319e-05
0,2021-05-17,2320485,0.00014846034341958685,0.13105532535942563,0.07399835953834363,0.00014034422401638743,1.2425563334101847e-05,0.0,0.08094618055555554,0.00034054309363263865,0.00033809873065027493,0.05952380952380952,0.3949771689497717,
0,2021-05-18,2320485,0.01882106542382303,0.042015677757020614,0.041479798404212946,0.0004718122863682952,8.439327698017151e-06,0.01837787502756249,0.0007608731223614883,0.0002936409509373544,0.0002409578696343402,0.02128025302530253,0.4079861111111111,7.823589239211829e-05
0,2021-05-19,2320485,0.0002584229877231124,0.0199660846762638,0.007268308133859952,0.000252317942154334,8.978008189379946e-06,0.0,0.04406596377399297,0.0005033617373170819,0.0006115845959595959,0.033361018826135104,0.42517006802721086,
0,2021-05-20,2320485,0.022010628525214914,0.10300511890114934,0.033686923207863866,7.692357416660743e-05,1.0989082023801054e-05,0.021930257395903575,0.0005467547925718764,0.0002959640507890986,0.00023648973885672907,0.08443271767810026,0.4180327868852459,5.018519957520656e-05
0,2021-05-21,2320485,0.0003526561616788447,0.05852397235922658,0.04344221143424753,0.0003474848289617618,7.900647206654359e-06,0.0,0.028065134099616855,0.00030913266207383856,0.00021794693982683124,0.02146464646464646,0.41666666666666663,
0,2021-05-22,2320485,0.021895171339899492,0.011067513903343481,0.0,0.0002700943983693064,8.080207370441957e-06,0.02163818483348668,0.0005647418042969413,0.0033482992161935924,,0.031050752359092066,0.40760869565217384,7.029836279248254e-05
0,2021-05-23,2320485,0.015593076447380613,0.008031941598415845,0.0,0.0001302888548442818,7.469702813564118e-06,0.01546307488879839,0.0006892843849515433,0.0013899151975790844,,0.0544,0.4333333333333333,6.0244593047773956e-05
0,2021-05-24,2320485,0.00012206499934280992,0.12889054802480227,0.07247206223411629,0.00011897656452566319,5.49454101190053e-06,0.0,0.052415074309978764,0.00019472683085007872,0.00016247018077779628,0.04200652528548124,0.375,
0,2021-05-25,2320485,0.01937306927933887,0.04675556331255463,0.01898216680277326,0.0004415384427537061,5.207244749840371e-06,0.018954658185680998,0.0004451748047118943,0.0002524583406936348,0.00011544011544011544,0.012893224440411372,0.41666666666666663,6.565700779129826e-05
0,2021-05-26,2320485,0.0002279695839447356,0.020913013156014088,0.006054337778524751,0.0002243783806689836,4.309443930902376e-06,0.0,0.02594995366079703,0.00027463662142028326,0.00014217672567000782,0.018518518518518517,0.45454545454545453,
0,2021-05-27,2320485,0.022686528893744184,0.10172140737819899,0.031394801805082445,8.040704134408688e-05,3.9862356360846975e-06,0.022608312486398295,0.000329260204720074,0.00014350411730195377,8.504771624500904e-05,0.06427973199329982,0.42045454545454547,3.531871609403255e-05
0,2021-05-28,2320485,0.0003523688654167847,0.06198441992370842,0.02691617628785938,0.000351004208171999,2.7293144895715048e-06,0.0,0.01634559252772913,0.0002055968679778534,0.00014787696636398516,0.01455646737006643,0.37254901960784315,
0,2021-05-29,2320485,0.022615494892949818,0.011305610680525848,0.0,0.00020380078589892468,4.776300356750133e-06,0.02242271910110745,0.00030146507277889077,0.0024053960224172987,,0.0232420554428668,0.4104938271604939,2.4740543525798798e-05
0,2021-05-30,2320485,0.01559871463652355,0.008713049211694968,0.0,0.00012170587901523464,4.776300356750134e-06,0.015480994993144398,0.0003088588526525119,0.000502838605028386,,0.022004542873367405,0.4433333333333333,1.7354121256716047e-05
0,2021-05-31,2320485,0.00010468357548817033,0.1376144067583573,0.05161115743763334,0.00010231338132617401,3.6989393740245387e-06,0.0,0.03779253636938646,0.0001435085598942107,6.886764890020451e-05,0.027939276485788114,0.40873015873015867,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_14.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014996864879540268,0.0,0.0,0.0,0.0,,0.014367816091954023,,,,
0,2021-01-03,2320485,0.0,0.00010256476555547654,0.0,0.0,0.0,0.0,,0.01680672268907563,,,,
0,2021-01-04,2320485,0.0,0.0016496551367494296,5.2575215957008987e-05,0.0,0.0,0.0,,0.007575757575757576,0.00819672131147541,,,
0,2021-01-05,2320485,0.0,0.0010553828186779918,2.1116275261421643e-05,0.0,0.0,0.0,,0.007349938750510413,0.0,,,
0,2021-01-06,2320485,0.0,0.0009062760586687696,3.188988508867758e-05,0.0,0.0,0.0,,0.009510223490252021,0.0,,,
0,2021-01-07,2320485,0.0,0.0008631816193597459,0.00013100709549943224,0.0,0.0,0.0,,0.004992511233150275,0.003289473684210526,,,
0,2021-01-08,2320485,0.0,0.0008683529520768288,4.783482763301638e-05,0.0,0.0,0.0,,0.007444168734491315,0.0,,,
0,2021-01-09,2320485,0.0,0.00032837962753476103,0.0,0.0,0.0,0.0,,0.02099737532808399,,,,
0,2021-01-10,2320485,0.0,0.00020771519746949453,0.0,0.0,0.0,0.0,,0.01867219917012448,,,,
0,2021-01-11,2320485,0.0,0.0030993520751049887,0.0005636752661620308,0.0,0.0,0.0,,0.00653503893214683,0.00764525993883792,,,
0,2021-01-12,2320485,0.0,0.0021866118505398657,0.000165051702553561,0.0,0.0,0.0,,0.005518328734726055,0.007832898172323759,,,
0,2021-01-13,2320485,0.0,0.0018840888865905188,0.00014609014925759056,0.0,0.0,0.0,,0.0054894784995425435,0.0029498525073746312,,,
0,2021-01-14,2320485,0.0,0.0017155896288922358,0.00021805786290366022,0.0,0.0,0.0,,0.007786988193921126,0.005928853754940711,,,
0,2021-01-15,2320485,0.0,0.0016746499115486632,0.00015255431515394412,0.0,0.0,0.0,,0.007205352547606794,0.005649717514124294,,,
0,2021-01-16,2320485,0.0,0.0005322163254664435,0.0,0.0,0.0,0.0,,0.027530364372469637,,,,
0,2021-01-17,2320485,0.0,0.0003154512957420539,0.0,0.0,0.0,0.0,,0.02185792349726776,,,,
0,2021-01-18,2320485,0.0,0.0044051135861684085,0.0007196771364606967,0.0,0.0,0.0,,0.004597926041870475,0.004790419161676647,,,
0,2021-01-19,2320485,0.0,0.003350592656276597,0.00030510863030788825,0.0,0.0,0.0,,0.006045016077170418,0.00423728813559322,,,
0,2021-01-20,2320485,0.0,0.002898101043531848,0.00026546174614358635,0.0,0.0,0.0,,0.005353159851301115,0.006493506493506494,,,
0,2021-01-21,2320485,0.0,0.0026309155198159006,0.00030812524105951986,0.0,0.0,0.0,,0.004914004914004914,0.004195804195804196,,,
0,2021-01-22,2320485,0.0,0.0025382624753014994,0.0002607213578195937,0.0,0.0,0.0,,0.007809847198641765,0.003305785123966942,,,
0,2021-01-23,2320485,0.0,0.0007106273042058018,0.0,0.0,0.0,0.0,,0.02425712553062462,,,,
0,2021-01-24,2320485,0.0,0.00041413756175971836,0.0,0.0,0.0,0.0,,0.01664932362122789,,,,
0,2021-01-25,2320485,0.0,0.0056483881602337445,0.000879557506297175,0.0,0.0,0.0,,0.004577706569008927,0.0039196472317491425,,,
0,2021-01-26,2320485,0.0,0.004471909967097396,0.0004257730603731548,0.0,0.0,0.0,,0.004625614339404453,0.0020242914979757085,,,
0,2021-01-27,2320485,0.0,0.003941848363596403,0.00036630273412670196,0.0,0.0,0.0,,0.004919645785503444,0.004705882352941176,,,
0,2021-01-28,2320485,0.0,0.0036104521253100107,0.00040508772950482335,0.0,0.0,0.0,,0.00405824779183576,0.00425531914893617,,,
0,2021-01-29,2320485,0.0,0.0033889467072616285,0.0003460483476514608,0.0,0.0,0.0,,0.00546795523906409,0.0037359900373599006,,,
0,2021-01-30,2320485,0.0,0.0009075688918480404,0.0,0.0,0.0,0.0,,0.024691358024691357,,,,
0,2021-01-31,2320485,0.0,0.0005136857165635632,0.0,0.0,0.0,0.0,,0.015100671140939598,,,,
0,2021-02-01,2320485,0.0,0.006802888189322491,0.0008554246202841216,0.0,0.0,0.0,,0.003800836183960471,0.0020151133501259445,,,
0,2021-02-02,2320485,0.0,0.005564784947974238,0.0004904147193366904,0.0,0.0,0.0,,0.00340741888019825,0.0017574692442882249,,,
0,2021-02-03,2320485,0.0,0.0050437731767281405,0.0006938204728752825,0.0,0.0,0.0,,0.002734107997265892,0.004968944099378882,,,
0,2021-02-04,2320485,0.0,0.004584817398087038,0.0005830677638510915,0.0,0.0,0.0,,0.003289782874330294,0.0022172949002217295,,,
0,2021-02-05,2320485,0.0,0.0042758302682413376,0.0004998954959846756,0.0,0.0,0.0,,0.0027212255593630314,0.0017241379310344827,,,
0,2021-02-06,2320485,0.0,0.0011023557575248278,0.0,0.0,0.0,0.0,,0.02541047693510555,,,,
0,2021-02-07,2320485,0.0,0.0006171123709052202,0.0,0.0,0.0,0.0,,0.0111731843575419,,,,
0,2021-02-08,2320485,0.0,0.00787163028418628,0.0016716333007970317,0.0,0.0,0.0,,0.003120551844957845,0.0020623872131992783,,,
0,2021-02-09,2320485,0.0,0.006710235144808089,0.0008175015136921807,0.0,0.0,0.0,,0.003532207308458031,0.0015814443858724301,,,
0,2021-02-10,2320485,0.0,0.006086658608006516,0.0008502532875670388,0.0,0.0,0.0,,0.002973661852166525,0.002534211860111505,,,
0,2021-02-11,2320485,0.0,0.005665625935957354,0.0007778546295278789,0.0,0.0,0.0,,0.002510078344869552,0.0,,,
0,2021-02-12,2320485,0.0,0.0052381290980118385,0.0007033012495232678,0.0,0.0,0.0,,0.0020567667626491155,0.0012254901960784314,,,
0,2021-02-13,2320485,0.0,0.001263959904933667,0.0,0.0,0.0,0.0,,0.020456870098874872,,,,
0,2021-02-14,2320485,0.0,0.0007119201373850725,0.0,0.0,0.0,0.0,,0.010290556900726392,,,,
0,2021-02-15,2320485,0.0,0.009045522810964088,0.001830220837454239,0.0,0.0,0.0,,0.0026202953787517864,0.0014127619496114904,,,
0,2021-02-16,2320485,0.0,0.007747087354583201,0.0009403206657228985,0.0,0.0,0.0,,0.0017800522890359905,0.0009165902841429881,,,
0,2021-02-17,2320485,0.0,0.0071377319827536055,0.0009571274970534177,0.0,0.0,0.0,,0.0022942703616494597,0.0018009905447996398,,,
0,2021-02-18,2320485,0.0,0.006719715921456075,0.0008312917342710684,0.0,0.0,0.0,,0.002629384980439941,0.002592016588906169,,,
0,2021-02-19,2320485,0.0,0.0061879305403827215,0.0007597549650180888,0.0,0.0,0.0,,0.0022285674489866984,0.0011344299489506524,,,
0,2021-02-20,2320485,0.0,0.0014850343785889587,0.0,0.0,0.0,0.0,,0.013929193267556587,,,,
0,2021-02-21,2320485,0.0,0.0008205181244438124,0.0,0.0,0.0,0.0,,0.0063025210084033615,,,,
0,2021-02-22,2320485,0.0,0.010190542063404848,0.00475245476699914,0.0,0.0,0.0,,0.002072144458070791,0.0013601741022850925,,,
0,2021-02-23,2320485,0.0,0.008768856510600154,0.0029136150416830963,0.0,0.0,0.0,,0.0022606644387654804,0.0010353498003253957,,,
0,2021-02-24,2320485,0.0,0.008222419020161733,0.0014755536019409735,0.0,0.0,0.0,,0.0021488469601677147,0.0011682242990654205,,,
0,2021-02-25,2320485,0.0,0.007725109190535599,0.0013540272830895265,0.0,0.0,0.0,,0.0030123842463460897,0.001273074474856779,,,
0,2021-02-26,2320485,0.0,0.007220473306226931,0.0011458811412269419,0.0,0.0,0.0,,0.002864816472694718,0.000752162467092892,,,
0,2021-02-27,2320485,0.0,0.0016677548012592196,0.0,0.0,0.0,0.0,,0.0103359173126615,,,,
0,2021-02-28,2320485,0.0,0.0009192043904614768,0.0,0.0,0.0,0.0,,0.008438818565400843,,,,
0,2021-03-01,2320485,2.226546030966228e-06,0.011379086699547724,0.00393667703087932,1.7956016378759902e-06,7.182406551503959e-07,0.0,0.2424242424242424,0.002385911759136527,0.0015325670498084292,0.18518518518518517,0.41666666666666663,
0,2021-03-02,2320485,0.0006513724501558938,0.009892041247124337,0.004050015406262053,3.2320829481767816e-06,1.292833179270713e-06,0.0006471348302905064,0.0027439359016573368,0.002336075683048216,0.00212630236019562,0.13541666666666666,0.42857142857142855,0.0012709991158267018
0,2021-03-03,2320485,6.895110289443802e-06,0.009186872571897686,0.004281863489744601,5.386804913627969e-06,2.8011385550865443e-06,0.0,0.2571428571428571,0.001829439909935266,0.0015096618357487923,0.19642857142857142,0.40625,
0,2021-03-04,2320485,0.0010085535279621858,0.008720590738574046,0.0029614498693161123,7.756999075624277e-06,3.0166107516316623e-06,0.0010000782882314116,0.0029755579171094576,0.002368732727990525,0.001888985759953502,0.16260162601626013,0.38888888888888884,0.0009293015941096575
0,2021-03-05,2320485,1.1563674547921375e-05,0.00810692592281355,0.00290197954306966,9.624424779015307e-06,2.082897899936148e-06,0.0,0.14506172839506173,0.0027110355092494153,0.0022275022275022277,0.07407407407407407,0.4833333333333333,
0,2021-03-06,2320485,0.0015453306815888352,0.001899028292217647,0.0,1.4544373266795516e-05,5.63818914293061e-06,0.001529242090913466,0.0032122645885518135,0.01358695652173913,,0.14393939393939395,0.40885416666666663,0.000668355142816941
0,2021-03-07,2320485,0.0013592345278393672,0.0009977799181349303,0.0,1.4113428873705279e-05,3.8425875050546185e-06,0.0013436487056226036,0.0035755752586024907,0.00646551724137931,,0.19835680751173707,0.4053030303030303,0.0007077991452991452
0,2021-03-08,2320485,1.4903493594370718e-05,0.012421792570662312,0.007258827357211962,1.1455938449648818e-05,5.279068815355411e-06,0.0,0.24662162162162163,0.002818635953652952,0.0020185229161719304,0.17672413793103448,0.4224137931034483,
0,2021-03-09,2320485,0.001873423012861537,0.010954893768615897,0.0050147562542600665,1.7632808083942222e-05,6.715550125656204e-06,0.001851732145075995,0.0028666666666666667,0.002119309262166405,0.0016272696128811237,0.11458333333333331,0.4328703703703704,0.000491556789266713
0,2021-03-10,2320485,2.3127349095842752e-05,0.010149171401668185,0.005403180800565399,2.0326210540756207e-05,4.3812679964174155e-06,0.0,0.15465465465465464,0.0036516496114814656,0.0018344233530068592,0.10884353741496598,0.4236111111111111,
0,2021-03-11,2320485,0.0028055341878960626,0.009724633715221885,0.00575942816552,2.472184335027664e-05,6.191234447396416e-06,0.002780683061227859,0.0020375457875457877,0.0027162237721079425,0.00216159809183065,0.10490956072351419,0.3882882882882883,0.0005289375032095722
0,2021-03-12,2320485,3.102799630249711e-05,0.008991798409958836,0.004495468260586329,2.5856663585414256e-05,7.32605468253404e-06,0.0,0.20666666666666664,0.002444167545288987,0.0023003929838013993,0.15079365079365079,0.4358974358974359,
0,2021-03-13,2320485,0.0030974846494015947,0.002037217794268583,0.0,2.7077672699169943e-05,8.403415665259634e-06,0.003066025708706009,0.0032643422697596885,0.015145140933950358,,0.1814814814814815,0.41489361702127653,0.0007722007722007722
0,2021-03-14,2320485,0.0023172957377444793,0.0010734824831877818,0.0,3.106390833525463e-05,1.1671410646193933e-05,0.0022795162792835686,0.004278463776189149,0.009996001599360257,,0.1478494623655914,0.42989417989417983,0.00046431831775112535
0,2021-03-15,2320485,3.066887597492192e-05,0.01340380710641669,0.016493534756742662,2.5713015454384188e-05,8.116119403199474e-06,0.0,0.20555555555555555,0.0028613683127572016,0.002090246387792961,0.15223097112860892,0.4185185185185184,
0,2021-03-16,2320485,0.003217718135073773,0.012044177546216972,0.012832195281015236,4.086789327805752e-05,9.696248844530344e-06,0.003173797719011325,0.0031611291641797643,0.0031698543291662214,0.002047878564980441,0.10517799352750808,0.4166666666666666,0.0008688730436342436
0,2021-03-17,2320485,4.589557786411029e-05,0.011096674473942589,0.007205821196861863,4.13706617366628e-05,8.116119403199476e-06,0.0,0.16441441441441443,0.002317062120564897,0.001734346031935889,0.12935323383084577,0.40942028985507234,
0,2021-03-18,2320485,0.004519493410501109,0.013817908756143643,0.007655403934953255,3.932367586948416e-05,1.0019457139348021e-05,0.004476470795257602,0.0026356845688350985,0.0030757073352133627,0.002082750908582611,0.14698492462311558,0.40086206896551724,0.0006804832624994031
0,2021-03-19,2320485,5.616641923276094e-05,0.013846674294382424,0.0078015299962435995,4.991772553295249e-05,1.142002641689129e-05,0.0,0.18,0.0031120654778576543,0.002927206450900254,0.14227642276422764,0.4076923076923077,
0,2021-03-20,2320485,0.004683575488170218,0.003313818734732894,0.0,5.4442641660399996e-05,1.4077516840947758e-05,0.004624536106316856,0.0031895364846259754,0.01186637430671998,,0.13090909090909092,0.39837398373983735,0.0008293802126933929
0,2021-03-21,2320485,0.0037157821173878143,0.001759689605118471,0.0,4.6793378683048275e-05,1.641179897018655e-05,0.003660262114744689,0.003853871235361077,0.009727626459143969,,0.13652482269503544,0.4279026217228465,0.0005438617121354657
0,2021-03-22,2320485,6.938204728752827e-05,0.02393547756898522,0.013965866331104632,5.688465988791133e-05,1.9177025492515582e-05,0.0,0.20441176470588235,0.003011126314273369,0.002352596340748511,0.14361702127659576,0.4238095238095238,
0,2021-03-23,2320485,0.0055085467046759595,0.01863705216797351,0.016303021422964012,8.02993052458143e-05,1.8817905164940376e-05,0.005422393738090671,0.0034255828315578195,0.0028766610089147816,0.0020621758032207554,0.10477941176470588,0.40809968847352024,0.0009351172493166451
0,2021-03-24,2320485,9.502323867639747e-05,0.016805538497339997,0.014504008141976065,8.144849029405496e-05,2.118809932693669e-05,0.0,0.1641304347826087,0.003162474251476534,0.0022580741004842976,0.11083123425692695,0.42385057471264365,
0,2021-03-25,2320485,0.007659282434491065,0.01840649691767022,0.009980887616166445,8.902592920589162e-05,1.856652093563774e-05,0.007566342093714605,0.002742674628523816,0.0026656805189602304,0.002316393815370623,0.12878787878787878,0.40264797507788164,0.0005179914121242803
0,2021-03-26,2320485,0.00011348202351376263,0.018498790841857054,0.010122883793689681,0.00010206199709687135,1.9248849558030623e-05,0.0,0.15272727272727274,0.0031094961917406193,0.002270083141795068,0.11569416498993963,0.4135802469135803,
0,2021-03-27,2320485,0.008370017474795145,0.004540968806090106,0.0,0.0001111836534172814,2.8945098402560987e-05,0.008250466317745363,0.0034760524358020575,0.013588140128181197,,0.12389380530973451,0.4095528455284554,0.0007486784198328167
0,2021-03-28,2320485,0.006158482673521564,0.002348611030309037,0.0,9.739343283839384e-05,2.4994774799233793e-05,0.0060523626167230905,0.00398515312296379,0.011120188816267248,,0.141156462585034,0.40559440559440557,0.0005124650457367648
0,2021-03-29,2320485,0.00011703731475675709,0.0323484099229256,0.005028654210937225,9.958406683660247e-05,2.6898112535382345e-05,0.0,0.1999121265377856,0.003028284712046534,0.0021634821352069233,0.15010245901639344,0.42460317460317465,
0,2021-03-30,2320485,0.008397490179854642,0.025565668383980087,0.003666259424215192,0.0001255843785530468,2.7760001321562826e-05,0.008260629423015732,0.003518894242962211,0.0030369877077610365,0.001742767514813524,0.11637473460721867,0.4182900432900433,0.0007050670243592057
0,2021-03-31,2320485,0.00015585822216763586,0.022419594754257557,0.004705769124414365,0.00014077516840947755,2.6143959847474435e-05,0.0,0.15055187637969095,0.0027865324006457067,0.002197600952293746,0.11484184914841848,0.40990990990990983,
0,2021-04-01,2320485,0.011070508966875463,0.023194878082239974,0.0027009798957258195,0.00013357121463831905,2.5547820103699602e-05,0.01093300179344692,0.002638288331571698,0.002621658046186348,0.0021878418502891076,0.11276543209876543,0.40605022831050225,0.00057166958665888
0,2021-04-02,2320485,0.00014971726456609996,0.021803990688728153,0.004770949463869263,0.00013463421080794167,2.6898112535382352e-05,0.0,0.15969364426154548,0.0025391242491305723,0.002460941027725097,0.12354577642893272,0.4079520697167756,
0,2021-04-03,2320485,0.010017158769251543,0.005616713747341612,0.0,0.00011771964337914998,3.002245938528656e-05,0.009889742877027864,0.0030636073440880947,0.014169483039178872,,0.12093153759820423,0.4146825396825397,0.0006693876369530922
0,2021-04-04,2320485,0.006590001659135918,0.002968309067572797,0.0,0.00010694603355189407,3.31827182679483e-05,0.00646499187310699,0.004255666068808088,0.010064469914040114,,0.11560150375939848,0.4301675977653631,0.0005572003592694854
0,2021-04-05,2320485,0.00011901247655842067,0.039242801971714245,0.004883461862498572,0.00010306753401408192,2.513842293026388e-05,0.0,0.1835915088927137,0.002880441545702762,0.0030875088214537758,0.13740959894806049,0.41966426858513184,
0,2021-04-06,2320485,0.008372028548629557,0.03137702534886744,0.0015637176423606855,0.00012612305904440948,2.7544529125017705e-05,0.008234377727069985,0.0033537049246842826,0.002977600859318232,0.0013631406761177754,0.11531316348195328,0.43186936936936937,0.00042554288956517255
0,2021-04-07,2320485,0.00016056269845887098,0.043562768128214566,0.0021989655898084527,0.00014246303394908102,2.862189010774329e-05,0.0,0.1452472293265132,0.002753547221562887,0.0017633228840125393,0.1025549188156638,0.41771488469601686,
0,2021-04-08,2320485,0.012276506850938488,0.02833593695570826,0.0015861626628341356,0.00014886974059302252,3.107827314835764e-05,0.012117811578183013,0.002562741788612227,0.0027004225747015937,0.0018656716417910447,0.10020053475935829,0.4217348927875244,0.0004914236000893497
0,2021-04-09,2320485,0.00017830324264108568,0.014173150584181034,0.0016385942306601136,0.00016020357813129575,3.084843613870951e-05,0.0,0.1514887857695282,0.0024697550003039697,0.0015777018143570865,0.11386032562125106,0.4137764932562621,
0,2021-04-10,2320485,0.01247433187458656,0.0041698538595738984,0.0,0.0001348855950372444,3.698939374024539e-05,0.012325691971003177,0.0032342120518162668,0.025233974036429505,,0.14613880742913,0.4126602564102564,0.0006785226513236276
0,2021-04-11,2320485,0.009536619858923165,0.0035762279580920913,0.0,0.00016063452252438598,4.1083365474602635e-05,0.009360004481821687,0.004064765768811751,0.008339289969025495,,0.12520729684908788,0.41449275362318844,0.0005898755898755899
0,2021-04-12,2320485,0.00018918458856661405,0.055629821639298103,0.030222992176204545,0.00016361522124326,4.2735318981448524e-05,0.0,0.18471337579617833,0.0023919430374191282,0.002228335495151351,0.13932766302146618,0.4114799446749654,
0,2021-04-13,2320485,0.011976095514515287,0.06713320706662614,0.010617212924596936,0.00025153505984021996,3.6960664114039374e-05,0.011714153147581929,0.003283341732849058,0.002262081332696481,0.0015929908403026682,0.08223270440251572,0.41634304207119743,0.0005646503966772724
0,2021-04-14,2320485,0.0002743320182346939,0.02870007060305641,0.002116080618204097,0.00025221020605606164,3.4798759742036685e-05,0.0,0.12686096391622506,0.0024026074732223708,0.0021015524371229065,0.09544334975369458,0.4205729166666667,
0,2021-04-15,2320485,0.015603088722113401,0.01350726249038455,0.022181713449271747,0.0001734120237795115,4.064523867496087e-05,0.015414370989972642,0.0028588219810939714,0.0022527008268453134,0.001471812847376881,0.12650993883792047,0.4210565476190476,0.0005477437735502251
0,2021-04-16,2320485,0.00025953626073859563,0.008274994236118743,0.011494328412666602,0.00023130940299118493,4.1622045965965425e-05,0.0,0.15901224707135247,0.0023413111342351716,0.0015267890595728737,0.11916443651501633,0.4254772393538913,
0,2021-04-17,2320485,0.016873124942989634,0.00814423852484861,0.0,0.00019988637432835513,4.406406419347677e-05,0.016658370987099675,0.002928610220117781,0.014473957252542021,,0.13502004008016033,0.41905737704918034,0.0004374594248322176
0,2021-04-18,2320485,0.01221163535496531,0.006220502754093789,0.0,0.00021766283054332734,4.1083365474602635e-05,0.011975980596010459,0.0035750481847952797,0.0052724771056074345,,0.1146810506566604,0.4255952380952381,0.00036009060537057954
0,2021-04-19,2320485,0.00023030386607397437,0.10008363912429234,0.03791987450899271,0.0002047344987506203,4.198116629354062e-05,0.0,0.16514888696154958,0.0019985105338832013,0.0013384828004013554,0.12677304964539005,0.40760111576011154,
0,2021-04-20,2320485,0.014890938747718687,0.042014830233047556,0.01154000851833417,0.000392820179114855,3.829659173261909e-05,0.014502226905151301,0.003148050212931778,0.001886073755832164,0.0012155542686163793,0.07327962403491105,0.4114197530864197,0.00043643987040213454
0,2021-04-21,2320485,0.0002967770387081438,0.021471696649622826,0.0020867404874412034,0.00027314692115369574,3.727669000230552e-05,0.0,0.13396182495344505,0.0017062393882271152,0.0017701244242799203,0.10363086232980333,0.4178743961352657,
0,2021-04-22,2320485,0.018996617804754905,0.012873723955696052,0.0267534229554023,0.00017275124237677318,4.24623875324914e-05,0.0188055657904849,0.0024363128844147983,0.0016532360245299276,0.001369763966772177,0.14159984726995034,0.42655122655122657,0.00032011611945000784
0,2021-04-23,2320485,0.0003293133403864567,0.07727558391169667,0.01332278956051572,0.00030324120460449735,4.1801606129753026e-05,0.0,0.12274220032840721,0.0017101972718591265,0.0010665460069163891,0.09237081392770016,0.4127659574468085,
0,2021-04-24,2320485,0.020045019324264824,0.011809779708408656,0.0,0.0003237828873417988,3.329045436622086e-05,0.019725114936460827,0.0023024971118812765,0.009909376776783746,,0.08411360799001248,0.41310160427807485,0.000394752055962653
0,2021-04-25,2320485,0.014701416586044158,0.00501568996711176,0.0,0.0002562323537249037,4.4674568750354606e-05,0.01442780280846461,0.003196713341112407,0.006071184120465434,,0.10236011667992574,0.42486338797814205,0.0003655296834884666
0,2021-04-26,2320485,0.0002351160784634819,0.06184928294444191,0.03755454139975047,0.00020818205389534208,4.0185564655664635e-05,0.0,0.15073633531577457,0.001334939904487952,0.001017728544562176,0.10923637515842838,0.41816143497757846,
0,2021-04-27,2320485,0.017957445677663643,0.084216726244729,0.011958347787926513,0.0003456820449173339,3.3534656188972e-05,0.017608488455358815,0.002471681449909765,0.001359153434942364,0.0008923122977905196,0.07750429307384085,0.42291666666666666,0.0003072747141698882
0,2021-04-28,2320485,0.0003981926192153799,0.028928866163754566,0.002033339294730771,0.0003797338343780147,2.7364968961230108e-05,0.0,0.08839050131926121,0.0014340652524500682,0.0014808546646921938,0.068952802359882,0.4205298013245033,
0,2021-04-29,2320485,0.022186561573693992,0.05298601369972226,0.027179375575939243,0.00017859053890314578,3.587612072476226e-05,0.02199805931374979,0.002068193354794353,0.001358075413128823,0.0009209266100428362,0.1401006711409396,0.4060975609756098,0.0004278407654460241
0,2021-04-30,2320485,0.00037474206182471924,0.07938674458141297,0.012555493068618554,0.00035319484217020736,3.329045436622085e-05,0.0,0.09438586755456899,0.0013463764969789069,0.000634365463086788,0.0706788306847165,0.4153225806451613,
0,2021-05-01,2320485,0.02243966958056901,0.012126595661395501,0.0,0.00031950935544365383,3.6522537314397626e-05,0.02211534801273585,0.0019395232264483048,0.009690999849437708,,0.08077415227127319,0.42803030303030304,0.00020712376292096282
0,2021-05-02,2320485,0.016348773352697098,0.00691838128667068,0.0,0.0002445250310459521,3.874908334536384e-05,0.01609128407782568,0.0025078885090717854,0.0033525491639069464,,0.0919035674470457,0.43229166666666663,0.0002772618554496987
0,2021-05-03,2320485,0.00024237030908050113,0.12384447647797767,0.07500508155263522,0.00021751918241229724,3.767172236263826e-05,0.0,0.14601710772520718,0.0010166950193250326,0.0006133959552230522,0.11039633244602187,0.4065891472868218,
0,2021-05-04,2320485,0.01913005255366873,0.041135976602592404,0.04279188043304166,0.0005241002060632443,2.48152146354462e-05,0.018623656979754967,0.0019928337053049987,0.0008116201852541959,0.0006127925902960782,0.04849956418876852,0.41727053140096615,0.00023177132388518915
0,2021-05-05,2320485,0.00035775567033041245,0.019304728681001315,0.0071734285433145825,0.0003362802747414156,2.9016922468076007e-05,0.0,0.09170091994519475,0.0012048461589950691,0.0012094678341529727,0.06633395716365148,0.4400871459694989,
0,2021-05-06,2320485,0.022097391996357085,0.09730013337728967,0.03368871880950174,0.00013222810461318787,2.434835820959844e-05,0.021955036698506285,0.0013698277332972765,0.000943849760288624,0.0007160578069255426,0.12767584097859327,0.4185185185185185,0.00016042000875018229
0,2021-05-07,2320485,0.00041894977414922617,0.05635560382132755,0.045126844890902816,0.00040329212786694747,2.1762691851057007e-05,0.0,0.061909338459074155,0.0007770423475341006,0.0006530215354109269,0.046088689586447434,0.4279661016949153,
0,2021-05-08,2320485,0.022355060831392295,0.010596096649335513,0.0,0.00033042661340193996,2.2804140801025086e-05,0.0220314575042143,0.00139343763706272,0.007644926097945032,,0.057680348258706465,0.43374316939890706,0.00015269804449036215
0,2021-05-09,2320485,0.0159141659322656,0.0083576278234938,0.0,0.00018591659358567988,2.5641191388869143e-05,0.015717727113081954,0.0020078151729602217,0.00258063424374725,,0.10796296296296296,0.4343065693430657,0.00014817043703440287
0,2021-05-10,2320485,0.0001805657007048093,0.12828754908277082,0.0690241479690668,0.000169073850222403,1.975161801663589e-05,0.0,0.11282323769040027,0.0006436843372010367,0.000498133300055117,0.08972911963882618,0.39511494252873564,
0,2021-05-11,2320485,0.01913885100169433,0.0405516519175948,0.04307605234825188,0.0004910970479590837,1.612450270812639e-05,0.01866840337257081,0.0012594772990812593,0.0006482538776286992,0.00040151082333523777,0.03423209093312186,0.40232974910394265,0.00010796013892091096
0,2021-05-12,2320485,0.00032292099855561827,0.01971782479381107,0.006708403631137461,0.00030934625017327565,1.860243296839526e-05,0.0,0.06757634827810266,0.0007190970325869287,0.0008597671686425291,0.04915254237288136,0.4316666666666667,
0,2021-05-13,2320485,0.022178876398683895,0.09639374958252268,0.032885725757043606,0.00010626370492950119,1.5047141725400796e-05,0.022068518722020036,0.000912704136416815,0.000522482325402586,0.00053656606321802,0.10926628716002529,0.41567460317460325,0.00012242820230293891
0,2021-05-14,2320485,0.0003798774825090444,0.058723248228998076,0.02897020091345848,0.00037039670586105927,1.4077516840947758e-05,0.0,0.04577275175013463,0.0004406874969439148,0.0003305159018999094,0.0347682119205298,0.41880341880341876,
0,2021-05-15,2320485,0.02263614431178539,0.011019786811808744,0.0,0.00025993129309892835,1.2748771628919524e-05,0.022382030767993184,0.0007772348466878569,0.005655762763680831,,0.039203940362087325,0.42874396135265697,0.0001191561505366025
0,2021-05-16,2320485,0.01603357344118434,0.0085212071327043,0.0,0.00015348802800563955,1.407751684094776e-05,0.015877356098689142,0.001072400434322176,0.0016089437367303608,,0.06959459459459459,0.44144144144144143,6.092195221011305e-05
0,2021-05-17,2320485,0.00014856807951785936,0.13106645808958045,0.07411151835356258,0.00014260668208011107,1.159958658067889e-05,0.0,0.10032894736842106,0.0004342032739748693,0.00034489306377421516,0.08538531691746466,0.3738425925925926,
0,2021-05-18,2320485,0.018762097866035176,0.0418279296497643,0.04147692544159233,0.000478707396657739,8.367503632502115e-06,0.018307343795226704,0.0006996592012026476,0.0004183838523599155,0.00030084834259913075,0.017915642915642915,0.4515503875968992,5.985179200005985e-05
0,2021-05-19,2320485,0.0002916057059910609,0.020056295702550693,0.007223777213240626,0.0002852133641602223,8.403415665259632e-06,0.0,0.041245791245791245,0.0004008905497211663,0.00025799793601651185,0.03121927236971485,0.4431818181818181,
0,2021-05-20,2320485,0.022111541337263535,0.10310445158375663,0.03369697857703597,8.740988773180322e-05,8.187943468714515e-06,0.022025136986448934,0.0005521740247065773,0.00040671566688182346,0.00035552655574238126,0.0806327160493827,0.42222222222222217,9.508154451105523e-05
0,2021-05-21,2320485,0.00034608425968421855,0.05824425353607826,0.043528256664734546,0.00034227758421192145,6.5000779291110855e-06,0.0,0.02426470588235294,0.00027301793906584724,0.00025052742616033755,0.0192726912405866,0.4076576576576576,
0,2021-05-22,2320485,0.021852543757016313,0.011134597580534526,0.0,0.00025634008982317616,9.121656320410029e-06,0.021607049101085914,0.0005928633662847446,0.004285948392139066,,0.03370937416062315,0.41503267973856206,6.294558850812328e-05
0,2021-05-23,2320485,0.015491158098414781,0.008144238524848612,0.0,0.0001309352714339172,8.582975829047232e-06,0.015360869243570502,0.0006949744443673536,0.0012501302218981144,,0.050316957210776544,0.4425925925925925,4.548380776443586e-05
0,2021-05-24,2320485,0.00012116719852387192,0.12865266671981646,0.07265101189334704,0.00011671410646193946,6.823286223928765e-06,0.0,0.06399782135076253,0.0002676602751960702,0.00016158968672355415,0.048787366046249295,0.405982905982906,
0,2021-05-25,2320485,0.019276968679679745,0.04684164445507438,0.018975810372975188,0.0004574833852980447,5.4586289791430096e-06,0.01884365409242752,0.0003978195189609384,0.00021812893843916627,0.00013522284725227173,0.011373578302712161,0.4222222222222223,2.566782171864401e-05
0,2021-05-26,2320485,0.0002248093250620738,0.021046318621609997,0.0059401375143558355,0.00022035623300014135,5.314980848112931e-06,0.0,0.02809343434343434,0.0001091844603216847,0.00024161592732192905,0.01867954911433172,0.45679012345679015,
0,2021-05-27,2320485,0.02272692993059639,0.10155168711138692,0.03137038162280729,7.555891692182168e-05,5.853661339475729e-06,0.022653417999541736,0.0003551480069562176,0.000279015498042664,0.00020934366841754098,0.05635964912280701,0.42447916666666663,7.048342229907525e-05
0,2021-05-28,2320485,0.00035520591600462847,0.061836893293140564,0.02701805872479247,0.0003521893052529968,5.135420684325332e-06,0.0,0.019650444186944765,0.00013410428785398307,0.0001592686384124102,0.01572235202492212,0.4109195402298851,
0,2021-05-29,2320485,0.02259509685834355,0.01144426703900262,0.0,0.0002088284704849775,5.458628979143011e-06,0.022400022696404707,0.00023285874503393086,0.0021838615088274624,,0.012467191601049869,0.4222222222222223,3.6751899114439024e-05
0,2021-05-30,2320485,0.015579142578670702,0.008688198085026763,0.0,0.0001292833179270713,4.955860520537732e-06,0.015453450464019384,0.000338005628828431,0.0008298755186721991,,0.020933977455716585,0.4423076923076923,4.172635854069015e-05
0,2021-05-31,2320485,0.00010647917712604633,0.1377858867147744,0.05162627640342427,0.00010346256637441466,4.632652225720055e-06,0.0,0.04930686830497794,0.00015036990475356536,0.00018360261717185206,0.037055016181229763,0.41346153846153844,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_15.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014264259411286864,0.0,0.0,0.0,0.0,,0.015105740181268883,,,,
0,2021-01-03,2320485,0.0,0.00010342665434165703,0.0,0.0,0.0,0.0,,0.016666666666666666,,,,
0,2021-01-04,2320485,0.0,0.0016656000792937683,5.04204939915578e-05,0.0,0.0,0.0,,0.009314359637774904,0.008547008547008548,,,
0,2021-01-05,2320485,0.0,0.001026509544340946,2.4563830406143542e-05,0.0,0.0,0.0,,0.008816120906801008,0.0,,,
0,2021-01-06,2320485,0.0,0.0008993809483793259,3.404460705412877e-05,0.0,0.0,0.0,,0.007666506947771922,0.0,,,
0,2021-01-07,2320485,0.0,0.0008752480623662725,0.0001271285959616201,0.0,0.0,0.0,,0.0103397341211226,0.013559322033898305,,,
0,2021-01-08,2320485,0.0,0.0008584412310357533,5.128238277773827e-05,0.0,0.0,0.0,,0.008032128514056224,0.008403361344537815,,,
0,2021-01-09,2320485,0.0,0.00033053434950021225,0.0,0.0,0.0,0.0,,0.028683181225554105,,,,
0,2021-01-10,2320485,0.0,0.00021374841897275784,0.0,0.0,0.0,0.0,,0.018145161290322582,,,,
0,2021-01-11,2320485,0.0,0.0031023686858566205,0.0005498850455831432,0.0,0.0,0.0,,0.005834143631059869,0.004702194357366771,,,
0,2021-01-12,2320485,0.0,0.0021611861313475416,0.00017367059041536575,0.0,0.0,0.0,,0.006380857427716849,0.0,,,
0,2021-01-13,2320485,0.0,0.0018578012786120144,0.00015772564787102695,0.0,0.0,0.0,,0.005799118533982834,0.00546448087431694,,,
0,2021-01-14,2320485,0.0,0.001757391235021989,0.00020469858671786286,0.0,0.0,0.0,,0.005394801373222168,0.008421052631578947,,,
0,2021-01-15,2320485,0.0,0.0016936114648446337,0.00015341620394012458,0.0,0.0,0.0,,0.007633587786259542,0.0,,,
0,2021-01-16,2320485,0.0,0.0005300616035009922,0.0,0.0,0.0,0.0,,0.038211382113821135,,,,
0,2021-01-17,2320485,0.0,0.00031071090741806133,0.0,0.0,0.0,0.0,,0.013869625520110958,,,,
0,2021-01-18,2320485,0.0,0.004376240311831363,0.000721831858426148,0.0,0.0,0.0,,0.005120630231413097,0.00417910447761194,,,
0,2021-01-19,2320485,0.0,0.0033652447656416654,0.0003038157971286175,0.0,0.0,0.0,,0.004097835830452042,0.005673758865248227,,,
0,2021-01-20,2320485,0.0,0.002843371105609388,0.0002620141909988645,0.0,0.0,0.0,,0.005153076689906032,0.004934210526315789,,,
0,2021-01-21,2320485,0.0,0.002670993348373293,0.0003033848527355273,0.0,0.0,0.0,,0.004356243949661181,0.004261363636363636,,,
0,2021-01-22,2320485,0.0,0.002549897973914936,0.0002693402456813985,0.0,0.0,0.0,,0.004056109514956904,0.0016,,,
0,2021-01-23,2320485,0.0,0.0007054559714887189,0.0,0.0,0.0,0.0,,0.03420891875381796,,,,
0,2021-01-24,2320485,0.0,0.000426204004766245,0.0,0.0,0.0,0.0,,0.016177957532861477,,,,
0,2021-01-25,2320485,0.0,0.005594089166704374,0.0008817122282626261,0.0,0.0,0.0,,0.0053924967259841305,0.003421309872922776,,,
0,2021-01-26,2320485,0.0,0.004494750019931178,0.00043051344869714735,0.0,0.0,0.0,,0.004602109300095877,0.002002002002002002,,,
0,2021-01-27,2320485,0.0,0.0039345223089138695,0.00038224767667104076,0.0,0.0,0.0,,0.004490690032858707,0.004509582863585118,,,
0,2021-01-28,2320485,0.0,0.003584164517331506,0.0003861261762088529,0.0,0.0,0.0,,0.004568955152098112,0.002232142857142857,,,
0,2021-01-29,2320485,0.0,0.003416527148419404,0.0003563910130856265,0.0,0.0,0.0,,0.0052976791120080725,0.0012091898428053204,,,
0,2021-01-30,2320485,0.0,0.0008786956175109945,0.0,0.0,0.0,0.0,,0.026483570377636097,,,,
0,2021-01-31,2320485,0.0,0.0005356638806111653,0.0,0.0,0.0,0.0,,0.017699115044247787,,,,
0,2021-02-01,2320485,0.0,0.006803750078108671,0.0008437891216706852,0.0,0.0,0.0,,0.0036736762097795794,0.0030643513789581204,,,
0,2021-02-02,2320485,0.0,0.005612619775607255,0.0005042049399155779,0.0,0.0,0.0,,0.003992628992628993,0.004273504273504274,,,
0,2021-02-03,2320485,0.0,0.004983871906088598,0.0006938204728752825,0.0,0.0,0.0,,0.004150453955901427,0.004347826086956522,,,
0,2021-02-04,2320485,0.0,0.004535689737274751,0.0005636752661620308,0.0,0.0,0.0,,0.003515439429928741,0.0015290519877675841,,,
0,2021-02-05,2320485,0.0,0.004329267372984527,0.0005184261048875558,0.0,0.0,0.0,,0.002787178976707147,0.0008312551953449709,,,
0,2021-02-06,2320485,0.0,0.0010648635953259772,0.0,0.0,0.0,0.0,,0.0226628895184136,,,,
0,2021-02-07,2320485,0.0,0.0006270240919462957,0.0,0.0,0.0,0.0,,0.015807560137457044,,,,
0,2021-02-08,2320485,0.0,0.007904813002454228,0.0016587049690043245,0.0,0.0,0.0,,0.0029984190154282286,0.0012990387113535984,,,
0,2021-02-09,2320485,0.0,0.00676539602712364,0.0008407725109190535,0.0,0.0,0.0,,0.003567106185107332,0.0030753459764223477,,,
0,2021-02-10,2320485,0.0,0.006100879772978494,0.0008390487333466926,0.0,0.0,0.0,,0.0034611852793670975,0.0025680534155110425,,,
0,2021-02-11,2320485,0.0,0.0055617683372226065,0.0007731142412038863,0.0,0.0,0.0,,0.002866883620021695,0.0016722408026755853,,,
0,2021-02-12,2320485,0.0,0.00522433887743295,0.0007157986369228847,0.0,0.0,0.0,,0.002722098490472655,0.0006020469596628537,,,
0,2021-02-13,2320485,0.0,0.0012885237353398105,0.0,0.0,0.0,0.0,,0.023411371237458192,,,,
0,2021-02-14,2320485,0.0,0.0007192461920676066,0.0,0.0,0.0,0.0,,0.01378070701018574,,,,
0,2021-02-15,2320485,0.0,0.008936924823905347,0.0017987618967586518,0.0,0.0,0.0,,0.002555694859677886,0.0007187350263536176,,,
0,2021-02-16,2320485,0.0,0.00796428332870068,0.0009743652727770272,0.0,0.0,0.0,,0.0021102754179968615,0.0026536930561698365,,,
0,2021-02-17,2320485,0.0,0.0071429033154706886,0.0009584203302326884,0.0,0.0,0.0,,0.0019306184012066365,0.0013489208633093526,,,
0,2021-02-18,2320485,0.0,0.00663697459798275,0.0008140539585474589,0.0,0.0,0.0,,0.0028569573404324394,0.0021175224986765486,,,
0,2021-02-19,2320485,0.0,0.0061400957127497055,0.000772683296810796,0.0,0.0,0.0,,0.0026670409882088714,0.002230897936419409,,,
0,2021-02-20,2320485,0.0,0.001496669877202395,0.0,0.0,0.0,0.0,,0.01756406564929456,,,,
0,2021-02-21,2320485,0.0,0.0008261204015539854,0.0,0.0,0.0,0.0,,0.00782472613458529,,,,
0,2021-02-22,2320485,0.0,0.010042728136574896,0.00477141632029511,0.0,0.0,0.0,,0.0027033985581874356,0.0018063583815028901,,,
0,2021-02-23,2320485,0.0,0.008966659987028574,0.0028993938767111187,0.0,0.0,0.0,,0.002595280434469169,0.0016349583828775267,,,
0,2021-02-24,2320485,0.0,0.008231899796809718,0.0014557301598588227,0.0,0.0,0.0,,0.0020940215684221546,0.0017761989342806395,,,
0,2021-02-25,2320485,0.0,0.007697959693770914,0.0013419608400829998,0.0,0.0,0.0,,0.001959357330795499,0.00224791265253693,,,
0,2021-02-26,2320485,0.0,0.007148505592580861,0.0011682902496676342,0.0,0.0,0.0,,0.0030745116952013503,0.0018443378827001106,,,
0,2021-02-27,2320485,0.0,0.0017134349069267848,0.0,0.0,0.0,0.0,,0.01609657947686117,,,,
0,2021-02-28,2320485,0.0,0.000923082889999289,0.0,0.0,0.0,0.0,,0.011671335200746966,,,,
0,2021-03-01,2320485,2.4420182275113464e-06,0.011164476391788785,0.0039327985313415085,2.011073834421109e-06,1.1491850482406335e-06,0.0,0.3205128205128205,0.0032423669278573357,0.0023011176857330702,0.28787878787878785,0.38095238095238093,
0,2021-03-02,2320485,0.0006494332003869879,0.009990440216879948,0.004054468498323985,5.099508651567812e-06,2.513842293026386e-06,0.0006431126826216645,0.0023636763412489005,0.0027727494756199177,0.0013801889797218389,0.10493827160493828,0.41666666666666663,0.0002777777777777778
0,2021-03-03,2320485,1.0917257958286017e-05,0.009333824609941456,0.0042708025836552845,9.193480385925066e-06,2.5856663585414254e-06,0.0,0.1792452830188679,0.0025393600812595226,0.0014125718898193927,0.1222222222222222,0.4285714285714285,
0,2021-03-04,2320485,0.0010169569436274458,0.008735817440463235,0.0029636045912815635,9.265304451440106e-06,3.5912032757519795e-06,0.0010062551578657048,0.0024571749508565006,0.002905545159066286,0.00130643054144288,0.11805555555555554,0.41666666666666663,0.0002839900603478878
0,2021-03-05,2320485,1.4364813103007918e-05,0.00807058294566294,0.002929559984227435,1.199461894101161e-05,3.51937921023694e-06,0.0,0.20238095238095238,0.0019755459447915,0.0010297146219476316,0.14689265536723162,0.4298245614035087,
0,2021-03-06,2320485,0.0015410212376579327,0.0018937133113695343,0.0,1.238965130134433e-05,3.6271153085094997e-06,0.0015275183133411053,0.0024078726968174203,0.015429997730882687,,0.1415343915343915,0.40079365079365076,0.0006221533549326195
0,2021-03-07,2320485,0.001321850101738789,0.0009917466966316666,0.0,1.0773609827255938e-05,3.4475551447219e-06,0.0013097836587322622,0.0030125386744829833,0.013020833333333334,,0.20909090909090908,0.39999999999999997,0.000493339911198816
0,2021-03-08,2320485,1.9679793951120857e-05,0.012231925653473304,0.007237711081950541,1.6447711002944068e-05,5.243156782597892e-06,0.0,0.21006944444444442,0.0026071025930101467,0.0017862459065197975,0.15637860082304525,0.4195402298850575,
0,2021-03-09,2320485,0.001887249145473182,0.011050563423881932,0.005024380679039083,1.5944942544338787e-05,4.6685642584775735e-06,0.0018686467125047866,0.002363932070048035,0.0028782574873590042,0.001967325292960397,0.11666666666666665,0.4333333333333333,0.00045861041045631735
0,2021-03-10,2320485,2.7221320830200012e-05,0.01026452085088534,0.00540648470757909,2.291187689929764e-05,7.038758420473882e-06,0.0,0.181592039800995,0.0025608732157850547,0.0015940065354267952,0.12573099415204678,0.41880341880341887,
0,2021-03-11,2320485,0.0028207465249721463,0.009716323670841794,0.005730411243051922,2.499477479923379e-05,8.259767534229553e-06,0.0027922682829954327,0.0025835866261398176,0.002663807586877708,0.0020236846050067456,0.140625,0.4166666666666665,0.0003520225294418843
0,2021-03-12,2320485,3.4475551447219015e-05,0.008985046947800425,0.0044951809643242685,2.9519690926681282e-05,8.116119403199474e-06,0.0,0.17162698412698413,0.0035969497865809795,0.0020132297958009777,0.11954022988505747,0.4185185185185185,
0,2021-03-13,2320485,0.00308322757239686,0.0020872073438670505,0.0,2.8334593845683135e-05,8.511151763532192e-06,0.0030521995760943634,0.0029709993255657105,0.018092105263157895,,0.15919540229885057,0.4114583333333333,0.0006052699621559363
0,2021-03-14,2320485,0.002316900705384147,0.001048775004650608,0.0,2.9591514992196323e-05,8.69071192731979e-06,0.0022832152186575937,0.0038846070511034756,0.011451942740286299,,0.1644144144144144,0.42013888888888884,0.0005343391482005343
0,2021-03-15,2320485,3.727669000230556e-05,0.013271614913836261,0.0165216538783918,3.1458940695587347e-05,1.0199017303135623e-05,0.0,0.2101449275362319,0.0023784011948827844,0.001962753332116122,0.1602972399150743,0.4080459770114942,
0,2021-03-16,2320485,0.003188126620081575,0.011998497440549424,0.0128425379464494,4.3740855898659094e-05,1.0809521860013456e-05,0.003139932672120983,0.0032398733047822982,0.003157355446736009,0.001870844886914108,0.11174242424242424,0.4251412429378531,0.0005154522385354359
0,2021-03-17,2320485,5.149785497428337e-05,0.01119047670350523,0.007185997754779712,4.6757466650290776e-05,8.044295337684436e-06,0.0,0.17405913978494622,0.003196241528034504,0.002098698806739821,0.14233038348082594,0.41481481481481475,
0,2021-03-18,2320485,0.004525095687611284,0.013896412459751584,0.0076594979066876125,4.032921278669472e-05,1.4508461234037992e-05,0.004479307845845445,0.0029804032587839326,0.0026971210159669563,0.0021340102655657217,0.14533965244865718,0.410569105691057,0.0006080984404063528
0,2021-03-19,2320485,5.6058683134488374e-05,0.013883555952024396,0.007802104588767721,5.024093382777018e-05,1.1671410646193931e-05,0.0,0.17421497584541062,0.003328677839851024,0.002153982105379432,0.13888888888888887,0.39828431372549017,
0,2021-03-20,2320485,0.0046383622389285,0.0033157938965345576,0.0,4.9019924714014494e-05,1.3323364153039838e-05,0.004585176518414612,0.0028228297806611054,0.016915839670060575,,0.13420348058902276,0.40679824561403505,0.0004924953095684804
0,2021-03-21,2320485,0.003730075106425307,0.0017539436798772673,0.0,5.4622201824187584e-05,1.7130039625336948e-05,0.003669024650737523,0.004193083573487031,0.008784773060029283,,0.1423860911270983,0.40561224489795916,0.0006988837409340605
0,2021-03-22,2320485,6.338473781702245e-05,0.02369156304249615,0.013963603873040908,5.1533767007040884e-05,1.8566520935637744e-05,0.0,0.21821581196581194,0.0032057111676973447,0.0024071845199518565,0.1579118028534371,0.4223856209150328,
0,2021-03-23,2320485,0.005542663135795605,0.018711030955454008,0.016309521500893126,8.137666622853991e-05,1.7094127592579425e-05,0.005453673118622472,0.0032664697835564247,0.0032728988750361544,0.0019409326968472958,0.1037037037037037,0.4311594202898551,0.0006174283783081162
0,2021-03-24,2320485,0.00010134375644172093,0.01677752711178913,0.014582870965911578,9.035467441791986e-05,1.716595165809447e-05,0.0,0.14993169398907102,0.003107663858639819,0.0018714417981600773,0.10907704042715484,0.42375886524822703,
0,2021-03-25,2320485,0.007677848955426702,0.018500478707396663,0.00995398950363107,8.503969356980692e-05,2.3342821292387873e-05,0.007585483207174359,0.002987652268676289,0.0033473669680447234,0.002100331781223746,0.11491628614916286,0.4103535353535353,0.0007294559941643519
0,2021-03-26,2320485,0.00011725278695330224,0.018573200573730637,0.010094836496106057,0.00010518634394677558,2.201407608035965e-05,0.0,0.15550724637681157,0.00318973716565755,0.0019879372395055404,0.11833654463712266,0.4054232804232805,
0,2021-03-27,2320485,0.008302897885571335,0.004564706659742826,0.0,0.00010956761194319295,2.668264033883723e-05,0.008183957233078428,0.0033695511576768847,0.014783821478382147,,0.11642380085003036,0.42120181405895696,0.0007330864910760396
0,2021-03-28,2320485,0.006251458926330776,0.0023441579382471028,0.0,0.00010116419627793333,3.350592656276598e-05,0.006134708907836084,0.004759366869534321,0.010839245649141955,,0.14954337899543377,0.41356382978723405,0.0006254457031295666
0,2021-03-29,2320485,0.00011229692643276452,0.03229859993349092,0.0050081484402326815,9.549009510224522e-05,2.7185408797442513e-05,0.0,0.18889897156684812,0.002985004936097548,0.0029249827942188574,0.1375968992248062,0.4177704194260486,
0,2021-03-30,2320485,0.008371058923745104,0.025418141753412185,0.003653331092422485,0.00012091581429456921,3.260812574382797e-05,0.00823488049552859,0.00385871178391214,0.002984366275823562,0.0025026190199045513,0.132013201320132,0.42749529190207153,0.0005692550521385877
0,2021-03-31,2320485,0.00015413444459527482,0.022413238324459475,0.004739490523173676,0.0001390513908371166,2.5928487650929314e-05,0.0,0.14362416107382547,0.0035677438786037895,0.0015681818181818182,0.10666666666666667,0.4121004566210046,
0,2021-04-01,2320485,0.010977367518715551,0.023180024865491495,0.0027287398970473825,0.00013466294043414773,2.8650619733949334e-05,0.010835802285585408,0.003011433699392483,0.003156572552017913,0.0017543859649122805,0.13609481915933527,0.39573412698412697,0.0006180352433861395
0,2021-04-02,2320485,0.00015269796328497414,0.02199468358267058,0.004776013060488073,0.00013675302074063543,2.815503368189555e-05,0.0,0.1550179211469534,0.0029579423690963584,0.0017138733537795418,0.11691542288557213,0.41090146750524115,
0,2021-04-03,2320485,0.01013369331554969,0.005570925905575778,0.0,0.00012975017435291907,3.1135732400769677e-05,0.00999632979025218,0.003381811253651721,0.016869427232884992,,0.13893110435663625,0.39697802197802196,0.0007586981884291368
0,2021-04-04,2320485,0.006508553168841864,0.002957284073516239,0.0,0.00011305107912067242,3.224900541625279e-05,0.0063812091006837,0.004604568259836282,0.011687502993725153,,0.133450911228689,0.41806331471135944,0.0006289520087154778
0,2021-04-05,2320485,0.00014181661735944561,0.0393445407605163,0.004814654407735165,0.00012307053626002038,3.257221371107046e-05,0.0,0.18618295019157086,0.0029104469438938113,0.002058165548098434,0.141351943076081,0.4085585585585586,
0,2021-04-06,2320485,0.008373608678070892,0.03117947325666832,0.0015526567362713697,0.0001373994373302707,2.84423299439557e-05,0.008225830663273703,0.0037754834563642047,0.00286404369796779,0.0013740038472107722,0.12766472868217055,0.4125,0.0006524042063922693
0,2021-04-07,2320485,0.00016289698058810973,0.04363042639792974,0.0021951948263689127,0.0001424989459818386,3.303907013691822e-05,0.0,0.17442348008385747,0.003029240690084236,0.003842883307169021,0.13047619047619047,0.41441441441441434,
0,2021-04-08,2320485,0.012301573449803248,0.02831527317205958,0.001607939719498296,0.00016050523920645892,3.4202619998261846e-05,0.012133325576334265,0.002844956799018501,0.0029539543903428995,0.0032668590921018105,0.11237745098039215,0.3988274706867672,0.0005832863651308065
0,2021-04-09,2320485,0.00018882546823903895,0.014258657134176692,0.001621212806805474,0.00016706277638798195,3.4547375512734046e-05,0.0,0.15588450292397663,0.002175226586102719,0.002126528442317916,0.11302918207973695,0.41972076788830726,
0,2021-04-10,2320485,0.01247156664806424,0.004201276888236726,0.0,0.00015223110685912638,4.15502219004504e-05,0.01230313921443146,0.0035695831898036514,0.025155973709672035,,0.14767795138888887,0.4138054363376251,0.0006740388758836752
0,2021-04-11,2320485,0.00953916961324895,0.0035456668182154414,0.0,0.00016756554484658733,4.2663494915933486e-05,0.009354940885202874,0.004540640421840142,0.009416195856873824,,0.1358392999204455,0.41596638655462187,0.0006745621095396879
0,2021-04-12,2320485,0.00019467912957851473,0.05558963607464243,0.03024396480333495,0.00016609315150352893,4.4925952979657265e-05,0.0,0.18362603305785125,0.0026939850051412423,0.0023215735426072837,0.13343313373253493,0.41533864541832666,
0,2021-04-13,2320485,0.011903366465774758,0.0672549416752676,0.010590925316618444,0.00025113284507333585,4.093971734357255e-05,0.011642178251529316,0.00388548951048951,0.002557956646504195,0.0024023424502562056,0.10198907956318252,0.4148471615720524,0.0006289645633614728
0,2021-04-14,2320485,0.00030176881126143916,0.028624655334265628,0.002128721653734744,0.00027533755515190444,4.097562937633005e-05,0.0,0.12646249139710944,0.0021580694996187954,0.0016852039096730703,0.09204260651629072,0.4225925925925926,
0,2021-04-15,2320485,0.015457738360730621,0.013671042906978499,0.022207390552693388,0.00018636190279187312,4.178005891009851e-05,0.015257923810467783,0.0031272039494774635,0.002570295494528431,0.0019541831127621702,0.13395456159034433,0.41969696969696973,0.0005631979059341148
0,2021-04-16,2320485,0.00027074081495894175,0.008195664555757381,0.011396180827140301,0.00024035923524607988,4.456683265208204e-05,0.0,0.16187004348938347,0.0021148591845313158,0.001663013077330108,0.12084050487664945,0.43090277777777775,
0,2021-04-17,2320485,0.016910688929254028,0.008215595733937804,0.0,0.00020907985471428013,5.2216095629433737e-05,0.016683796706292,0.003362041953541153,0.015914366778436936,,0.1355154965211891,0.4121315192743764,0.0006806752642179536
0,2021-04-18,2320485,0.012266329380855007,0.006225243142417788,0.0,0.00023235085194115294,5.085143838464801e-05,0.012014047350733427,0.004544288595846887,0.0075604044225269645,,0.1405030355594102,0.4154929577464789,0.0005405550293954718
0,2021-04-19,2320485,0.0002490499471733997,0.10003472693567658,0.03789847093746925,0.000218955663722598,4.614696209341291e-05,0.0,0.1733038348082596,0.0020504129538149235,0.0015437711203042837,0.1321082879612825,0.41505167958656325,
0,2021-04-20,2320485,0.014780746266405515,0.04197937069190277,0.011565721533788547,0.00038188855634346575,3.3039070136918205e-05,0.014404783195467029,0.003146835182901767,0.0018691313690283459,0.0013837749380309484,0.07511676180591594,0.41441441441441446,0.0004913098079817473
0,2021-04-21,2320485,0.00028894821556700454,0.02152308676849884,0.0020910858434048623,0.0002624451353919549,3.9287763836726636e-05,0.0,0.1316104331179708,0.0020072688473208623,0.0029510671882506346,0.09593175853018371,0.4280125195618153,
0,2021-04-22,2320485,0.018981585027842623,0.012814339818328196,0.026771343059748327,0.000195282451728841,4.8976830274705474e-05,0.018769668122540488,0.002866620604601749,0.001970099701608057,0.0012942203092209516,0.14736138944555777,0.4193726937269373,0.0004282079899590017
0,2021-04-23,2320485,0.00035667830934768677,0.07710022545574165,0.01325782469325737,0.00032572213711070465,4.7834827633016316e-05,0.0,0.13308670081578447,0.0018876022470612987,0.0013723770545052945,0.10043397396156231,0.4157303370786517,
0,2021-04-24,2320485,0.020069116298245107,0.01193593867948582,0.0,0.00034852627791172986,4.2052990359055645e-05,0.01971588554404215,0.002612934157255487,0.010144427182231429,,0.08473837209302326,0.4242753623188405,0.00040773890245004974
0,2021-04-25,2320485,0.014760348231799239,0.005024452503104597,0.0,0.0002493731554682174,5.106691058119313e-05,0.014491582578641962,0.00386639744725769,0.00700027344818157,,0.12560777957860617,0.427797833935018,0.0004884763977086017
0,2021-04-26,2320485,0.0002591053163455053,0.061987975214951495,0.03760718843977298,0.00023008839387742924,4.21248144245707e-05,0.0,0.16013705715024565,0.0017824754518731627,0.001044959003252256,0.12052281917966491,0.425,
0,2021-04-27,2320485,0.017943533356173387,0.08432071312678165,0.011944054798889025,0.00038628418915298616,3.653690212750064e-05,0.017557191707767986,0.0025523758992045086,0.0014746703390490586,0.0011379218953457553,0.07140306122448979,0.40958132045088563,0.00035907595429299184
0,2021-04-28,2320485,0.0004215354405077678,0.028706355208788996,0.002009206408717718,0.00039768985075677455,3.6630273412670196e-05,0.0,0.09917081260364842,0.001495284103979756,0.0010708931248661383,0.07582938388625593,0.425,
0,2021-04-29,2320485,0.022237448924111416,0.05306857546303183,0.027230298838389413,0.00018451602430813655,4.169387003148045e-05,0.022035515563915874,0.0022120914844095635,0.0016007078507078508,0.0007881090112384345,0.1451321027868259,0.4206521739130435,0.0003163491847738143
0,2021-04-30,2320485,0.0003998086606894685,0.07940268952395732,0.012521879405957512,0.0003721563954661783,3.882090741087887e-05,0.0,0.10150408624587028,0.0014022055458789357,0.0007047337481522225,0.073062558356676,0.42693522906793047,
0,2021-05-01,2320485,0.02235344478991819,0.012038072500648216,0.0,0.0003318990067449982,3.382913485758365e-05,0.022020971190649084,0.002029611844737895,0.010193715626860965,,0.08635897435897434,0.4175531914893617,0.00023240922225797745
0,2021-05-02,2320485,0.016351825875481472,0.006928293007711755,0.0,0.00023701941619963063,4.122701360563271e-05,0.016096706794772046,0.0028288326190037947,0.0050867193724336585,,0.10144300144300143,0.4368340943683409,0.000414156123498684
0,2021-05-03,2320485,0.00026894521332106576,0.12393885330006445,0.07510111032822883,0.0002445250310459522,3.4583287545491565e-05,0.0,0.1400799418604651,0.0009996327052245076,0.0008505693080188616,0.1082604083797401,0.41365979381443296,
0,2021-05-04,2320485,0.01913960515438224,0.0409239878732248,0.04282804385002849,0.0005473712032901167,2.8837362304288406e-05,0.018611806008944982,0.0022638290229885054,0.000912763147673425,0.0007479624471267925,0.050094797961843816,0.42352320675105487,0.00027351185526048303
0,2021-05-05,2320485,0.0003631424752440405,0.019388188245129785,0.007051543104135562,0.00034770030115830695,2.219363624414725e-05,0.0,0.08184093972655497,0.0010958092699540943,0.0011996990585412472,0.06383192601527946,0.42916666666666664,
0,2021-05-06,2320485,0.022098842842480496,0.09740630371093403,0.033601452569900984,0.00013612096896410298,2.8743991019118855e-05,0.021951388035978108,0.0014744221076415038,0.0009546718122904634,0.0008866932674646904,0.12468230694037145,0.4248407643312102,0.00018343509768080997
0,2021-05-07,2320485,0.000427425013880001,0.05603921881273378,0.04525124417237486,0.00041198283979426747,2.377376568547812e-05,0.0,0.06909803921568626,0.000808228302080131,0.0006449874805869861,0.054093567251461985,0.4116915422885572,
0,2021-05-08,2320485,0.022330461088953393,0.010550991136192074,0.0,0.0003273740906175505,2.4671566504416116e-05,0.02200969481236322,0.0015647533890972023,0.00783876067865067,,0.06402629931120851,0.4337121212121212,0.00021544295070665288
0,2021-05-09,2320485,0.015785995887353996,0.008519878387492269,0.0,0.00018738898692873817,2.6610816273322177e-05,0.015589844364432425,0.0017300135224663524,0.003004797715689692,,0.07639649507119387,0.45072992700729925,0.00013901526640380145
0,2021-05-10,2320485,0.00020775110950225183,0.12772563350621385,0.06902802646860459,0.00019015421345106712,2.4887038700961236e-05,0.0,0.12715991203267357,0.0006175712947689997,0.00040036854704694394,0.09639685792349727,0.41847826086956524,
0,2021-05-11,2320485,0.019056698635558218,0.04081359428452815,0.04316060363817621,0.0004990120599788408,1.6821196143622273e-05,0.01858291118738827,0.0014263602553905026,0.0006208441453130068,0.0005484113179930237,0.03661095996890788,0.41971326164874556,0.00015567563593589179
0,2021-05-12,2320485,0.0003244293039314342,0.019955598362698616,0.006708942311628823,0.0003137275181696933,1.572947034779367e-05,0.0,0.07203114860480207,0.0005252629912648045,0.0008335470633495768,0.05782997762863534,0.4244186046511629,
0,2021-05-13,2320485,0.022358939330930083,0.09594711163111737,0.03279497605026538,0.00010805930656737717,1.6914567428791827e-05,0.02224807888580763,0.0008481743980108044,0.0005660360473232983,0.00034808435064487205,0.09622467771639043,0.41315789473684217,9.747710087122156e-05
0,2021-05-14,2320485,0.00038055981113143767,0.05880132098821292,0.0290015521180558,0.0003715818029420577,1.3969780742675195e-05,0.0,0.04681899641577061,0.0004389081381748747,0.0004055571217314322,0.0364611997798569,0.4155982905982907,
0,2021-05-15,2320485,0.022546651526153646,0.011225024079017973,0.0,0.0002517433496302137,1.062996169622586e-05,0.02230632820294032,0.0007475834484072187,0.005959743618576409,,0.04666666666666666,0.4111111111111111,7.380665864420377e-05
0,2021-05-16,2320485,0.015890463990645625,0.008301712788490342,0.0,0.00015977263373820558,1.2748771628919522e-05,0.01573079909300569,0.001017758361848601,0.0017531318082788668,,0.06573834196891191,0.4226190476190476,8.312040845140985e-05
0,2021-05-17,2320485,0.0001416011451629005,0.13123973364763544,0.07404109485732509,0.00013269496103903564,1.2246003170314249e-05,0.0,0.09247967479674797,0.00041201034786148575,0.00034468716367549963,0.06856388088376561,0.41183574879227053,
0,2021-05-18,2320485,0.01873358371202572,0.04191268204707209,0.04148737584312473,0.0004606077321479491,9.947633073832982e-06,0.018291650236911684,0.0008467516523988555,0.0004012933487272094,0.00023846192061205225,0.02539173789173789,0.4196969696969696,4.024092146095133e-05
0,2021-05-19,2320485,0.00028481833179988975,0.019903705475363985,0.007217025751082212,0.0002790005824931715,7.936559239411876e-06,0.0,0.037991104521868053,0.0003516630959336926,0.00025841334207963104,0.028555219364599094,0.43849206349206343,
0,2021-05-20,2320485,0.02199206200427929,0.10319606317932094,0.03369898965087039,7.624124554421455e-05,9.660336811772826e-06,0.021912875972048947,0.0005206063247614896,0.000421258908845813,0.0002301939069765495,0.07670203359858532,0.43108974358974356,7.129154352672785e-05
0,2021-05-21,2320485,0.0003669491507163374,0.05842862591225537,0.043549911620487367,0.0003605568088854989,9.121656320410032e-06,0.0,0.030713890426120643,0.00037905875472133956,0.0002396410818930163,0.022885012192834363,0.4233333333333333,
0,2021-05-22,2320485,0.0218870552204963,0.01109484296027195,0.0,0.00028244813763789346,7.828823141139318e-06,0.021618074095142478,0.0005510371598531004,0.003744323428585885,,0.029404587603709124,0.4037037037037037,6.787922134255166e-05
0,2021-05-23,2320485,0.015523227543667235,0.008067135390518218,0.0,0.0001270926839288626,6.284605732565965e-06,0.015399546502850338,0.0004972747956673635,0.0009452292180853857,,0.038200108754758016,0.4419191919191919,2.907693524450213e-05
0,2021-05-24,2320485,0.00011761190728087735,0.1289800767224668,0.07255663507126026,0.00011251239862930957,7.36196671529156e-06,0.0,0.056699615595826466,0.0002828369211308132,0.00017960196641888523,0.038736420811892505,0.41666666666666663,
0,2021-05-25,2320485,0.01922214537047213,0.04660221893268003,0.018951799587873505,0.00046184310607480766,6.263058512911452e-06,0.018783120770011447,0.0005108019698767029,0.00022226554308111732,0.0001450844521437852,0.01456071790418295,0.4037037037037037,5.2793842803113914e-05
0,2021-05-26,2320485,0.00021924295998465823,0.021004660663611275,0.006030384452675483,0.00021514898825030098,6.284605732565966e-06,0.0,0.03350927703134997,0.00029396282395728656,0.0001962183374955405,0.02484522645812968,0.4166666666666667,
0,2021-05-27,2320485,0.02277340010098462,0.10179366238810718,0.031376845788703644,7.211136177709977e-05,5.745925241203169e-06,0.022702509748321276,0.0002649460756810672,0.00025164129166490944,0.00012100352254698971,0.045158286778398504,0.41666666666666663,2.3451937599084438e-05
0,2021-05-28,2320485,0.0003776150244453207,0.06176309406582387,0.026955823172023677,0.0003753166543488395,4.704476291235095e-06,0.0,0.018261736450969727,0.00016971337039129396,9.443398133665314e-05,0.015454048140043765,0.38988095238095244,
0,2021-05-29,2320485,0.022528767333840426,0.011372622533651369,0.0,0.0001952896341353925,4.596740192962534e-06,0.022344251309532298,0.0002971366828741221,0.0026555012104145055,,0.02242231638418079,0.42666666666666664,3.2042655182579044e-05
0,2021-05-30,2320485,0.015698011407098075,0.008752408799597206,0.0,0.0001190843006239357,4.093971734357258e-06,0.015585247624239471,0.0003217415115005476,0.0006300281089463991,,0.026816608996539794,0.4318181818181819,2.068594596830913e-05
0,2021-05-31,2320485,0.00011204554220346183,0.13765739346156802,0.05156447179504856,0.00010967534804146554,4.309443930902377e-06,0.0,0.04196009389671361,0.00013641789051512231,0.00012741248224580165,0.03291442250149611,0.4,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_16.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.0001443663716852296,0.0,0.0,0.0,0.0,,0.023880597014925373,,,,
0,2021-01-03,2320485,0.0,0.00010902893145183011,0.0,0.0,0.0,0.0,,0.023715415019762844,,,,
0,2021-01-04,2320485,0.0,0.0016315554722396396,5.128238277773827e-05,0.0,0.0,0.0,,0.008452192287374538,0.008403361344537815,,,
0,2021-01-05,2320485,0.0,0.0010459020420300067,2.542571919232402e-05,0.0,0.0,0.0,,0.007004532344458179,0.0,,,
0,2021-01-06,2320485,0.0,0.0009260995007509207,3.404460705412877e-05,0.0,0.0,0.0,,0.007910656119125175,0.012658227848101266,,,
0,2021-01-07,2320485,0.0,0.0008700767296491897,0.00013143803989252247,0.0,0.0,0.0,,0.01337295690936107,0.009836065573770493,,,
0,2021-01-08,2320485,0.0,0.000845081954849956,4.568010566756519e-05,0.0,0.0,0.0,,0.0056093829678735335,0.0,,,
0,2021-01-09,2320485,0.0,0.00033872229296892675,0.0,0.0,0.0,0.0,,0.030534351145038167,,,,
0,2021-01-10,2320485,0.0,0.00021331747457966761,0.0,0.0,0.0,0.0,,0.022222222222222223,,,,
0,2021-01-11,2320485,0.0,0.0030864237433122815,0.0005511778787624139,0.0,0.0,0.0,,0.006422786931024853,0.004691164972634871,,,
0,2021-01-12,2320485,0.0,0.0022034186818703848,0.0001775490899531779,0.0,0.0,0.0,,0.004498337570897712,0.0048543689320388345,,,
0,2021-01-13,2320485,0.0,0.0018556465566465631,0.00015513998151248554,0.0,0.0,0.0,,0.006038086391082211,0.005555555555555556,,,
0,2021-01-14,2320485,0.0,0.0017487723471601843,0.00020469858671786286,0.0,0.0,0.0,,0.006899950714637753,0.002105263157894737,,,
0,2021-01-15,2320485,0.0,0.0016677548012592196,0.00015513998151248554,0.0,0.0,0.0,,0.004651162790697674,0.002777777777777778,,,
0,2021-01-16,2320485,0.0,0.0005227355488184582,0.0,0.0,0.0,0.0,,0.03215169002473207,,,,
0,2021-01-17,2320485,0.0,0.00032967246071403174,0.0,0.0,0.0,0.0,,0.027450980392156862,,,,
0,2021-01-18,2320485,0.0,0.004413732474030214,0.000729157913108682,0.0,0.0,0.0,,0.005760593634055848,0.002955082742316785,,,
0,2021-01-19,2320485,0.0,0.003369554209572568,0.0003085561854526101,0.0,0.0,0.0,,0.004732062923647525,0.002793296089385475,,,
0,2021-01-20,2320485,0.0,0.0028972391547456675,0.0002602904134265035,0.0,0.0,0.0,,0.004759779860181466,0.004966887417218543,,,
0,2021-01-21,2320485,0.0,0.0026110920777337497,0.00029304218730136157,0.0,0.0,0.0,,0.005116355834296088,0.0,,,
0,2021-01-22,2320485,0.0,0.002588252024899967,0.00025727380267487186,0.0,0.0,0.0,,0.004995004995004995,0.008375209380234505,,,
0,2021-01-23,2320485,0.0,0.0006813230854756657,0.0,0.0,0.0,0.0,,0.025932953826691967,,,,
0,2021-01-24,2320485,0.0,0.0004214636164422524,0.0,0.0,0.0,0.0,,0.02044989775051125,,,,
0,2021-01-25,2320485,0.0,0.005603138998959269,0.0009079998362411306,0.0,0.0,0.0,,0.003999384710044608,0.0028476506881822496,,,
0,2021-01-26,2320485,0.0,0.0044969047418966296,0.000433530059448779,0.0,0.0,0.0,,0.0037374221370388115,0.0009940357852882703,,,
0,2021-01-27,2320485,0.0,0.003973738248685081,0.0003632861233750703,0.0,0.0,0.0,,0.004771716733542999,0.0011862396204033216,,,
0,2021-01-28,2320485,0.0,0.003558738798139182,0.0003908665645328455,0.0,0.0,0.0,,0.0042383143618309515,0.002205071664829107,,,
0,2021-01-29,2320485,0.0,0.0034561740325837055,0.0003313962382863927,0.0,0.0,0.0,,0.004114713216957606,0.0039011703511053317,,,
0,2021-01-30,2320485,0.0,0.0008873145053727992,0.0,0.0,0.0,0.0,,0.022826614861583293,,,,
0,2021-01-31,2320485,0.0,0.0005175642161013754,0.0,0.0,0.0,0.0,,0.014154870940882597,,,,
0,2021-02-01,2320485,0.0,0.006736091808393504,0.0008562865090703021,0.0,0.0,0.0,,0.003838526006013691,0.003019627579265224,,,
0,2021-02-02,2320485,0.0,0.005570818169477501,0.0005171332717082851,0.0,0.0,0.0,,0.004254660787499033,0.004166666666666667,,,
0,2021-02-03,2320485,0.0,0.005039032788404148,0.000694682361661463,0.0,0.0,0.0,,0.003506371333276319,0.0018610421836228288,,,
0,2021-02-04,2320485,0.0,0.0046296356149684225,0.0005559182670864065,0.0,0.0,0.0,,0.0023270967141394397,0.0031007751937984496,,,
0,2021-02-05,2320485,0.0,0.004283587267316962,0.0004942932188745025,0.0,0.0,0.0,,0.002716297786720322,0.0034873583260680036,,,
0,2021-02-06,2320485,0.0,0.0010752062607601429,0.0,0.0,0.0,0.0,,0.02124248496993988,,,,
0,2021-02-07,2320485,0.0,0.0006179742596914007,0.0,0.0,0.0,0.0,,0.013249651324965132,,,,
0,2021-02-08,2320485,0.0,0.007858701952393573,0.0016673238568661293,0.0,0.0,0.0,,0.0027418293485413467,0.002843111915223572,,,
0,2021-02-09,2320485,0.0,0.006737384641572775,0.0008308607898779781,0.0,0.0,0.0,,0.0029423052321862608,0.001037344398340249,,,
0,2021-02-10,2320485,0.0,0.006076315942572351,0.0008653363413251971,0.0,0.0,0.0,,0.0022695035460992908,0.00049800796812749,,,
0,2021-02-11,2320485,0.0,0.005703549042549294,0.0007700976304522546,0.0,0.0,0.0,,0.00219115980355119,0.003357582540570789,,,
0,2021-02-12,2320485,0.0,0.005182968215696288,0.0006920966953029216,0.0,0.0,0.0,,0.0020786563565311383,0.0024906600249066002,,,
0,2021-02-13,2320485,0.0,0.001276888236726374,0.0,0.0,0.0,0.0,,0.01282483968950388,,,,
0,2021-02-14,2320485,0.0,0.0007119201373850725,0.0,0.0,0.0,0.0,,0.009079903147699757,,,,
0,2021-02-15,2320485,0.0,0.008964505265063122,0.0017806622322488618,0.0,0.0,0.0,,0.0022113258340544176,0.001452081316553727,,,
0,2021-02-16,2320485,0.0,0.007832414344415069,0.0009743652727770272,0.0,0.0,0.0,,0.0021458046767537826,0.0017691287041132243,,,
0,2021-02-17,2320485,0.0,0.007172638478593915,0.0009894483265351856,0.0,0.0,0.0,,0.002403268445085316,0.003048780487804878,,,
0,2021-02-18,2320485,0.0,0.006698599646194653,0.000807158848258015,0.0,0.0,0.0,,0.002251672671127123,0.002135611318739989,,,
0,2021-02-19,2320485,0.0,0.006186637707203451,0.0007683738528798936,0.0,0.0,0.0,,0.002438005015324603,0.0028042624789680315,,,
0,2021-02-20,2320485,0.0,0.0014768464351202443,0.0,0.0,0.0,0.0,,0.016049022468631456,,,,
0,2021-02-21,2320485,0.0,0.0008058660150787443,0.0,0.0,0.0,0.0,,0.0074866310160427805,,,,
0,2021-02-22,2320485,0.0,0.010144000068951104,0.00473435510248935,0.0,0.0,0.0,,0.0021666171035303115,0.0015474239941744039,,,
0,2021-02-23,2320485,0.0,0.008895123217775594,0.0029097365421452844,0.0,0.0,0.0,,0.001937890606075287,0.0013329383886255925,,,
0,2021-02-24,2320485,0.0,0.008206043133224305,0.0014863272117682294,0.0,0.0,0.0,,0.0016804957462451422,0.002319512902290519,,,
0,2021-02-25,2320485,0.0,0.00767167208579241,0.0013514416167309852,0.0,0.0,0.0,,0.0026401527918211436,0.001913265306122449,,,
0,2021-02-26,2320485,0.0,0.007189445309924434,0.0011609641949851001,0.0,0.0,0.0,,0.0027572978481088532,0.0007423904974016332,,,
0,2021-02-27,2320485,0.0,0.001644914748425437,0.0,0.0,0.0,0.0,,0.01729106628242075,,,,
0,2021-02-28,2320485,0.0,0.0009273923339301913,0.0,0.0,0.0,0.0,,0.008828996282527882,,,,
0,2021-03-01,2320485,2.9447866861166237e-06,0.011290743098964225,0.0038931516471772064,2.082897899936148e-06,1.0055369172105543e-06,0.0,0.3095238095238095,0.001984732824427481,0.002213858755811379,0.2333333333333333,0.4666666666666666,
0,2021-03-02,2320485,0.0006407065764269104,0.010001465210936505,0.004042258407186429,4.848124422265173e-06,1.5801294413308713e-06,0.0006352479474477676,0.002397680383628861,0.0022818271838808283,0.0014912654452492544,0.12666666666666665,0.4074074074074074,0.0006752194463200541
0,2021-03-03,2320485,7.146494518746441e-06,0.009272307297827825,0.004310736764081647,6.2846057325659645e-06,1.5442174085733515e-06,0.0,0.18809523809523807,0.0017311892921875727,0.0010996700989703088,0.14784946236559138,0.39814814814814814,
0,2021-03-04,2320485,0.0010072606947829155,0.008677496299265022,0.002980411422612083,6.607814027383643e-06,3.160258882661742e-06,0.0009993600475762608,0.00273340433084842,0.002380952380952381,0.0012998266897746968,0.15238095238095237,0.4074074074074074,0.0007517182130584193
0,2021-03-05,2320485,9.049832254894989e-06,0.008049610318532548,0.0029101674865383747,7.32605468253404e-06,2.1547219654511876e-06,0.0,0.1511627906976744,0.0024091225440334065,0.0019250703391085443,0.07142857142857142,0.4545454545454545,
0,2021-03-06,2320485,0.0015476290516853164,0.001860530593101586,0.0,1.2461475366859367e-05,3.914411570569659e-06,0.0015334797107788534,0.0024448461253244345,0.017337031900138695,,0.12830687830687829,0.4128787878787879,0.0005966587112171838
0,2021-03-07,2320485,0.001338513284938278,0.0010086971760932162,0.0,1.1132730154831136e-05,4.093971734357258e-06,0.0013251540087524806,0.0029757117580826767,0.005550811272416738,,0.17857142857142858,0.41304347826086957,0.00048772557307754836
0,2021-03-08,2320485,1.6232238806398948e-05,0.012367673137296729,0.007188583421138254,1.3862044644402638e-05,4.3812679964174155e-06,0.0,0.2333333333333333,0.0026133314749642845,0.0021581439961632994,0.19082125603864733,0.4066666666666666,
0,2021-03-09,2320485,0.0018882187703576354,0.010980606784070287,0.005004269940694871,2.108036322866412e-05,4.991772553295253e-06,0.0018643731806066428,0.002956623592533817,0.0020348268440618274,0.0021468441391155,0.1246031746031746,0.42901234567901236,0.0006030323914541695
0,2021-03-10,2320485,2.477930260268867e-05,0.010295261550925775,0.005438518240798798,2.0254386475241166e-05,6.679638092898684e-06,0.0,0.18333333333333332,0.0023440770196735037,0.0016640253565768622,0.11616161616161616,0.4305555555555556,
0,2021-03-11,2320485,0.0028075668089501387,0.00965929536282285,0.005803959086139323,2.3306909259630357e-05,5.997309470505808e-06,0.0027821051777250565,0.002157641487817918,0.0023239781167993597,0.0013325436778205508,0.1403133903133903,0.3976190476190476,0.0003983858945691006
0,2021-03-12,2320485,3.361366266103851e-05,0.009007599704372145,0.004501932426482683,2.995063531977152e-05,7.254230617019002e-06,0.0,0.1706827309236948,0.002104860313815538,0.0018185298621745788,0.13310961968680088,0.4007936507936507,
0,2021-03-13,2320485,0.0031086173795564264,0.0020474168115717194,0.0,3.275177387485806e-05,8.475239730774673e-06,0.003074285476240238,0.003101365061796716,0.016118903077245134,,0.14781746031746032,0.401360544217687,0.0007464427338465127
0,2021-03-14,2320485,0.002336867795597328,0.0010821013710495865,0.0,2.2480932506207402e-05,9.552600713500262e-06,0.002310723835749854,0.003236990672557682,0.013486711622372074,,0.17090395480225987,0.3958333333333333,0.00041930674617964963
0,2021-03-15,2320485,3.6522537314397626e-05,0.013378489123322637,0.016399732527180022,3.048931581113431e-05,1.0163105270378102e-05,0.0,0.2129120879120879,0.002498819032895302,0.001690402368315028,0.16071428571428573,0.4137426900584795,
0,2021-03-16,2320485,0.0031857923379523356,0.01194832833078716,0.012838695358944347,3.372139875931109e-05,9.696248844530343e-06,0.003147510111032819,0.002815202091292982,0.0027279253409906675,0.0017390141127683768,0.10157790927021695,0.4326923076923076,0.0006334125098970704
0,2021-03-17,2320485,5.5160882315550395e-05,0.011173957168436771,0.00718369938468323,5.128238277773826e-05,7.900647206654356e-06,0.0,0.15609452736318405,0.002853727199105318,0.002399088346428357,0.1313333333333333,0.39855072463768104,
0,2021-03-18,2320485,0.004499562232320682,0.01382839506970884,0.00775082220598999,4.546463347102005e-05,1.192279487549657e-05,0.004450111363213577,0.002816143781543183,0.0027736495551840155,0.0015458510462099044,0.12608695652173912,0.4129353233830846,0.0006920775126814202
0,2021-03-19,2320485,5.699239598618391e-05,0.01394015331565025,0.00783801662152524,4.90199247140145e-05,1.2964243825464642e-05,0.0,0.18495203836930452,0.0027897990726429675,0.002162360271211288,0.13658367911479943,0.4178240740740741,
0,2021-03-20,2320485,0.004657144232060683,0.003323874103904999,0.0,5.300616035009919e-05,1.2425563334101845e-05,0.004601336933155497,0.002946244499830764,0.013508297954457738,,0.12577447335811645,0.400462962962963,0.0007244683337228324
0,2021-03-21,2320485,0.0037513350298177595,0.0017816677691660733,0.0,5.1102822613950664e-05,1.4257077004735361e-05,0.0036949531383884517,0.0037976497563771854,0.014652894547201537,,0.14308785529715762,0.40345528455284557,0.0007426175082998427
0,2021-03-22,2320485,7.071079249955652e-05,0.02387844926096628,0.013939327338896825,6.123001585157124e-05,1.648362303570159e-05,0.0,0.19668587896253603,0.0033250320321946115,0.002133053048101892,0.15264026402640263,0.4112903225806453,
0,2021-03-23,2320485,0.005502118450812366,0.018488807296750457,0.01626524196450311,8.363912429226369e-05,2.0218474442483654e-05,0.005409285846134178,0.003598396989845884,0.0029120155307494973,0.0020684179125429916,0.10905103668261562,0.43441358024691357,0.0005835529852997102
0,2021-03-24,2320485,9.936859464005736e-05,0.01682590061991351,0.01446687510010479,8.974416986104202e-05,1.885381719769791e-05,0.0,0.15627130197682343,0.0026951934649560826,0.00195074008994252,0.1218093093093093,0.3977272727272728,
0,2021-03-25,2320485,0.007629547271367845,0.018581747637526923,0.010064849948753528,8.90259292058917e-05,2.1188099326936688e-05,0.007534200824396633,0.002995680646509683,0.0033053503213852733,0.002301597372019907,0.11710719530102791,0.4131652661064426,0.0007128539566923577
0,2021-03-26,2320485,0.00011800693964121016,0.01855115058561752,0.0101602323077575,0.00010443219125886765,2.39174138165082e-05,0.0,0.1623414071510957,0.0030659884328618214,0.002473428312980552,0.12103559870550161,0.4111111111111111,
0,2021-03-27,2320485,0.008351881898252596,0.00452488021541474,0.0,0.0001056172883398659,2.7077672699169946e-05,0.008238256226607803,0.0033169627934483558,0.014149175412293854,,0.13302180685358253,0.40800865800865804,0.0006259617641689053
0,2021-03-28,2320485,0.006121601015879589,0.002363299051706862,0.0,9.778846519872646e-05,2.6682640338837218e-05,0.006015588695179389,0.004321594513301265,0.01329723225030084,,0.14134808853118713,0.40205627705627706,0.0007538916303129991
0,2021-03-29,2320485,0.00012034122177044885,0.03226936753882629,0.005031563085590584,0.0001007332518848431,3.0058371418044072e-05,0.0,0.18576683644595357,0.00327921022997868,0.003110996946085566,0.12834672021419008,0.42272727272727273,
0,2021-03-30,2320485,0.008403882521685481,0.02540478247722637,0.0036757042888304232,0.00013255131290800556,2.801138555086546e-05,0.008262281376522579,0.003622178879910839,0.002985012141003098,0.0020850225877447007,0.12606516290726816,0.4140127388535032,0.0005649353439017055
0,2021-03-31,2320485,0.00016817604940346512,0.022266358110481218,0.004667127777167273,0.00014555146876622771,3.329045436622085e-05,0.0,0.17456896551724138,0.0031879486832175545,0.001661436219309581,0.1262376237623762,0.42916666666666664,
0,2021-04-01,2320485,0.010983443834658132,0.023438562771719428,0.0027126513063720145,0.00012105946242559926,2.7400880993987633e-05,0.010855525173975847,0.0029262135796969523,0.0032600792033988957,0.0027976375505129004,0.13802931596091206,0.4024261603375527,0.0006812389727504411
0,2021-04-02,2320485,0.00015844388852617728,0.02207318728627852,0.0047870739665773895,0.00014055969621293245,2.987881125425649e-05,0.0,0.14561631944444445,0.0031719695490923286,0.002070393374741201,0.10267639902676398,0.41516966067864275,
0,2021-04-03,2320485,0.010126668921942321,0.005614573390189269,0.0,0.0001319192611314732,2.992908810011701e-05,0.009980722420815756,0.003269684510942511,0.015366536653665365,,0.12799079754601225,0.42347560975609766,0.0006012692266322469
0,2021-04-04,2320485,0.0065118570758555564,0.0029559912403369667,0.0,0.00010414489499680747,3.0309755647346715e-05,0.006392198182707501,0.004097504097504097,0.009347138337647398,,0.12580437580437578,0.42369477911646586,0.0004821979254275301
0,2021-04-05,2320485,0.00012425563334101858,0.03907013691821609,0.004906445563463385,0.00010831069079667983,2.729314489571507e-05,0.0,0.18883415435139572,0.003025557320157638,0.0031904929165203133,0.14579439252336449,0.4112554112554113,
0,2021-04-06,2320485,0.008309613435696996,0.031242462962124993,0.001567201109538165,0.00013718396513372557,2.4276534144083398e-05,0.008167114489715155,0.0034811879500617833,0.0029716536004645764,0.002176278563656148,0.11894379844961239,0.4111922141119221,0.0005811885740061242
0,2021-04-07,2320485,0.00015521180557800056,0.04358284295452602,0.002207584477670257,0.00013862044644402644,2.7652265223290266e-05,0.0,0.1576158940397351,0.0028900686432495317,0.00234192037470726,0.1187315634218289,0.41397849462365593,
0,2021-04-08,2320485,0.01235219505117823,0.028429006579802622,0.0015754967891051523,0.0001617837075726265,3.3865046890341174e-05,0.012181469247448984,0.0028777372367958403,0.002867453282223287,0.004287245444801715,0.1074642126789366,0.4114310645724258,0.0006125408604225508
0,2021-04-09,2320485,0.00017848280280487332,0.014237612682980781,0.0016239421212950454,0.0001601676660985382,3.217718135073773e-05,0.0,0.16051518646674354,0.0025869111373332124,0.0018572565667285751,0.12361466325660699,0.4102564102564102,
0,2021-04-10,2320485,0.012437881161337675,0.004144320404283302,0.0,0.0001472034222730737,3.878499537812138e-05,0.012274876444651289,0.0033810625949979274,0.023558261457804836,,0.13832429990966574,0.4205607476635514,0.000665417549512319
0,2021-04-11,2320485,0.009541324335214407,0.0035900540907037376,0.0,0.00016749372078107217,4.295079117799364e-05,0.00935515635739942,0.004652263049992114,0.009252669039145907,,0.1442845723421263,0.4187675070028011,0.0006094055421409681
0,2021-04-12,2320485,0.00019162660679412555,0.055619263501667356,0.030292158751295532,0.000166919128256952,4.259167085041846e-05,0.0,0.18329831932773108,0.0025976708756164954,0.002036191586902002,0.13998407009159697,0.4084022038567493,
0,2021-04-13,2320485,0.011972992714885033,0.06730354502040164,0.01057675442849232,0.00026035505508546704,3.9424229561205224e-05,0.011707530968741445,0.003533422545083795,0.0024919588947477315,0.0019095765229322356,0.09078254326561323,0.4084077380952381,0.0005390779662624323
0,2021-04-14,2320485,0.0002928985391703317,0.028598116342057823,0.002116798858859247,0.0002686220050262483,3.943141196775672e-05,0.0,0.12968197879858656,0.0022515060240963854,0.0023053973420124763,0.09767025089605734,0.4159090909090909,
0,2021-04-15,2320485,0.015541679146098051,0.01348725948813861,0.02223612017889939,0.0001736274959760565,3.9711525823265375e-05,0.015352889589891769,0.003012012504671023,0.0028526348687858533,0.0018097740680629618,0.1382950191570881,0.42860465116279073,0.0005292689904666981
0,2021-04-16,2320485,0.0002610086540816538,0.008219186937213558,0.011432882924618483,0.00022717951922407009,4.862489235368178e-05,0.0,0.15554673020916068,0.0029599748533109807,0.0016012357772586844,0.10647307924984875,0.43231162196679435,
0,2021-04-17,2320485,0.016901208152606012,0.00821297415554651,0.0,0.00019945542993526482,4.661381851926068e-05,0.016689578543565953,0.003246340719658467,0.014817388022575607,,0.154820664692333,0.4051186017478152,0.0005482314974551759
0,2021-04-18,2320485,0.012245572225921151,0.0062850366769590625,0.0,0.00022703587109304015,4.625469819168547e-05,0.012001729523497592,0.00425065731814198,0.006135931026760722,,0.12044444444444445,0.4160206718346253,0.000775485125598764
0,2021-04-19,2320485,0.00024391452648907442,0.1000135029243169,0.03789760904868306,0.0002161186131347539,4.431544842277941e-05,0.0,0.1662581699346405,0.0020942370788372207,0.0017104605173432741,0.12694063926940638,0.41298527443105754,
0,2021-04-20,2320485,0.014769103585385529,0.041870693698371965,0.011549417470916635,0.0003753453839750456,4.4164617885197826e-05,0.014388579686286845,0.0033678683737646,0.00208238932997104,0.0009011452682338758,0.07593667546174143,0.42174211248285315,0.00045257347112321813
0,2021-04-21,2320485,0.0003050368062423734,0.02155526394984958,0.002095682583597825,0.00027788730947768826,4.0796069212542456e-05,0.0,0.13432835820895522,0.0023899873510418745,0.0023970960893089513,0.10022271714922049,0.42261904761904756,
0,2021-04-22,2320485,0.019016441246837053,0.012868121678585875,0.026745091363802563,0.0001854641019729351,3.9948545239465005e-05,0.018817488585360382,0.0025715631513748877,0.0014662562977409393,0.001424936386768448,0.14247138769670956,0.41200000000000003,0.0004905544371089343
0,2021-04-23,2320485,0.00031818061023162564,0.07719417133343533,0.01323871949183036,0.0002925394188427566,4.251984678490342e-05,0.0,0.14163498098859315,0.0018854326498349376,0.0013305800353376042,0.11240575736806031,0.4111111111111111,
0,2021-04-24,2320485,0.019992156812045758,0.011891371846833736,0.0,0.0003318990067449984,4.61110500606554e-05,0.019655625153075038,0.0027019705135882736,0.011264148764148763,,0.08910490076954233,0.41960784313725485,0.0004415695576325343
0,2021-04-25,2320485,0.014751801168002952,0.005073903372211702,0.0,0.00024908585920615725,4.5536457536535086e-05,0.014484507908188735,0.0033139053211435877,0.006349399545602077,,0.10947712418300654,0.42607526881720426,0.0004010978975065286
0,2021-04-26,2320485,0.00025896166821447517,0.06158978259573605,0.03760711661570748,0.00022692813499476745,4.6793378683048254e-05,0.0,0.16802430824928885,0.0016167423166856666,0.0009210265102925904,0.12478070175438596,0.42415364583333326,
0,2021-04-27,2320485,0.01795351690127998,0.0844199739853235,0.011949764812097462,0.00036854364497077155,3.4166707965504334e-05,0.017584305292499918,0.0026687022314398736,0.001430601320682309,0.0008419255876179272,0.08166043780032034,0.41293402777777777,0.0003828757262281641
0,2021-04-28,2320485,0.0004234387782439164,0.02898826466593552,0.0020176457364157355,0.0003988031237722578,3.587612072476227e-05,0.0,0.10351787773933102,0.0015374559931074434,0.0011894617241869053,0.07983744100681699,0.4269230769230769,
0,2021-04-29,2320485,0.022257020981964255,0.05270011800693966,0.027300435038364858,0.00020545273940577067,4.004191652463455e-05,0.022039429975486434,0.0022005054436084444,0.0015837910529982663,0.0011212583242951528,0.1395955642530985,0.41480654761904756,0.00029686215889162827
0,2021-04-30,2320485,0.0004050518174720664,0.07951656657983139,0.012430626930720655,0.00038127805178658823,3.5876120724762266e-05,0.0,0.09512174211248285,0.0014575205895101865,0.0006262409382647642,0.07097921225382932,0.4121287128712871,
0,2021-05-01,2320485,0.022292660083272818,0.012231940018286409,0.0,0.0003359714312597008,4.149276264803837e-05,0.021949412874176448,0.0022751929027205377,0.009365413119161697,,0.08978331308221953,0.42045123726346434,0.0002734191579276882
0,2021-05-02,2320485,0.01634683410292819,0.006842750545683335,0.0,0.0002501273081561253,4.014965262290712e-05,0.016081695565079424,0.0029889077339083255,0.00412280701754386,,0.11425061425061425,0.4333333333333333,0.0003264172972202169
0,2021-05-03,2320485,0.0002648512415867085,0.12379150622966037,0.07502501273081563,0.00024079017963917005,3.70253057730029e-05,0.0,0.15042006424511986,0.0009709920476099331,0.0007352701986425486,0.11919232847109669,0.4110845295055821,
0,2021-05-04,2320485,0.019206164515895015,0.0408854327148563,0.042804485556539505,0.0005219239368781382,2.9713615903571902e-05,0.018694848993493454,0.002137569092419165,0.0011272859981347064,0.000747539651051394,0.05126566416040101,0.4204268292682927,0.0002119509421881727
0,2021-05-05,2320485,0.0003717254510730878,0.01949330276501106,0.00709212370115156,0.0003510401202047564,2.8334593845683135e-05,0.0,0.09094754653130288,0.0011470761525997938,0.0011419678227827634,0.06757159904534606,0.43543046357615894,
0,2021-05-06,2320485,0.02212170444253392,0.09727140375108365,0.03367676010259351,0.0001464851816179232,2.969925109046889e-05,0.02196387105856462,0.0016096110575377692,0.0010157356308148385,0.0007221204656940146,0.13326493388052893,0.4254115226337448,0.00017809900361702885
0,2021-05-07,2320485,0.00043446377230047466,0.0563057579198601,0.045170082978342886,0.0004165077559217147,2.5928487650929314e-05,0.0,0.07445165276490577,0.0009051873610346163,0.000722256615394384,0.05737704918032786,0.42074592074592077,
0,2021-05-08,2320485,0.022318861502372712,0.010658296290071544,0.0,0.00033272498349842133,2.406106194753828e-05,0.02199285206899995,0.00160973279077001,0.008823529411764706,,0.06746765249537892,0.4294871794871795,0.0002034227091348188
0,2021-05-09,2320485,0.015849129240941714,0.008364020165324636,0.0,0.0001865270981425576,2.987881125425649e-05,0.01564827324172891,0.0020909341615693083,0.0023999390491670053,,0.09789823008849557,0.44444444444444453,0.00018892293318311098
0,2021-05-10,2320485,0.00021777056664159971,0.12797755641600783,0.06891080959368405,0.00020189744816277602,2.485112666820372e-05,0.0,0.11814159292035398,0.0006979369343288473,0.0004864218516944563,0.09162717219589257,0.4061032863849765,
0,2021-05-11,2320485,0.019123667394244443,0.04077282694494181,0.043196120638573414,0.0005121845935942989,1.9148295866309558e-05,0.01863282173051466,0.0014445586388032428,0.0006202916755303883,0.00042619348424255665,0.0368081880212282,0.40764525993883793,0.00012569213123284558
0,2021-05-12,2320485,0.0003191502351160787,0.019624309860510492,0.0067738712668544195,0.0003044263016854956,1.914111345975806e-05,0.0,0.07080861349154031,0.0007444068887815869,0.0008256065032389179,0.050587016574585635,0.44416666666666665,
0,2021-05-13,2320485,0.022323996923057025,0.09602654904757696,0.03280600104432191,0.00011491850482406344,1.9895266147665977e-05,0.02220168053948491,0.0011164198120719858,0.0006512657954310053,0.0004569753405759613,0.11900584795321636,0.43146417445482865,0.00013613679024684002
0,2021-05-14,2320485,0.00039072291640181563,0.058988745887174385,0.02896061240071225,0.0003789437696573491,1.630406287191399e-05,0.0,0.05439330543933055,0.0005463962187921358,0.00024763263203771943,0.041285227068748875,0.4348659003831419,
0,2021-05-15,2320485,0.022647506878949866,0.011150880096186793,0.0,0.0002705037955427421,1.793446915910539e-05,0.022381973308740748,0.001056618441760367,0.006029746413708998,,0.05983003551496702,0.40404530744336575,0.00010985847925161908
0,2021-05-16,2320485,0.015961677551603794,0.008295248622593988,0.0,0.00016325610091568485,1.6878655396034305e-05,0.01579892421914671,0.0012317591944429487,0.002570519040566535,,0.07029620358781809,0.43040293040293043,0.00012015524965086964
0,2021-05-17,2320485,0.00017033077136891636,0.13114751154751414,0.07409920052632676,0.000160562698458871,1.5190789856430873e-05,0.0,0.09481776765375854,0.0004112049235082185,0.00031825289334023126,0.07290413156839148,0.4098837209302326,
0,2021-05-18,2320485,0.018754139759576127,0.0418951569750864,0.04140938927278853,0.00046773267944704106,1.0680238542086387e-05,0.018305742118565744,0.0009870544849698523,0.0004371735579024873,0.00022678784138455054,0.029376398210290828,0.40628415300546444,6.579931209810079e-05
0,2021-05-19,2320485,0.0003023074917528018,0.01993243510157001,0.007221155634849327,0.00029526873333232787,9.839896975560423e-06,0.0,0.04606481481481481,0.0004447469443904266,0.0006700416914830256,0.03553660270078181,0.430817610062893,
0,2021-05-20,2320485,0.02196291579849327,0.10335631703429811,0.03373267513759696,8.36534891053667e-05,8.956460969725438e-06,0.0218797076185941,0.0005974833619388394,0.0003660926345236364,0.00030921847120716383,0.09637161084529505,0.407516339869281,7.33349557881074e-05
0,2021-05-21,2320485,0.00035524182803738617,0.05808473228656935,0.0434354240600564,0.00034863401401000253,1.019901730313562e-05,0.0,0.036020583190394515,0.00037389161222063194,0.00026011217027685843,0.027761599689380696,0.4080459770114942,
0,2021-05-22,2320485,0.0218733368239829,0.01109419654368232,0.0,0.00027009439836930653,1.0055369172105538e-05,0.02161843321547003,0.0006020508994771318,0.00461768129143262,,0.029315137730603992,0.4166666666666667,7.946125270664892e-05
0,2021-05-23,2320485,0.015595626201706396,0.008140503673441832,0.0,0.00013959007132847948,1.3502924316827439e-05,0.01545470738516589,0.0007923930269413631,0.0012843208719497377,,0.04793510324483776,0.44131455399061026,2.781563795165642e-05
0,2021-05-24,2320485,0.00014246303394908105,0.12850514008924865,0.0726129810506568,0.00013326955356315602,1.2748771628919525e-05,0.0,0.0799039780521262,0.0002847183104888102,0.00025707195048398735,0.05381438289601555,0.42261904761904756,
0,2021-05-25,2320485,0.019323955983339688,0.046886283111792014,0.018962609109733523,0.00044672414028389183,4.431544842277944e-06,0.01890285148722501,0.0004945805270759155,0.0002581886889882524,0.00024251347898577398,0.015394402035623408,0.4284722222222222,5.244193015538891e-05
0,2021-05-26,2320485,0.00021759100647781232,0.02113394398153835,0.0059751517462944175,0.00021285061815381969,6.859198256686282e-06,0.0,0.03747582205029013,0.0002445735249159278,0.00040225744476464937,0.027420948616600792,0.4301801801801802,
0,2021-05-27,2320485,0.022771927707641585,0.10156892488711057,0.03142816408351415,7.904238409930109e-05,5.74592524120317e-06,0.022695075957540493,0.0004168030040979136,0.00023529146554177624,0.0003163043138096452,0.07869198312236286,0.40404040404040403,4.4561607595174215e-05
0,2021-05-28,2320485,0.0003794106260831969,0.06186512015088798,0.026897322470661702,0.0003758194228074449,6.715550125656204e-06,0.0,0.02373873873873874,0.00023037249549700105,0.00018924552341047086,0.01941262047645026,0.3895833333333333,
0,2021-05-29,2320485,0.022671948608444643,0.011463767272789959,0.0,0.0002079665816987969,5.4945410119005285e-06,0.022475581613326523,0.00042073987066787915,0.0031228186193467795,,0.028191137566137565,0.45535714285714285,6.13143243002204e-05
0,2021-05-30,2320485,0.015542584129323534,0.008612280047777372,0.0,0.00011642681019987922,6.248693699808446e-06,0.015427521976368444,0.0004771982239926967,0.0007890324489594634,,0.038461538461538464,0.4393939393939394,3.483932105131135e-05
0,2021-05-31,2320485,0.00010453992735714028,0.1376258986088397,0.051524824910884254,0.00010137966847447854,5.063596618810292e-06,0.0,0.05214240705734089,0.00019985326700083385,0.00014701783723522854,0.03939688715953307,0.4051724137931034,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_17.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014522826047141008,0.0,0.0,0.0,0.0,,0.017804154302670624,,,,
0,2021-01-03,2320485,0.0,0.00011290743098964226,0.0,0.0,0.0,0.0,,0.003816793893129771,,,,
0,2021-01-04,2320485,0.0,0.0016246603619501957,5.085143838464804e-05,0.0,0.0,0.0,,0.007957559681697613,0.00847457627118644,,,
0,2021-01-05,2320485,0.0,0.0010545209298918113,2.5856663585414256e-05,0.0,0.0,0.0,,0.008173273395995096,0.016666666666666666,,,
0,2021-01-06,2320485,0.0,0.0009045522810964087,3.0166107516316632e-05,0.0,0.0,0.0,,0.011910433539780848,0.014285714285714285,,,
0,2021-01-07,2320485,0.0,0.0008821431726557164,0.00013316181746488343,0.0,0.0,0.0,,0.006839276990718124,0.003236245954692557,,,
0,2021-01-08,2320485,0.0,0.0008437891216706852,5.085143838464804e-05,0.0,0.0,0.0,,0.008171603677221655,0.01694915254237288,,,
0,2021-01-09,2320485,0.0,0.00032407018360385866,0.0,0.0,0.0,0.0,,0.04654255319148936,,,,
0,2021-01-10,2320485,0.0,0.0002141793633658481,0.0,0.0,0.0,0.0,,0.03219315895372234,,,,
0,2021-01-11,2320485,0.0,0.003116158906435508,0.0005679847100929331,0.0,0.0,0.0,,0.006914672935970129,0.005311077389984826,,,
0,2021-01-12,2320485,0.0,0.00219436884961549,0.00015772564787102695,0.0,0.0,0.0,,0.0056952081696779264,0.00273224043715847,,,
0,2021-01-13,2320485,0.0,0.0018534918346811119,0.00014652109365068079,0.0,0.0,0.0,,0.006975122064636131,0.014705882352941176,,,
0,2021-01-14,2320485,0.0,0.00175911501259435,0.00021935069608293095,0.0,0.0,0.0,,0.006369426751592357,0.003929273084479371,,,
0,2021-01-15,2320485,0.0,0.0016699095232246706,0.00014609014925759056,0.0,0.0,0.0,,0.005161290322580645,0.0029498525073746312,,,
0,2021-01-16,2320485,0.0,0.000531354436680263,0.0,0.0,0.0,0.0,,0.038929440389294405,,,,
0,2021-01-17,2320485,0.0,0.000313727518169693,0.0,0.0,0.0,0.0,,0.02197802197802198,,,,
0,2021-01-18,2320485,0.0,0.004419765695533477,0.0007248484691777797,0.0,0.0,0.0,,0.0055577223088923555,0.004161712247324614,,,
0,2021-01-19,2320485,0.0,0.0033622281548900336,0.0003020920195562566,0.0,0.0,0.0,,0.0055114073314534735,0.0028530670470756064,,,
0,2021-01-20,2320485,0.0,0.002876122879484246,0.00026632363492976686,0.0,0.0,0.0,,0.004045549895115373,0.003236245954692557,,,
0,2021-01-21,2320485,0.0,0.002674009959124924,0.0003115727962042418,0.0,0.0,0.0,,0.004995970991136181,0.0027662517289073307,,,
0,2021-01-22,2320485,0.0,0.00250335597946119,0.0002473620816337964,0.0,0.0,0.0,,0.004475813393010846,0.003484320557491289,,,
0,2021-01-23,2320485,0.0,0.0006903729177305607,0.0,0.0,0.0,0.0,,0.03682896379525593,,,,
0,2021-01-24,2320485,0.0,0.00042663494915933523,0.0,0.0,0.0,0.0,,0.01616161616161616,,,,
0,2021-01-25,2320485,0.0,0.005618222052717428,0.0008782646731179042,0.0,0.0,0.0,,0.004602285801948301,0.005888125613346418,,,
0,2021-01-26,2320485,0.0,0.004512418740047878,0.0004430108360967643,0.0,0.0,0.0,,0.0043930856651704705,0.0029182879377431907,,,
0,2021-01-27,2320485,0.0,0.003972876359898901,0.00037405973320232626,0.0,0.0,0.0,,0.004013450482698774,0.002304147465437788,,,
0,2021-01-28,2320485,0.0,0.0036315684005714323,0.0004111209510080867,0.0,0.0,0.0,,0.004271982912068352,0.0010482180293501049,,,
0,2021-01-29,2320485,0.0,0.0033742945978965603,0.00032794868314167083,0.0,0.0,0.0,,0.0034482758620689655,0.005256241787122208,,,
0,2021-01-30,2320485,0.0,0.000876109951152453,0.0,0.0,0.0,0.0,,0.029021151008362025,,,,
0,2021-01-31,2320485,0.0,0.0005141166609566535,0.0,0.0,0.0,0.0,,0.01592623637887678,,,,
0,2021-02-01,2320485,0.0,0.006741263141110587,0.0008502532875670388,0.0,0.0,0.0,,0.0038355814102154317,0.002534211860111505,,,
0,2021-02-02,2320485,0.0,0.005672951990639888,0.0005033430511293975,0.0,0.0,0.0,,0.003342449103615922,0.0017123287671232876,,,
0,2021-02-03,2320485,0.0,0.004990336071984952,0.0006899419733374704,0.0,0.0,0.0,,0.0038860103626943004,0.0006246096189881324,,,
0,2021-02-04,2320485,0.0,0.004615845394389535,0.0005834987082441817,0.0,0.0,0.0,,0.0034543926804219962,0.0022156573116691287,,,
0,2021-02-05,2320485,0.0,0.004306427320150744,0.000495155107660683,0.0,0.0,0.0,,0.003802661863304313,0.0008703220191470844,,,
0,2021-02-06,2320485,0.0,0.0010851179818012183,0.0,0.0,0.0,0.0,,0.021048451151707705,,,,
0,2021-02-07,2320485,0.0,0.0005972889288230693,0.0,0.0,0.0,0.0,,0.021645021645021644,,,,
0,2021-02-08,2320485,0.0,0.007855685341641942,0.001657843080218144,0.0,0.0,0.0,,0.0028525975094629437,0.002079542500649857,,,
0,2021-02-09,2320485,0.0,0.006739970307931316,0.0008278441791263465,0.0,0.0,0.0,,0.0036445012787723785,0.0031233732431025507,,,
0,2021-02-10,2320485,0.0,0.006055630611704018,0.0008463747880292266,0.0,0.0,0.0,,0.0034870481070310277,0.0005091649694501018,,,
0,2021-02-11,2320485,0.0,0.005698808654225302,0.0007976780716100298,0.0,0.0,0.0,,0.003176043557168784,0.0021609940572663426,,,
0,2021-02-12,2320485,0.0,0.0052945828135066595,0.0007054559714887189,0.0,0.0,0.0,,0.0041510662542731565,0.0030543677458766036,,,
0,2021-02-13,2320485,0.0,0.001285938068981269,0.0,0.0,0.0,0.0,,0.02044235924932976,,,,
0,2021-02-14,2320485,0.0,0.0007033012495232678,0.0,0.0,0.0,0.0,,0.014093137254901961,,,,
0,2021-02-15,2320485,0.0,0.008900725494885768,0.0017789384546765008,0.0,0.0,0.0,,0.0026145056647622735,0.0029069767441860465,,,
0,2021-02-16,2320485,0.0,0.007824657345339443,0.0009610059965912298,0.0,0.0,0.0,,0.002753758880872391,0.0013452914798206279,,,
0,2021-02-17,2320485,0.0,0.007139024815932876,0.000993757770466088,0.0,0.0,0.0,,0.003018230109863576,0.0013009540329575022,,,
0,2021-02-18,2320485,0.0,0.006669295427464517,0.0008110373477958272,0.0,0.0,0.0,,0.0027138795554406824,0.0021253985122210413,,,
0,2021-02-19,2320485,0.0,0.006260329198421882,0.0007718214080246155,0.0,0.0,0.0,,0.003166517519102361,0.0011166945840312675,,,
0,2021-02-20,2320485,0.0,0.001460039603789725,0.0,0.0,0.0,0.0,,0.016824085005903187,,,,
0,2021-02-21,2320485,0.0,0.0008261204015539854,0.0,0.0,0.0,0.0,,0.007303077725612937,,,,
0,2021-02-22,2320485,0.0,0.010129347959586034,0.004726167159020636,0.0,0.0,0.0,,0.0027228249308657733,0.0021883833318136225,,,
0,2021-02-23,2320485,0.0,0.008891675662630872,0.0029265433734758034,0.0,0.0,0.0,,0.002471768526147434,0.0017670446178766014,,,
0,2021-02-24,2320485,0.0,0.008132351642005873,0.0014824487122304174,0.0,0.0,0.0,,0.0019076890466853903,0.0011627906976744186,,,
0,2021-02-25,2320485,0.0,0.007675981529723312,0.0013389442293313682,0.0,0.0,0.0,,0.0021333932180552435,0.002574831026713872,,,
0,2021-02-26,2320485,0.0,0.007243313359060714,0.0011609641949851001,0.0,0.0,0.0,,0.0028557829604950024,0.0011135857461024498,,,
0,2021-02-27,2320485,0.0,0.001699644686347897,0.0,0.0,0.0,0.0,,0.016987829614604464,,,,
0,2021-02-28,2320485,0.0,0.0009062760586687696,0.0,0.0,0.0,0.0,,0.007608178792201617,,,,
0,2021-03-01,2320485,2.585666358541426e-06,0.011232134661503954,0.0038978920355011992,1.5083053758158316e-06,1.5083053758158316e-06,0.0,0.38461538461538464,0.0025322283609576428,0.0018794914317302378,0.3125,0.4375,
0,2021-03-02,2320485,0.0006511210659265912,0.010032529119271758,0.0040956955119296175,5.638189142930608e-06,1.7596896051184704e-06,0.0006449441962922979,0.0018396485447556288,0.002189311010946555,0.001366982124079916,0.07183908045977011,0.4083333333333333,0.00041597337770382697
0,2021-03-03,2320485,8.618887861804752e-06,0.009179977461608242,0.004264194769627901,7.11058248598892e-06,2.801138555086544e-06,0.0,0.19767441860465115,0.0033330203736738335,0.00202122283981809,0.13888888888888887,0.40625,
0,2021-03-04,2320485,0.0009997550799365935,0.008683673168899318,0.0029687759239986466,7.792911108381795e-06,3.0525227843891825e-06,0.0009901306551575782,0.003557128557128557,0.002874275236632142,0.002754022322075663,0.18162393162393162,0.4427083333333333,0.0009207105719237435
0,2021-03-05,2320485,1.5011229692643275e-05,0.008142263363046949,0.002911029375324555,1.1779146744466493e-05,5.099508651567813e-06,0.0,0.2545045045045045,0.003281465015348788,0.0022205773501110288,0.19209039548022597,0.4226190476190476,
0,2021-03-06,2320485,0.0015420626866079006,0.0018973045146452863,0.0,1.0414489499680743e-05,3.4475551447219005e-06,0.0015297807714048288,0.002582356225572306,0.014512471655328799,,0.17628205128205127,0.42105263157894735,0.0006099849849849849
0,2021-03-07,2320485,0.001333162392057408,0.001002807602720983,0.0,1.3179716022009764e-05,4.991772553295253e-06,0.0013179356901682193,0.0034834301700021517,0.009009009009009009,,0.17034313725490194,0.4136904761904762,0.0005309589936284921
0,2021-03-08,2320485,1.985935411490845e-05,0.012312943199374269,0.007242990150765896,1.662727116673167e-05,6.069133536020848e-06,0.0,0.23416666666666663,0.002461445136604372,0.0020377201332698715,0.18725490196078431,0.4023809523809524,
0,2021-03-09,2320485,0.0018556106446138065,0.011084608030936053,0.0050022588668604505,2.2301372342419797e-05,6.571901994626125e-06,0.001830544045749058,0.0034690190651906518,0.0028306642366900617,0.0023189899510435456,0.14062499999999997,0.4121621621621622,0.0006919268701516392
0,2021-03-10,2320485,3.0776612073194474e-05,0.010198406798578745,0.005416109132358106,2.776000132156282e-05,7.290142649776522e-06,0.0,0.1759259259259259,0.003602214146877377,0.0019891788669637173,0.14328537170263786,0.384469696969697,
0,2021-03-11,2320485,0.002806848568294988,0.009599968684707428,0.005771207312264466,2.3953325849265714e-05,5.71001320844565e-06,0.002781458761135422,0.0025383617070005343,0.0032768184664936926,0.0027529761904761907,0.1290983606557377,0.4140625,0.0007321208384710235
0,2021-03-12,2320485,3.7563986264365715e-05,0.009035036497398891,0.004455534080159967,3.0237931581831674e-05,1.077360982725594e-05,0.0,0.18579234972677597,0.003147803691515238,0.002321307669987426,0.11409395973154363,0.43103448275862066,
0,2021-03-13,2320485,0.0031290872382282128,0.0020310409246342893,0.0,3.1027996302497106e-05,1.0917257958286012e-05,0.0030936061498637838,0.0033906071019473077,0.012590560596469017,,0.12997903563941302,0.41530054644808734,0.0009737775613827642
0,2021-03-14,2320485,0.002298585568677812,0.0011017811650007076,0.0,2.772408928880529e-05,8.83436005834987e-06,0.0022661929151305293,0.003729014541596455,0.012860483242400623,,0.15942028985507245,0.4270833333333333,0.0004433045185396282
0,2021-03-15,2320485,3.95391480660293e-05,0.013317187283405554,0.01642684611191195,3.566064852821716e-05,8.152031435956993e-06,0.0,0.18162393162393162,0.0030094165614988834,0.002577319587628866,0.14924670433145007,0.39409722222222215,
0,2021-03-16,2320485,0.0032417791970213118,0.01201343684617654,0.012850115385361238,4.3669031833144076e-05,1.228191520307177e-05,0.0031925078880779938,0.0035465665283176315,0.003404640310465103,0.002271816116530803,0.12954545454545452,0.4253731343283582,0.0005243545975857376
0,2021-03-17,2320485,5.4083521332824794e-05,0.011200244776415276,0.0072349817674609695,4.7906651698531394e-05,1.149185048240633e-05,0.0,0.17731829573934837,0.00282116385832628,0.0027397260273972603,0.13853727144866387,0.404040404040404,
0,2021-03-18,2320485,0.004484910122955617,0.013760269943567818,0.007716849423001369,4.445909655380949e-05,1.181505877722401e-05,0.004437398503617418,0.00288341027715641,0.0033036677454153177,0.0024139204283208713,0.13876811594202898,0.3973429951690821,0.0007861635220125786
0,2021-03-19,2320485,6.704776515828947e-05,0.013924926613761062,0.0077215179872598474,5.7351516313759115e-05,1.4257077004735356e-05,0.0,0.16280864197530864,0.0037522436095809865,0.0028272231832301023,0.10842293906810034,0.4296536796536797,
0,2021-03-20,2320485,0.004697509356880134,0.0032990229772367975,0.0,5.645371549482109e-05,1.4867581561613194e-05,0.004633801410768294,0.0030737079748611867,0.012863679530346199,,0.12202380952380952,0.42592592592592593,0.000502823547613522
0,2021-03-21,2320485,0.003705116243658832,0.0018031790767878274,0.0,6.191234447396415e-05,2.1762691851057004e-05,0.0036328253217179436,0.005568445475638051,0.010009476427386876,,0.17091295116772823,0.4139344262295082,0.0008044615536472213
0,2021-03-22,2320485,7.645671774075966e-05,0.023798185867753223,0.013923059188057668,6.20200805722367e-05,2.029029850799869e-05,0.0,0.21706989247311828,0.003410229481282971,0.002493836330063236,0.15491803278688523,0.43595679012345684,
0,2021-03-23,2320485,0.0055524671207384125,0.018645168287376706,0.016346403158535108,8.52192537335945e-05,2.1762691851057e-05,0.005457443882062017,0.0041282237790794115,0.003327526398630786,0.0027210172418304073,0.1373926619828259,0.41735537190082644,0.0007340140826772675
0,2021-03-24,2320485,0.00012084399022905419,0.016780723282704548,0.014513991687082657,0.00010920849161561778,1.9931178180423503e-05,0.0,0.14920499716070412,0.004084610710281493,0.002359960815744946,0.11366479049405878,0.40929203539823,
0,2021-03-25,2320485,0.007603417676333465,0.018407516819400546,0.010007211136177713,9.399615453953239e-05,2.306988984343074e-05,0.007502217568022781,0.00340248266607023,0.00302659336936604,0.002139022282662587,0.148643006263048,0.40250626566416037,0.0006577455205261963
0,2021-03-26,2320485,0.00013966189539399445,0.01857952109149596,0.010102593495181682,0.00012522525822547157,3.0130195483559114e-05,0.0,0.1751798561151079,0.00358992194141742,0.0029958633630432,0.14052547770700638,0.3927902621722847,
0,2021-03-27,2320485,0.008382838070489578,0.004442031155843139,0.0,0.00011509806498785105,3.19257971214351e-05,0.008253411104431473,0.0036913210189668567,0.014086298451461095,,0.12890625,0.4209280303030303,0.0006226839195674624
0,2021-03-28,2320485,0.006197519053128985,0.002418316285891381,0.0,0.00011021402853282837,2.761635319053275e-05,0.006074268956705178,0.004962829361913681,0.010561520859003696,,0.15672782874617736,0.42160087719298245,0.0006522406384284837
0,2021-03-29,2320485,0.00014587467706104535,0.032400769666686056,0.0049799934065507855,0.00012174179104799215,3.555291242994458e-05,0.0,0.185997171145686,0.0035842055565160724,0.0023360442983215088,0.126890756302521,0.4296875,
0,2021-03-30,2320485,0.008408048317485352,0.02542812529851875,0.003704649387232983,0.000142391209883566,2.689811253538235e-05,0.008256571363314135,0.0037637949523351144,0.003180981081533568,0.0017237416685819352,0.12805164319248824,0.41611111111111104,0.0005183464533058029
0,2021-03-31,2320485,0.0001567919350193313,0.022316239923981414,0.00471424436414514,0.0001373994373302707,3.1243468499042226e-05,0.0,0.16841874726237405,0.003652430233755535,0.002010233918128655,0.12394436164927967,0.4190751445086705,
0,2021-04-01,2320485,0.010951338477372905,0.02323698853185147,0.0026880515639331136,0.00013269496103903572,3.109982036801215e-05,0.010809737332210004,0.0033043354434476417,0.003092589900164777,0.002390656842765324,0.15476190476190477,0.40092592592592585,0.0005953669625460056
0,2021-04-02,2320485,0.0001695407066482508,0.021986172430907044,0.004791096114246232,0.0001492863201730097,3.443963941446149e-05,0.0,0.17505050505050504,0.003669553970369209,0.002428275924093893,0.13326493388052893,0.4140759930915371,
0,2021-04-03,2320485,0.010089629251356213,0.005597177601521523,0.0,0.0001343828265786391,3.3721398759311085e-05,0.009945298791703742,0.0034113785868209144,0.014507219083490269,,0.12046568627450979,0.4162234042553192,0.0007303314193613376
0,2021-04-04,2320485,0.006590360779463495,0.003003502859675164,0.0,0.00012461475366859373,3.505014397133932e-05,0.006448687810235079,0.004678534167970787,0.010849034329697313,,0.1223832528180354,0.4192439862542956,0.0005863456493708594
0,2021-04-05,2320485,0.00011969480518081354,0.0392746200327374,0.004853547139211558,0.00010073325188484316,2.962742702495385e-05,0.0,0.21117747440273038,0.0030664750348338397,0.002507990056818182,0.16014056224899598,0.4217791411042945,
0,2021-04-06,2320485,0.008355616749659381,0.03126526710292605,0.0015744553401551842,0.00014806531105925408,2.8981010435318502e-05,0.008197855189755594,0.003908434592505974,0.0030130584753176233,0.002435723951285521,0.11925675675675673,0.41770186335403725,0.0006523918152910272
0,2021-04-07,2320485,0.00018918458856661413,0.04342662561203081,0.002185462665491625,0.0001659854154052564,3.562473649545964e-05,0.0,0.163391557496361,0.0033519202021404667,0.0015766653527788726,0.1186056105610561,0.42176870748299317,
0,2021-04-08,2320485,0.01232872294656793,0.028359172040902367,0.0015860190147031052,0.00016452738687530114,3.861980002743678e-05,0.012154621411759464,0.0033478830709184233,0.002649735576802806,0.0013287270794578793,0.1288637266587207,0.40550527903469075,0.0006583342122842174
0,2021-04-09,2320485,0.00019798303659220655,0.014274745724852059,0.0016348234672205737,0.0001704025954344314,3.97546202625744e-05,0.0,0.16815320041972717,0.002746340727327599,0.0027009222661396573,0.11666666666666667,0.43309859154929575,
0,2021-04-10,2320485,0.01253954812607422,0.004198224365452336,0.0,0.00014544373266795518,4.076015717978495e-05,0.012377225738010223,0.003424110073934515,0.026773226773226775,,0.1462887067395264,0.41851032448377584,0.0006322447727680457
0,2021-04-11,2320485,0.009528036883094133,0.003581255642678144,0.0,0.00015262613921945912,4.058059701599734e-05,0.009357849759856237,0.00455034334408869,0.009074140188028086,,0.13998250218722658,0.4203869047619047,0.0008564005885598676
0,2021-04-12,2320485,0.00019155478272861045,0.05582389026431973,0.030254091996572557,0.00016555447101216614,4.079606921254246e-05,0.0,0.1830861581920904,0.002705289400359676,0.002499110003559986,0.13669501822600244,0.4188790560471976,
0,2021-04-13,2320485,0.011950605153663996,0.0672252208769575,0.01063534850113949,0.0002648296943670541,4.224691533594626e-05,0.011675985839167242,0.003889062935115567,0.002589441453651068,0.0017105577213779935,0.09548379114080671,0.4119047619047619,0.0006986775032973301
0,2021-04-14,2320485,0.000300655538245956,0.028441001198743675,0.0020667733972280222,0.00026991483820551894,4.402815216071924e-05,0.0,0.13395530983644321,0.002421732238947613,0.0013709565458836595,0.09394171779141103,0.43108298171589304,
0,2021-04-15,2320485,0.015549120119285408,0.01354899945485534,0.02224980266338001,0.00017158769251542942,4.266349491593348e-05,0.01536090515560324,0.0031774883492093862,0.0020661986965123166,0.0018348623853211006,0.14431599229287087,0.4267241379310345,0.0006100739469593176
0,2021-04-16,2320485,0.00027156679171236477,0.008195233611364292,0.011436222743664936,0.00024247804517877353,4.381267996417413e-05,0.0,0.14720101781170483,0.00251716046788541,0.0020809009076870927,0.10666666666666666,0.42538354253835425,
0,2021-04-17,2320485,0.016889895862287407,0.008202595578079586,0.0,0.00020085599921280804,4.6685642584775704e-05,0.016674890522168122,0.0030276633263814703,0.01494282520849454,,0.13548864758144127,0.40726817042606517,0.0005369900205774576
0,2021-04-18,2320485,0.01228123287444938,0.006223339804681634,0.0,0.00022764637564991772,4.901992471401446e-05,0.01203688740356722,0.004235980056382656,0.0061339297817541005,,0.12602880658436214,0.41064981949458484,0.0006319101230514865
0,2021-04-19,2320485,0.0002533593911043019,0.10010877754722257,0.037861625191860024,0.00022534800555343653,4.564419363480763e-05,0.0,0.17095200421940926,0.0021672361803278216,0.001175645182699054,0.1332304526748971,0.41212710765239946,
0,2021-04-20,2320485,0.014800167493720772,0.04185959688024989,0.011606230306739036,0.00039484561776237885,3.382195245103214e-05,0.014408223568205203,0.0030762951041447997,0.0019735180575098316,0.0013363536123495853,0.07051735760026963,0.4152557319223986,0.0004670030814056576
0,2021-04-21,2320485,0.0002953405573978431,0.02153465044304675,0.0020660910686056294,0.0002677601162400678,3.971870822981686e-05,0.0,0.13929997650927883,0.0019497660280766308,0.002082899395959175,0.1035373095791376,0.4306853582554517,
0,2021-04-22,2320485,0.018987697255817934,0.012788346689018312,0.02670386435019694,0.00018544973715983208,3.853361114881873e-05,0.01878896006653781,0.002547818012999071,0.0023547840640052247,0.0011107533805537668,0.14860515021459228,0.41979655712050085,0.0003998243025600018
0,2021-04-23,2320485,0.00032123313301601496,0.0773135070182886,0.013275349765243038,0.00029185709022036343,4.535689737274748e-05,0.0,0.13106440819740695,0.0019505936266372547,0.0007758098698153193,0.09660260809883323,0.4176587301587302,
0,2021-04-24,2320485,0.02007182406551505,0.011889626522041728,0.0,0.00035324511901606797,4.361157258073201e-05,0.01971572034869147,0.002507214430991705,0.011952850308375122,,0.08024655963302751,0.4147540983606558,0.00040973532580013155
0,2021-04-25,2320485,0.014567586804769977,0.005089180350946749,0.0,0.00023861391045406448,4.289333192558163e-05,0.01431060029835717,0.003276955083855899,0.005920857289389154,,0.11197203196347032,0.4365497076023392,0.00032902133017552807
0,2021-04-26,2320485,0.0002448123273080124,0.06170721494285318,0.037519491255779136,0.00021809377493641768,4.126292563839024e-05,0.0,0.15920908593322386,0.0014659685863874347,0.0010265388515775977,0.12069228423299785,0.4145021645021645,
0,2021-04-27,2320485,0.01798988142565024,0.08455865189101995,0.01201376005447138,0.0003781896169694413,4.140657376942031e-05,0.01760806469337229,0.0027525540248669756,0.0013376939594253498,0.0007680491551459293,0.07884283246977548,0.40886524822695036,0.0003470220800150573
0,2021-04-28,2320485,0.00040174791045837437,0.028776132288436833,0.002019836370413943,0.00038192446837622334,3.185397305592006e-05,0.0,0.09579194981704128,0.0014755333373246322,0.0012784998934583422,0.07541208791208791,0.4129422718808194,
0,2021-04-29,2320485,0.022223910087761815,0.05287554828696012,0.027255796381647237,0.000180529788672052,3.5588824462702135e-05,0.022028009949069526,0.0020291556787485642,0.0014060893761538005,0.0007977997522621823,0.13957399103139012,0.4278929188255613,0.00026466074862570657
0,2021-04-30,2320485,0.00038285818122791904,0.07961877222505928,0.012503097412825327,0.00035786340642868534,3.522970413512691e-05,0.0,0.09267827980402829,0.0013086856683135724,0.0006855995410212277,0.06541375291375291,0.42357512953367876,
0,2021-05-01,2320485,0.022386340211924094,0.012092299670112067,0.0,0.0003473411808307317,3.7420338133335585e-05,0.022036772485062393,0.002052108205556035,0.010549258936355709,,0.0805408583186361,0.4215210355987056,0.00023061307348761666
0,2021-05-02,2320485,0.016344715292995502,0.006973218960691411,0.0,0.0002478648500924016,3.8497699116061206e-05,0.016083096134356968,0.002680395199396856,0.004615556095979247,,0.10322047894302229,0.42948717948717946,0.0002662549184747492
0,2021-05-03,2320485,0.00022836461630506828,0.12390247441088112,0.07507414039162791,0.0002066737485195263,3.2428565580040384e-05,0.0,0.14554891922639362,0.0010194512929470663,0.0006869274409586581,0.11248830682881196,0.4157458563535912,
0,2021-05-04,2320485,0.019144812399132075,0.04087335190703669,0.042757333057528914,0.0005493463650917803,2.790364945259289e-05,0.018611841920977704,0.002134288690155514,0.0009108668613454467,0.0007132379549214228,0.04991103202846974,0.4124203821656051,0.0001940800053233373
0,2021-05-05,2320485,0.0003725873398592681,0.019403271298887942,0.007077004735360645,0.00035556503633220375,2.5102510897506356e-05,0.0,0.08090024330900242,0.0010209290454313426,0.0011595876121609852,0.06148344111307074,0.4251824817518248,
0,2021-05-06,2320485,0.02215479378951669,0.0974203668629618,0.03367185451891879,0.00013863481125712937,2.687656531572783e-05,0.022005974325769534,0.0015552389021540988,0.0008441159976863881,0.0007058506426778524,0.14105515587529976,0.42139639639639637,0.00018938475808197836
0,2021-05-07,2320485,0.0004039026324238255,0.056232856493362356,0.04525487128768337,0.0003886759305346371,2.2875964866540127e-05,0.0,0.06876138433515482,0.0008361673662387532,0.00043017806044358257,0.05310836338657049,0.41471354166666663,
0,2021-05-08,2320485,0.022317209548865864,0.010575770438794761,0.0,0.0003561396288563241,2.2947788932055168e-05,0.021969401511609293,0.0015097577011273073,0.009013402335456477,,0.06323331409886516,0.4127906976744186,0.00016455675578799876
0,2021-05-09,2320485,0.015879941765047683,0.008446186896273838,0.0,0.00019363768062854658,2.5641191388869157e-05,0.015678942117703838,0.001964924629010499,0.0022766150130811027,,0.09508660303994343,0.4375,0.00018396636043694866
0,2021-05-10,2320485,0.0001859525056184374,0.12793327687961778,0.06906821203326031,0.0001715876925154295,2.0398034606271245e-05,0.0,0.11907234337140878,0.0006530258078493308,0.00042247636626674314,0.09087523277467412,0.4152046783625731,
0,2021-05-11,2320485,0.019083489011995327,0.040671899768080104,0.043192263686255214,0.0004845754228103176,1.585157125916924e-05,0.018621660270733625,0.0013153754282077136,0.0005496533138322364,0.00046299374127434874,0.03582238152130625,0.4227969348659004,8.561675228341895e-05
0,2021-05-12,2320485,0.00032679949809343034,0.019968095750098225,0.0066756159452298425,0.00031595406420065935,1.3431100251312403e-05,0.0,0.059608349472778134,0.000769357981549789,0.0008161512027491408,0.044837561192701374,0.4516908212560386,
0,2021-05-13,2320485,0.022213689523239037,0.09619962349824858,0.032774793487855614,0.00010459020420300075,1.707258037292491e-05,0.022104840151950987,0.0008500478471962183,0.0005434960474367098,0.00043894842194267566,0.09670468948035486,0.42145390070921995,0.00010888515752160012
0,2021-05-14,2320485,0.00039169254128626886,0.058602619710965545,0.029018179389222548,0.00038278635716240396,1.296424382546464e-05,0.0,0.0462914485165794,0.0005010265531823149,0.00023108672548874222,0.03628816282806642,0.4178240740740741,
0,2021-05-15,2320485,0.02251785007588212,0.01116670293781976,0.0,0.00025267706248190944,1.3071979923737204e-05,0.02227285818841032,0.0008949121936952404,0.005720895728816969,,0.05170068027210884,0.4212962962962963,0.00012375203306911472
0,2021-05-16,2320485,0.015991017682366684,0.008378564538591428,0.0,0.00015460130102112275,1.2533299432374405e-05,0.015836739589640374,0.0009484967390525334,0.0022236822155960985,,0.0630841121495327,0.4276960784313725,5.541231284208621e-05
0,2021-05-17,2320485,0.00016673956809316428,0.1312920574793631,0.07411755157506586,0.00015567866200384827,1.4616197332310555e-05,0.0,0.08509596553074812,0.0003847681054313832,0.00034096434791537107,0.05851063829787234,0.429324894514768,
0,2021-05-18,2320485,0.018638955505709657,0.04175614149628206,0.04138362598048831,0.00045417947828435323,1.0701785761740897e-05,0.018205784566588442,0.0008247187874245997,0.00023866387867616697,0.00019846805909863946,0.022112494632889654,0.4281609195402299,6.585012511523771e-05
0,2021-05-19,2320485,0.0002695916299107011,0.020057696271828233,0.007218677704589058,0.00026147551050750167,1.1312290318618732e-05,0.0,0.05154706188247529,0.00041341837939995273,0.0005463178179073048,0.037982315112540195,0.43032786885245894,
0,2021-05-20,2320485,0.022041297401189843,0.10313591052445217,0.033797747740953565,9.006737815585971e-05,7.685175010109239e-06,0.021952379208082233,0.0005828913342414844,0.0003288706830519199,0.00038786847505129873,0.08708708708708708,0.3962962962962962,0.00010832799777523394
0,2021-05-21,2320485,0.0003524406894822996,0.05846342467199744,0.04349773143689068,0.000346048347651461,8.978008189379948e-06,0.0,0.030389908256880736,0.0003868286680567939,0.000281938151672833,0.022267600155581484,0.42517006802721086,
0,2021-05-22,2320485,0.021883607665351558,0.01110335411203549,0.0,0.00027102811122100206,9.049832254894987e-06,0.02162277857143369,0.0005398137151942838,0.004301504102096627,,0.028309104820198928,0.4375,2.731779033844259e-05
0,2021-05-23,2320485,0.015528003844023993,0.00805578718816684,0.0,0.00012461475366859376,6.966934354958841e-06,0.015404035506945033,0.0005583395627416779,0.0013856731916087842,,0.04159687325516471,0.449074074074074,4.651660410183415e-05
0,2021-05-24,2320485,0.00012479431383238137,0.12890017244958132,0.07262626850277705,0.00011904838859117824,8.65479989456227e-06,0.0,0.06689958592132504,0.0002337130683210989,0.0001433364373085964,0.048217179902755265,0.40986394557823136,
0,2021-05-25,2320485,0.019264363556181854,0.04681183746788562,0.018937492234022916,0.0004371212627245314,5.63818914293061e-06,0.018855361415106468,0.0005050287588312755,0.00027003481756830336,0.00017695152250534464,0.01662878787878788,0.3964646464646464,4.033293000403329e-05
0,2021-05-26,2320485,0.00020764337340397932,0.020850957163409085,0.005950480179790002,0.0002046985867178627,4.668564258477575e-06,0.0,0.030952380952380946,0.00021350303380923845,0.0005065856129685917,0.024327122153209108,0.4166666666666667,
0,2021-05-27,2320485,0.022710697691790006,0.10173835785766053,0.03144310348914127,7.024393607370876e-05,4.776300356750133e-06,0.02264074105197836,0.0003038141563338613,0.0001926757885291805,0.00016530624098075745,0.0564437984496124,0.4104938271604939,4.779141008163713e-05
0,2021-05-28,2320485,0.00034734118083073193,0.06184895973614707,0.026983259965050452,0.00034568922732388605,3.4475551447218997e-06,0.0,0.015169424743892828,0.00014335894060644896,0.00017409008032064468,0.01296516231195566,0.3809523809523809,
0,2021-05-29,2320485,0.0226671723080879,0.011459026884465956,0.0,0.00022258277903110759,4.093971734357258e-06,0.02245723056458745,0.0002826544888375163,0.0026213925229065607,,0.018432465923172242,0.4318181818181818,3.3471682956219036e-05
0,2021-05-30,2320485,0.01556955406592443,0.008631097952942306,0.0,0.00012939105402534382,5.42271694638549e-06,0.015442856414355896,0.0003945848691082611,0.0010809217314400826,,0.028360215053763432,0.43390804597701144,3.131654766378555e-05
0,2021-05-31,2320485,0.00011391296790685284,0.1380132457941623,0.05168431024836041,0.00010945987584492042,5.745925241203169e-06,0.0,0.04782863849765258,7.389021579065132e-05,0.00012503334222459323,0.0307739183424741,0.4444444444444445,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_18.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014953770440231245,0.0,0.0,0.0,0.0,,0.023054755043227664,,,,
0,2021-01-03,2320485,0.0,0.00010471948752092773,0.0,0.0,0.0,0.0,,0.02880658436213992,,,,
0,2021-01-04,2320485,0.0,0.0016384505825290834,5.2575215957008987e-05,0.0,0.0,0.0,,0.008942661756970016,0.00819672131147541,,,
0,2021-01-05,2320485,0.0,0.0010618469845743454,2.1978164047602117e-05,0.0,0.0,0.0,,0.00487012987012987,0.0196078431372549,,,
0,2021-01-06,2320485,0.0,0.0008980881152000551,3.3613662661038535e-05,0.0,0.0,0.0,,0.008637236084452975,0.01282051282051282,,,
0,2021-01-07,2320485,0.0,0.0009019666147378673,0.00013143803989252247,0.0,0.0,0.0,,0.00716674629718108,0.006557377049180328,,,
0,2021-01-08,2320485,0.0,0.0008312917342710684,5.04204939915578e-05,0.0,0.0,0.0,,0.008812856402280975,0.0,,,
0,2021-01-09,2320485,0.0,0.000339153237362017,0.0,0.0,0.0,0.0,,0.04066073697585769,,,,
0,2021-01-10,2320485,0.0,0.00019737253203532882,0.0,0.0,0.0,0.0,,0.024017467248908297,,,,
0,2021-01-11,2320485,0.0,0.0031273634606558544,0.0005503159899762334,0.0,0.0,0.0,,0.008956869229709246,0.00548159749412686,,,
0,2021-01-12,2320485,0.0,0.0021672193528508047,0.00016763736891210244,0.0,0.0,0.0,,0.006561940743686618,0.007712082262210797,,,
0,2021-01-13,2320485,0.0,0.0018651273332945483,0.00015643281469175625,0.0,0.0,0.0,,0.006007393715341959,0.008264462809917356,,,
0,2021-01-14,2320485,0.0,0.0017401534592983794,0.00021461030775893832,0.0,0.0,0.0,,0.007181773155027241,0.002008032128514056,,,
0,2021-01-15,2320485,0.0,0.0017000756307409873,0.00015341620394012458,0.0,0.0,0.0,,0.0038022813688212928,0.008426966292134831,,,
0,2021-01-16,2320485,0.0,0.0005356638806111653,0.0,0.0,0.0,0.0,,0.029766693483507644,,,,
0,2021-01-17,2320485,0.0,0.00030769429666642966,0.0,0.0,0.0,0.0,,0.025210084033613446,,,,
0,2021-01-18,2320485,0.0,0.004399080364665146,0.0007222628028192383,0.0,0.0,0.0,,0.005975705329153605,0.0065632458233890216,,,
0,2021-01-19,2320485,0.0,0.0033527473782420485,0.000295627853659903,0.0,0.0,0.0,,0.006169665809768638,0.0058309037900874635,,,
0,2021-01-20,2320485,0.0,0.0028481114939333803,0.0002650308017504961,0.0,0.0,0.0,,0.004690573460432743,0.0016260162601626016,,,
0,2021-01-21,2320485,0.0,0.0026559102946151344,0.00031200374059733204,0.0,0.0,0.0,,0.006003569690085997,0.0027624309392265192,,,
0,2021-01-22,2320485,0.0,0.002536107753336048,0.0002568428582817816,0.0,0.0,0.0,,0.006287170773152081,0.006711409395973154,,,
0,2021-01-23,2320485,0.0,0.0007231246916054187,0.0,0.0,0.0,0.0,,0.03158522050059595,,,,
0,2021-01-24,2320485,0.0,0.00041413756175971836,0.0,0.0,0.0,0.0,,0.013527575442247659,,,,
0,2021-01-25,2320485,0.0,0.005594520111097465,0.0008899001717313406,0.0,0.0,0.0,,0.005006932676012941,0.005811138014527845,,,
0,2021-01-26,2320485,0.0,0.004517590072764961,0.0004206017276560719,0.0,0.0,0.0,,0.003911094152437279,0.0020491803278688526,,,
0,2021-01-27,2320485,0.0,0.003925041532265884,0.000382678621064131,0.0,0.0,0.0,,0.004391743522178305,0.0011261261261261261,,,
0,2021-01-28,2320485,0.0,0.003647082398722681,0.0004003473411808307,0.0,0.0,0.0,,0.004726456339359565,0.0,,,
0,2021-01-29,2320485,0.0,0.003376880264255102,0.00034647929204455105,0.0,0.0,0.0,,0.0035732516590096988,0.0012437810945273632,,,
0,2021-01-30,2320485,0.0,0.0009067070030618599,0.0,0.0,0.0,0.0,,0.02376425855513308,,,,
0,2021-01-31,2320485,0.0,0.000522304604425368,0.0,0.0,0.0,0.0,,0.013201320132013201,,,,
0,2021-02-01,2320485,0.0,0.006752467695330933,0.0008377559001674219,0.0,0.0,0.0,,0.0034462952326249283,0.00102880658436214,,,
0,2021-02-02,2320485,0.0,0.005626409996186142,0.0004990336071984951,0.0,0.0,0.0,,0.0030637254901960784,0.0034542314335060447,,,
0,2021-02-03,2320485,0.0,0.004985595683660959,0.0006994227499854556,0.0,0.0,0.0,,0.0025931368311867924,0.0012322858903265558,,,
0,2021-02-04,2320485,0.0,0.004621878615892798,0.0005813439862787306,0.0,0.0,0.0,,0.0028904428904428904,0.0007412898443291327,,,
0,2021-02-05,2320485,0.0,0.004294791821537308,0.000502481162343217,0.0,0.0,0.0,,0.004113987557696167,0.002572898799313894,,,
0,2021-02-06,2320485,0.0,0.0010993391467731962,0.0,0.0,0.0,0.0,,0.016464131713053703,,,,
0,2021-02-07,2320485,0.0,0.0005981508176092498,0.0,0.0,0.0,0.0,,0.010086455331412104,,,,
0,2021-02-08,2320485,0.0,0.007807419569615835,0.001673788022762483,0.0,0.0,0.0,,0.0025942484958878403,0.0018022657054582905,,,
0,2021-02-09,2320485,0.0,0.006782633802847249,0.000814484902940549,0.0,0.0,0.0,,0.0022873117733019886,0.0021164021164021165,,,
0,2021-02-10,2320485,0.0,0.006099586939799223,0.0008472366768154071,0.0,0.0,0.0,,0.002260844990815317,0.001525940996948118,,,
0,2021-02-11,2320485,0.0,0.005626840940579233,0.0007916448501067664,0.0,0.0,0.0,,0.0024507926782568737,0.0027218290691344584,,,
0,2021-02-12,2320485,0.0,0.005251057429804545,0.0007054559714887189,0.0,0.0,0.0,,0.0024620434961017644,0.0012217470983506415,,,
0,2021-02-13,2320485,0.0,0.0013061924554565103,0.0,0.0,0.0,0.0,,0.018805674694820192,,,,
0,2021-02-14,2320485,0.0,0.0006843396962272973,0.0,0.0,0.0,0.0,,0.0069269521410579345,,,,
0,2021-02-15,2320485,0.0,0.00897786454124892,0.001811690228551359,0.0,0.0,0.0,,0.002160034560552969,0.001665080875356803,,,
0,2021-02-16,2320485,0.0,0.00789016089308916,0.0009446301096538008,0.0,0.0,0.0,,0.0028401332677917964,0.0009124087591240876,,,
0,2021-02-17,2320485,0.0,0.007141610482291417,0.0009756581059562979,0.0,0.0,0.0,,0.0023533671252715426,0.00265017667844523,,,
0,2021-02-18,2320485,0.0,0.006614565489542057,0.0008256894571608953,0.0,0.0,0.0,,0.0025408821421590982,0.0020876826722338203,,,
0,2021-02-19,2320485,0.0,0.006235334423622648,0.0007619096869835401,0.0,0.0,0.0,,0.0026954177897574125,0.0022624434389140274,,,
0,2021-02-20,2320485,0.0,0.0014850343785889587,0.0,0.0,0.0,0.0,,0.014509576320371444,,,,
0,2021-02-21,2320485,0.0,0.0008011256267547517,0.0,0.0,0.0,0.0,,0.007530930607853685,,,,
0,2021-02-22,2320485,0.0,0.010116419627793327,0.0047783114305845545,0.0,0.0,0.0,,0.002641107561235357,0.001443001443001443,,,
0,2021-02-23,2320485,0.0,0.008953731655235867,0.002888620266883863,0.0,0.0,0.0,,0.0018770756124560813,0.0016410562434730717,,,
0,2021-02-24,2320485,0.0,0.008224573742127185,0.0014716751024031615,0.0,0.0,0.0,,0.0023054755043227667,0.0008784773060029283,,,
0,2021-02-25,2320485,0.0,0.007607892315615055,0.001340237062510639,0.0,0.0,0.0,,0.002322419848193044,0.001607717041800643,,,
0,2021-02-26,2320485,0.0,0.007191600031889885,0.001153638140302566,0.0,0.0,0.0,,0.0022171620325982743,0.002614867388868136,,,
0,2021-02-27,2320485,0.0,0.0016716333007970317,0.0,0.0,0.0,0.0,,0.012889920082495489,,,,
0,2021-02-28,2320485,0.0,0.0009023975591309576,0.0,0.0,0.0,0.0,,0.008595988538681949,,,,
0,2021-03-01,2320485,2.226546030966228e-06,0.011268333990523533,0.0039151298112248085,2.011073834421109e-06,5.027684586052772e-07,0.0,0.28787878787878785,0.002294630564479119,0.0023115024766097963,0.26666666666666666,0.38888888888888884,
0,2021-03-02,2320485,0.0006456983489802056,0.010057954838464079,0.004039241796434797,4.5249161274474945e-06,1.436481310300792e-06,0.0006405988403286377,0.0019373408612863943,0.0023120397328309644,0.0013857797676153929,0.12318840579710146,0.41666666666666663,0.0003348961821835231
0,2021-03-03,2320485,6.248693699808446e-06,0.00935623371838215,0.004318924707550361,4.740388323992614e-06,2.370194161996307e-06,0.0,0.2258064516129032,0.0021187416516972963,0.000997804829375374,0.14583333333333334,0.423076923076923,
0,2021-03-04,2320485,0.00101038504163282,0.008637274822576601,0.0029747732334691524,7.864735173896837e-06,2.1906339982087078e-06,0.0010021611861313479,0.0021390185263753356,0.0023913909924272616,0.0017715112075198842,0.07926829268292683,0.4236111111111111,0.0007131650263871059
0,2021-03-05,2320485,1.048631356519578e-05,0.008032228894677909,0.002889051211276953,9.193480385925068e-06,2.8729626206015838e-06,0.0,0.21698113207547173,0.0024856938483547924,0.002535799522673031,0.18085106382978725,0.392156862745098,
0,2021-03-06,2320485,0.0015337670070409133,0.0018471713169157882,0.0,1.0019457139348026e-05,2.7652265223290245e-06,0.001522490628755052,0.0019999999999999996,0.012345679012345678,,0.12499999999999999,0.42777777777777776,0.0005774760759911375
0,2021-03-07,2320485,0.0013422481363450603,0.0010035258433761334,0.0,1.1850970809981532e-05,2.657490424056465e-06,0.0013303253414695636,0.0025122942056874063,0.007725321888412017,,0.15027322404371585,0.3627450980392157,0.0008094544277157196
0,2021-03-08,2320485,1.2497387399616888e-05,0.012221152043646048,0.007231246916054187,1.0773609827255937e-05,3.8784995378121374e-06,0.0,0.23015873015873015,0.002115730455939913,0.002026221692491061,0.19090909090909092,0.391304347826087,
0,2021-03-09,2320485,0.0018778761049234693,0.011153415485699467,0.005021795012680541,1.820740060806254e-05,4.058059701599737e-06,0.0018584117831688938,0.0023280121626757886,0.0021970397779833488,0.0020535637888251905,0.13095238095238096,0.40942028985507245,0.00037459658828953437
0,2021-03-10,2320485,2.3235085194115312e-05,0.010330706727257449,0.005430330297330084,1.978753004939341e-05,4.704476291235093e-06,0.0,0.15240240240240238,0.002554957660701623,0.0013490992778350925,0.09385964912280702,0.43666666666666665,
0,2021-03-11,2320485,0.002820351492611815,0.009637640407070065,0.0057934727725741245,1.7632808083942222e-05,7.505614846321638e-06,0.002798732448891788,0.0022223066403282174,0.0022422190544072224,0.0020757654385054488,0.14907407407407408,0.41468253968253965,0.0004276450163398693
0,2021-03-12,2320485,2.4492006340628504e-05,0.008931897139319295,0.004477655892338599,2.1690867785541956e-05,4.381267996417415e-06,0.0,0.17514124293785308,0.002460558691561731,0.000769897026272736,0.1349206349206349,0.4236111111111111,
0,2021-03-13,2320485,0.003090733187243183,0.0020047533166557855,0.0,2.7005848633654895e-05,7.182406551503961e-06,0.003062578153561287,0.0023652173913043476,0.012163892445582587,,0.13429256594724218,0.40650406504065034,0.0004682305567261319
0,2021-03-14,2320485,0.002285226292492015,0.0011047977757523391,0.0,2.1834515916572045e-05,6.105045568778367e-06,0.002261883471199627,0.002887089688068788,0.008155339805825243,,0.16220238095238093,0.3935185185185185,0.0005710478728466736
0,2021-03-15,2320485,2.7077672699169936e-05,0.013295496415620011,0.016404903859897107,2.3845589750993154e-05,6.248693699808446e-06,0.0,0.21804511278195485,0.002236483858420848,0.0014447830198591994,0.18220338983050843,0.4027777777777778,
0,2021-03-16,2320485,0.0032370747207300737,0.012046368180215187,0.012853060172047353,3.946732400051425e-05,1.0809521860013456e-05,0.003192867008405566,0.0031277484608619173,0.00205669717582535,0.001402524544179523,0.1260469011725293,0.41805555555555546,0.00044608007137281137
0,2021-03-17,2320485,4.374085589865911e-05,0.011254543769944643,0.0072224843800613526,3.856952318157626e-05,7.038758420473882e-06,0.0,0.14194577352472088,0.002412129565816678,0.0018097567766441939,0.09549549549549548,0.4414414414414415,
0,2021-03-18,2320485,0.004447920729215372,0.013884920609269177,0.007690489990957357,3.339819046449342e-05,8.94209615662243e-06,0.004412870585244032,0.0020120321925150802,0.002327947705969413,0.0014459707468995051,0.1411368015414258,0.39150943396226406,0.0004073894804775734
0,2021-03-19,2320485,4.912766081228708e-05,0.013828430981741604,0.007835574603297731,4.2663494915933513e-05,9.911721041075465e-06,0.0,0.1744022503516174,0.002243689622935494,0.0016682248987149168,0.12721417069243154,0.4259259259259258,
0,2021-03-20,2320485,0.004656928759864141,0.0032384034659421034,0.0,3.562473649545963e-05,8.69071192731979e-06,0.0046193647735997745,0.002038900686301665,0.01160643629649169,,0.13904235727440145,0.3954248366013071,0.00044231306453114817
0,2021-03-21,2320485,0.0037477797385747644,0.0018033586369516155,0.0,4.0293300753937205e-05,1.3502924316827444e-05,0.003700447679400353,0.0035768252328761876,0.008289909995262908,,0.16749174917491746,0.4177777777777777,0.0005524219340582659
0,2021-03-22,2320485,5.925485404990763e-05,0.02381021639872699,0.013925357558154149,5.113873464670816e-05,1.5513998151248543e-05,0.0,0.19152542372881354,0.002339197162196402,0.001843714866272653,0.1465629053177691,0.4000000000000001,
0,2021-03-23,2320485,0.005492529938066109,0.018748307645456305,0.016326723364583996,7.677992603557737e-05,1.5118965790915833e-05,0.005412374280951325,0.0028484238506303306,0.0027033085609203785,0.0014217947373938568,0.10932130584192441,0.3986742424242424,0.000553546628933784
0,2021-03-24,2320485,8.927731343519425e-05,0.01681695852375689,0.014537047212112984,8.001200898375414e-05,1.4508461234037995e-05,0.0,0.14087759815242495,0.0021649458123030414,0.0019364336030508707,0.10128205128205127,0.4208333333333334,
0,2021-03-25,2320485,0.007618428906026113,0.018557808676490737,0.009997155767005599,7.30235274091408e-05,1.6605723947077156e-05,0.007541613067957781,0.0022898987643293132,0.002285987017945781,0.0019301457543889526,0.11090259159964254,0.40138888888888885,0.0005909898727749725
0,2021-03-26,2320485,8.97082578282845e-05,0.01854066427205232,0.010137823199316809,7.979653678720902e-05,1.537035002021847e-05,0.0,0.147036181678214,0.002719033232628399,0.002507863640227833,0.10508182601205857,0.4246031746031746,
0,2021-03-27,2320485,0.008357484175362766,0.004403784840956378,0.0,9.168341962994811e-05,1.914111345975806e-05,0.008260988543343306,0.0024653438201477063,0.012310332659673434,,0.11213768115942029,0.4151090342679128,0.00047258569409397953
0,2021-03-28,2320485,0.006198955534439287,0.002439719857414864,0.0,8.069433760614701e-05,2.0003002245938534e-05,0.006110109165397182,0.0032057952916146335,0.009317493594223153,,0.1320480928689884,0.4181681681681682,0.0004137469629212296
0,2021-03-29,2320485,9.782437723148394e-05,0.032223651521125975,0.005033861455687066,8.532698983186705e-05,2.1762691851057004e-05,0.0,0.1892832289491997,0.002155210840688241,0.0017118890695882907,0.14647664291369752,0.41056910569105687,
0,2021-03-30,2320485,0.008341826529080495,0.02559310517700683,0.0036430602510538345,0.00010252885352271909,2.1511307621754368e-05,0.008232330741202816,0.0026314893761859785,0.002035562059007743,0.0018312877459575295,0.11094961240310078,0.419467787114846,0.0003795328295897595
0,2021-03-31,2320485,0.00013574748382342487,0.02236910243620048,0.004741968453433945,0.00012008983754114627,2.5210246995778916e-05,0.0,0.152020202020202,0.002564843348741654,0.0015444716998273826,0.10902896081771721,0.41785714285714287,
0,2021-04-01,2320485,0.01100193853152825,0.02336393756764928,0.0026907449663899252,9.645971998669822e-05,1.9643881918363338e-05,0.010902138992495106,0.0020160120670650347,0.002408887121266903,0.0016216781753504916,0.11434901158827539,0.4181957186544343,0.0004034094606025115
0,2021-04-02,2320485,0.00013265904900627815,0.022092579783967576,0.00478851044788769,0.00012037713380320643,2.2696404702752532e-05,0.0,0.1434108527131783,0.0023761693938980227,0.0015294646873594243,0.10884353741496597,0.4051282051282052,
0,2021-04-03,2320485,0.010025382624753016,0.005512317468115503,0.0,9.477185444709482e-05,2.3666029587205556e-05,0.009923428363754417,0.002388955496560189,0.011516008973182421,,0.12265135699373696,0.41603535353535354,0.00043637570144689197
0,2021-04-04,2320485,0.006548092316907891,0.002996787309549511,0.0,9.46282063160647e-05,2.129583542520924e-05,0.00644445019036969,0.003404876768074562,0.008073654390934845,,0.1233974358974359,0.4187853107344632,0.0005365940457522882
0,2021-04-05,2320485,9.516688680742753e-05,0.039157115861554806,0.0048600472171406684,7.986836085272407e-05,2.2696404702752526e-05,0.0,0.20314735336194562,0.0020632737276478678,0.0020388263451821646,0.14978902953586498,0.4281842818428184,
0,2021-04-06,2320485,0.008333889969841076,0.03137490653893475,0.0015706127526501296,0.00010644326509328876,1.978753004939341e-05,0.008219761529737676,0.0027179918736505663,0.0021573145387187133,0.0008134490238611713,0.1084126984126984,0.42912772585669784,0.0005020989027091791
0,2021-04-07,2320485,0.00014059560824568996,0.04360342054929608,0.0021946561458775497,0.0001237887769151708,2.4456094307870996e-05,0.0,0.14196165191740412,0.002062828570299221,0.0013741656851197488,0.09541666666666666,0.42992424242424243,
0,2021-04-08,2320485,0.012251461799293392,0.02850000466856425,0.0016031131422956852,0.00013165351208906762,2.7652265223290266e-05,0.012111333047473548,0.002392038551639549,0.0018227182406286885,0.0021041557075223566,0.11455186304128899,0.4166666666666667,0.00038529185122440456
0,2021-04-09,2320485,0.00016576994320871135,0.014114218938425946,0.0016229365843778347,0.0001468083899127409,2.8370505878440654e-05,0.0,0.1591384358009201,0.0018465388841411305,0.0013276686139139671,0.11683121767748002,0.42748917748917753,
0,2021-04-10,2320485,0.012434577254323984,0.0041566023194863745,0.0,0.00010561728833986586,2.8981010435318492e-05,0.012317288555337924,0.0025293094711627048,0.017701195754400104,,0.1370056497175141,0.41512345679012347,0.0005916970511098317
0,2021-04-11,2320485,0.009601333341952218,0.0035524182803738564,0.0,0.0001166781944291819,2.9627427024953852e-05,0.009471906375894117,0.003193856446326038,0.004960793726996319,,0.13898450946643717,0.4217791411042945,0.00044487354232924426
0,2021-04-12,2320485,0.00014946588033679738,0.05558288461248401,0.030206580377234366,0.00013115074363046232,2.9591514992196323e-05,0.0,0.16824537663509245,0.0017693935611903969,0.0012824169816254248,0.12512742099898064,0.4136546184738956,
0,2021-04-13,2320485,0.011824568283498206,0.06760525637241065,0.01062256381747781,0.00021916395351259175,2.8147851275344036e-05,0.011600979967549883,0.002778559452202563,0.0017202798366233267,0.0011023015525186927,0.08676558752997601,0.4133966244725738,0.00042712050836008435
0,2021-04-14,2320485,0.00023622935147896512,0.028442796800381545,0.0021523876833219493,0.0002167650297243893,3.023793158183169e-05,0.0,0.12456140350877193,0.001500580544197082,0.001981747934985345,0.092310136638068,0.42015968063872267,
0,2021-04-15,2320485,0.015546678101057901,0.013566273142611707,0.022197478831652302,0.00012834960507537578,3.1746236957647505e-05,0.015407303501925967,0.0020724019822183355,0.0015290749471956115,0.001354987321190066,0.12268518518518519,0.4209523809523811,0.0003619990622500482
0,2021-04-16,2320485,0.0002150053401192709,0.008252333743448746,0.011446457673000829,0.00019080063004070258,3.3434102497250927e-05,0.0,0.14977368250889103,0.0021612830280575415,0.001141552511415525,0.10702614379084967,0.4358614232209738,
0,2021-04-17,2320485,0.01681598889887244,0.008244325360143816,0.0,0.00015467312508663766,3.339819046449341e-05,0.0166488902104517,0.0021655253475061326,0.010683322218232186,,0.12483745123537061,0.4144385026737968,0.0003711353514490415
0,2021-04-18,2320485,0.01224481807323326,0.006358764080210245,0.0,0.0001902978615820973,2.9447866861166248e-05,0.012045649939560043,0.003044807171952709,0.004432212569356942,,0.11800356506238859,0.4141414141414142,0.00042496537869467276
0,2021-04-19,2320485,0.00017948833972208382,0.10010770018623985,0.037904611895070786,0.0001570074072158765,3.303907013691822e-05,0.0,0.16352549889135254,0.0013660673041886516,0.0008760266084795586,0.11961522375575073,0.41666666666666663,
0,2021-04-20,2320485,0.014797337625539482,0.042065918690848386,0.011576028287189963,0.0003389377651654724,2.75445291250177e-05,0.014460877790634279,0.002410521353998945,0.0015446907680858567,0.0009410250859850398,0.06509341199606686,0.4232891832229581,0.0002972907145006232
0,2021-04-21,2320485,0.0002606495337540788,0.02151777178765072,0.0020663065408021743,0.00024046697134435247,2.9591514992196323e-05,0.0,0.10956175298804781,0.0015007503751875938,0.0014927445671040753,0.07809359747344242,0.42386831275720166,
0,2021-04-22,2320485,0.019006996382221808,0.012872933890975368,0.02676193410716584,0.00013931713987952237,3.2011986000053166e-05,0.018855914460410936,0.0018112795849753967,0.0012140036744927273,0.0009153391572456321,0.13148936170212763,0.41732209737827713,0.00026321697160175097
0,2021-04-23,2320485,0.0002616191586385318,0.07727533252746735,0.013321927671729539,0.00024660792894588845,2.5030686831991322e-05,0.0,0.10914396887159533,0.0011366845786230833,0.0005280400017242123,0.08676268861454046,0.40617715617715616,
0,2021-04-24,2320485,0.019989678881785485,0.011874169983142889,0.0,0.0002812989525896524,2.9950635319771526e-05,0.019708020808868243,0.0018201979576701463,0.008379258951162871,,0.07491582491582491,0.4212121212121212,0.00023603589916112294
0,2021-04-25,2320485,0.014598744084390415,0.005022190045040869,0.0,0.00020082008718005055,3.325454233346335e-05,0.014385247049646952,0.002476871917684106,0.004556276167802315,,0.10143824027072756,0.43109869646182497,0.00025107140371287374
0,2021-04-26,2320485,0.0001943918333164544,0.06186526379901901,0.03762345659061214,0.00017327555805503282,3.135120459731478e-05,0.0,0.15455326460481097,0.0011402329905090835,0.0008434180949436894,0.11573012232415901,0.42052023121387283,
0,2021-04-27,2320485,0.018009625861260332,0.08439431124671497,0.011989124399999702,0.0003190712286440122,2.3479287016866457e-05,0.017694892806173413,0.001664195941882424,0.0009411511600966471,0.0007244127082686536,0.057539191419141905,0.41275252525252526,0.00020063876832364264
0,2021-04-28,2320485,0.00033060617356572733,0.028805580155298004,0.0019824519443133654,0.00031638500859374955,2.1762691851057014e-05,0.0,0.0791932059447983,0.0008909657320872274,0.0007057546145494029,0.060726950354609927,0.4243697478991597,
0,2021-04-29,2320485,0.022082632150893733,0.053074034092010905,0.027240390119594258,0.00013765082155957334,2.564119138886916e-05,0.02193690112196372,0.0013253906754487925,0.0009564368805278299,0.0008127839491583286,0.12054660810151292,0.4103448275862069,0.00016416678044562342
0,2021-04-30,2320485,0.0003391891493947748,0.07965640803538918,0.012584545903119386,0.00032130495708152987,2.5677103421626672e-05,0.0,0.08636083743842364,0.0008501331544718087,0.0004190182999828972,0.06424853610930384,0.41960093896713613,
0,2021-05-01,2320485,0.02235164918828031,0.011973610401848465,0.0,0.0002742961062019361,2.294778893205516e-05,0.022081159757550685,0.0013295360311468426,0.0068281008024778265,,0.06399253731343282,0.42600000000000005,0.00018071371382079036
0,2021-05-02,2320485,0.016371721141629155,0.006889938956726724,0.0,0.0002148257799554833,2.564119138886915e-05,0.016149066538532535,0.002004920372267311,0.0033464728586679805,,0.09262820512820512,0.4343065693430657,0.0002019663981179395
0,2021-05-03,2320485,0.00021303017831760717,0.12414294138222545,0.07507029780412292,0.00019823442082150914,2.4707478537173645e-05,0.0,0.12389245340666055,0.0005928748588668629,0.0006588635798573258,0.09895322211318286,0.3954022988505747,
0,2021-05-04,2320485,0.019130174654580123,0.040996149511847754,0.04279798547861045,0.0004968573380133896,1.8580885748740746e-05,0.018652831915167156,0.0014173423617700335,0.0006278152299518568,0.00043174965944232474,0.03609463556082773,0.4186084142394822,0.00013773038033497797
0,2021-05-05,2320485,0.00030905895391121556,0.019276537735286668,0.007124911387059174,0.00029806987188741446,1.5944942544338787e-05,0.0,0.06348122866894199,0.0005866052872689892,0.0006191856953002296,0.047736916548797734,0.43023255813953487,
0,2021-05-06,2320485,0.022244559506597397,0.09771488144360625,0.03367205562630225,0.00010443219125886768,1.6196326773641433e-05,0.022134381390097317,0.0009746167893132749,0.0006192847919466624,0.0005602099313005716,0.12290051679586561,0.41300366300366304,0.0001068829398755336
0,2021-05-07,2320485,0.0003920157495810864,0.056264135873894124,0.04523957276172862,0.00038160126008140565,1.5513998151248557e-05,0.0,0.05606995884773663,0.000546763948541665,0.0004541218092593298,0.044766930518909405,0.4186046511627908,
0,2021-05-08,2320485,0.02224376944187674,0.010559681848119392,0.0,0.0002959151499219634,1.576538238055119e-05,0.02195697594827518,0.0010675097338867972,0.005709808920580542,,0.05190211087914637,0.43039215686274523,0.00010677282004133982
0,2021-05-09,2320485,0.01583738600623001,0.00843415636530007,0.0,0.00017147995641715697,1.648362303570159e-05,0.015662278934504344,0.0011979421186946843,0.0022674594376700594,,0.06431159420289854,0.4447674418604652,9.952639165351086e-05
0,2021-05-10,2320485,0.00015162060230224846,0.12804212625090589,0.06902421979313232,0.00014192435345771815,1.522670188918839e-05,0.0,0.09475032010243278,0.000505310527620464,0.0003869099623074811,0.07016348773841961,0.40151515151515144,
0,2021-05-11,2320485,0.01909349410432157,0.04078669617199278,0.04324031398608479,0.00047080674945108457,9.588512746257786e-06,0.018648113074062812,0.0010645943278843265,0.0003191521697281634,0.0002799738058405383,0.033119215361237735,0.37711864406779655,0.0001052928422841405
0,2021-05-12,2320485,0.00031096229164736416,0.019847970000524316,0.0066894061658087315,0.0003060064311268264,8.080207370441953e-06,0.0,0.04505879692446856,0.0005552059144802043,0.0005359746162421748,0.03784746152079026,0.4166666666666666,
0,2021-05-13,2320485,0.022249730839314485,0.09614469963534925,0.032767682905369654,8.963643376276948e-05,1.073769779449842e-05,0.02215944798896208,0.000583990822316598,0.0004375879082851465,0.0003020887277749007,0.0784862043251305,0.422316384180791,8.423342767477232e-05
0,2021-05-14,2320485,0.00035560094836496124,0.059005265422242874,0.029106918022166375,0.0003483467177479422,1.055813763071082e-05,0.0,0.036395147313691506,0.0003710922766572008,0.0002883463705324796,0.02720487134158318,0.42241379310344823,
0,2021-05-15,2320485,0.022471882673952483,0.011148172328916864,0.0,0.00023666029587205543,1.2497387399616888e-05,0.02224362579374569,0.0007677408667507676,0.004660771420653516,,0.04633651896901245,0.43283582089552236,7.724617390044898e-05
0,2021-05-16,2320485,0.015986528678271997,0.008375476103774284,0.0,0.00013826132611645116,1.2856507727192084e-05,0.01584826735215554,0.00088268767194487,0.001078639565847575,,0.05324418028727092,0.44527363184079594,9.944311853619729e-05
0,2021-05-17,2320485,0.00013265904900627813,0.1310967678452278,0.07407521128844473,0.00012684129969955994,9.193480385925066e-06,0.0,0.07725947521865889,0.0002752480519011013,0.00021177898222025788,0.06003039513677812,0.38787878787878777,
0,2021-05-18,2320485,0.01867254762115103,0.04195295380060634,0.04144546650089671,0.00045861102312663086,9.064197067997995e-06,0.018238263409014344,0.0005813804302801696,0.0003233070348454964,0.0002785210532074683,0.01573877319733673,0.42066666666666663,2.5720164609053497e-05
0,2021-05-19,2320485,0.00026944798177967115,0.01998533352582183,0.007252183631151823,0.0002643484731281034,7.3619667152915585e-06,0.0,0.03608718350300182,0.00021555905240240564,0.0005092153140325897,0.02733439744612929,0.4270833333333333,
0,2021-05-20,2320485,0.022052286483213616,0.10317254079786484,0.0337194595095422,7.081852859782904e-05,7.972471272169397e-06,0.021981324306484758,0.000375139671100721,0.0002635802803106918,0.0002342557152119805,0.06457739791073124,0.4302325581395348,1.9383977204442806e-05
0,2021-05-21,2320485,0.0003364598349052033,0.05836635444745386,0.043490549030339165,0.00033265315943290625,6.428253863596045e-06,0.0,0.026038531005418423,0.00019619709751303265,0.00013689321669371543,0.020947453844593223,0.4031531531531532,
0,2021-05-22,2320485,0.021865579824907288,0.011134777140698316,0.0,0.00025350303923533224,7.54152687907916e-06,0.02162798581618353,0.00041737046784774326,0.0030015259859003944,,0.022690437601296597,0.4166666666666666,4.6334908720229816e-05
0,2021-05-23,2320485,0.015535976315296143,0.008065698909207922,0.0,0.00011276378285861222,7.756999075624278e-06,0.01542263793991341,0.00045202743529780776,0.0006136152457090762,,0.02834257547751078,0.45,4.646667410133452e-05
0,2021-05-24,2320485,0.00010558137630710838,0.128805436507167,0.07257947512409405,0.00010220564522790149,5.243156782597891e-06,0.0,0.05036630036630037,0.00018537846197762303,0.0001736131720462019,0.037177063642091994,0.3802083333333333,
0,2021-05-25,2320485,0.01933694177438482,0.04678892559098638,0.01892452799019746,0.00044591971075012366,3.1243468499042224e-06,0.01891580136623736,0.00039933961556191635,0.00010220979037433785,7.22908985758693e-05,0.012639821029082773,0.40277777777777773,5.846158343198725e-05
0,2021-05-26,2320485,0.00020642236429022377,0.020992989252965083,0.006049848774430058,0.00020326210540756203,3.8066754722970984e-06,0.0,0.023247863247863248,0.00012143228525298962,0.0003733997155049787,0.01597222222222222,0.4416666666666666,
0,2021-05-27,2320485,0.022670943071527425,0.10151426677325362,0.031432724911674384,6.561128384798866e-05,4.273531898144856e-06,0.022606804181022497,0.0002652806340441915,0.00015929470507219714,0.00020115867396202123,0.04897435897435897,0.4311594202898551,4.944247720937241e-05
0,2021-05-28,2320485,0.00033139623828639287,0.0621620049256944,0.02690069820174088,0.00032931334038645673,3.0884348171467026e-06,0.0,0.011793916821849782,0.00010856258517543252,0.000128,0.008848636268998542,0.42156862745098034,
0,2021-05-29,2320485,0.02262519114179434,0.011389537101080156,0.0,0.00019539737023366508,4.5249161274474945e-06,0.02243988505276555,0.0002420434159444914,0.0022048136378193285,,0.015343915343915344,0.45652173913043476,2.7116351478957707e-05
0,2021-05-30,2320485,0.015603455024847527,0.008697032445085118,0.0,0.00011366158367755019,3.9862356360846975e-06,0.015493348732412968,0.00031340405014464797,0.00043911007025761124,,0.022477064220183487,0.44047619047619047,5.202769260651803e-05
0,2021-05-31,2320485,9.825532162457426e-05,0.1377199881346644,0.051570253632322524,9.552600713500273e-05,3.0884348171467026e-06,0.0,0.0367003367003367,9.021298608112703e-05,8.353660574063554e-05,0.024550484094052555,0.44791666666666663,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_19.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.0001430735385059589,0.0,0.0,0.0,0.0,,0.009036144578313253,,,,
0,2021-01-03,2320485,0.0,0.00010687420948637892,0.0,0.0,0.0,0.0,,0.020161290322580645,,,,
0,2021-01-04,2320485,0.0,0.001647069470390888,5.300616035009923e-05,0.0,0.0,0.0,,0.008634222919937205,0.008130081300813009,,,
0,2021-01-05,2320485,0.0,0.0010407307093129238,2.4132886013053305e-05,0.0,0.0,0.0,,0.008281573498964804,0.0,,,
0,2021-01-06,2320485,0.0,0.0008963643376276942,2.8011385550865444e-05,0.0,0.0,0.0,,0.007211538461538462,0.0,,,
0,2021-01-07,2320485,0.0,0.0009023975591309576,0.00013488559503724437,0.0,0.0,0.0,,0.0066857688634192934,0.012779552715654952,,,
0,2021-01-08,2320485,0.0,0.0008631816193597459,4.826577202610661e-05,0.0,0.0,0.0,,0.00798801797304044,0.0,,,
0,2021-01-09,2320485,0.0,0.0003197607396729563,0.0,0.0,0.0,0.0,,0.03773584905660377,,,,
0,2021-01-10,2320485,0.0,0.00019737253203532882,0.0,0.0,0.0,0.0,,0.024017467248908297,,,,
0,2021-01-11,2320485,0.0,0.003106247185394433,0.0005550563783002261,0.0,0.0,0.0,,0.006659267480577136,0.007763975155279503,,,
0,2021-01-12,2320485,0.0,0.0021706669079955268,0.00017798003434626813,0.0,0.0,0.0,,0.007941234862021045,0.004842615012106538,,,
0,2021-01-13,2320485,0.0,0.0018250495047371562,0.00014350448289904912,0.0,0.0,0.0,,0.006847697756788666,0.003003003003003003,,,
0,2021-01-14,2320485,0.0,0.001755667457449628,0.0002167650297243895,0.0,0.0,0.0,,0.0066273932253313695,0.0019880715705765406,,,
0,2021-01-15,2320485,0.0,0.0017224847391816797,0.00015083053758158316,0.0,0.0,0.0,,0.007505629221916437,0.0,,,
0,2021-01-16,2320485,0.0,0.0005218736600322777,0.0,0.0,0.0,0.0,,0.038810900082576386,,,,
0,2021-01-17,2320485,0.0,0.00030640146348715895,0.0,0.0,0.0,0.0,,0.026722925457102673,,,,
0,2021-01-18,2320485,0.0,0.004455103135766876,0.000721831858426148,0.0,0.0,0.0,,0.005513639001741149,0.004776119402985075,,,
0,2021-01-19,2320485,0.0,0.0033454213235595146,0.00030640146348715895,0.0,0.0,0.0,,0.004637382455236378,0.0014064697609001407,,,
0,2021-01-20,2320485,0.0,0.0028287189962443197,0.0002568428582817816,0.0,0.0,0.0,,0.003960999390615478,0.003355704697986577,,,
0,2021-01-21,2320485,0.0,0.0026403962964638857,0.00030898712984570037,0.0,0.0,0.0,,0.004080300310102824,0.002789400278940028,,,
0,2021-01-22,2320485,0.0,0.0025102510897506342,0.0002589975802472328,0.0,0.0,0.0,,0.006008583690987125,0.0,,,
0,2021-01-23,2320485,0.0,0.0007205390252468773,0.0,0.0,0.0,0.0,,0.031698564593301434,,,,
0,2021-01-24,2320485,0.0,0.00039948545239465027,0.0,0.0,0.0,0.0,,0.021574973031283712,,,,
0,2021-01-25,2320485,0.0,0.005688035044398046,0.0008864526165866187,0.0,0.0,0.0,,0.004394272293355557,0.004861448711716091,,,
0,2021-01-26,2320485,0.0,0.004556806012536173,0.00043137533748332786,0.0,0.0,0.0,,0.004444864762625307,0.002997002997002997,,,
0,2021-01-27,2320485,0.0,0.0038806542597775895,0.00037880012152631884,0.0,0.0,0.0,,0.004553026096612993,0.005688282138794084,,,
0,2021-01-28,2320485,0.0,0.0035945071827656718,0.0004033639519324624,0.0,0.0,0.0,,0.0038364704471885863,0.004273504273504274,,,
0,2021-01-29,2320485,0.0,0.0033816206525790946,0.0003378604041827463,0.0,0.0,0.0,,0.0044603033006244425,0.0012755102040816326,,,
0,2021-01-30,2320485,0.0,0.0009023975591309576,0.0,0.0,0.0,0.0,,0.021967526265520534,,,,
0,2021-01-31,2320485,0.0,0.000505928717487939,0.0,0.0,0.0,0.0,,0.016183986371379896,,,,
0,2021-02-01,2320485,0.0,0.0068201259650461,0.0008442200660637755,0.0,0.0,0.0,,0.003412106659926703,0.0035732516590096988,,,
0,2021-02-02,2320485,0.0,0.005665194991564263,0.0004973098296261342,0.0,0.0,0.0,,0.0034230944774075764,0.0008665511265164644,,,
0,2021-02-03,2320485,0.0,0.004958446186896274,0.0007063178602748994,0.0,0.0,0.0,,0.0036502694246480097,0.0036607687614399025,,,
0,2021-02-04,2320485,0.0,0.004544308625136556,0.0005684156544860234,0.0,0.0,0.0,,0.002750118539592224,0.000758150113722517,,,
0,2021-02-05,2320485,0.0,0.004319786596336542,0.0005154094941359242,0.0,0.0,0.0,,0.0025937749401436553,0.0008361204013377926,,,
0,2021-02-06,2320485,0.0,0.0010769300383325039,0.0,0.0,0.0,0.0,,0.023209283713485393,,,,
0,2021-02-07,2320485,0.0,0.0005964270400368888,0.0,0.0,0.0,0.0,,0.012283236994219654,,,,
0,2021-02-08,2320485,0.0,0.007897486947771695,0.0016418981376738052,0.0,0.0,0.0,,0.0033286041689403034,0.002362204724409449,,,
0,2021-02-09,2320485,0.0,0.006774876803771626,0.0008463747880292266,0.0,0.0,0.0,,0.002735194962152535,0.0010183299389002036,,,
0,2021-02-10,2320485,0.0,0.006147852711825329,0.0008468057324223169,0.0,0.0,0.0,,0.00287396607318099,0.0030534351145038168,,,
0,2021-02-11,2320485,0.0,0.005594520111097465,0.0007821640734587813,0.0,0.0,0.0,,0.002619010938222154,0.0022038567493112946,,,
0,2021-02-12,2320485,0.0,0.005243731375122011,0.0007041631383094483,0.0,0.0,0.0,,0.002876397107166338,0.0024479804161566705,,,
0,2021-02-13,2320485,0.0,0.0012574957390373133,0.0,0.0,0.0,0.0,,0.01782042494859493,,,,
0,2021-02-14,2320485,0.0,0.0006804611966894852,0.0,0.0,0.0,0.0,,0.008866371120962635,,,,
0,2021-02-15,2320485,0.0,0.008961919598704581,0.0018004856743310128,0.0,0.0,0.0,,0.003317945758799769,0.0019147917663954045,,,
0,2021-02-16,2320485,0.0,0.007854392508462671,0.0009480776647985227,0.0,0.0,0.0,,0.0027433336991111597,0.0018181818181818182,,,
0,2021-02-17,2320485,0.0,0.007248915636170887,0.0009765199947424784,0.0,0.0,0.0,,0.0023779799060697935,0.00176522506619594,,,
0,2021-02-18,2320485,0.0,0.006598189602604628,0.0008291370123056171,0.0,0.0,0.0,,0.0026778133368166677,0.002079002079002079,,,
0,2021-02-19,2320485,0.0,0.006219389481078309,0.0007567383542664573,0.0,0.0,0.0,,0.0024251662971175167,0.0011389521640091116,,,
0,2021-02-20,2320485,0.0,0.0014445256056384765,0.0,0.0,0.0,0.0,,0.017004773269689737,,,,
0,2021-02-21,2320485,0.0,0.0007791474627071496,0.0,0.0,0.0,0.0,,0.007743362831858407,,,,
0,2021-02-22,2320485,0.0,0.01002979980478219,0.00475245476699914,0.0,0.0,0.0,,0.0030935808197989174,0.0017228871962277838,,,
0,2021-02-23,2320485,0.0,0.00903345636795756,0.0029174935412209085,0.0,0.0,0.0,,0.002337563209617403,0.002806499261447563,,,
0,2021-02-24,2320485,0.0,0.008261204015539855,0.0014660728252929884,0.0,0.0,0.0,,0.002556077203964528,0.003527336860670194,,,
0,2021-02-25,2320485,0.0,0.007634179923593559,0.0013540272830895265,0.0,0.0,0.0,,0.002314422805532035,0.0019096117122851686,,,
0,2021-02-26,2320485,0.0,0.00721874952865457,0.0011476049187993027,0.0,0.0,0.0,,0.002746104710166557,0.0011265490048817123,,,
0,2021-02-27,2320485,0.0,0.0016255222507363762,0.0,0.0,0.0,0.0,,0.012725344644750796,,,,
0,2021-02-28,2320485,0.0,0.0008894692273382504,0.0,0.0,0.0,0.0,,0.007751937984496124,,,,
0,2021-03-01,2320485,3.878499537812138e-06,0.011234863975993523,0.0039009086462528306,3.3039070136918215e-06,1.292833179270713e-06,0.0,0.24999999999999994,0.002467620472300002,0.0026513477684489617,0.2156862745098039,0.375,
0,2021-03-02,2320485,0.0006438668353095718,0.010061546041739831,0.004095695511929618,4.489004094689975e-06,1.7596896051184704e-06,0.0006385518544614592,0.00269264934488119,0.002396952446175577,0.0021026072329688814,0.177536231884058,0.4083333333333333,0.0005880376344086022
0,2021-03-03,2320485,7.685175010109237e-06,0.009279094672018996,0.004287896711247864,6.823286223928763e-06,1.8674257033910294e-06,0.0,0.14035087719298242,0.002740107746609697,0.0027135678391959797,0.09803921568627451,0.3939393939393939,
0,2021-03-04,2320485,0.0010248935028668573,0.008702060129671165,0.0029512508520129765,5.35089288087045e-06,2.6215783912989447e-06,0.0010182856888394736,0.002213160462846786,0.0025710754017305316,0.0017490161783996502,0.1279761904761905,0.4055555555555555,0.0007896399241945673
0,2021-03-05,2320485,1.2425563334101848e-05,0.00812330180975098,0.0028833052860357494,1.0486313565195779e-05,3.0884348171467022e-06,0.0,0.1994535519125683,0.0023872679045092837,0.0022414823670053796,0.1474358974358974,0.42156862745098034,
0,2021-03-06,2320485,0.0015361012891701529,0.0018159637604495038,0.0,1.1348202351376254e-05,5.135420684325332e-06,0.0015226701889188405,0.002718659572482031,0.014276699794920333,,0.14305555555555557,0.4109195402298851,0.0005300353356890459
0,2021-03-07,2320485,0.0013290684203230503,0.0009944760111212385,0.0,1.4185252939220317e-05,5.35089288087045e-06,0.0013126207093201064,0.003683017646106524,0.012115967113803548,,0.14726027397260275,0.4138888888888889,0.0008338801399825021
0,2021-03-08,2320485,1.9500233787333256e-05,0.012288487105066397,0.007213147251544397,1.669909523224671e-05,4.632652225720055e-06,0.0,0.17631578947368418,0.0025336653107027635,0.002389771776795316,0.125,0.41346153846153844,
0,2021-03-09,2320485,0.0018780556650872565,0.011012496669158956,0.005014899902391098,1.853060890288022e-05,6.8951102894438036e-06,0.0018559338529086239,0.0029636384361107944,0.0028878048780487803,0.0016288041148735534,0.11702127659574468,0.42105263157894735,0.0005770340450086555
0,2021-03-10,2320485,2.2516844538964918e-05,0.010209216320438759,0.005468073843758236,1.9069289394243015e-05,4.991772553295253e-06,0.0,0.1521406727828746,0.0032501793930184457,0.0018321513002364067,0.09229390681003583,0.4290123456790123,
0,2021-03-11,2320485,0.0028116966927172514,0.0097333100623361,0.0057363008164241554,2.2552756571722447e-05,9.624424779015302e-06,0.0027846908440835962,0.00284314472114335,0.0031748831466619633,0.001796541657309679,0.14814814814814814,0.41358024691358014,0.0005385443914448377
0,2021-03-12,2320485,3.253630167831294e-05,0.009008030648765236,0.004430970249753823,2.930421873013616e-05,7.54152687907916e-06,0.0,0.18012422360248445,0.002870401377792661,0.0012643454580820851,0.14726027397260275,0.38888888888888873,
0,2021-03-13,2320485,0.0031277225809834266,0.0020079135755384477,0.0,3.124346849904225e-05,7.828823141139318e-06,0.0030942525664534194,0.0029344337459880788,0.011533532678342588,,0.15400843881856538,0.394927536231884,0.0006840103876831756
0,2021-03-14,2320485,0.0022803781680697487,0.0010974717210698055,0.0,2.4958862766476264e-05,8.223855501472036e-06,0.002251576717798218,0.003309436216709115,0.00819672131147541,,0.14351851851851852,0.42407407407407405,0.0005496081055247563
0,2021-03-15,2320485,3.203353321970767e-05,0.013363585629728269,0.01650143540394932,2.8155033681895534e-05,7.326054682534042e-06,0.0,0.1962025316455696,0.0025798129635601417,0.0017235075991016869,0.15714285714285714,0.40476190476190477,
0,2021-03-16,2320485,0.0032245414212977008,0.01196129257461262,0.012830471503442874,3.93595879022417e-05,9.193480385925071e-06,0.0031824884309386444,0.0031887895840229503,0.0027731956298261973,0.00198206938079149,0.12583333333333332,0.4025157232704402,0.0007886964693247416
0,2021-03-17,2320485,4.945086910710475e-05,0.011145622574591087,0.007187003291696922,4.29867032107512e-05,9.444864615227707e-06,0.0,0.1620956399437412,0.002870785648004949,0.0016788583763041132,0.11312399355877616,0.42973856209150324,
0,2021-03-18,2320485,0.004476039850864509,0.013901045111977296,0.007703382410717304,3.9682796197059364e-05,1.2425563334101845e-05,0.0044321553468348205,0.002822837150127226,0.0027262645554802538,0.0018511319671979413,0.15528455284552845,0.400462962962963,0.0005945780906008452
0,2021-03-19,2320485,5.846478932924222e-05,0.013862762885057793,0.007753695168610584,5.006137366398258e-05,1.357474838234248e-05,0.0,0.17543859649122806,0.0028288103453635487,0.001944984717977216,0.12398373983739835,0.42,
0,2021-03-20,2320485,0.004694385010030232,0.003274746443092713,0.0,5.0025461631225064e-05,1.3179716022009764e-05,0.004639152303649166,0.002728924307654728,0.011623351181925036,,0.12383798140770251,0.4189497716894977,0.0004520795660036166
0,2021-03-21,2320485,0.0037024946652675327,0.0018005934104292857,0.0,4.901992471401451e-05,1.4400725135765442e-05,0.00364837523190195,0.0037313432835820895,0.009171222565565327,,0.14290495314591697,0.4026104417670684,0.0006587226679251218
0,2021-03-22,2320485,6.514442742214092e-05,0.023953325849265707,0.013981990833812758,5.4586289791430065e-05,1.5873118478823752e-05,0.0,0.20991561181434598,0.002896516983304548,0.0027737541221068206,0.15667915106117353,0.42829457364341095,
0,2021-03-23,2320485,0.005480535319125093,0.01863701625594075,0.016316093402887758,7.735451855969767e-05,1.4616197332310555e-05,0.005399697333387919,0.00317580315835724,0.002987583572110792,0.001981214504150284,0.11089743589743589,0.40376984126984133,0.000826771653543307
0,2021-03-24,2320485,9.904538634523964e-05,0.016731990654252595,0.014504295438238127,8.913366530416417e-05,1.4652109365068072e-05,0.0,0.14240506329113925,0.0028845906199294305,0.0019309033657130975,0.10397196261682243,0.43037974683544306,
0,2021-03-25,2320485,0.007584621318388177,0.018414756685204443,0.00999327726746779,8.037112931132939e-05,2.075715493384645e-05,0.007497103694558098,0.0026437232591596136,0.0031509695290858728,0.0025210620372734236,0.10606060606060605,0.4188405797101448,0.0006121021336131515
0,2021-03-26,2320485,0.0001088852833208001,0.0186171928138586,0.010139654712987441,9.581330339706287e-05,1.9895266147665974e-05,0.0,0.16793409378960708,0.0028911210374862094,0.0020644768339494893,0.12473118279569892,0.42354740061162083,
0,2021-03-27,2320485,0.008321320758375939,0.004502327458843015,0.0,9.882991414869458e-05,2.1188099326936695e-05,0.008216134414429166,0.0027455030553403905,0.012852561079143477,,0.1106612685560054,0.4063360881542699,0.0006693527990720633
0,2021-03-28,2320485,0.006219964073602433,0.0024507448514714224,0.0,8.38905085215663e-05,2.7149496764684984e-05,0.006124617626631221,0.003980598184248121,0.0108355091383812,,0.14866979655712048,0.4144736842105264,0.0005708965711073636
0,2021-03-29,2320485,0.0001231064482927779,0.0323570288107874,0.004988324998150531,0.00010665873728983386,2.650308017504962e-05,0.0,0.17863105175292154,0.002823241134090637,0.0027350722634882246,0.13186462324393358,0.4155405405405405,
0,2021-03-30,2320485,0.008329185493549841,0.025463283178588387,0.003659256577827476,0.00012084399022905413,2.6610816273322194e-05,0.008199004374803833,0.0033162091703726423,0.0029732063279857396,0.003372093023255814,0.12665016501650164,0.40894039735099336,0.0005152451960962599
0,2021-03-31,2320485,0.0001445100198162596,0.022242727992926765,0.004728716913346419,0.00013057615110634193,2.6646728306079716e-05,0.0,0.16123701605288004,0.0027040552757329204,0.002573094088714819,0.12714508580343215,0.4015151515151516,
0,2021-04-01,2320485,0.010973388465486024,0.023432673198347177,0.002737789729302277,0.00012278323999796026,2.6934024568139864e-05,0.010844212883657224,0.0027265737564045405,0.002809123793729194,0.002350493218249075,0.12633547008547008,0.3930817610062894,0.000645931449502878
0,2021-04-02,2320485,0.0001344905626769116,0.02203666474896412,0.004777018597405284,0.0001189765645256631,2.4168798045810838e-05,0.0,0.15498202362609143,0.0027520334741123103,0.0021646973933435554,0.11192952050837665,0.42167919799498743,
0,2021-04-03,2320485,0.010071170466518859,0.005555699203686584,0.0,0.0001144875604309732,2.8011385550865468e-05,0.009947238041472656,0.0029435993580183787,0.014738928445185073,,0.13686342592592593,0.40880503144654096,0.0005053665976058931
0,2021-04-04,2320485,0.006539257956849544,0.0030058371418044045,0.0,0.00010216973319514392,2.8621890107743296e-05,0.006425919581466809,0.003808538134665089,0.010326778893761494,,0.1250809061488673,0.40746421267893673,0.0005103406733150391
0,2021-04-05,2320485,0.00011782737947742252,0.039228006214218146,0.004863889804645724,9.886582618145208e-05,2.9986547352529045e-05,0.0,0.21231884057971012,0.002471631166719761,0.001971119773210489,0.16033538672142367,0.4191767068273093,
0,2021-04-06,2320485,0.008371382132039931,0.03127830317081703,0.0015749581086137888,0.00011621133800333417,2.5461631225081552e-05,0.008244002151849006,0.0028858106908186817,0.002357988634562702,0.002170374389582203,0.10528596187175042,0.42202380952380947,0.0004080335360615744
0,2021-04-07,2320485,0.00015413444459527495,0.043502184528952624,0.0021952307384016704,0.00013905139083711667,2.5641191388869143e-05,0.0,0.15312916111850866,0.0024909128725227056,0.002354788069073783,0.11747430249632893,0.4131944444444444,
0,2021-04-08,2320485,0.01218574277934713,0.028427175066132,0.0015851571259169251,0.00013998510368881214,3.0237931581831674e-05,0.012037569732189607,0.0025919756874433824,0.002479363605039625,0.0021316280309086064,0.10977337110481586,0.4127450980392158,0.0005326893710714159
0,2021-04-09,2320485,0.00018149941355650496,0.014176274931030939,0.0016429036745910159,0.00016059861049162846,3.4475551447219e-05,0.0,0.15660592255125286,0.0027200340384147823,0.0018358248098610018,0.1139564660691421,0.4166666666666667,
0,2021-04-10,2320485,0.01252327997523505,0.004128806406132047,0.0,0.00012867281337019339,3.7563986264365695e-05,0.01237815945086191,0.0030673092865432885,0.023953362439503162,,0.14142194744976816,0.42520325203252035,0.0005483122399495378
0,2021-04-11,2320485,0.009541360247247157,0.003617275411533938,0.0,0.00014634153348689317,3.745625016609314e-05,0.00937997157203487,0.003918983880901949,0.009861700455759861,,0.13381082310140974,0.41586921850079744,0.0005830045569929962
0,2021-04-12,2320485,0.00016763736891210236,0.05565553465475247,0.03026378824541709,0.0001430735385059588,4.029330075393721e-05,0.0,0.20483613109512389,0.0022902812078233427,0.0015659031702421455,0.15810185185185185,0.413716814159292,
0,2021-04-13,2320485,0.01195807485647756,0.06729585984539155,0.01062525721993462,0.00021311636719622531,3.434626812929193e-05,0.011736102582003327,0.0029379681688686196,0.00201457279396861,0.001999946845266571,0.09030218933086649,0.4108247422680413,0.0004678258812396499
0,2021-04-14,2320485,0.0002705971668279117,0.02860389817933177,0.0021077490266043523,0.00024976818782855006,3.2141269317980226e-05,0.0,0.11322812419810109,0.0018862099603933558,0.002722755428493636,0.08215474209650582,0.42376893939393945,
0,2021-04-15,2320485,0.015553932331674906,0.013390016885837807,0.022225490217203173,0.00015894665698478253,3.6271153085095e-05,0.015383026967781873,0.0026022101711584956,0.001936096139987617,0.0014561105097675377,0.13087806908031627,0.4316239316239316,0.00040869425065045696
0,2021-04-16,2320485,0.00023242267600666807,0.008286234702371848,0.011425018189444589,0.00021238376172797192,3.1099820368012164e-05,0.0,0.1412202380952381,0.002429202390231229,0.0011403475703999698,0.10873093151574163,0.4220272904483431,
0,2021-04-17,2320485,0.01685570760710226,0.00822500468652027,0.0,0.00017040259543443133,3.551700039718708e-05,0.01667528555452847,0.0024120263570436263,0.011584435183756068,,0.13265107212475633,0.410033167495854,0.00038342569918803967
0,2021-04-18,2320485,0.012206033077855132,0.006264710466418297,0.0,0.00019137522256482278,3.72048659367905e-05,0.011999000209008036,0.003466666666666667,0.0058140836243173065,,0.11801132342533616,0.42528735632183906,0.0005502567865003667
0,2021-04-19,2320485,0.00020742790120743427,0.10008841542464905,0.03790601246434832,0.0001799192841151742,4.058059701599737e-05,0.0,0.1756843800322061,0.001805105953118902,0.0011780436898904153,0.13009922822491732,0.4203869047619047,
0,2021-04-20,2320485,0.014704770769903695,0.04202513698644896,0.011559975608547345,0.00032904040893749976,3.147330550869035e-05,0.014374487804632805,0.0024823344797128416,0.00173003479034241,0.0010118897040222615,0.06446942081814498,0.4197318007662836,0.0003513831807147835
0,2021-04-21,2320485,0.0002624451353919545,0.02153662560484842,0.0020840111729516315,0.0002391741381650817,3.303907013691822e-05,0.0,0.12957074721780604,0.0017013604217907443,0.0017052501033484912,0.09478260869565218,0.4331450094161958,
0,2021-04-22,2320485,0.01898151320377709,0.012813621577673065,0.026776011624006793,0.00014608296685103897,3.780818808711684e-05,0.018820986417350975,0.002140233189586327,0.0014566612753923933,0.0011344785144753035,0.1465679676985195,0.41977671451355664,0.0003136311517794914
0,2021-04-23,2320485,0.0003009428345080162,0.07735099918048749,0.013310723117509193,0.00027594805970878233,3.8856819443636416e-05,0.0,0.12023328847016601,0.0016509919872597987,0.0013588714895819852,0.08807785888077858,0.41743827160493824,
0,2021-04-24,2320485,0.020032737409061762,0.011821882063447944,0.0,0.0003223464060314981,3.551700039718708e-05,0.019711145155718163,0.0022081003400634598,0.008829465186680121,,0.08233752620545073,0.4120833333333333,0.0003037700027122321
0,2021-04-25,2320485,0.014669239404693418,0.005062770642056868,0.0,0.00021062407212285337,3.7923106591940924e-05,0.014444573727762373,0.0028772176014578545,0.005582201988998184,,0.11019948519948519,0.43137254901960786,0.00034647976558169
0,2021-04-26,2320485,0.0002236601400138331,0.061775375981026934,0.03756025141295893,0.00019715705983878356,4.036512481945224e-05,0.0,0.1605545617173524,0.0012773128777312877,0.0008676872503487949,0.1185929648241206,0.4219219219219219,
0,2021-04-27,2320485,0.017958508673833275,0.0844264022391871,0.011939493970728824,0.0003295072653633473,3.1150097213872685e-05,0.01762520909781074,0.0021462944400278054,0.001420467235449145,0.0010694848023615146,0.06755648870225954,0.4251960784313725,0.00030179905115317767
0,2021-04-28,2320485,0.00039251851803969194,0.02886242890315316,0.0020416708863305157,0.0003720486593679056,3.0740700040436935e-05,0.0,0.09340463458110516,0.0010470136484819546,0.0011937363949160872,0.07168357760240511,0.42209072978303747,
0,2021-04-29,2320485,0.022274330581753397,0.05299039496771867,0.027237660805104674,0.00016853516973104027,3.530152820064196e-05,0.02209311846445894,0.0017747691519836126,0.0012283626932154102,0.0008128992267608002,0.12232779097387174,0.4179421768707483,0.00027274253105068815
0,2021-04-30,2320485,0.0003875267454863965,0.07945702442951942,0.012517749522190398,0.0003609518412458318,3.795901862469841e-05,0.0,0.09625740441572427,0.001154093643357048,0.0008340211858577519,0.06767822736030828,0.4234775641025641,
0,2021-05-01,2320485,0.022354378502769907,0.012134604044700419,0.0,0.00032062262845913695,3.375731079206861e-05,0.02203397134650731,0.0018485797145984977,0.00760445262999386,,0.07607543971180335,0.4211469534050179,0.0002208903831473631
0,2021-05-02,2320485,0.016356494439739976,0.006863256316387885,0.0,0.00023558293488932974,3.512196803685436e-05,0.01610773178882863,0.0025472880034343487,0.004214784165997653,,0.10063990692262943,0.4381720430107527,0.000281415039353613
0,2021-05-03,2320485,0.00023985646678747457,0.12392161552434089,0.07504523120525812,0.00021608270110199643,3.46551116110066e-05,0.0,0.1463963963963964,0.0008387511733824705,0.0006829660238751147,0.11143672978659451,0.4166666666666667,
0,2021-05-04,2320485,0.019243649495687312,0.041048042399182354,0.042823727223691016,0.0005490662512362714,2.3385915731696916e-05,0.01871498846146389,0.0018351754771527712,0.0007580502852370465,0.0005116351045515214,0.04282423812898653,0.41424936386768446,0.00020701878245010222
0,2021-05-05,2320485,0.0003458687874876734,0.019288532354227676,0.007082858396700117,0.00033236586317084604,1.9715705983878376e-05,0.0,0.0824726609963548,0.0008727270020617942,0.0010324931673246279,0.06600294985250738,0.4236111111111111,
0,2021-05-06,2320485,0.022153989359982928,0.09740589431376055,0.033620198651000396,0.00012583576278234939,2.30196129975702e-05,0.022022335847893853,0.0013776292901478242,0.0008060502217739271,0.0007676992643585071,0.1404272151898734,0.4046717171717172,0.00019456258133684673
0,2021-05-07,2320485,0.0004136707053338706,0.056325365889745724,0.04528424733047902,0.0004011014938687387,2.1008539163149097e-05,0.0,0.06486904180901253,0.000607923653965268,0.0005899662966904871,0.05213567839195979,0.40624999999999994,
0,2021-05-08,2320485,0.02236540349682646,0.010502330331805634,0.0,0.000345150546832523,2.0900803064876537e-05,0.022029230958183318,0.0013983955251343195,0.006951118586149821,,0.060019841269841265,0.42543859649122806,0.00014053523616418416
0,2021-05-09,2320485,0.01588572360232164,0.008397238795625343,0.0,0.00016099364285196118,2.0793066966603977e-05,0.015718229881540563,0.0015346277879259413,0.0029324030537438697,,0.08824157063593682,0.43080357142857145,0.00016982611629327716
0,2021-05-10,2320485,0.0001997427261973248,0.12822218918315215,0.06907564582404109,0.00018595250561843725,2.2983700964812687e-05,0.0,0.11084142394822005,0.0006070400971264156,0.000453104702520135,0.08523513139695711,0.3980099502487562,
0,2021-05-11,2320485,0.019174777399264945,0.04067714292486272,0.04319312557504144,0.000508564660692341,1.527697873504892e-05,0.018686589225959224,0.0011140548605695442,0.0004091547746009175,0.00040300488039701917,0.029305929056217185,0.4170588235294118,5.7940180875719226e-05
0,2021-05-12,2320485,0.00031494852728344874,0.019763828107773447,0.006675903241491905,0.0003018047232941965,1.7596896051184703e-05,0.0,0.06909212283044058,0.0006103276151448438,0.0006224912529246356,0.05083565459610028,0.4343971631205675,
0,2021-05-13,2320485,0.022174387394589226,0.09631176241173725,0.03276807793772996,9.164750759719056e-05,1.8063752477032456e-05,0.022075234272145708,0.0009580479232407192,0.0005216135245024609,0.00046498882300648176,0.12022760646108663,0.4109477124183007,0.00012564635383946262
0,2021-05-14,2320485,0.0003671287108801253,0.05875140326267995,0.029078762988484483,0.0003588689433458958,1.2820595694434563e-05,0.0,0.0507949713440562,0.0004184442913203047,0.0002540612805675186,0.04105253212396069,0.4131944444444444,
0,2021-05-15,2320485,0.02265679373062097,0.011096674473942586,0.0,0.0002631992880798629,1.590903051158127e-05,0.022400022696404707,0.0009628934513766452,0.0061243341052018875,,0.05162760416666666,0.42432950191570884,0.00011586504040094098
0,2021-05-16,2320485,0.015946774058009417,0.008358848832607556,0.0,0.00016250194822777707,1.673500726500423e-05,0.015781722355455857,0.0011140009253394782,0.0019937821032711546,,0.062394247038917085,0.43632958801498123,8.170935980716591e-05
0,2021-05-17,2320485,0.00014185252939220318,0.13121042942890532,0.07403588761257525,0.00013179716022009765,1.37902205788876e-05,0.0,0.10606060606060606,0.0003398691093459079,0.00027250387420988423,0.0790378006872852,0.42105263157894735,
0,2021-05-18,2320485,0.0186514169810765,0.041840427037163924,0.041515710436970464,0.00045385626998953527,8.187943468714515e-06,0.018220257115789736,0.0007374955970412117,0.00041165273633806895,0.0003129501763449406,0.020241171403962102,0.44186046511627897,6.575511292970966e-05
0,2021-05-19,2320485,0.00029501734910302525,0.01999955469079381,0.007273874498937365,0.00028647028530673547,1.1671410646193935e-05,0.0,0.05521728748806112,0.0005026352447833642,7.394262052647145e-05,0.0422197640117994,0.43682795698924726,
0,2021-05-20,2320485,0.021975470645145302,0.10324159963685758,0.03369345919782575,8.076616167166208e-05,1.0917257958286014e-05,0.02189359121045816,0.0005992879619040234,0.00037573135901062036,0.0002552130401312046,0.09966914805624483,0.40860215053763427,5.837541227634919e-05
0,2021-05-21,2320485,0.00033505926562765986,0.05832914958151704,0.04338773288055438,0.0003303907013691823,7.900647206654356e-06,0.0,0.03149920255183413,0.0003784522227145178,0.0001380183539617053,0.025368910450778246,0.39855072463768104,
0,2021-05-22,2320485,0.02196405061872841,0.011021366941250062,0.0,0.0002584588997558699,8.259767534229556e-06,0.02171956149971521,0.0006143266849172207,0.005019811693358305,,0.034501061571125265,0.40780141843971623,9.228771353893716e-05
0,2021-05-23,2320485,0.015538921101982267,0.008125169235454375,0.0,0.00012648217937198474,9.552600713500265e-06,0.015412798042937865,0.0006432691908641942,0.0010965484831079316,,0.04064375340971085,0.4433333333333333,6.276588325545715e-05
0,2021-05-24,2320485,0.00011955115704978345,0.12852205465667743,0.07258342544769737,0.00011466712059476079,7.002846387716363e-06,0.0,0.07871125611745514,0.0002743452033730491,0.0002003145680624388,0.06257062146892654,0.40625,
0,2021-05-25,2320485,0.01925560102018903,0.04687428849285095,0.018984680645066306,0.0004359002536107752,7.4697028135641195e-06,0.018843079499903406,0.000547195131578003,0.00015187800454313335,7.940289026520565e-05,0.015934736200060994,0.4333333333333333,4.4923135598192813e-05
0,2021-05-26,2320485,0.00020850526219015985,0.021005953496790547,0.006013972653705298,0.00020484223484889286,4.955860520537732e-06,0.0,0.03309692671394799,0.00025293956795187307,9.5428953144384e-05,0.024914089347079036,0.4423076923076923,
0,2021-05-27,2320485,0.02269974452179897,0.10147663096292374,0.0313764866683761,6.869971866513539e-05,6.428253863596045e-06,0.022632158076149315,0.0003555509711620812,0.00023971786617256585,0.00017909832946033194,0.06352657004830917,0.41435185185185186,4.9381554813525844e-05
0,2021-05-28,2320485,0.00034999867125478805,0.06180144811680887,0.02698710255255549,0.00034748482896176166,4.740388323992614e-06,0.0,0.017487299726455647,0.00019284879492737964,0.0001674000382628659,0.014167650531286895,0.3793103448275862,
0,2021-05-29,2320485,0.022720214380470734,0.01151163801245574,0.0,0.00020351348963686453,3.734851406782059e-06,0.022529593310593815,0.0002883015728977616,0.0028049122550275,,0.020411605937921726,0.4333333333333333,4.7663533583725755e-05
0,2021-05-30,2320485,0.015543625578273495,0.00868521738630789,0.0,0.0001174682591498473,4.273531898144856e-06,0.015430323114923525,0.0003652848069175954,0.0005494237155694472,,0.03165488810365135,0.4131944444444444,3.48252469110006e-05
0,2021-05-31,2320485,0.00011578039361024392,0.1373704204078027,0.051662188436181776,0.00011276378285861228,4.884036455022694e-06,0.0,0.04535147392290249,0.00015787333122138547,0.00010840560373582388,0.03432228039557882,0.39080459770114945,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_2.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014867581561613197,0.0,0.0,0.0,0.0,,0.02608695652173913,,,,
0,2021-01-03,2320485,0.0,0.00010471948752092773,0.0,0.0,0.0,0.0,,0.024691358024691357,,,,
0,2021-01-04,2320485,0.0,0.0016156105296953008,5.085143838464804e-05,0.0,0.0,0.0,,0.007468658308882369,0.0,,,
0,2021-01-05,2320485,0.0,0.0010562447074641723,2.154721965451188e-05,0.0,0.0,0.0,,0.008159934720522236,0.0,,,
0,2021-01-06,2320485,0.0,0.0009282542227163718,3.3182718267948294e-05,0.0,0.0,0.0,,0.007428040854224698,0.0,,,
0,2021-01-07,2320485,0.0,0.0008799884506902652,0.00013574748382342485,0.0,0.0,0.0,,0.00832517140058766,0.0031746031746031746,,,
0,2021-01-08,2320485,0.0,0.0008403415665259633,4.9989549598467565e-05,0.0,0.0,0.0,,0.010256410256410256,0.017241379310344827,,,
0,2021-01-09,2320485,0.0,0.0003197607396729563,0.0,0.0,0.0,0.0,,0.04043126684636118,,,,
0,2021-01-10,2320485,0.0,0.0002120246414003969,0.0,0.0,0.0,0.0,,0.034552845528455285,,,,
0,2021-01-11,2320485,0.0,0.0031027996302497108,0.0005511778787624139,0.0,0.0,0.0,,0.006111111111111111,0.007818608287724784,,,
0,2021-01-12,2320485,0.0,0.002158600464989,0.0001684992576982829,0.0,0.0,0.0,,0.009582751048113396,0.0025575447570332483,,,
0,2021-01-13,2320485,0.0,0.0019004647735279478,0.00015298525954703435,0.0,0.0,0.0,,0.005668934240362812,0.008450704225352112,,,
0,2021-01-14,2320485,0.0,0.001742739125656921,0.00021848880729675047,0.0,0.0,0.0,,0.0056874381800197825,0.0039447731755424065,,,
0,2021-01-15,2320485,0.0,0.0016733570783693927,0.00015427809272630506,0.0,0.0,0.0,,0.005408189544166882,0.00558659217877095,,,
0,2021-01-16,2320485,0.0,0.0005136857165635632,0.0,0.0,0.0,0.0,,0.03355704697986577,,,,
0,2021-01-17,2320485,0.0,0.00031243468499042224,0.0,0.0,0.0,0.0,,0.02620689655172414,,,,
0,2021-01-18,2320485,0.0,0.00440726830813386,0.0007050250270956288,0.0,0.0,0.0,,0.004106776180698152,0.003667481662591687,,,
0,2021-01-19,2320485,0.0,0.0033652447656416654,0.0003059705190940687,0.0,0.0,0.0,,0.006402868485081316,0.0028169014084507044,,,
0,2021-01-20,2320485,0.0,0.002898101043531848,0.0002693402456813985,0.0,0.0,0.0,,0.005947955390334572,0.0032,,,
0,2021-01-21,2320485,0.0,0.0026287607978504493,0.0003098490186318808,0.0,0.0,0.0,,0.004098360655737705,0.004172461752433936,,,
0,2021-01-22,2320485,0.0,0.002504648812640461,0.0002650308017504961,0.0,0.0,0.0,,0.005333792154163799,0.0016260162601626016,,,
0,2021-01-23,2320485,0.0,0.0007106273042058018,0.0,0.0,0.0,0.0,,0.038811400848999394,,,,
0,2021-01-24,2320485,0.0,0.00043439194823495953,0.0,0.0,0.0,0.0,,0.017857142857142856,,,,
0,2021-01-25,2320485,0.0,0.005595812944276735,0.0008825741170488066,0.0,0.0,0.0,,0.00515979976896419,0.001953125,,,
0,2021-01-26,2320485,0.0,0.004532673126523119,0.00042361833840770356,0.0,0.0,0.0,,0.0038030043734550295,0.002034587995930824,,,
0,2021-01-27,2320485,0.0,0.003966843138395637,0.00037190501123687505,0.0,0.0,0.0,,0.0044541010320478,0.004634994206257242,,,
0,2021-01-28,2320485,0.0,0.0036104521253100107,0.0004093971734357257,0.0,0.0,0.0,,0.0035808068751492002,0.0010526315789473684,,,
0,2021-01-29,2320485,0.0,0.0033566258777798607,0.0003430317368998291,0.0,0.0,0.0,,0.004878675054564129,0.002512562814070352,,,
0,2021-01-30,2320485,0.0,0.000912309280172033,0.0,0.0,0.0,0.0,,0.028814359943316013,,,,
0,2021-01-31,2320485,0.0,0.0005158404385290144,0.0,0.0,0.0,0.0,,0.025898078529657476,,,,
0,2021-02-01,2320485,0.0,0.006733937086428053,0.0008584412310357533,0.0,0.0,0.0,,0.0036477665429412516,0.004016064257028112,,,
0,2021-02-02,2320485,0.0,0.005682432767287873,0.0004960169964468634,0.0,0.0,0.0,,0.002881844380403458,0.004344048653344918,,,
0,2021-02-03,2320485,0.0,0.004982579072909327,0.0006890800845512899,0.0,0.0,0.0,,0.0041515308770108976,0.00375234521575985,,,
0,2021-02-04,2320485,0.0,0.004593436285948843,0.0005653990437343917,0.0,0.0,0.0,,0.002720705507083216,0.001524390243902439,,,
0,2021-02-05,2320485,0.0,0.004247387938297382,0.000524028381997729,0.0,0.0,0.0,,0.0035511363636363635,0.0024671052631578946,,,
0,2021-02-06,2320485,0.0,0.0011014938687386473,0.0,0.0,0.0,0.0,,0.02269170579029734,,,,
0,2021-02-07,2320485,0.0,0.0006024602615401521,0.0,0.0,0.0,0.0,,0.01859799713876967,,,,
0,2021-02-08,2320485,0.0,0.007866458951469197,0.001665169134900678,0.0,0.0,0.0,,0.002355648077133779,0.002846790890269151,,,
0,2021-02-09,2320485,0.0,0.006789097968743604,0.0008429272328845048,0.0,0.0,0.0,,0.0026025136473276627,0.003067484662576687,,,
0,2021-02-10,2320485,0.0,0.006116393771129742,0.0008282751235194367,0.0,0.0,0.0,,0.003241034312689354,0.001040582726326743,,,
0,2021-02-11,2320485,0.0,0.005598829555028367,0.0007774236851347886,0.0,0.0,0.0,,0.003078817733990148,0.0011086474501108647,,,
0,2021-02-12,2320485,0.0,0.005178658771765385,0.0007011465275578166,0.0,0.0,0.0,,0.0029957560123158858,0.0036877688998156115,,,
0,2021-02-13,2320485,0.0,0.0013178279540699467,0.0,0.0,0.0,0.0,,0.020274689339437543,,,,
0,2021-02-14,2320485,0.0,0.0006925276396960118,0.0,0.0,0.0,0.0,,0.01431238332296204,,,,
0,2021-02-15,2320485,0.0,0.008986052484717634,0.0017836788430004933,0.0,0.0,0.0,,0.0024458085555342413,0.0019328340178787146,,,
0,2021-02-16,2320485,0.0,0.007859994785572843,0.0009916030485006366,0.0,0.0,0.0,,0.0025768956631394267,0.000434593654932638,,,
0,2021-02-17,2320485,0.0,0.0071696218678422826,0.0009717796064184858,0.0,0.0,0.0,,0.0021037446655045983,0.0013303769401330377,,,
0,2021-02-18,2320485,0.0,0.0066460244302376445,0.0008166396249060003,0.0,0.0,0.0,,0.0030475943457398524,0.0,,,
0,2021-02-19,2320485,0.0,0.006137940990784254,0.0007571692986595474,0.0,0.0,0.0,,0.0025275573966158814,0.001707455890722823,,,
0,2021-02-20,2320485,0.0,0.001496669877202395,0.0,0.0,0.0,0.0,,0.009789807083213361,,,,
0,2021-02-21,2320485,0.0,0.00081620868051291,0.0,0.0,0.0,0.0,,0.010559662090813094,,,,
0,2021-02-22,2320485,0.0,0.010145292902130374,0.004736078880061711,0.0,0.0,0.0,,0.0017840455356384335,0.0022747952684258415,,,
0,2021-02-23,2320485,0.0,0.008931322546795174,0.00292007920757945,0.0,0.0,0.0,,0.0026055488540410133,0.0023612750885478157,,,
0,2021-02-24,2320485,0.0,0.008196993300969409,0.0014863272117682294,0.0,0.0,0.0,,0.0029441143998738236,0.002609452015076834,,,
0,2021-02-25,2320485,0.0,0.007666931697468417,0.0013415298956899096,0.0,0.0,0.0,,0.0027542015625878252,0.0009637006103437199,,,
0,2021-02-26,2320485,0.0,0.007140317649112147,0.0011501905851578442,0.0,0.0,0.0,,0.0031987446436115637,0.0026227051330086175,,,
0,2021-02-27,2320485,0.0,0.0017367059041536576,0.0,0.0,0.0,0.0,,0.01240694789081886,,,,
0,2021-02-28,2320485,0.0,0.000912309280172033,0.0,0.0,0.0,0.0,,0.009919697685403874,,,,
0,2021-03-01,2320485,2.7293144895715048e-06,0.011247648659655201,0.0038983229798942895,2.082897899936148e-06,7.900647206654355e-07,0.0,0.21794871794871792,0.0026436781609195403,0.0021003758567322574,0.13333333333333333,0.4583333333333333,
0,2021-03-02,2320485,0.0006446209879974802,0.010031379934223516,0.004090667827343564,4.5249161274474945e-06,1.6519535068459108e-06,0.0006394496552803974,0.0022687029659141213,0.0036898785772514694,0.0023160332666596482,0.10869565217391304,0.4259259259259259,0.0006137707845106573
0,2021-03-03,2320485,7.756999075624277e-06,0.009221491771475935,0.004307289208936925,7.11058248598892e-06,1.3646572447857526e-06,0.0,0.10526315789473684,0.0029596398585603687,0.0018009004502251126,0.07142857142857142,0.3958333333333333,
0,2021-03-04,2320485,0.0010101336574035165,0.0087432871432768,0.0029600133880058116,1.192279487549657e-05,3.5912032757519795e-06,0.0009974926218728696,0.0038899497842846027,0.002592373826868806,0.0018900843268391974,0.16397849462365593,0.39682539682539675,0.000967741935483871
0,2021-03-05,2320485,1.3359276185797363e-05,0.008034096320381299,0.0028942225439940357,1.1850970809981532e-05,2.370194161996307e-06,0.0,0.1875,0.0029501689642224965,0.001786777843954735,0.14912280701754385,0.42307692307692296,
0,2021-03-06,2320485,0.0015618502166572941,0.0018996028847417668,0.0,1.4975317659885753e-05,3.770763439539579e-06,0.0015463362185060454,0.0025134279024927697,0.01561792666364871,,0.1461038961038961,0.3804347826086957,0.0005219206680584551
0,2021-03-07,2320485,0.0013328750957953474,0.0010233492854582842,0.0,1.5621734249521113e-05,6.643726060141164e-06,0.0013134107740407717,0.004883758475944462,0.008410428931875526,,0.18670886075949367,0.42824074074074076,0.000915450620320271
0,2021-03-08,2320485,1.9320673623545648e-05,0.012336357844732172,0.007211854418365127,1.6304062871913986e-05,5.171332717082852e-06,0.0,0.20526315789473684,0.002899360743354176,0.0028084852106363906,0.15432098765432098,0.41379310344827586,
0,2021-03-09,2320485,0.0018434723775417662,0.010995546189697404,0.004994214571522766,1.84946968701227e-05,7.290142649776522e-06,0.001821781509756224,0.00395811558858824,0.003414793092212447,0.0024954823164959985,0.19878472222222224,0.4126016260162601,0.0006566309929828687
0,2021-03-10,2320485,2.7724089288805297e-05,0.010254034537320144,0.005450153739412235,2.4276534144083394e-05,5.602277110173089e-06,0.0,0.1791044776119403,0.0025635637739020805,0.002767454732347592,0.13559322033898305,0.4193548387096775,
0,2021-03-11,2320485,0.0028323820235855862,0.009703431251081848,0.005785715773498503,2.6862200502624816e-05,9.408952582470185e-06,0.002803293277051995,0.0027588813303099017,0.0030230637645254524,0.0027458256029684602,0.13497652582159622,0.4043209876543209,0.0004712775442618774
0,2021-03-12,2320485,3.8749083345363866e-05,0.008882446270212192,0.004488716798427915,3.443963941446149e-05,6.715550125656203e-06,0.0,0.1724910394265233,0.0030199388735264155,0.0019201228878648233,0.1330321285140562,0.4211711711711712,
0,2021-03-13,2320485,0.003085490030460584,0.0020495715335371698,0.0,3.181806102316255e-05,8.331591599744594e-06,0.0030502244142927,0.0027421453801821896,0.017774989544123796,,0.1090146750524109,0.4202898550724637,0.0007055171440666008
0,2021-03-14,2320485,0.0023098619469636727,0.0011180134038071064,0.0,2.6215783912989466e-05,1.1348202351376253e-05,0.00227689470089227,0.0035550173869846,0.009980806142034549,,0.12155388471177943,0.4247311827956988,0.0005044295217377597
0,2021-03-15,2320485,3.997009245911953e-05,0.01341583763739046,0.016465523371191802,3.487058380755172e-05,9.516688680742745e-06,0.0,0.18476430976430974,0.002813108927003704,0.001805809997382884,0.14224137931034483,0.40151515151515144,
0,2021-03-16,2320485,0.003242641085807492,0.01196632025919868,0.012754912586521052,4.7116586977865965e-05,1.1096818122073617e-05,0.003193369776864175,0.0037233225855980343,0.0031192857911154135,0.0023546032493524842,0.13645833333333332,0.39615384615384613,0.0007967283991887856
0,2021-03-17,2320485,5.6058683134488414e-05,0.01112852844699851,0.007246617266074404,5.045640602431532e-05,9.30121648419763e-06,0.0,0.14421894218942188,0.002913843175217812,0.0022593495451572626,0.10646258503401358,0.41506410256410253,
0,2021-03-18,2320485,0.004476614443388631,0.01381632862670231,0.00768603689889542,4.923539691055961e-05,1.5980854577096312e-05,0.004420555760254144,0.0035979517516657915,0.0038808328685629298,0.00233983286908078,0.1351261620185923,0.4166666666666667,0.0009345643802065709
0,2021-03-19,2320485,6.740688548586467e-05,0.013847356623004818,0.007818767771967211,5.900346982060502e-05,1.3682484480615037e-05,0.0,0.16284403669724767,0.0038977407107736355,0.002314559682574672,0.1171875,0.4177631578947368,
0,2021-03-20,2320485,0.004666028868964896,0.0033554910575447194,0.0,6.318363043358033e-05,1.725214053671251e-05,0.004595820844923944,0.003862331521905989,0.01431025706286587,,0.13322851153039833,0.41271477663230244,0.0008554406650134904
0,2021-03-21,2320485,0.0037265198151823133,0.0017986182486276223,0.0,6.263058512911454e-05,2.032621054075622e-05,0.0036546239256017576,0.005133825565297645,0.012604042806183116,,0.15457413249211358,0.4101449275362319,0.0008144920709687548
0,2021-03-22,2320485,7.537935675803411e-05,0.02381632144429577,0.013945288736334573,6.331291375150741e-05,2.0649418835573898e-05,0.0,0.20866666666666667,0.003185702482827661,0.0026727227783957482,0.15752351097178682,0.4095441595441595,
0,2021-03-23,2320485,0.005453493558458683,0.018681942208920405,0.016314513273446442,8.629661471632014e-05,1.799192841151742e-05,0.005359009000273649,0.0039005157384673344,0.0031983836535529127,0.0024709645282227407,0.1185747663551402,0.4260204081632653,0.0008860675791840242
0,2021-03-24,2320485,0.00011736052305157479,0.016750952207548568,0.014478366950587195,0.00010163105270378111,2.485112666820372e-05,0.0,0.1687062937062937,0.0032497320471596997,0.0024847492932599316,0.12024048096192384,0.4209245742092458,
0,2021-03-25,2320485,0.007692716536988309,0.01846930706296314,0.009973382001320133,0.00010371395060371724,2.470747853717363e-05,0.007584334022126117,0.0033766353418094707,0.003893058881316387,0.003054678387528093,0.13121890547263682,0.3926940639269406,0.0007154079227920546
0,2021-03-26,2320485,0.00013700440496993796,0.01851505899269621,0.010166121881129735,0.00012342965658759553,2.3881501783750676e-05,0.0,0.16127819548872177,0.003736929473455583,0.0022888144788708515,0.12583056478405313,0.4104938271604938,
0,2021-03-27,2320485,0.00831647263395368,0.004564706659742827,0.0,0.00011703731475675709,3.415234315240133e-05,0.00818733296415764,0.003922150793036085,0.01715754591346898,,0.1337535014005602,0.40850515463917525,0.0007501793431665879
0,2021-03-28,2320485,0.0061893670216930305,0.002416843892548325,0.0,0.00012605123497889454,3.4762847709279166e-05,0.006050997959478303,0.0053054234503187876,0.01292115011465867,,0.13793103448275862,0.4013266998341625,0.0008975862927020013
0,2021-03-29,2320485,0.00013524471536481962,0.03233250089241401,0.0050095490095102245,0.00011671410646193944,2.9160570599106103e-05,0.0,0.18608169440242056,0.0039278004317582155,0.0025441463134961585,0.1391304347826087,0.4202898550724638,
0,2021-03-30,2320485,0.008411345042092492,0.025336937464940878,0.003673729127028757,0.00013574030141687342,3.44683690406675e-05,0.008262848786640147,0.004250697976500755,0.0037108248951878775,0.0027317657052395848,0.1351338199513382,0.41442141623488765,0.000770658281354709
0,2021-03-31,2320485,0.00018300771893232083,0.02230632820294034,0.004721857715089733,0.00015865936072272248,3.864134724709131e-05,0.0,0.17493423524990603,0.003235527052869478,0.0025549776439456155,0.12747631352282515,0.4209702660406886,
0,2021-04-01,2320485,0.010951733509733242,0.023326050373090094,0.002685106777246998,0.00014336083476801896,3.864134724709128e-05,0.01079896372238275,0.003528441079402058,0.0038966328747284578,0.0017057681205059569,0.13011695906432746,0.40573152337858215,0.0007699632256369846
0,2021-04-02,2320485,0.00017306008585848783,0.02195553946696488,0.004773822426489865,0.0001532366437763369,3.4367815348946445e-05,0.0,0.17408066429418742,0.004111470905701109,0.00182712262022918,0.13415446071904125,0.4110824742268041,
0,2021-04-03,2320485,0.010126654557129218,0.005659125858028246,0.0,0.0001446895799800473,3.907229164018153e-05,0.00996684601135826,0.0036946769806788884,0.018463222852592814,,0.1282051282051282,0.4159021406727828,0.0006105006105006104
0,2021-04-04,2320485,0.0065915099645117315,0.003008530544261219,0.0,0.0001337364099890038,4.000600449187704e-05,0.006439637977980181,0.005478990866538515,0.010340203274985884,,0.13566468253968253,0.41629297458893877,0.0007205252322928837
0,2021-04-05,2320485,0.00014443819575074465,0.03923737925476786,0.004889459171969079,0.00012590758684786446,2.9735163123226412e-05,0.0,0.1867612293144208,0.0040237269026911476,0.001960352422907489,0.14324178782983304,0.41818181818181815,
0,2021-04-06,2320485,0.008390630981597954,0.03106423154354945,0.0015766459741533927,0.00014788575089546646,4.050877295048231e-05,0.008223640029275487,0.004597177586017831,0.0031841687643646716,0.003309022150189087,0.12343189964157705,0.42727272727272725,0.0007103923949265067
0,2021-04-07,2320485,0.00019521781006987752,0.043468427218160556,0.002200114774856693,0.00017280870162918513,3.655844934715514e-05,0.0,0.16684173669467786,0.0035730568715681803,0.0031323414252153485,0.12598270440251572,0.4138211382113821,
0,2021-04-08,2320485,0.012344617612266394,0.028383649682429887,0.0015812786263791128,0.00017934469159105378,3.713304187127545e-05,0.012155217551503244,0.0033773455390774163,0.00355072789921934,0.003913198150124511,0.11633480825958702,0.41031746031746036,0.000741496239764128
0,2021-04-09,2320485,0.0002048063228161352,0.014355727358720264,0.0016245167138191656,0.00018009884427896158,4.004191652463454e-05,0.0,0.15402010050251255,0.003557855785578558,0.002475028728012021,0.1089962121212121,0.4166666666666667,
0,2021-04-10,2320485,0.012511859948818163,0.0041934121530628286,0.0,0.00017622034474114954,5.243156782597885e-05,0.012313841000193204,0.004400416445001229,0.02808342502750825,,0.1549625468164794,0.41809851088201605,0.0008069863204913457
0,2021-04-11,2320485,0.009579534738068399,0.003585708734740076,0.0,0.00019679793951120833,4.9666341303649834e-05,0.009362841532409523,0.005420069400819647,0.009195402298850576,,0.13843675822312645,0.42216117216117216,0.0007753807981253014
0,2021-04-12,2320485,0.00022893920882918864,0.055505350533760524,0.030173756779293997,0.00020064052701626296,4.873262845195434e-05,0.0,0.18810359964881476,0.0030092269158917195,0.002446991758503207,0.1475504799735187,0.40824308062575215,
0,2021-04-13,2320485,0.011982265201743019,0.06733247575399108,0.010595450232745872,0.00028234040153962085,4.991772553295247e-05,0.011682794760578062,0.004416889537239646,0.003020190309069449,0.002121151672318638,0.09716410971641096,0.4212121212121212,0.0007380939651536483
0,2021-04-14,2320485,0.00032708679435549076,0.02841575503971512,0.0021593187056441507,0.0002982135200184448,4.481821688138467e-05,0.0,0.13941899915182357,0.002693102524846776,0.0021938571998404467,0.10581826611033843,0.42105263157894735,
0,2021-04-15,2320485,0.015577397253878689,0.013610207923487262,0.022184837796121664,0.00019964935491215534,4.953705798572276e-05,0.01536221235359562,0.003250896399405581,0.002622721598002496,0.0020461777786384204,0.12741141732283465,0.4134892086330935,0.00056635870767869
0,2021-04-16,2320485,0.00030891530578018545,0.008217534983706712,0.011417225278336208,0.0002776718372811432,5.243156782597887e-05,0.0,0.15542195502115344,0.0031965623853691767,0.0016409521294654646,0.11846646942800788,0.41383219954648526,
0,2021-04-17,2320485,0.016893882097923488,0.008235634648216502,0.0,0.00023543928675829988,5.3868049136279647e-05,0.01664393434993116,0.003840304343589678,0.01791792819144387,,0.15447154471544713,0.4045307443365696,0.0007099614039164053
0,2021-04-18,2320485,0.012253472873127806,0.00623626813647435,0.0,0.0002695557178779435,5.871617355854486e-05,0.011960466597859199,0.00508238631389098,0.006890917286454811,,0.1330966616841056,0.411631419939577,0.0006374001256845318
0,2021-04-19,2320485,0.00027106402325375955,0.0999427562197846,0.03788554260567654,0.00023730671246169067,5.552000264312554e-05,0.0,0.17702999268471104,0.002524610280351003,0.0016122737417254929,0.1352617079889807,0.4064143007360672,
0,2021-04-20,2320485,0.014773398664503334,0.04187648271805249,0.011595471061724877,0.0004111712278539475,4.5550822349638075e-05,0.014357716885335041,0.0036926133707339873,0.002281913986114939,0.0015192972350230416,0.07956703685820055,0.41614173228346457,0.0004792701235708511
0,2021-04-21,2320485,0.00034992684718927313,0.021564241958038955,0.00203219010968253,0.0003150203513489639,4.9055836746772e-05,0.0,0.13803317535545023,0.0022789577344831257,0.002117298327334321,0.09960681520314547,0.43447837150127216,
0,2021-04-22,2320485,0.019074798300068026,0.012808866824535959,0.026748251622685227,0.00022234575961490785,5.352329362180744e-05,0.018834151768559876,0.0032026535321263753,0.0023325774291084412,0.00145148764093088,0.1470796460176991,0.41125827814569543,0.0005670769403698084
0,2021-04-23,2320485,0.00034942407873066807,0.07710719239009665,0.013256675508209127,0.0003154512957420543,5.2216095629433716e-05,0.0,0.14765745007680495,0.0025211765800986687,0.0014155948204928326,0.11248415716096323,0.41638029782359676,
0,2021-04-24,2320485,0.019952653576012475,0.01188645189834597,0.0,0.00038016477877110506,5.124647074498069e-05,0.019566060543377787,0.0031287379715423205,0.012453698895697026,,0.09823956121726822,0.41005747126436776,0.0004498990914588387
0,2021-04-25,2320485,0.014615694563851957,0.0050984672026178415,0.0,0.0002751579949881168,5.0025461631225064e-05,0.014322436904354044,0.0038251646691214226,0.007581276136516929,,0.11391549987718004,0.41907340553549943,0.0005529592682464076
0,2021-04-26,2320485,0.0002746193144967539,0.06175081215062077,0.037565530481774266,0.00023612161538069266,5.462220182418754e-05,0.0,0.18132603406326034,0.0017078932805037414,0.0013289080980277515,0.13357122865938986,0.43112244897959184,
0,2021-04-27,2320485,0.01811303815078888,0.0843163318587852,0.011979751359449998,0.0004028037242214452,4.727459992199902e-05,0.01770403600971349,0.003144100812302208,0.0018335976192724933,0.0007892229454374303,0.0869093851132686,0.4187022900763359,0.0002839857013101934
0,2021-04-28,2320485,0.00046581497689778955,0.028841779484317584,0.0019901012072907173,0.0004397428411158304,3.910820367293904e-05,0.0,0.1012976297629763,0.0019297381229657498,0.002232785940651109,0.07837301587301586,0.42406542056074764,
0,2021-04-29,2320485,0.02214871029116759,0.05285590440504175,0.027193129884485377,0.00021127048871248877,4.5033689077929754e-05,0.02192339819764692,0.0023968370440458028,0.0015365914726240377,0.0011100238839262227,0.1385741265344665,0.41141732283464566,0.0003699872821953989
0,2021-04-30,2320485,0.0004344278602677176,0.07950995876580401,0.012547915629706715,0.0004011733179342541,4.614696209341291e-05,0.0,0.11274744572158364,0.001598448150676767,0.0009005145797598628,0.0820798755186722,0.42662682602921653,
0,2021-05-01,2320485,0.022421174883698883,0.012149723010491336,0.0,0.0003667336785197923,4.234028662111583e-05,0.022049916289051643,0.0023238560214436147,0.011413307430791646,,0.08778024828608486,0.41808510638297874,0.00023450635195751944
0,2021-05-02,2320485,0.01644523307268381,0.006920140976275798,0.0,0.0002842437392757693,4.1765694096995514e-05,0.016149425658860114,0.0032205435170905537,0.0053108834774785825,,0.11763649425287356,0.42137681159420287,0.00029736147171737344
0,2021-05-03,2320485,0.0002906001690738504,0.12379976599719458,0.07501700434751073,0.00026287607978504494,4.3669031833144056e-05,0.0,0.1481606101390758,0.0011872695931383127,0.0009213336088723567,0.11526134122287968,0.4037184594953519,
0,2021-05-04,2320485,0.019111766146588598,0.0409212010994828,0.04277788910507933,0.0005654277733605982,3.543799392512052e-05,0.01855976229107278,0.0027031645137037797,0.0010086985896461446,0.0008670165720889095,0.061231634527089074,0.4132328308207706,0.00026023421078971075
0,2021-05-05,2320485,0.000381421699917618,0.01937181235819236,0.007050358007054567,0.0003580788786252301,2.9196482631863615e-05,0.0,0.10116428309497616,0.0010745038756243238,0.0008689554241112263,0.0759215915740199,0.45166666666666666,
0,2021-05-06,2320485,0.022140105768118878,0.09756011494723446,0.033729227582452226,0.00016847771047862826,3.4705388456867124e-05,0.021959109123020973,0.0019579503189377737,0.0011123085607876778,0.0009081850174699477,0.14693554764729141,0.4172711571675302,0.00025784048873081576
0,2021-05-07,2320485,0.0004613977968686146,0.056051249343707546,0.045136146107387004,0.000440281521607193,3.181806102316254e-05,0.0,0.08514808362369337,0.0009381067277300507,0.0005535541831859307,0.06671220400728597,0.41713747645951044,
0,2021-05-08,2320485,0.022178445454290804,0.010404721426770692,0.0,0.0003616700819009822,2.9986547352529045e-05,0.021819756071108705,0.0018175921623296153,0.01072463768115942,,0.06856899488926746,0.4376310272536688,0.00017468753075484698
0,2021-05-09,2320485,0.01602247662306228,0.008471325319204099,0.0,0.00021478986792272583,3.0704788007679416e-05,0.0157936092382986,0.0023693237978952265,0.0036773934434459563,,0.10428709055876687,0.44254658385093165,0.00021329412351998837
0,2021-05-10,2320485,0.00021306609035036484,0.1279965897933693,0.06900148747639685,0.00019791121252669158,2.2947788932055165e-05,0.0,0.1315909090909091,0.000743301312473774,0.0006152844351241594,0.10659857328145265,0.4064885496183206,
0,2021-05-11,2320485,0.019139928362677052,0.04047961237988324,0.04321524738722004,0.000489014150059147,1.9212937525273098e-05,0.01866725418752259,0.001645839574328469,0.0008576504461824345,0.0004293168880455408,0.043831601385558215,0.4286858974358974,0.00016095107453132143
0,2021-05-12,2320485,0.0003379322282482615,0.019870917789456377,0.006639201144013717,0.00032414200766937384,2.0398034606271252e-05,0.0,0.07935523868567886,0.0008128671449938222,0.0007878434673746466,0.06197546804389929,0.42642642642642636,
0,2021-05-13,2320485,0.022218451458782682,0.09624665389634782,0.032785387537519084,0.00012623079514268213,1.9967090213181008e-05,0.02208643882636604,0.001203219251508024,0.0007537677235768731,0.000466049582497249,0.13157894736842105,0.4100294985250737,0.00012396002369729282
0,2021-05-14,2320485,0.000405877794225489,0.05859500636002097,0.029102967698563034,0.0003953914806602932,1.673500726500422e-05,0.0,0.056003358522250204,0.0005745394496671591,0.0005767097966728281,0.04487510766580534,0.41312056737588654,
0,2021-05-15,2320485,0.022599442214307208,0.01108715778526185,0.0,0.00026926842161588345,1.774054418221478e-05,0.022337032990948018,0.0011939939255163152,0.00665211615107231,,0.06405377980720446,0.4333333333333333,0.00013219374314996058
0,2021-05-16,2320485,0.015994213853282105,0.00846873965284556,0.0,0.00017094127592579412,2.043394663902877e-05,0.015819968670342622,0.0013602106479304644,0.0027848650090883317,,0.07124300559552357,0.43501529051987764,0.00011206955104258643
0,2021-05-17,2320485,0.00015729470347793654,0.13098062833128993,0.07401049780541567,0.00014688021397825588,1.5226701889188393e-05,0.0,0.11186650185414092,0.00048218677596599085,0.00029245722267489234,0.08728070175438596,0.41568627450980394,
0,2021-05-18,2320485,0.01869831809585783,0.04189461829459502,0.04152145636221164,0.0004593867230341934,1.2748771628919525e-05,0.01825976035182301,0.0011670822394797833,0.0003660526852637882,0.00033702319912026177,0.03190048474479612,0.41666666666666663,0.00014158302953928319
0,2021-05-19,2320485,0.00030036824198389583,0.020049651976490553,0.007298438329343512,0.0002928985391703317,1.1420026416891294e-05,0.0,0.053379953379953375,0.0008145538393234369,0.0008399151243663798,0.04229390681003584,0.4206349206349206,
0,2021-05-20,2320485,0.022056811399341097,0.10306821634270413,0.033746609006306875,9.0570146614465e-05,1.2425563334101847e-05,0.021963835146531874,0.0006653022740948833,0.0005730991228910578,0.0001869115939486588,0.09478935698447893,0.400462962962963,7.75667316288044e-05
0,2021-05-21,2320485,0.00036220876239234504,0.05826709358891206,0.04335225179218996,0.00035344622639951013,1.3000155858222164e-05,0.0,0.04011142061281337,0.00031233366846058314,0.0002572552600842408,0.02947328389427648,0.41898148148148145,
0,2021-05-22,2320485,0.02189337573826163,0.011272176578028578,0.0,0.00028898412759976197,1.1060906089316096e-05,0.021618576863601094,0.0007616843357818377,0.00483290360350261,,0.036298932384341634,0.4139784946236558,0.00011256898989196687
0,2021-05-23,2320485,0.015611966176611073,0.00808721021682967,0.0,0.0001392668630336617,1.3610660415099999e-05,0.01546989817502232,0.0010383393912692291,0.001485676332302099,,0.06758432539682539,0.42680180180180183,0.0001424323272747485
0,2021-05-24,2320485,0.00013133030379424993,0.12858493662603585,0.07249676971265348,0.00012658991547025733,7.936559239411874e-06,0.0,0.07540861812778603,0.00028733128711013416,0.0001683651741589169,0.06105990783410138,0.4003623188405796,
0,2021-05-25,2320485,0.019322397401118012,0.04683417475226083,0.018946398418146784,0.0004458837987173658,5.207244749840372e-06,0.01890254982614985,0.0004425870689470183,0.00025491613479553817,0.00013008130081300812,0.01290922619047619,0.4166666666666667,5.30203305543367e-05
0,2021-05-26,2320485,0.00023306909259630337,0.021194850789095096,0.006062813018255525,0.00022832870427231066,6.607814027383645e-06,0.0,0.03984848484848484,0.0003862024107161006,0.00035506320124982244,0.03045763760049474,0.4380952380952381,
0,2021-05-27,2320485,0.022631583483625185,0.10140466324927763,0.03139232387482215,7.78931990510605e-05,6.392341830838526e-06,0.02255465990945859,0.000429561345749851,0.0002709499335325944,0.00016785508063758074,0.07474226804123711,0.4009009009009009,5.663743545692251e-05
0,2021-05-28,2320485,0.0003604849848199842,0.06185165313860389,0.02684941581896317,0.00035825843878901806,4.596740192962535e-06,0.0,0.018824871648602397,0.0002309946000659321,0.00018163266396354526,0.015977803291236128,0.380952380952381,
0,2021-05-29,2320485,0.022643865398828254,0.011513218141897057,0.0,0.0002231932835879852,4.381267996417416e-06,0.022435360136638088,0.00032878721776462625,0.003183897529734675,,0.02181259600614439,0.44202898550724645,3.350468586963805e-05
0,2021-05-30,2320485,0.01568404162635541,0.008521638077097387,0.0,0.000120484869901479,5.997309470505808e-06,0.015567686640221052,0.0004967250404231412,0.0008124015584846223,,0.03981164383561643,0.4348958333333333,4.486905139922411e-05
0,2021-05-31,2320485,0.00011714505085502962,0.13764902595793552,0.05156220933698485,0.00011484668075854841,4.668564258477574e-06,0.0,0.048787366046249295,0.00017373175816539263,0.00013646592250963615,0.04051724137931034,0.3869047619047619,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_20.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014522826047141008,0.0,0.0,0.0,0.0,,0.02373887240356083,,,,
0,2021-01-03,2320485,0.0,0.0001167859305274544,0.0,0.0,0.0,0.0,,0.04428044280442804,,,,
0,2021-01-04,2320485,0.0,0.0016531026918941514,5.5160882315550415e-05,0.0,0.0,0.0,,0.009124087591240875,0.0,,,
0,2021-01-05,2320485,0.0,0.0010459020420300067,2.0685330868331406e-05,0.0,0.0,0.0,,0.006592501030078286,0.0,,,
0,2021-01-06,2320485,0.0,0.0009058451142756795,3.275177387485806e-05,0.0,0.0,0.0,,0.007136060894386299,0.013157894736842105,,,
0,2021-01-07,2320485,0.0,0.0008593031198219338,0.00012669765156852987,0.0,0.0,0.0,,0.009528585757271816,0.0,,,
0,2021-01-08,2320485,0.0,0.000861457841787385,5.4729937922460175e-05,0.0,0.0,0.0,,0.0080040020010005,0.0,,,
0,2021-01-09,2320485,0.0,0.00034216984811364867,0.0,0.0,0.0,0.0,,0.02518891687657431,,,,
0,2021-01-10,2320485,0.0,0.00021504125215202858,0.0,0.0,0.0,0.0,,0.02404809619238477,,,,
0,2021-01-11,2320485,0.0,0.003115727962042418,0.0005679847100929331,0.0,0.0,0.0,,0.005117565698478562,0.002276176024279211,,,
0,2021-01-12,2320485,0.0,0.002142655522444661,0.00016246603619501958,0.0,0.0,0.0,,0.006234915526950925,0.005305039787798408,,,
0,2021-01-13,2320485,0.0,0.0018793484982665262,0.00014996864879540268,0.0,0.0,0.0,,0.007567071772529237,0.0028735632183908046,,,
0,2021-01-14,2320485,0.0,0.0017371368485467479,0.00021116275261421643,0.0,0.0,0.0,,0.005209625403125776,0.0020408163265306124,,,
0,2021-01-15,2320485,0.0,0.0016983518531686263,0.0001491067600092222,0.0,0.0,0.0,,0.006343567622430855,0.002890173410404624,,,
0,2021-01-16,2320485,0.0,0.0005171332717082851,0.0,0.0,0.0,0.0,,0.030833333333333334,,,,
0,2021-01-17,2320485,0.0,0.0003206226284591368,0.0,0.0,0.0,0.0,,0.01747311827956989,,,,
0,2021-01-18,2320485,0.0,0.004458981635304688,0.0007282960243225015,0.0,0.0,0.0,,0.003962501208079636,0.004142011834319527,,,
0,2021-01-19,2320485,0.0,0.0033359405469115294,0.0002995063531977151,0.0,0.0,0.0,,0.005942384704818499,0.010071942446043165,,,
0,2021-01-20,2320485,0.0,0.002854144715436644,0.00027580441157775207,0.0,0.0,0.0,,0.00528461422316171,0.003125,,,
0,2021-01-21,2320485,0.0,0.0026369487413191637,0.000304677685914798,0.0,0.0,0.0,,0.004902761889197581,0.002828854314002829,,,
0,2021-01-22,2320485,0.0,0.002518869977612439,0.00024908585920615736,0.0,0.0,0.0,,0.005816937553464499,0.0017301038062283738,,,
0,2021-01-23,2320485,0.0,0.0007080416378472603,0.0,0.0,0.0,0.0,,0.02678027997565429,,,,
0,2021-01-24,2320485,0.0,0.0004339610038418693,0.0,0.0,0.0,0.0,,0.01787487586891758,,,,
0,2021-01-25,2320485,0.0,0.005707427542087107,0.0008907620605175211,0.0,0.0,0.0,,0.004907882814859559,0.004837929366231253,,,
0,2021-01-26,2320485,0.0,0.004508971184903156,0.0004322372262695083,0.0,0.0,0.0,,0.004492019497276116,0.005982053838484547,,,
0,2021-01-27,2320485,0.0,0.003903494312611372,0.00037750728834704813,0.0,0.0,0.0,,0.0034223890483550453,0.0045662100456621,,,
0,2021-01-28,2320485,0.0,0.003562186353283904,0.0004046567851117331,0.0,0.0,0.0,,0.004234212436486813,0.004259850905218318,,,
0,2021-01-29,2320485,0.0,0.003402305983447426,0.0003339819046449341,0.0,0.0,0.0,,0.0039265357821405954,0.0012903225806451613,,,
0,2021-01-30,2320485,0.0,0.0008877454497658895,0.0,0.0,0.0,0.0,,0.021844660194174758,,,,
0,2021-01-31,2320485,0.0,0.0005395423801489775,0.0,0.0,0.0,0.0,,0.02156549520766773,,,,
0,2021-02-01,2320485,0.0,0.006812799910363566,0.0008480985656015876,0.0,0.0,0.0,,0.0036055411474476564,0.001524390243902439,,,
0,2021-02-02,2320485,0.0,0.005679416156536241,0.0005080834394533901,0.0,0.0,0.0,,0.0031110099400561498,0.0008481764206955047,,,
0,2021-02-03,2320485,0.0,0.0049356061340624915,0.0006869253625858388,0.0,0.0,0.0,,0.003667161442416834,0.0012547051442910915,,,
0,2021-02-04,2320485,0.0,0.004574474732652872,0.000558503933444948,0.0,0.0,0.0,,0.003579839849269901,0.0023148148148148147,,,
0,2021-02-05,2320485,0.0,0.00429823937668203,0.0005244593263908191,0.0,0.0,0.0,,0.0029075596551032686,0.0016433853738701725,,,
0,2021-02-06,2320485,0.0,0.0010980463135939254,0.0,0.0,0.0,0.0,,0.021585557299843013,,,,
0,2021-02-07,2320485,0.0,0.0006097863162226862,0.0,0.0,0.0,0.0,,0.014840989399293287,,,,
0,2021-02-08,2320485,0.0,0.007814745624298368,0.0016543955250734222,0.0,0.0,0.0,,0.0028123966030660637,0.0018233915082052619,,,
0,2021-02-09,2320485,0.0,0.006829606741694086,0.0008420653440983243,0.0,0.0,0.0,,0.003407370015143867,0.0020470829068577278,,,
0,2021-02-10,2320485,0.0,0.006023309782222251,0.0008373249557743316,0.0,0.0,0.0,,0.0031480289046290333,0.003088008234688626,,,
0,2021-02-11,2320485,0.0,0.005672090101853707,0.0007709595192384351,0.0,0.0,0.0,,0.0025072177480626044,0.0022358859698155395,,,
0,2021-02-12,2320485,0.0,0.00522304604425368,0.0007119201373850725,0.0,0.0,0.0,,0.0028052805280528053,0.00423728813559322,,,
0,2021-02-13,2320485,0.0,0.0012992973451670664,0.0,0.0,0.0,0.0,,0.01857379767827529,,,,
0,2021-02-14,2320485,0.0,0.0006933895284821923,0.0,0.0,0.0,0.0,,0.011187072715972654,,,,
0,2021-02-15,2320485,0.0,0.009038627700674644,0.0017983309523655615,0.0,0.0,0.0,,0.0026699723467149806,0.001917086029235562,,,
0,2021-02-16,2320485,0.0,0.007827243011697986,0.0009536799419086958,0.0,0.0,0.0,,0.0022022793591367066,0.0031631269769543608,,,
0,2021-02-17,2320485,0.0,0.007103256431306386,0.0009709177176323053,0.0,0.0,0.0,,0.0026694169750652186,0.0022192632046160675,,,
0,2021-02-18,2320485,0.0,0.00669256642469139,0.0008136230141543686,0.0,0.0,0.0,,0.002704443013522215,0.00211864406779661,,,
0,2021-02-19,2320485,0.0,0.00616595237633512,0.0007709595192384351,0.0,0.0,0.0,,0.0027956388034665923,0.002794857462269424,,,
0,2021-02-20,2320485,0.0,0.0014759845463340638,0.0,0.0,0.0,0.0,,0.016058394160583942,,,,
0,2021-02-21,2320485,0.0,0.0008166396249060003,0.0,0.0,0.0,0.0,,0.01424802110817942,,,,
0,2021-02-22,2320485,0.0,0.010189249230225577,0.00476926159832966,0.0,0.0,0.0,,0.0021147014041617324,0.0013553808620222283,,,
0,2021-02-23,2320485,0.0,0.00887012844297636,0.002914907874862367,0.0,0.0,0.0,,0.0019433513093329447,0.0014784151389710231,,,
0,2021-02-24,2320485,0.0,0.008218971465017011,0.001462194325755176,0.0,0.0,0.0,,0.0020973154362416107,0.0014736221632773356,,,
0,2021-02-25,2320485,0.0,0.00770830235920508,0.0013393751737244585,0.0,0.0,0.0,,0.0029071392631520097,0.0019305019305019305,,,
0,2021-02-26,2320485,0.0,0.007148936536973951,0.001180356692674161,0.0,0.0,0.0,,0.002712640906624872,0.0032858707557502738,,,
0,2021-02-27,2320485,0.0,0.0016673238568661293,0.0,0.0,0.0,0.0,,0.015766347893512535,,,,
0,2021-02-28,2320485,0.0,0.0009092926694204013,0.0,0.0,0.0,0.0,,0.010900473933649289,,,,
0,2021-03-01,2320485,2.585666358541426e-06,0.011293328765322767,0.003924610587872794,1.939249768906069e-06,6.464165896353565e-07,0.0,0.16666666666666666,0.0029382584141036403,0.001976501592181838,0.05555555555555555,0.5,
0,2021-03-02,2320485,0.0006460574693077809,0.009958406683660237,0.004049871758131022,4.596740192962536e-06,1.5083053758158316e-06,0.0006406706643941531,0.002823920265780731,0.0023355391202802647,0.0011695906432748538,0.15217391304347827,0.4375,0.0008378016085790885
0,2021-03-03,2320485,8.906184123864912e-06,0.009240309676640874,0.004269797046738074,6.9669343549588405e-06,2.657490424056465e-06,0.0,0.20155038759689922,0.002751608991698536,0.0015139281388776747,0.12254901960784312,0.4404761904761905,
0,2021-03-04,2320485,0.0010095590648793963,0.008736535681118388,0.002930996465537735,8.690711927319792e-06,3.4475551447219005e-06,0.0009997191679038358,0.00303994344291269,0.003151622593194465,0.001613849765258216,0.15942028985507245,0.39999999999999997,0.0007145409074669524
0,2021-03-05,2320485,1.1635498613436416e-05,0.008017864081574901,0.0029627427024953835,1.0342665434165703e-05,2.8729626206015838e-06,0.0,0.2011494252873563,0.0027410512737826506,0.0023272727272727273,0.16666666666666666,0.392156862745098,
0,2021-03-06,2320485,0.001564256322852048,0.0018858126641628802,0.0,1.3071979923737204e-05,5.745925241203169e-06,0.0015481677321766793,0.0030032095369096744,0.01322992700729927,,0.1691542288557214,0.43010752688172044,0.00020859407592824363
0,2021-03-07,2320485,0.0013107532836167156,0.0009984981587900805,0.0,1.4472549201280478e-05,4.560828160205015e-06,0.0012946646929413467,0.0030230903917706276,0.01120206807410599,,0.14752252252252251,0.40705128205128205,0.00034647153389877485
0,2021-03-08,2320485,1.7956016378759903e-05,0.01240530894762661,0.0072368491931643604,1.5370350020218478e-05,4.453092061932456e-06,0.0,0.1799242424242424,0.0024663910793066316,0.001965104507830644,0.12938596491228072,0.41333333333333333,
0,2021-03-09,2320485,0.001894826584385018,0.010974717210698036,0.004993209034605555,2.2157724211389722e-05,5.9973094705058066e-06,0.0018700472817823296,0.003209834707632064,0.0025058731401722788,0.0023243801652892563,0.1388888888888889,0.4217171717171717,0.00048660407602473096
0,2021-03-10,2320485,2.736496896123009e-05,0.010229470706913999,0.005412661577213384,2.4563830406143546e-05,6.535989961868604e-06,0.0,0.16299019607843135,0.0024433397927373832,0.0017515923566878981,0.1273712737127371,0.38888888888888895,
0,2021-03-11,2320485,0.002820818349037664,0.009665795440751968,0.0057447760561549314,2.6646728306079713e-05,7.397878748049079e-06,0.0027926633153557675,0.0023916179485232707,0.0030071401060646464,0.0018919591735125714,0.09712230215827339,0.41869918699186986,0.0006010383897286375
0,2021-03-12,2320485,3.303907013691821e-05,0.00896048311739428,0.004466164041856192,2.8083209616380492e-05,7.685175010109239e-06,0.0,0.17598343685300205,0.0028373569298836203,0.0034732272069464545,0.1219806763285024,0.4246031746031746,
0,2021-03-13,2320485,0.0031119571986028757,0.002035494016696222,0.0,2.8693714173258324e-05,1.1240466253103696e-05,0.0030798518413176538,0.0032184146285293164,0.013052631578947368,,0.15397350993377484,0.40128205128205124,0.0007044877617084701
0,2021-03-14,2320485,0.0023029668366742304,0.0010737697794498417,0.0,2.9232394664621134e-05,1.0701785761740896e-05,0.002269209525882162,0.00423359482007222,0.009588493807431082,,0.17222222222222225,0.4071038251366119,0.0005692059576890238
0,2021-03-15,2320485,3.724077796954804e-05,0.013380392461058788,0.016506139880240554,3.228491744901031e-05,9.229392418682587e-06,0.0,0.21756756756756757,0.0025227314203514653,0.00167732671974938,0.17746913580246915,0.4040880503144653,
0,2021-03-16,2320485,0.00321628165376347,0.01197159932801403,0.012871411220786451,4.144248580217783e-05,7.721087042866758e-06,0.0031725048858320536,0.002958023708421797,0.002265725748674595,0.0025001666777785185,0.1338996763754045,0.41666666666666663,0.00044860148487091487
0,2021-03-17,2320485,5.2934336284584176e-05,0.011197371813794673,0.007159997443063268,4.8193947960591566e-05,8.762535992834828e-06,0.0,0.14973958333333331,0.003040332512315271,0.0016249398170438132,0.1168091168091168,0.40666666666666657,
0,2021-03-18,2320485,0.004529907900000793,0.013901260584173836,0.007691351879743536,4.5356897372747485e-05,1.0019457139348023e-05,0.004480349294795415,0.002361641596328256,0.003265054674264593,0.002521179763824778,0.11888888888888889,0.43055555555555547,0.0003616277221427436
0,2021-03-19,2320485,6.04040390981483e-05,0.013787060320004941,0.0077618831120793005,5.027684586052769e-05,1.5154877823673352e-05,0.0,0.19047619047619047,0.0028547019232772813,0.001998445653380704,0.13157894736842105,0.42886178861788626,
0,2021-03-20,2320485,0.0046487408163954245,0.003328758140360023,0.0,4.790665169853139e-05,1.0773609827255935e-05,0.004597817553945261,0.002752081406105458,0.013883532587736213,,0.13278008298755187,0.4032258064516128,0.0006784577952461164
0,2021-03-21,2320485,0.0037113290253258818,0.0018014912112482235,0.0,5.153376700704089e-05,1.2174179104799208e-05,0.0036555935504862113,0.003432991482704676,0.008544979824353193,,0.14437984496124032,0.4035714285714285,0.00042677183894513775
0,2021-03-22,2320485,6.363612204632508e-05,0.023735914402951683,0.01400554912730169,4.941495707434721e-05,1.9033377361485503e-05,0.0,0.19731182795698923,0.003694424777154476,0.0023690120911915823,0.11543715846994534,0.4416666666666667,
0,2021-03-23,2320485,0.005577174599275583,0.018748235821390773,0.01636349728612768,7.767772685451536e-05,1.860243296839526e-05,0.005491775785378203,0.003767950184267378,0.0031742415613015907,0.002188851681317148,0.12617220801364024,0.42739273927392746,0.0008780084701993595
0,2021-03-24,2320485,9.961997886935997e-05,0.016730985117335388,0.014490505217659237,8.848724871452881e-05,1.9177025492515582e-05,0.0,0.14780521262002747,0.0028757833290411197,0.001992328050194772,0.10599078341013825,0.41203703703703703,
0,2021-03-25,2320485,0.007630445072186775,0.01853473878664732,0.009985340708228383,9.049832254894995e-05,2.4527918373386044e-05,0.00752917313981057,0.003064135444543562,0.002721611469402431,0.001899992897222814,0.11347131445170659,0.4344783715012723,0.0005063923197949935
0,2021-03-26,2320485,0.00012070034209802408,0.018498467633562235,0.010120585423593198,0.00010568911240538086,2.4384270242355958e-05,0.0,0.16171477079796265,0.0033016560687582977,0.002554060956921505,0.11640976236351959,0.4160539215686274,
0,2021-03-27,2320485,0.008345776852683812,0.004489399127050309,0.0,0.00011481076872579086,2.5246159028536425e-05,0.008226369343765059,0.003137088404566468,0.01621310907430155,,0.1197647733792312,0.39317673378076057,0.0006617384565821209
0,2021-03-28,2320485,0.00620527605220461,0.0024059625466227954,0.0,9.211436402303839e-05,2.388150178375068e-05,0.006105440601138704,0.003933758167671031,0.00865877363491783,,0.14103942652329748,0.40157004830917875,0.0007192766132346896
0,2021-03-29,2320485,0.00010920849161561779,0.03230003641480122,0.005048082620659043,9.283260467818874e-05,2.73290569284726e-05,0.0,0.2052354399008674,0.003238221012752788,0.0031586136247225543,0.15674603174603172,0.41448801742919394,
0,2021-03-30,2320485,0.008336935310218903,0.02557331046455086,0.0036732263585701544,0.0001286656309636419,2.9368860389099702e-05,0.00819716567872664,0.003820135804360034,0.0030315128729781135,0.0030110017371163867,0.11813725490196078,0.42329192546583855,0.0007960418668675168
0,2021-03-31,2320485,0.00015230293092464146,0.022322237233451923,0.004742399397827036,0.00013851271034575388,2.5030686831991322e-05,0.0,0.14155405405405405,0.0026458856076690468,0.0015746124031007752,0.10761834319526627,0.40617715617715616,
0,2021-04-01,2320485,0.01099105718560271,0.023247869877776994,0.002677134305974828,0.00011516988905336608,3.059705190940688e-05,0.010867807089178902,0.0029092081922270597,0.0030592711059416492,0.0025145371680025145,0.13153456998313656,0.4057142857142858,0.0006918608445923896
0,2021-04-02,2320485,0.000145300084536925,0.022040076392076086,0.004763802969350517,0.00012849325320640585,2.7436793026745152e-05,0.0,0.15435606060606058,0.0031670315921176104,0.0018088088993397848,0.11128860489882852,0.4161220043572985,
0,2021-04-03,2320485,0.010071780971075724,0.005559326318995101,0.0,0.00012824186897710327,3.113573240076967e-05,0.009934740654073028,0.003005289878226293,0.017044163320960534,,0.12358539094650203,0.41285714285714287,0.0004447469443904266
0,2021-04-04,2320485,0.006555885228016274,0.0030292517871623095,0.0,0.00010378577466923231,2.8585978074985777e-05,0.006439458417816393,0.00434758861761975,0.010933557611438183,,0.1438664097623635,0.42521367521367526,0.0005786650642095657
0,2021-04-05,2320485,0.00012404016114447332,0.039039683514437706,0.0048754175671608885,0.00010594049663468347,2.9735163123226382e-05,0.0,0.18657937806873978,0.003366148684442875,0.002386423899593424,0.1366223908918406,0.4156626506024097,
0,2021-04-06,2320485,0.008314066527758925,0.03144166700783098,0.001570361368420827,0.00013028885484428184,2.3630117554448044e-05,0.008179001372557898,0.0033211557622052474,0.002746113522552612,0.0019021739130434783,0.1208651399491094,0.4061728395061728,0.0005694267626248191
0,2021-04-07,2320485,0.00016153232334332394,0.043575229603581435,0.002184313480443384,0.000147095686174801,2.5641191388869157e-05,0.0,0.14416135881104034,0.002864158468054251,0.0017751479289940828,0.11095636025998142,0.40476190476190477,
0,2021-04-08,2320485,0.012379919140467042,0.02836361076815121,0.0015901848105029782,0.00015101009774537083,3.196170915419262e-05,0.012222732173087381,0.002729788347917134,0.002401151151151151,0.0007974481658692185,0.12093628088426528,0.4097605893186004,0.0004153768123546181
0,2021-04-09,2320485,0.000192560319645821,0.014111848744263949,0.0016362958605636321,0.0001705821555982189,3.361366266103852e-05,0.0,0.14556277056277056,0.002198271914023143,0.0015801948907031868,0.10158150851581509,0.4262295081967213,
0,2021-04-10,2320485,0.012410480280343692,0.004203287962071148,0.0,0.00012432745740653358,3.390095892309869e-05,0.012273224491144449,0.003158860387025305,0.02400692571504678,,0.1514909478168264,0.41622574955908287,0.0007470831655314504
0,2021-04-11,2320485,0.009533423688007756,0.0035517000397187063,0.0,0.0001585875366572074,4.316626337453879e-05,0.009352355218844333,0.00423967706289606,0.008590035558751846,,0.129723991507431,0.42264416315049225,0.0005367933498972424
0,2021-04-12,2320485,0.00017894965923072098,0.055661531964222986,0.03031471150786726,0.00015359576410391206,3.652253731439764e-05,0.0,0.17208285822881034,0.0025629215628596345,0.0019066702668390958,0.12148197009674581,0.42803030303030304,
0,2021-04-13,2320485,0.011963964429849792,0.06744830642444727,0.010564925004901991,0.00023250886488528614,3.693193448783334e-05,0.01172127091247447,0.003122301991528616,0.002437288312229691,0.0013805522208883553,0.07855527283008198,0.42849999999999994,0.0004931018978654929
0,2021-04-14,2320485,0.0002756966754794796,0.028488153697754294,0.0020751049888277666,0.0002534312151698172,3.300315810416069e-05,0.0,0.12136719737174628,0.00219762495211597,0.0017807745504840942,0.0892318244170096,0.42546296296296304,
0,2021-04-15,2320485,0.015462564937933241,0.013468836615334013,0.022275336118670618,0.00015901129864374602,3.788001215263188e-05,0.015290187180697148,0.0025986450608807103,0.0024991944578701465,0.0015622890427604297,0.11681231793591344,0.4225961538461538,0.0005495981034929807
0,2021-04-16,2320485,0.0002477930260268867,0.00820974207259833,0.011436438215861482,0.0002206435292622014,4.237619865387333e-05,0.0,0.1474680022259321,0.0017091551265911314,0.001158148468984219,0.10603233830845771,0.4220314735336195,
0,2021-04-17,2320485,0.016848094256157662,0.00824393032778349,0.0,0.00018031431647550687,4.262758288317597e-05,0.01665255323779297,0.002747100931782629,0.015178387826444581,,0.136891592920354,0.41561624649859946,0.00043458804495619704
0,2021-04-18,2320485,0.012260152511220715,0.006318865811816645,0.0,0.0002327817963342431,4.356129573487147e-05,0.012011892628767971,0.0042220861043052145,0.005633255633255633,,0.13189605110336816,0.4125850340136054,0.0006017492433450108
0,2021-04-19,2320485,0.00023008839387742914,0.10006568310791357,0.03798738913057683,0.0002073919891746766,3.7815370493668334e-05,0.0,0.1647152356172304,0.002185391210500785,0.0014910649492017416,0.1310888252148997,0.40813953488372096,
0,2021-04-20,2320485,0.014831719805701539,0.04208805486784015,0.011508477753573063,0.00038035870374799534,3.86198000274368e-05,0.014453889309059678,0.0030117706195283375,0.0019084616839866659,0.0011730701786210982,0.06722454672245466,0.411085626911315,0.0005270800196789277
0,2021-04-21,2320485,0.00029490961300475264,0.021364822440136443,0.0020265519205396,0.0002664672830607969,4.180160612975302e-05,0.0,0.12944756554307116,0.0020371900548848895,0.001326963906581741,0.0915892672858617,0.42920353982300885,
0,2021-04-22,2320485,0.019035747555647492,0.01280529716847986,0.026861446349936934,0.00017690267336354246,4.1801606129753026e-05,0.01884530604593437,0.002336829318875359,0.0021700858875727605,0.00136557367430001,0.1275925925925926,0.425438596491228,0.0003863394848307963
0,2021-04-23,2320485,0.00031724689737993,0.07727360874989497,0.013255957267553978,0.0002933294835634217,3.691756967473034e-05,0.0,0.125930653052542,0.001827648348381823,0.0012424882247847977,0.0974799541809851,0.41585760517799353,
0,2021-04-24,2320485,0.020010845433892765,0.011860753247704676,0.0,0.0003316978993615559,3.7398790913681116e-05,0.019680777940818406,0.0023302564760012247,0.009260737758030177,,0.07765914175310148,0.41924315619967795,0.0004241232311598376
0,2021-04-25,2320485,0.014669002385277224,0.005037502935808678,0.0,0.00023214974455771086,4.1600498746310915e-05,0.014421173447217578,0.0033118908382066274,0.005808907810709023,,0.11230679498396032,0.4252569750367107,0.000529883757835436
0,2021-04-26,2320485,0.000250522340516458,0.06167898808510575,0.03761562776747101,0.00022337284375177293,4.338173557108387e-05,0.0,0.16227369542066028,0.0016819732048282525,0.0011011114164452994,0.12448194197750147,0.41088435374149657,
0,2021-04-27,2320485,0.01798468136330695,0.08439215652474949,0.011986696746585309,0.00036343695391265207,4.2957973584545166e-05,0.01761403327321659,0.0028815912612571147,0.0013714924261236652,0.0006470986782420964,0.08271338724168913,0.41708507670850764,0.00038218931202005954
0,2021-04-28,2320485,0.00040709880333924484,0.02894951558259014,0.0019995460719059457,0.00038404327830891707,3.5912032757519805e-05,0.0,0.09735803739921084,0.0015856131946820591,0.0011295180722891566,0.07389251997095134,0.41876046901172537,
0,2021-04-29,2320485,0.02215147551768991,0.052849117030850636,0.0271698588872585,0.00019119566240103535,4.101154140908761e-05,0.021945915042185862,0.002064845482607338,0.0014152823562363992,0.0011268732952092087,0.13158813263525304,0.41923641703377384,0.00028110883624191607
0,2021-04-30,2320485,0.0003986953876739852,0.07954091493804098,0.01256547661372514,0.0003742752053988718,3.785128252642585e-05,0.0,0.09904513888888888,0.001311724633520568,0.0007650497853293139,0.07408435072142064,0.414308176100629,
0,2021-05-01,2320485,0.022411155426559547,0.0121879693253781,0.0,0.00035175836085990676,3.727669000230554e-05,0.0220572423437342,0.0022749260050383626,0.008474918393946734,,0.09092667827432772,0.41387559808612434,0.0002961152918804375
0,2021-05-02,2320485,0.0163274775172719,0.006836358203852505,0.0,0.00024549465593040533,4.1801606129753026e-05,0.016068192640762598,0.0028173464282893177,0.00536265192455018,,0.10480530240265121,0.42920353982300885,0.00029664324746291954
0,2021-05-03,2320485,0.00025774065910071965,0.12386753200300801,0.07507151881323658,0.00023332047682560623,3.637888918336755e-05,0.0,0.14042741527567018,0.001041431163515997,0.0006807247806765946,0.10692478490147102,0.40978964401294493,
0,2021-05-04,2320485,0.019217764102475703,0.0408742497078556,0.04271292423782101,0.000576546138702326,2.8313046626028625e-05,0.018662528164011694,0.0022359402319070652,0.001035217665913474,0.0006580563420341569,0.04897279602663958,0.41320754716981134,0.0002785207453745662
0,2021-05-05,2320485,0.00036206511426131483,0.019376085890090506,0.007131878321414132,0.00034482733853770527,2.42765341440834e-05,0.0,0.09090909090909091,0.001472549455434541,0.0010502723672837643,0.07108140947752126,0.4300254452926208,
0,2021-05-06,2320485,0.022114773420211713,0.09750655574157992,0.03375088253820498,0.00013668119667512027,2.6467168142292105e-05,0.02196932968754375,0.001443241609097809,0.0008773010815156478,0.0006808896958692693,0.1296700630761766,0.420662100456621,0.0001611002091874073
0,2021-05-07,2320485,0.00043133942545057075,0.05606367490704165,0.045100700931055344,0.0004147480663165966,2.6395344076777067e-05,0.0,0.07036604361370716,0.0009033614521391292,0.0006344148596178247,0.054356611703847396,0.41385135135135137,
0,2021-05-08,2320485,0.022306902795464458,0.010577996984825724,0.0,0.00033879411703444204,2.9627427024953852e-05,0.021972633594557468,0.0017172456054233196,0.008701073043916544,,0.06834640917320457,0.42701863354037267,0.0001946545736494719
0,2021-05-09,2320485,0.01590051935981774,0.008397238795625336,0.0,0.00019884492537838692,2.9842899221498966e-05,0.01569057761631728,0.002261051777747735,0.0029534369567785594,,0.11004825922095827,0.42746913580246915,0.00021583029572176392
0,2021-05-10,2320485,0.00019080063004070264,0.1280091590048345,0.06890632058958938,0.0001764358169376948,2.2588668604479966e-05,0.0,0.11927609427609426,0.0006876946411423135,0.0005651465526581161,0.09182015167930661,0.40320512820512816,
0,2021-05-11,2320485,0.019100676510873098,0.040829251930810426,0.0431879183302916,0.0005187134011496159,1.6770919297761745e-05,0.01860257661652629,0.0014704200791847118,0.0007496251874062968,0.0005291080614239888,0.03582145536384096,0.4053819444444445,0.00021658847455636071
0,2021-05-12,2320485,0.0003311807660898479,0.01970805672090102,0.006751426246380968,0.0003153076476110241,2.1547219654511894e-05,0.0,0.0761030187882626,0.0009669806166823277,0.000525611620795107,0.05537098560354374,0.43859649122807015,
0,2021-05-13,2320485,0.022393738090672147,0.09608662987838036,0.03280732978953393,0.00012166996698247715,2.1331747457966767e-05,0.022268333272282875,0.0011587301587301585,0.0006731449421050674,0.0006508648744175621,0.1262214983713355,0.41949152542372875,0.00010856411189766876
0,2021-05-14,2320485,0.00040731427553579013,0.05889451271321868,0.029003347719693692,0.00039488871220168817,1.9320673623545658e-05,0.0,0.060651629072681706,0.000756966283917209,0.0003040911383392174,0.04758217174324556,0.41900311526479744,
0,2021-05-15,2320485,0.02263431279811476,0.011133125187191468,0.0,0.0002588898441489601,2.125992339245173e-05,0.022375961634457164,0.0011066948715759651,0.006495222990068351,,0.05626326963906581,0.43657817109144537,0.00010876102005041394
0,2021-05-16,2320485,0.015978197086672252,0.008342760241932182,0.0,0.00018063752477032446,1.8099664509789988e-05,0.01579342967813481,0.0015313557991973275,0.002658221408221408,,0.07893730886850152,0.45161290322580644,0.00015085933104662348
0,2021-05-17,2320485,0.0001644411979966831,0.13124415082766464,0.07401505863357587,0.00015639690265899873,1.3179716022009762e-05,0.0,0.10579968329374505,0.0005211530696326158,0.00034434460067666136,0.08758291873963514,0.4024122807017544,
0,2021-05-18,2320485,0.01866084029847207,0.04207590223595502,0.04137854083664981,0.00046586525374365005,1.2260367983417256e-05,0.018218834999292537,0.001021033248231945,0.0005160618094601502,0.000379180624235657,0.02709807185462616,0.41838235294117654,9.15399768424535e-05
0,2021-05-19,2320485,0.0003051086303078884,0.019778731601367828,0.0073006648753744735,0.000295268733332328,1.2712859596162005e-05,0.0,0.05169646950939935,0.0005207993089882338,0.0006528055915498487,0.03719497749348495,0.43382352941176466,
0,2021-05-20,2320485,0.022042267026074286,0.10290521162601772,0.03376284124511325,9.390996566091436e-05,1.5083053758158313e-05,0.021943760320220405,0.0007927769568310814,0.00047418803989298085,0.0003359878460048749,0.10167378917378916,0.43209876543209874,8.570559964812191e-05
0,2021-05-21,2320485,0.0003873112732898514,0.058683816817030304,0.04343560362022016,0.00037818961696944143,1.3395188218554874e-05,0.0,0.043710855949895606,0.00038841056280996384,0.0002938865003731368,0.0334312678062678,0.41444444444444445,
0,2021-05-22,2320485,0.021818858270289752,0.011102097190888971,0.0,0.0002781027816742334,1.163549861343641e-05,0.021552426899261706,0.0007577323138389473,0.004698974884026645,,0.03867062021250309,0.421875,7.887482979641991e-05
0,2021-05-23,2320485,0.015537628268803,0.008010250730630306,0.0,0.00014508461234037998,1.4652109365068076e-05,0.015390245286366138,0.0010766669894362135,0.0013761710686497645,,0.06590801327643432,0.4473684210526316,8.147227382132897e-05
0,2021-05-24,2320485,0.0001444741077835021,0.12910476330020093,0.0726388018022095,0.00013865635847678387,9.08574428765251e-06,0.0,0.0776797829036635,0.0002658817037788576,0.0002090375378046611,0.061619718309859156,0.4133986928104575,
0,2021-05-25,2320485,0.0193485413609655,0.04664010612723922,0.018932895493829944,0.000446027446848396,7.756999075624277e-06,0.018926574976064644,0.0006073988323650681,0.00031219555398104683,0.00018615713831294638,0.01806422836752899,0.4186046511627907,5.480112671116518e-05
0,2021-05-26,2320485,0.00023170443535151772,0.02092321217331722,0.005995872989195508,0.00022739499142061535,5.745925241203169e-06,0.0,0.03713850837138508,0.0003912040849942349,0.0003110792055515674,0.028527131782945733,0.44444444444444453,
0,2021-05-27,2320485,0.022628566872873544,0.1018450884190159,0.03139695652704789,7.782137498554541e-05,9.085744287652511e-06,0.02254956040080699,0.0004806395564002684,0.0002684046924447592,0.00019246348788599,0.07813852813852813,0.4216666666666667,5.429445535579393e-05
0,2021-05-28,2320485,0.00036946299300936384,0.06175400832153622,0.02693585608181049,0.00036630273412670213,5.24315678259789e-06,0.0,0.024288107202680067,0.00024822002408954986,0.00016908173970465283,0.020364114114114113,0.4055555555555556,
0,2021-05-29,2320485,0.02262763316002186,0.011449582019850734,0.0,0.00021953025624671843,7.254230617018999e-06,0.022417332296193825,0.0004192772609328524,0.0030209254347185383,,0.025157232704402514,0.4316239316239316,6.068852731303142e-05
0,2021-05-30,2320485,0.015648165505630637,0.008615871251053123,0.0,0.00013416735438209393,6.176869634293407e-06,0.015517014762000179,0.0004967061742637532,0.0010984867115898546,,0.036692506459948315,0.42156862745098034,4.847712572196291e-05
0,2021-05-31,2320485,0.00011560083344645624,0.1376677720390349,0.051586162662834105,0.00011323063928445995,4.345355963659896e-06,0.0,0.04244747302668938,0.00017526783115448294,0.00014684226496190452,0.033709490740740734,0.3878205128205128,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_21.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014738298243686127,0.0,0.0,0.0,0.0,,0.017543859649122806,,,,
0,2021-01-03,2320485,0.0,0.00010127193237620584,0.0,0.0,0.0,0.0,,0.02127659574468085,,,,
0,2021-01-04,2320485,0.0,0.0016457766372116173,5.300616035009923e-05,0.0,0.0,0.0,,0.007593610892903902,0.008130081300813009,,,
0,2021-01-05,2320485,0.0,0.0010635707621467064,1.9392497689060692e-05,0.0,0.0,0.0,,0.007698541329011345,0.022222222222222223,,,
0,2021-01-06,2320485,0.0,0.0008980881152000551,3.490649584030925e-05,0.0,0.0,0.0,,0.009117082533589251,0.0,,,
0,2021-01-07,2320485,0.0,0.0008532698983186705,0.000130576151106342,0.0,0.0,0.0,,0.011111111111111112,0.0033003300330033004,,,
0,2021-01-08,2320485,0.0,0.0008700767296491897,4.9558605205377325e-05,0.0,0.0,0.0,,0.009410599306587419,0.008695652173913044,,,
0,2021-01-09,2320485,0.0,0.00032837962753476103,0.0,0.0,0.0,0.0,,0.04199475065616798,,,,
0,2021-01-10,2320485,0.0,0.0002016819759662312,0.0,0.0,0.0,0.0,,0.019230769230769232,,,,
0,2021-01-11,2320485,0.0,0.0031010758526773497,0.0005662609325205722,0.0,0.0,0.0,,0.007365202890494719,0.00380517503805175,,,
0,2021-01-12,2320485,0.0,0.002190921294470768,0.00016074225862265862,0.0,0.0,0.0,,0.004720692368214005,0.005361930294906166,,,
0,2021-01-13,2320485,0.0,0.0018560775010396534,0.00014996864879540268,0.0,0.0,0.0,,0.0076619456698397955,0.0028735632183908046,,,
0,2021-01-14,2320485,0.0,0.0017125730181406043,0.0002107318082211262,0.0,0.0,0.0,,0.004529441368897836,0.0,,,
0,2021-01-15,2320485,0.0,0.0017134349069267848,0.0001568637590848465,0.0,0.0,0.0,,0.008048289738430584,0.008241758241758242,,,
0,2021-01-16,2320485,0.0,0.000509807217025751,0.0,0.0,0.0,0.0,,0.034657650042265425,,,,
0,2021-01-17,2320485,0.0,0.00032148451724531724,0.0,0.0,0.0,0.0,,0.010723860589812333,,,,
0,2021-01-18,2320485,0.0,0.004412439640850942,0.0007261413023570503,0.0,0.0,0.0,,0.005078620959078035,0.0035608308605341245,,,
0,2021-01-19,2320485,0.0,0.003375156486682741,0.00030424674152170774,0.0,0.0,0.0,,0.004213483146067416,0.0028328611898017,,,
0,2021-01-20,2320485,0.0,0.002872675324339524,0.0002689093012883083,0.0,0.0,0.0,,0.00555055505550555,0.003205128205128205,,,
0,2021-01-21,2320485,0.0,0.0026162634104508324,0.0003020920195562566,0.0,0.0,0.0,,0.005929830340965244,0.0042796005706134095,,,
0,2021-01-22,2320485,0.0,0.0025223175327571605,0.0002602904134265035,0.0,0.0,0.0,,0.005979839398599009,0.006622516556291391,,,
0,2021-01-23,2320485,0.0,0.0007123510817781628,0.0,0.0,0.0,0.0,,0.030248033877797943,,,,
0,2021-01-24,2320485,0.0,0.00041672322811825977,0.0,0.0,0.0,0.0,,0.012409513960703205,,,,
0,2021-01-25,2320485,0.0,0.005638907383585759,0.000883436005834987,0.0,0.0,0.0,,0.004738249904470768,0.0024390243902439024,,,
0,2021-01-26,2320485,0.0,0.0044882858540348245,0.0004399942253451326,0.0,0.0,0.0,,0.0043206913106096975,0.002938295788442703,,,
0,2021-01-27,2320485,0.0,0.003959086139320013,0.0003762144551677774,0.0,0.0,0.0,,0.003809731141830848,0.006872852233676976,,,
0,2021-01-28,2320485,0.0,0.0035884739612624087,0.00039474506407065764,0.0,0.0,0.0,,0.003722829350306233,0.001091703056768559,,,
0,2021-01-29,2320485,0.0,0.0034143724264539526,0.00034518645886528034,0.0,0.0,0.0,,0.0041650889814464215,0.003745318352059925,,,
0,2021-01-30,2320485,0.0,0.0008825741170488066,0.0,0.0,0.0,0.0,,0.03076171875,,,,
0,2021-01-31,2320485,0.0,0.0005171332717082851,0.0,0.0,0.0,0.0,,0.015833333333333335,,,,
0,2021-02-01,2320485,0.0,0.006789959857529783,0.0008468057324223169,0.0,0.0,0.0,,0.003427265803503427,0.002544529262086514,,,
0,2021-02-02,2320485,0.0,0.005570387225084412,0.0005141166609566535,0.0,0.0,0.0,,0.0027077208726597555,0.0016764459346186086,,,
0,2021-02-03,2320485,0.0,0.005021795012680539,0.0006839087518342071,0.0,0.0,0.0,,0.0028318887840041193,0.003780718336483932,,,
0,2021-02-04,2320485,0.0,0.004565855844791068,0.0005722941540238356,0.0,0.0,0.0,,0.0026427560169891458,0.0015060240963855422,,,
0,2021-02-05,2320485,0.0,0.0043348696500947,0.0005080834394533901,0.0,0.0,0.0,,0.0022865095933989462,0.0008481764206955047,,,
0,2021-02-06,2320485,0.0,0.0010889964813390303,0.0,0.0,0.0,0.0,,0.019786307874950535,,,,
0,2021-02-07,2320485,0.0,0.0006033221503263326,0.0,0.0,0.0,0.0,,0.012857142857142857,,,,
0,2021-02-08,2320485,0.0,0.007860856674359025,0.0016724951895832122,0.0,0.0,0.0,,0.003070007126802259,0.0023189899510435456,,,
0,2021-02-09,2320485,0.0,0.006793407412674505,0.0008377559001674219,0.0,0.0,0.0,,0.0027277340776452677,0.0015432098765432098,,,
0,2021-02-10,2320485,0.0,0.006052614000952387,0.000826982290340166,0.0,0.0,0.0,,0.002491990032039872,0.0010422094841063053,,,
0,2021-02-11,2320485,0.0,0.0055811608349116675,0.0007937995720722177,0.0,0.0,0.0,,0.0030885645896069802,0.0005428881650380022,,,
0,2021-02-12,2320485,0.0,0.005256228762521628,0.0007054559714887189,0.0,0.0,0.0,,0.0029515454619988522,0.0006108735491753207,,,
0,2021-02-13,2320485,0.0,0.0012674074600783887,0.0,0.0,0.0,0.0,,0.015980958857531452,,,,
0,2021-02-14,2320485,0.0,0.0007058869158818092,0.0,0.0,0.0,0.0,,0.01221001221001221,,,,
0,2021-02-15,2320485,0.0,0.009005875926799786,0.0017871263981452154,0.0,0.0,0.0,,0.002440424921045076,0.0009645526886906198,,,
0,2021-02-16,2320485,0.0,0.007900934502916417,0.000977381883528659,0.0,0.0,0.0,,0.0031089778553507145,0.0013227513227513227,,,
0,2021-02-17,2320485,0.0,0.007104118320092567,0.0009657463849152225,0.0,0.0,0.0,,0.00272975432211101,0.0013386880856760374,,,
0,2021-02-18,2320485,0.0,0.006597327713818447,0.0008278441791263465,0.0,0.0,0.0,,0.0024822000130642107,0.002082248828735034,,,
0,2021-02-19,2320485,0.0,0.0062215442030437605,0.000756307409873367,0.0,0.0,0.0,,0.0024935928517004916,0.0017094017094017094,,,
0,2021-02-20,2320485,0.0,0.0014837415454096881,0.0,0.0,0.0,0.0,,0.01597444089456869,,,,
0,2021-02-21,2320485,0.0,0.0008157777361198198,0.0,0.0,0.0,0.0,,0.01162176439513999,,,,
0,2021-02-22,2320485,0.0,0.01015649745635072,0.004766675931971118,0.0,0.0,0.0,,0.0022488119484046164,0.0016273393002441008,,,
0,2021-02-23,2320485,0.0,0.00894295804540861,0.0029045652094282014,0.0,0.0,0.0,,0.0022166538164996143,0.0016320474777448072,,,
0,2021-02-24,2320485,0.0,0.008211645410334478,0.0014794321014787856,0.0,0.0,0.0,,0.0019942272369456835,0.0026216137489076608,,,
0,2021-02-25,2320485,0.0,0.0076208206474077615,0.0013553201162687972,0.0,0.0,0.0,,0.0026577697353539925,0.0019077901430842607,,,
0,2021-02-26,2320485,0.0,0.007186428699172802,0.0011303671430756932,0.0,0.0,0.0,,0.0031182537778843846,0.0007624857033930614,,,
0,2021-02-27,2320485,0.0,0.0016780974666933852,0.0,0.0,0.0,0.0,,0.014894709809964048,,,,
0,2021-02-28,2320485,0.0,0.000917911557282206,0.0,0.0,0.0,0.0,,0.00892018779342723,,,,
0,2021-03-01,2320485,1.7956016378759902e-06,0.011312864911142858,0.0039345223089138695,7.182406551503959e-07,1.2210091137556732e-06,0.0,0.35185185185185186,0.002107775915485804,0.00208105147864184,0.16666666666666666,0.47222222222222227,
0,2021-03-02,2320485,0.000632446808892681,0.009976039491744181,0.004066678589461541,4.345355963659896e-06,7.541526879079157e-07,0.0006281732769945361,0.0012724804886325076,0.002773700569849767,0.0016945562380851515,0.10984848484848485,0.35,0.00028480291638186374
0,2021-03-03,2320485,8.547063796289713e-06,0.0092127292354831,0.004287609414985804,7.038758420473882e-06,1.939249768906069e-06,0.0,0.17073170731707316,0.002432407147534849,0.001407035175879397,0.10294117647058823,0.45,
0,2021-03-04,2320485,0.0010215536838204084,0.008648048432403856,0.0029633172950195032,9.265304451440108e-06,1.8674257033910294e-06,0.0010121447312379385,0.0018534060707791297,0.0027867628763373975,0.0023218691046292266,0.10283687943262408,0.3611111111111111,0.000635593220338983
0,2021-03-05,2320485,1.6447711002944068e-05,0.008083223981193587,0.002886896489311502,1.364657244785752e-05,3.950323603327178e-06,0.0,0.16666666666666666,0.0025590446233406195,0.0014927601134497686,0.101010101010101,0.43650793650793646,
0,2021-03-06,2320485,0.0015325459979271584,0.0019126748646655048,0.0,9.444864615227707e-06,3.8425875050546185e-06,0.001521916036230932,0.0021409518461322475,0.015291207555655498,,0.175,0.38768115942028986,0.0004361150400754361
0,2021-03-07,2320485,0.0013096400106012323,0.0010184652490032615,0.0,1.3718396513372561e-05,5.171332717082851e-06,0.0012931922995982879,0.003368386460729543,0.006897522522522522,,0.1497584541062802,0.4137931034482759,0.0004718290313627532
0,2021-03-08,2320485,1.422116497197784e-05,0.012376004728896474,0.00723598730437818,1.1850970809981532e-05,3.5193792102369396e-06,0.0,0.21980676328502416,0.0022981301577352973,0.0026800071466857246,0.16666666666666666,0.4298245614035087,
0,2021-03-09,2320485,0.001914757762565441,0.010994109708387108,0.0050311321411974945,1.8602432968395263e-05,7.254230617019001e-06,0.0018929232466488694,0.002870028700287003,0.003206506862706761,0.0012811752647762214,0.13888888888888887,0.41056910569105687,0.00035842293906810036
0,2021-03-10,2320485,2.3019612997570192e-05,0.010225987239736521,0.005383070062221188,1.892564126321293e-05,6.069133536020847e-06,0.0,0.22842261904761907,0.002286135693215339,0.001440922190201729,0.17293906810035842,0.42676767676767674,
0,2021-03-11,2320485,0.002817780191066375,0.009643960924835394,0.005826023439065545,2.1022903976252092e-05,6.6580908732441726e-06,0.002794796490101562,0.0023650274885358867,0.002849002849002849,0.0021023676196089986,0.13868501529051985,0.39615384615384613,0.0006733103360163536
0,2021-03-12,2320485,2.9232394664621114e-05,0.008951720581401446,0.004451799228753185,2.4707478537173628e-05,6.966934354958841e-06,0.0,0.20187793427230044,0.0030809223511288693,0.002323105217307134,0.15013774104683195,0.425438596491228,
0,2021-03-13,2320485,0.0030986481992629393,0.0021052495491244287,0.0,2.8600342888088773e-05,8.705076740422795e-06,0.003066111897584626,0.0032072197153766055,0.014495114006514659,,0.16458333333333333,0.4208333333333332,0.0006807973048848961
0,2021-03-14,2320485,0.0023222156862322593,0.0010769300383325039,0.0,2.506659886474883e-05,8.906184123864908e-06,0.0022928396434366083,0.0033969489222407507,0.008363201911589008,,0.13910761154855644,0.42176870748299317,0.0005633273870998028
0,2021-03-15,2320485,3.390095892309869e-05,0.01330767059472481,0.016455719386248995,2.7652265223290255e-05,9.337128516955149e-06,0.0,0.2404040404040404,0.0020805673391405717,0.0014992405593673075,0.18504901960784312,0.4248366013071895,
0,2021-03-16,2320485,0.003224878994405624,0.0120416421567043,0.012833811322489333,3.8260679699861576e-05,7.591803724939686e-06,0.0031851961982085632,0.0026117179741807347,0.0026879230495190595,0.0019731121664102735,0.10025773195876288,0.4194444444444444,0.0006056948728264271
0,2021-03-17,2320485,5.0959174482920575e-05,0.011214860973747584,0.0071835557365522015,4.42795363900219e-05,1.0234929335893138e-05,0.0,0.18597560975609756,0.0020460308921847383,0.002039592081583683,0.14069767441860465,0.42410714285714285,
0,2021-03-18,2320485,0.004504733565037767,0.013739907820994301,0.007763319593389605,4.079606921254247e-05,1.2820595694434563e-05,0.004460489940680501,0.0027531560569433247,0.002835420950956565,0.0014331385734759122,0.12715179968701096,0.4075342465753425,0.0007224164631128566
0,2021-03-19,2320485,4.9630429270892335e-05,0.013907006509415058,0.007793342052774886,4.014965262290713e-05,1.2210091137556728e-05,0.0,0.1841736694677871,0.0031295510178787223,0.0018800110588885817,0.11254295532646046,0.4497354497354497,
0,2021-03-20,2320485,0.004645365085316216,0.003346426860476722,0.0,4.7188411043380996e-05,1.1491850482406333e-05,0.004595591007914295,0.002645625077131926,0.012912298644847865,,0.1423611111111111,0.404040404040404,0.00042121027753077173
0,2021-03-21,2320485,0.0037639042412828923,0.0017641067851476456,0.0,4.6937026814078364e-05,1.4400725135765433e-05,0.0037121550020793067,0.003737027515947825,0.009277225321367936,,0.16076388888888887,0.40261044176706834,0.0005990685450364273
0,2021-03-22,2320485,5.6633275658608696e-05,0.023694866949509837,0.013931283043559142,4.8445332189894185e-05,1.389795667716016e-05,0.0,0.21594982078853048,0.002696091803517195,0.0019486545004639654,0.17116182572614108,0.4134615384615384,
0,2021-03-23,2320485,0.005515657287161951,0.01870259162775598,0.016368524970713734,7.261413023570505e-05,1.6806831330519264e-05,0.005439595601781522,0.0031284126678229585,0.0026921026578326096,0.0018303046149823507,0.11725067385444744,0.40625,0.00068428873074216
0,2021-03-24,2320485,0.00010066142781932804,0.016899879407394,0.01448217362605949,9.031876238516232e-05,1.6914567428791827e-05,0.0,0.1408811475409836,0.002912906022130437,0.0016363690458480855,0.10170454545454544,0.4175531914893617,
0,2021-03-25,2320485,0.0076487745737062116,0.018496937780966765,0.009974064329942519,8.31866326795189e-05,1.904774217458851e-05,0.0075610773897123494,0.002708449138410228,0.00286363183736624,0.0017485499829409759,0.13117138364779873,0.40181818181818185,0.0005658378337833783
0,2021-03-26,2320485,0.0001045040153243827,0.018479541992299023,0.01015391178999218,9.143203540064546e-05,2.3630117554448044e-05,0.0,0.17280361757105941,0.00272395918335626,0.0020509773968146196,0.1293040293040293,0.4061728395061728,
0,2021-03-27,2320485,0.0083423292975391,0.004552496568605273,0.0,9.340719720230908e-05,2.3450557390660446e-05,0.008241631957687009,0.002757179394750845,0.01360417443160641,,0.11588818117480537,0.406094527363184,0.0006236581571010108
0,2021-03-28,2320485,0.006140490745110039,0.0024085482129813374,0.0,8.744579976456072e-05,2.4958862766476267e-05,0.006040655294044135,0.003878072694166258,0.007786232525216776,,0.1339080459770115,0.42274939172749393,0.0005728498836491427
0,2021-03-29,2320485,0.00011254831066206716,0.03224067382465304,0.005029121067363073,9.926085854178482e-05,2.2624580637237488e-05,0.0,0.17392619479733817,0.0023209091192573092,0.0018848526387936944,0.1329243353783231,0.41015625,
0,2021-03-30,2320485,0.008452184205744343,0.025395696732938716,0.0036647511188393784,0.00011585221767575898,2.4779302602688676e-05,0.008327210331748177,0.003169445703826843,0.0030121827297801304,0.0019739897816999537,0.11790017211703958,0.4259259259259259,0.0005200607021672038
0,2021-03-31,2320485,0.000147849838862709,0.02247572526145756,0.004713238827227928,0.00013276678510455072,2.553345529059659e-05,0.0,0.15376569037656904,0.0029376809093871604,0.0018283206874485786,0.11630602782071098,0.4114583333333333,
0,2021-04-01,2320485,0.010914399360478519,0.023417065828910767,0.0026915350311105916,0.00010380013948233537,2.7343421741575604e-05,0.010801348281357858,0.002454495849086019,0.002934598318963962,0.0018805829807240243,0.13223062381852552,0.40158227848101263,0.0004718282111899133
0,2021-04-02,2320485,0.00014831669528855677,0.021879836901912034,0.004788079503494601,0.00013043250297531191,2.7867737419835386e-05,0.0,0.15391747797867408,0.0031408766885904454,0.0011694854264123786,0.10875262054507336,0.4226579520697168,
0,2021-04-03,2320485,0.010057308421874444,0.005639158767815066,0.0,0.00012030530973769138,2.8945098402560987e-05,0.009926480886538797,0.002912497066165959,0.012796084584921168,,0.12098560354374308,0.40955284552845533,0.0005677762637077412
0,2021-04-04,2320485,0.006562600778141934,0.003003682419838953,0.0,0.000109639436008708,2.7616353190532753e-05,0.006441792699945633,0.00408373706952992,0.008479366873940079,,0.12842778793418647,0.41079059829059833,0.0006646865127041338
0,2021-04-05,2320485,0.00011226101440000697,0.039163149083058055,0.004871251771361016,9.696248844530353e-05,2.5138422930263875e-05,0.0,0.1864355231143552,0.0028589242816012914,0.0018575851393188853,0.1397624039133473,0.4166666666666667,
0,2021-04-06,2320485,0.008296828752035324,0.03123459822695111,0.0015776874231033609,0.00011592404174127401,2.2193636244147244e-05,0.008173470919513239,0.002867970910580764,0.002408110671004215,0.0024330900243309003,0.1097631426920855,0.4221311475409836,0.0004225278868405315
0,2021-04-07,2320485,0.0001504355052212504,0.04376315727100153,0.0021959489790568205,0.00013427509048036658,2.7113584731927486e-05,0.0,0.1490450204638472,0.002422795444849201,0.0033352952717284677,0.10904255319148937,0.4139254385964913,
0,2021-04-08,2320485,0.012295669511617901,0.02834942551521198,0.0015972235689234516,0.0001462697094213781,3.059705190940689e-05,0.012140960474498499,0.0028409584542405863,0.0023358870362024937,0.0018455048774057474,0.11995464852607708,0.42011834319526625,0.0005780007628436463
0,2021-04-09,2320485,0.0001841569039805614,0.014223535166139833,0.0016117320301574885,0.00016541082288113612,3.074070004043695e-05,0.0,0.15086531226486083,0.0022062015973505385,0.001336898395721925,0.1128493950771798,0.41715399610136455,
0,2021-04-10,2320485,0.012454077488111321,0.004150389537819324,0.0,0.00013380823405451868,3.7204865936790485e-05,0.012307233186165818,0.0031448168014855957,0.020978844012551876,,0.1450024618414574,0.41307814992025516,0.0006272010244768474
0,2021-04-11,2320485,0.009555330027989833,0.003540315925334573,0.0,0.00015463721305388012,3.88568194436364e-05,0.009382844534655464,0.00417041704170417,0.008698531182277872,,0.13428943937418514,0.4193798449612403,0.0006478020592079616
0,2021-04-12,2320485,0.00018860999604249383,0.05567007902801927,0.030319846928551573,0.00016318427685016985,4.108336547460263e-05,0.0,0.17375886524822692,0.002395914755739232,0.001867111837275935,0.12692619626926196,0.41449275362318844,
0,2021-04-13,2320485,0.011912732323917916,0.06744332901670702,0.010585502599672038,0.0002413216777239813,3.339100805794191e-05,0.011662856399991098,0.0032341741196198993,0.0021466866018980176,0.002047952047952048,0.08645662847790507,0.412145390070922,0.0005947280733071522
0,2021-04-14,2320485,0.00027117175935203195,0.028489913387359404,0.00204899694101305,0.0002464642808148583,3.6091592921307386e-05,0.0,0.12605525709900228,0.002369901121828793,0.0015406162464985994,0.08999719416386082,0.42948717948717946,
0,2021-04-15,2320485,0.015524857949954424,0.013592108258977472,0.022228399091856532,0.0001680108540527805,3.5854573505107756e-05,0.015349714966196004,0.0025447415817431546,0.0015227386306846578,0.0018100538507124268,0.1309076682316119,0.40585365853658545,0.00042604331017429253
0,2021-04-16,2320485,0.0002561605296593888,0.008204319355651945,0.011458990972433202,0.00022735907938785767,4.334582353832637e-05,0.0,0.14755966747117188,0.0028331584470094435,0.0013308532491607796,0.10512473700030055,0.42261904761904767,
0,2021-04-17,2320485,0.016916973534986585,0.00821656535882226,0.0,0.00019676202747845084,4.808621186231899e-05,0.01670376379650519,0.003121918811068371,0.01265860768175583,,0.1428931451612903,0.4102328431372549,0.0005488803698081492
0,2021-04-18,2320485,0.012290103146540481,0.006197231756866925,0.0,0.00021396389116930278,4.151430986769288e-05,0.012058506447287244,0.0036875345615413713,0.0050201485103685585,,0.11988582302568981,0.41522988505747127,0.0005090259350939991
0,2021-04-19,2320485,0.00022883147273091608,0.1000586443494931,0.03792644641098733,0.00020053279091799045,4.496186501241473e-05,0.0,0.17115942028985506,0.0018009076660753342,0.0014356883543623347,0.12884741322855273,0.41076115485564296,
0,2021-04-20,2320485,0.014780968921008606,0.04200731743579469,0.01153839247686008,0.0003836195163223782,3.5955127196828825e-05,0.014399295836861696,0.0030159842961301176,0.0019266007015339513,0.0009340275266951092,0.0734616051308719,0.4089869281045752,0.0003900739845121916
0,2021-04-21,2320485,0.00029817760798568697,0.021581336085631536,0.002060668351659244,0.0002733983053829983,3.609159292130739e-05,0.0,0.1282274947662247,0.002085079213057185,0.001617954070981211,0.09578907435508346,0.42948717948717946,
0,2021-04-22,2320485,0.019057582071564064,0.01287884501156726,0.0267135246870087,0.00019241667151479095,4.269940694869101e-05,0.01884911272140666,0.002562949972992371,0.001654806795604752,0.0011848658849768655,0.13820089439284486,0.4270833333333333,0.00037040778529817827
0,2021-04-23,2320485,0.00031688777705235493,0.07724710566971996,0.013330151527231014,0.0002934731316944521,3.9431411967756725e-05,0.0,0.12361819727891155,0.0016880872062226436,0.0012084705983678918,0.0956134338588074,0.40848214285714285,
0,2021-04-24,2320485,0.020084773944527394,0.01187546281632216,0.0,0.0003230287346538907,4.0688333114269906e-05,0.019759123631482203,0.002388631074023615,0.010417749442731253,,0.08734375,0.4122998544395924,0.00032199060545057035
0,2021-04-25,2320485,0.0146190343828984,0.005055193203145035,0.0,0.00024165206842535078,4.1370661736662786e-05,0.014365315871466526,0.0031238084064177402,0.005424746075715604,,0.10882928192232466,0.41739130434782606,0.0003820061419619437
0,2021-04-26,2320485,0.00024053879540986755,0.06180105308444857,0.03765143206413026,0.00021748327037953967,3.540926429891452e-05,0.0,0.1523730224812656,0.001457280594760992,0.0007463967055593686,0.1183729433272395,0.414983164983165,
0,2021-04-27,2320485,0.017983927210619054,0.08446187614514493,0.011886344162247695,0.0003595943664075977,3.541644670546604e-05,0.017623190841569755,0.0025438424854881464,0.0012410053789860505,0.0007406893039835198,0.07797489082969432,0.4129815745393635,0.00032430526996063685
0,2021-04-28,2320485,0.0004253780280128223,0.028748910967606643,0.001974156264746379,0.0004069192431754571,2.9411954828408722e-05,0.0,0.08983539094650206,0.001489276708361421,0.0018159366601292945,0.07172941378717551,0.4187116564417178,
0,2021-04-29,2320485,0.022135674223276613,0.05302767165772098,0.027316667277171233,0.00018343866332541094,3.522970413512692e-05,0.021939917732715378,0.0019123861425681852,0.001520896731984049,0.0007332914309658496,0.13071716062934502,0.4149746192893401,0.00027953843653502353
0,2021-04-30,2320485,0.0003825349729331011,0.0795545255984561,0.01251889870723864,0.00035337440233399484,3.892864350915144e-05,0.0,0.10550708833151581,0.001278572692250757,0.0003524516883295509,0.07432565465642843,0.43015873015873013,
0,2021-05-01,2320485,0.022401997858206363,0.0122189973216806,0.0,0.0003305343495002123,3.0345667680104234e-05,0.022073869614900925,0.0019210615442618972,0.008111176423129675,,0.08111592409240923,0.41666666666666663,0.00026757740284507757
0,2021-05-02,2320485,0.016364933767437983,0.006833664801395688,0.0,0.00024517144763558753,3.616341698682243e-05,0.01610704946020623,0.002407161716605147,0.004092931801717894,,0.09582635399218313,0.42597292724196273,0.00019358111716330235
0,2021-05-03,2320485,0.00024226257298222856,0.12374776537376181,0.07515131535002383,0.00021633408533129918,3.598385682303483e-05,0.0,0.14094319399785638,0.0010264426480247506,0.00071154867374968,0.10291927316056002,0.4174999999999999,
0,2021-05-04,2320485,0.019129485143551173,0.04106963989568272,0.042713893862705396,0.0005255438697800964,2.6546174614358654e-05,0.01861842100537892,0.0021258696003882867,0.0009944396200631434,0.0006066426725908105,0.05047832028823456,0.42191780821917807,0.00023118118617569767
0,2021-05-05,2320485,0.00036073636904928664,0.01940194255367592,0.007089035266334413,0.00034112839916368085,2.7329056928472582e-05,0.0,0.08187899941826643,0.0007159030367607885,0.0009912206173888416,0.05850737100737101,0.43735632183908046,
0,2021-05-06,2320485,0.022189003591921507,0.0974150877941465,0.03380934732753425,0.0001397337194595095,2.754452912501771e-05,0.022038603998733024,0.0014968765016818834,0.0009204656058557468,0.0005869208872566899,0.12919061302681992,0.4123655913978495,0.00021050695882774236
0,2021-05-07,2320485,0.00042606035663521514,0.05601522957485175,0.04512770677968898,0.0004110491269425718,2.0182562409726135e-05,0.0,0.06927330173775671,0.0008445209938435829,0.0005227748699418751,0.05462872096826954,0.4296636085626911,
0,2021-05-08,2320485,0.022295841889375133,0.010594660168025218,0.0,0.0003253630167831295,2.495886276647628e-05,0.021975650205309102,0.0014697052883704653,0.006816524103176182,,0.057813484562066794,0.43546365914786966,0.00020932907181697634
0,2021-05-09,2320485,0.015921348338817105,0.008426973958748562,0.0,0.000206242804126436,3.070478800767942e-05,0.015700273865161804,0.0021884521735999534,0.0031776455159891054,,0.09288107202680065,0.4481132075471698,0.0002088440311691157
0,2021-05-10,2320485,0.0002021129203593211,0.12807448299242047,0.06901297932687923,0.00018480332057019665,2.5282071061293947e-05,0.0,0.13098682095789133,0.0006590462862980044,0.0004301108822733987,0.10017452006980802,0.4160756501182033,
0,2021-05-11,2320485,0.019121448030620037,0.04064628012391087,0.043119807568963685,0.0004911473248049441,1.7611260864287706e-05,0.01865060536913618,0.0012908108262474388,0.0005262462120441742,0.0003046383647798742,0.0332939477484574,0.4256944444444444,9.100064084958344e-05
0,2021-05-12,2320485,0.0003245370400297065,0.01969584662976347,0.006711599802052879,0.0003132606617438453,1.4616197332310555e-05,0.0,0.06403166341357623,0.0006980898221055701,0.0006728612624158924,0.048685983827493264,0.4404761904761905,
0,2021-05-13,2320485,0.022344287221565035,0.09635435408258763,0.03283875281819676,0.0001063355289950162,1.648362303570159e-05,0.022231451614640903,0.000947177554039223,0.0005196895523097231,0.00047788799338706345,0.11893358876117496,0.425,9.352787130564908e-05
0,2021-05-14,2320485,0.0003995572764601655,0.05868281128011308,0.028929835788639027,0.0003900046757466652,1.594494254433879e-05,0.0,0.0513018156903049,0.00045693439229560907,0.00036073426157324763,0.04085568998772576,0.4111111111111111,
0,2021-05-15,2320485,0.02260594229223631,0.011044386554247634,0.0,0.0002556577612007835,1.43289010702504e-05,0.022358436562471492,0.0009492458285435606,0.0057598413182789136,,0.05499732047159699,0.43181818181818193,9.045876201180288e-05
0,2021-05-16,2320485,0.015917505751312046,0.008424819236783116,0.0,0.00016354339717774508,1.616041474088391e-05,0.015751017567448185,0.0011947350658116774,0.0019269759882035557,,0.06911083017277707,0.43604651162790714,9.550968058833963e-05
0,2021-05-17,2320485,0.00016537491084837863,0.13105985027555306,0.0740657664238295,0.00015747426364172431,1.3323364153039843e-05,0.0,0.09844915586965057,0.0003969506301899445,0.00022973664619393262,0.08035714285714286,0.4067982456140351,
0,2021-05-18,2320485,0.018761846481805882,0.042007705285748445,0.0414787928672957,0.00046638956942190963,1.1994618941011611e-05,0.018314346641614448,0.0009533662495575285,0.0003961419221495006,0.00024120952901974434,0.02520274049217002,0.4282051282051282,8.415241685741213e-05
0,2021-05-19,2320485,0.0002800061194103819,0.01994209543838178,0.007265830203599681,0.0002752657310863893,6.859198256686282e-06,0.0,0.0396021021021021,0.00036718648753725864,0.0004489038852384617,0.03187022900763359,0.43018018018018017,
0,2021-05-20,2320485,0.022110320328149795,0.10301937597815396,0.03377594913706977,8.317226786641588e-05,6.966934354958841e-06,0.02202887183785574,0.0005564441532413474,0.000376531657142222,0.00022444931621254824,0.10487117552334942,0.4041666666666666,4.2717682863922415e-05
0,2021-05-21,2320485,0.00033470014530008485,0.05843803486483785,0.04345539115026957,0.00033053434950021247,6.1050455687783675e-06,0.0,0.026066827697262478,0.00026719639119025855,0.00021705902354801542,0.02047677261613692,0.4166666666666667,
0,2021-05-22,2320485,0.021841949707352856,0.011114486842190314,0.0,0.00026765238014179505,8.618887861804754e-06,0.02158945220503473,0.0005701814750004915,0.0035335354300871542,,0.02956989247311828,0.4347826086956521,5.221698394700722e-05
0,2021-05-23,2320485,0.015582841518044717,0.008150594954646696,0.0,0.00012393242504620084,7.2183185842614796e-06,0.015461243375127755,0.0006264454222357089,0.0011441647597254005,,0.055044593088071345,0.42948717948717946,2.6646276472496405e-05
0,2021-05-24,2320485,0.00012472248976686632,0.12864595116969088,0.07255979533014292,0.00012105946242559928,6.7873741911712435e-06,0.0,0.06778123379989631,0.0002612452691161202,0.00015781984987819672,0.05613333333333333,0.375,
0,2021-05-25,2320485,0.019350265138537867,0.046772837000311006,0.01890904990407896,0.00046103867654103965,4.704476291235093e-06,0.018916914639252862,0.00043047398579614465,0.0002312094463049196,0.0001662762788814667,0.012295081967213115,0.43666666666666665,5.025584795321637e-05
0,2021-05-26,2320485,0.00022164906617941203,0.021133800333407313,0.00608637131174446,0.00021777056664159988,4.884036455022693e-06,0.0,0.03164758269720101,0.00031255520676206396,0.00021216407355021216,0.023462783171521034,0.45333333333333337,
0,2021-05-27,2320485,0.02271378612660715,0.10143928244885592,0.0313753733953606,7.900647206654358e-05,5.602277110173089e-06,0.022637185760735364,0.00032173524625240906,0.00020875913850181466,0.00012874075865249845,0.05583756345177665,0.4333333333333334,2.585898858443195e-05
0,2021-05-28,2320485,0.00035017823141857563,0.062028196691639885,0.02682294865082087,0.00034694614847039884,4.560828160205015e-06,0.0,0.017706494016087895,0.00022572422750223988,6.817562039814562e-05,0.013410530482977039,0.42333333333333334,
0,2021-05-29,2320485,0.02268520014853216,0.011375280024075427,0.0,0.0002183451591657202,4.381267996417415e-06,0.022479926969290177,0.0003077068736981632,0.001938774250114227,,0.023178807947019864,0.4236111111111111,1.4331986126637429e-05
0,2021-05-30,2320485,0.01568080954340723,0.008700336352098804,0.0,0.00012263959186693018,3.986235636084698e-06,0.015560576057735054,0.00033242857926193997,0.0005851660408640952,,0.02863247863247863,0.40217391304347827,3.799129653933826e-05
0,2021-05-31,2320485,9.904538634523967e-05,0.1376969685216668,0.05157208514599318,9.681884031427343e-05,3.2320829481767816e-06,0.0,0.03259408602150537,0.00012647361317119675,9.955527336624922e-05,0.02268041237113402,0.39473684210526316,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_22.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015212337076085387,0.0,0.0,0.0,0.0,,0.019830028328611898,,,,
0,2021-01-03,2320485,0.0,0.00010170287676929608,0.0,0.0,0.0,0.0,,0.00847457627118644,,,,
0,2021-01-04,2320485,0.0,0.0016643072461144976,4.826577202610661e-05,0.0,0.0,0.0,,0.010875194199896427,0.0,,,
0,2021-01-05,2320485,0.0,0.0010290952106994874,2.327099722687283e-05,0.0,0.0,0.0,,0.010050251256281407,0.0,,,
0,2021-01-06,2320485,0.0,0.0009118783357789428,3.404460705412877e-05,0.0,0.0,0.0,,0.011814744801512287,0.0,,,
0,2021-01-07,2320485,0.0,0.0008709386184353702,0.00013229992867870295,0.0,0.0,0.0,,0.010885700148441365,0.006514657980456026,,,
0,2021-01-08,2320485,0.0,0.0008567174534633924,4.9127660812287084e-05,0.0,0.0,0.0,,0.006036217303822937,0.017543859649122806,,,
0,2021-01-09,2320485,0.0,0.0003365675710034756,0.0,0.0,0.0,0.0,,0.028169014084507043,,,,
0,2021-01-10,2320485,0.0,0.0002016819759662312,0.0,0.0,0.0,0.0,,0.03205128205128205,,,,
0,2021-01-11,2320485,0.0,0.003123484961118042,0.0005559182670864065,0.0,0.0,0.0,,0.0063465783664459164,0.006201550387596899,,,
0,2021-01-12,2320485,0.0,0.002161617075740632,0.00016763736891210244,0.0,0.0,0.0,,0.006778309409888357,0.005141388174807198,,,
0,2021-01-13,2320485,0.0,0.001864696388901458,0.0001443663716852296,0.0,0.0,0.0,,0.0069332100762653105,0.0029850746268656717,,,
0,2021-01-14,2320485,0.0,0.001701368463920258,0.00022409108440692356,0.0,0.0,0.0,,0.004052684903748734,0.0019230769230769232,,,
0,2021-01-15,2320485,0.0,0.0016992137419548068,0.00015298525954703435,0.0,0.0,0.0,,0.007354805985290388,0.005633802816901409,,,
0,2021-01-16,2320485,0.0,0.0005378186025766166,0.0,0.0,0.0,0.0,,0.024839743589743588,,,,
0,2021-01-17,2320485,0.0,0.0003102799630249711,0.0,0.0,0.0,0.0,,0.020833333333333332,,,,
0,2021-01-18,2320485,0.0,0.004403820752989138,0.000712782026171253,0.0,0.0,0.0,,0.006262843722477738,0.0024183796856106408,,,
0,2021-01-19,2320485,0.0,0.003375156486682741,0.00030295390834243703,0.0,0.0,0.0,,0.005234933605720122,0.004267425320056899,,,
0,2021-01-20,2320485,0.0,0.0028825870453805993,0.0002658926905366766,0.0,0.0,0.0,,0.005830467932426372,0.0032414910858995136,,,
0,2021-01-21,2320485,0.0,0.002614108688485381,0.0003180369621005954,0.0,0.0,0.0,,0.006594131223211342,0.01084010840108401,,,
0,2021-01-22,2320485,0.0,0.0025417100304462215,0.0002486549148130671,0.0,0.0,0.0,,0.006103763987792472,0.0034662045060658577,,,
0,2021-01-23,2320485,0.0,0.0007170914701021553,0.0,0.0,0.0,0.0,,0.030048076923076924,,,,
0,2021-01-24,2320485,0.0,0.00041327567297353785,0.0,0.0,0.0,0.0,,0.020855057351407715,,,,
0,2021-01-25,2320485,0.0,0.005602277110173089,0.0008976571708069649,0.0,0.0,0.0,,0.004153846153846154,0.003840614498319731,,,
0,2021-01-26,2320485,0.0,0.004500783241434441,0.00042922061551787664,0.0,0.0,0.0,,0.004021447721179625,0.007028112449799197,,,
0,2021-01-27,2320485,0.0,0.003960809916892374,0.0003658717897336117,0.0,0.0,0.0,,0.004352083560004352,0.002355712603062426,,,
0,2021-01-28,2320485,0.0,0.003625966123461259,0.0004042258407186429,0.0,0.0,0.0,,0.004872830995959115,0.005330490405117271,,,
0,2021-01-29,2320485,0.0,0.003398858428302704,0.00034389362568600963,0.0,0.0,0.0,,0.0035501458095600355,0.006265664160401002,,,
0,2021-01-30,2320485,0.0,0.0009114473913858526,0.0,0.0,0.0,0.0,,0.02458628841607565,,,,
0,2021-01-31,2320485,0.0,0.0005089453282395706,0.0,0.0,0.0,0.0,,0.013547840812870448,,,,
0,2021-02-01,2320485,0.0,0.006770998304233813,0.0008472366768154071,0.0,0.0,0.0,,0.0036278004073319755,0.00254323499491353,,,
0,2021-02-02,2320485,0.0,0.005588055945201111,0.0004917075525159611,0.0,0.0,0.0,,0.003007634765173132,0.007011393514460999,,,
0,2021-02-03,2320485,0.0,0.0050058500701362,0.000696406139233824,0.0,0.0,0.0,,0.003013085399449036,0.0024752475247524753,,,
0,2021-02-04,2320485,0.0,0.004601193285024467,0.000565829988127482,0.0,0.0,0.0,,0.0029970965627048795,0.006092916984006093,,,
0,2021-02-05,2320485,0.0,0.004306858264543835,0.0005085143838464804,0.0,0.0,0.0,,0.0037022213327996796,0.002542372881355932,,,
0,2021-02-06,2320485,0.0,0.0010984772579870157,0.0,0.0,0.0,0.0,,0.0239309533150255,,,,
0,2021-02-07,2320485,0.0,0.0006007364839677912,0.0,0.0,0.0,0.0,,0.01721664275466284,,,,
0,2021-02-08,2320485,0.0,0.007829397733663437,0.0016660310236868586,0.0,0.0,0.0,,0.002586966094231616,0.0028453181583031556,,,
0,2021-02-09,2320485,0.0,0.006753760528510204,0.0008386177889536024,0.0,0.0,0.0,,0.003318019397651863,0.001541623843782117,,,
0,2021-02-10,2320485,0.0,0.006100879772978494,0.000832584567450339,0.0,0.0,0.0,,0.0035318217136398955,0.002587991718426501,,,
0,2021-02-11,2320485,0.0,0.0056432168275166615,0.0007700976304522546,0.0,0.0,0.0,,0.002672775868652157,0.0016787912702853946,,,
0,2021-02-12,2320485,0.0,0.005234250598474026,0.0007175224144952456,0.0,0.0,0.0,,0.0023876173225753335,0.0018018018018018018,,,
0,2021-02-13,2320485,0.0,0.0012919712904845323,0.0,0.0,0.0,0.0,,0.018345563709139426,,,,
0,2021-02-14,2320485,0.0,0.000694682361661463,0.0,0.0,0.0,0.0,,0.011166253101736972,,,,
0,2021-02-15,2320485,0.0,0.008957179210380589,0.0017979000079724713,0.0,0.0,0.0,,0.0027904738994467162,0.0019175455417066154,,,
0,2021-02-16,2320485,0.0,0.007888006171123708,0.0009907411597144563,0.0,0.0,0.0,,0.0031687062937062935,0.0008699434536755111,,,
0,2021-02-17,2320485,0.0,0.007103256431306386,0.0009480776647985227,0.0,0.0,0.0,,0.0024267427046047443,0.0009090909090909091,,,
0,2021-02-18,2320485,0.0,0.0066494719853823665,0.0008050041262925639,0.0,0.0,0.0,,0.002916396629941672,0.0032119914346895075,,,
0,2021-02-19,2320485,0.0,0.006228439313333204,0.0007532907991217354,0.0,0.0,0.0,,0.0026984017159067323,0.0017162471395881006,,,
0,2021-02-20,2320485,0.0,0.001476415490727154,0.0,0.0,0.0,0.0,,0.01576182136602452,,,,
0,2021-02-21,2320485,0.0,0.0008088826258303759,0.0,0.0,0.0,0.0,,0.009057005860415556,,,,
0,2021-02-22,2320485,0.0,0.010100043740855899,0.004760211766074765,0.0,0.0,0.0,,0.0023040491530485984,0.0013579576317218902,,,
0,2021-02-23,2320485,0.0,0.00892313460332646,0.0029330075393721572,0.0,0.0,0.0,,0.0021249879262049648,0.0023508668821627977,,,
0,2021-02-24,2320485,0.0,0.008238363962706071,0.0014647799921137176,0.0,0.0,0.0,,0.002040069048490872,0.0011768167107972932,,,
0,2021-02-25,2320485,0.0,0.0076471082553862665,0.0013449774508346316,0.0,0.0,0.0,,0.0027613412228796844,0.0016020506247997437,,,
0,2021-02-26,2320485,0.0,0.007179964533276449,0.0011394169753305883,0.0,0.0,0.0,,0.002460836684472721,0.0011346444780635401,,,
0,2021-02-27,2320485,0.0,0.0016854235213759193,0.0,0.0,0.0,0.0,,0.015341344924571721,,,,
0,2021-02-28,2320485,0.0,0.0008963643376276942,0.0,0.0,0.0,0.0,,0.008173076923076924,,,,
0,2021-03-01,2320485,3.160258882661742e-06,0.011246786770869021,0.003934091364520779,1.6519535068459108e-06,1.6519535068459108e-06,0.0,0.35555555555555557,0.0024522951950341023,0.001971738416036806,0.22916666666666666,0.47916666666666663,
0,2021-03-02,2320485,0.0006436154510802694,0.009987998198652434,0.0040619382011375495,5.099508651567812e-06,5.745925241203168e-07,0.0006385159424287017,0.002109704641350211,0.00215526531316005,0.0022266991835436325,0.1733333333333333,0.4444444444444444,0.000335795836131632
0,2021-03-03,2320485,7.6133509445941984e-06,0.00930581322439059,0.004259454381303909,6.751462158413723e-06,1.5801294413308713e-06,0.0,0.2072072072072072,0.002454385477447439,0.0013152569809793606,0.1717171717171717,0.4074074074074074,
0,2021-03-04,2320485,0.0010241393501789497,0.008627650397797585,0.0029799804782189923,8.690711927319792e-06,2.0828978999361477e-06,0.0010149458697930245,0.0025807351607728254,0.002194623173225597,0.0012985139229548406,0.13257575757575757,0.4027777777777777,0.0008449514152936206
0,2021-03-05,2320485,8.547063796289713e-06,0.008152175084088024,0.002925681484689623,7.469702813564118e-06,2.082897899936148e-06,0.0,0.1865079365079365,0.002431675212771581,0.0020621593754603035,0.14414414414414412,0.4027777777777777,
0,2021-03-06,2320485,0.0015544882499420026,0.0018759009431218042,0.0,1.1060906089316098e-05,3.37573107920686e-06,0.00154120079782172,0.002516158818097876,0.015141087405368204,,0.18827160493827158,0.4351851851851852,0.0003959381404881684
0,2021-03-07,2320485,0.0013034631409669392,0.0009969180293487496,0.0,1.206644300652665e-05,4.740388323992614e-06,0.0012898165685190813,0.003301419610432486,0.009930915371329879,,0.16137566137566137,0.4230769230769231,0.00047293161965169975
0,2021-03-08,2320485,1.3826132611645121e-05,0.01218161289558002,0.007211854418365127,1.1671410646193933e-05,3.6989393740245387e-06,0.0,0.18504901960784312,0.002520517900099052,0.0023902001792650133,0.1307471264367816,0.4087301587301588,
0,2021-03-09,2320485,0.0018901580201265403,0.011083279285724026,0.004979131517764606,1.6699095232246707e-05,4.848124422265175e-06,0.0018717351473219327,0.0028394083465398835,0.002736424491483808,0.002099873432286273,0.16372549019607843,0.4166666666666667,0.0005527599878011589
0,2021-03-10,2320485,2.4635654471658587e-05,0.010281686802543434,0.005410075910854843,2.032621054075621e-05,7.397878748049081e-06,0.0,0.226775956284153,0.0018231349538977368,0.001832085391110403,0.17320261437908493,0.40873015873015867,
0,2021-03-11,2320485,0.0027856604689680516,0.009592247597664564,0.0058137271590493695,2.3666029587205556e-05,7.433790780806599e-06,0.002758223675941307,0.0026350207724265273,0.002596704871060172,0.0018469267139479906,0.17436974789915963,0.4107142857142857,0.00029153385679856955
0,2021-03-12,2320485,2.811912164913801e-05,0.009059743975936065,0.004477619980305841,2.3378733325145395e-05,7.002846387716363e-06,0.0,0.16727941176470587,0.0027588831280026638,0.0019488018477528631,0.10307017543859649,0.4276315789473684,
0,2021-03-13,2320485,0.0031411536812347403,0.0020734171232881624,0.0,2.5210246995778903e-05,1.1491850482406333e-05,0.0031094792683426077,0.0029900483885693416,0.013636363636363636,,0.15245478036175708,0.4301075268817204,0.0004152536507716797
0,2021-03-14,2320485,0.0022988728649398723,0.0010792284084289849,0.0,2.1834515916572045e-05,6.3923418308385254e-06,0.002275673691778515,0.0032753134942915966,0.009145129224652087,,0.1814159292035398,0.3903508771929825,0.0008198530571059187
0,2021-03-15,2320485,3.117164443352718e-05,0.013274380140358588,0.01647213118521918,2.643125610953458e-05,9.049832254894987e-06,0.0,0.21019108280254778,0.0022723583833793217,0.0017265735363365248,0.16296296296296298,0.4038461538461538,
0,2021-03-16,2320485,0.0032187595840237407,0.012021265669317674,0.012789567698132066,3.0058371418044086e-05,9.157568353167549e-06,0.0031854332176247616,0.002801166876616058,0.0026024955436720143,0.0018800778889411132,0.10876623376623376,0.4427083333333333,0.0007203645379615359
0,2021-03-17,2320485,4.959451723813482e-05,0.011215291918140675,0.00716200851689769,4.399224012796173e-05,9.301216484197626e-06,0.0,0.1565972222222222,0.0026222768663311177,0.0013237063778580025,0.1148753894080997,0.41506410256410253,
0,2021-03-18,2320485,0.004501824690384406,0.013839348239699878,0.007734984999543927,4.7152499010623484e-05,1.152776251516385e-05,0.004449716330853245,0.002817959054620188,0.002330281283510682,0.002114544750953618,0.1450354609929078,0.41796875,0.0004400070401126418
0,2021-03-19,2320485,4.5895577864110296e-05,0.013862331940664703,0.00780023716306433,4.072424514702745e-05,1.0055369172105544e-05,0.0,0.19616519174041297,0.002922158666998259,0.0019886206706070816,0.16006600660066003,0.4022988505747126,
0,2021-03-20,2320485,0.004683108631744371,0.003329907325408265,0.0,4.952269317261977e-05,1.0953169991043531e-05,0.0046303179435908184,0.0023369132856006364,0.011027054750609052,,0.12063172043010752,0.4034391534391534,0.000406371911573472
0,2021-03-21,2320485,0.003706049956510528,0.0017802312878557715,0.0,4.75475313709562e-05,1.730959978912454e-05,0.0036508172501294625,0.003780846290709368,0.006251502765087761,,0.14266117969821676,0.40986394557823136,0.0005305039787798408
0,2021-03-22,2320485,6.0942719589511086e-05,0.023767121959417967,0.014008278441791262,5.1102822613950664e-05,1.4113428873705275e-05,0.0,0.20398428731762064,0.002639483162907631,0.0020711575925356305,0.150398406374502,0.4309210526315789,
0,2021-03-23,2320485,0.005478596069356188,0.01866028725316762,0.016304134695979508,6.880745476340794e-05,1.3323364153039841e-05,0.005405766466923939,0.0027773466801169133,0.0027386541471048514,0.0021312593447525116,0.11409883720930232,0.4122222222222222,0.0006064062725353682
0,2021-03-24,2320485,8.723032756801563e-05,0.016834699067939104,0.0144867344542197,7.731860652694014e-05,1.7345511821882068e-05,0.0,0.15235294117647058,0.0027901500025597705,0.0015540882186728532,0.11015831134564644,0.4107142857142858,
0,2021-03-25,2320485,0.0076178399486888804,0.018446395186063815,0.010028506971602916,8.356730022674861e-05,1.5370350020218474e-05,0.007529783644367446,0.002323675411881944,0.0024763135228251507,0.0014717328238873558,0.10231814548361311,0.4147286821705427,0.0005513770287847085
0,2021-03-26,2320485,0.00010461175142265526,0.018668942053062184,0.010123566122312076,9.470003038157979e-05,1.8063752477032463e-05,0.0,0.15866013071895424,0.0027696355621206177,0.0019257777588628335,0.12482040229885057,0.406957928802589,
0,2021-03-27,2320485,0.008350660889138837,0.00455016228647603,0.0,9.843488178836184e-05,2.513842293026387e-05,0.008244433096242095,0.0030609357717930907,0.011844805073680284,,0.12483266398929048,0.4107981220657277,0.0006386528335331839
0,2021-03-28,2320485,0.006158482673521564,0.0023900176040784565,0.0,7.419425967703595e-05,2.6646728306079713e-05,0.006070857313593213,0.004038217598249718,0.00891583452211127,,0.15511111111111112,0.4264367816091954,0.0006142868956066673
0,2021-03-29,2320485,0.00010076916391760064,0.032267643761253934,0.0050573838371432405,8.547063796289718e-05,2.5282071061293964e-05,0.0,0.18745808182427898,0.0023000707714083512,0.0013845105222799693,0.1353677621283255,0.41314553990610325,
0,2021-03-30,2320485,0.008360033929688551,0.025406398518700458,0.0036683423221151304,0.00011262013472758219,2.398923788202324e-05,0.008238435786771588,0.003078164140449199,0.0026384561262438435,0.0018954779312212293,0.1099290780141844,0.4249363867684478,0.0006120795186123898
0,2021-03-31,2320485,0.00014257077004735356,0.02221899013927405,0.004713813419752049,0.0001274877162891953,2.5066598864748834e-05,0.0,0.15358527131782945,0.002278677397459517,0.001371240515586434,0.11434735706580365,0.41547619047619044,
0,2021-04-01,2320485,0.010983099079143653,0.023485262779117305,0.00271491376443574,0.00011001292114938626,2.278259358137058e-05,0.010867821453992016,0.0023968223212555706,0.002476946429321382,0.0014376748523469071,0.127987987987988,0.4066666666666667,0.0004805557731985687
0,2021-04-02,2320485,0.00013890774270608662,0.022140342787535083,0.004794974613784043,0.00012447110553756365,2.449200634062852e-05,0.0,0.14484126984126983,0.0025689430356343537,0.0011682242990654205,0.10550964187327823,0.4148418491484185,
0,2021-04-03,2320485,0.010056626093252061,0.005610895998034896,0.0,0.00010410898296405004,2.5964399683686837e-05,0.009945729736096837,0.0027153617992872834,0.013120993589743592,,0.11798991808443604,0.4098639455782313,0.0006997510397329074
0,2021-04-04,2320485,0.006534158448197978,0.002973372664191606,0.0,9.311990094024893e-05,2.3737853652720608e-05,0.006431737330773532,0.003472222222222222,0.008715530790112874,,0.12571530758226035,0.41416040100250623,0.0005265445306231613
0,2021-04-05,2320485,0.00010787974640358956,0.03909807647970145,0.004902423415794543,9.215027605579585e-05,2.4707478537173635e-05,0.0,0.19396825396825398,0.0024412017545793196,0.0014943741209563993,0.14454277286135692,0.4215686274509804,
0,2021-04-06,2320485,0.008334967330823798,0.03123499325931145,0.0015826791956566558,0.00010716150574843915,2.0038914278696056e-05,0.008220587506491095,0.002753907744090573,0.0021905345312641803,0.0018898488120950325,0.12249373433583959,0.41517857142857145,0.00039870345945293575
0,2021-04-07,2320485,0.00014038013604914486,0.04367176114763364,0.002210134231996041,0.00012594349888062195,2.359420552169053e-05,0.0,0.14943792766373412,0.00211794730126156,0.003361262665627436,0.11124661246612465,0.4147727272727273,
0,2021-04-08,2320485,0.012236917426026603,0.028498137242860867,0.001582858755820443,0.00013018111874600927,2.7688177256047784e-05,0.012100308053416999,0.002626356101876426,0.0021445757924469086,0.005062616573407941,0.1298125633232016,0.4015625,0.0005726415705394313
0,2021-04-09,2320485,0.00016167597147435405,0.014244220497008162,0.0016296880465362484,0.00014228347378529343,3.167441289213247e-05,0.0,0.16475340136054425,0.00221294700017139,0.0015860428231562252,0.12127761767531219,0.41761363636363635,
0,2021-04-10,2320485,0.012514732911438765,0.004230581106966863,0.0,0.00011861744419808797,3.2356741514525346e-05,0.012382935751218668,0.002599249264714297,0.02038047973531844,,0.13492729306487694,0.4194599627560522,0.00044692446542627046
0,2021-04-11,2320485,0.009520243971985731,0.003558990182368481,0.0,0.00014073925637671998,3.250038964555542e-05,0.0093660736153577,0.0036987260571015534,0.0060593355693978595,,0.12404489016236869,0.4260828625235405,0.0006585042764492837
0,2021-04-12,2320485,0.00016221465196571686,0.055582669140287456,0.03029682731555401,0.00014081108044223514,3.350592656276598e-05,0.0,0.19496268656716417,0.002010950734613934,0.0016351718352315544,0.15210700757575757,0.4157754010695187,
0,2021-04-13,2320485,0.011900938812360349,0.06734021120584703,0.010610317814307497,0.00021760537129091539,2.752298190536319e-05,0.011678679241624046,0.0028828844574165023,0.0020020665685568464,0.0012366363491303654,0.08207346690953247,0.4257777777777778,0.0005765759346349341
0,2021-04-14,2320485,0.0002456383040614355,0.028599409175237085,0.002089218417701472,0.00022445020473449862,3.260812574382797e-05,0.0,0.12104519774011298,0.0018050450884698037,0.0026793075020610057,0.08664816527906259,0.42271880819366847,
0,2021-04-15,2320485,0.015482323738356419,0.013667796459217209,0.022251239144690314,0.0001466647417817109,3.544517633167203e-05,0.015324095322026787,0.0025416752418193043,0.0018845595401475825,0.001274451117075714,0.13407258064516128,0.4217948717948718,0.00047953151504226806
0,2021-04-16,2320485,0.00023346412495663603,0.008250574053843628,0.011452670454667881,0.00021198872936763918,3.415234315240133e-05,0.0,0.1281083481349911,0.0019831950315745525,0.0011314628153051502,0.09202404158544508,0.41710526315789476,
0,2021-04-17,2320485,0.016913992836267704,0.008133321266890325,0.0,0.00017359876634985067,3.896455554190898e-05,0.016727465738125162,0.00265754781681018,0.010935496169976779,,0.130897583429229,0.42054263565891475,0.0005299127731459477
0,2021-04-18,2320485,0.012183300761119616,0.006232964229460655,0.0,0.00019205755118721567,3.9287763836726656e-05,0.011976160156174247,0.0035543492309680754,0.005030636008049017,,0.12771929824561404,0.41251885369532426,0.0005142925487381891
0,2021-04-19,2320485,0.00020082008718005069,0.09995916801875472,0.037902098052777757,0.00017862645093590348,3.5983856823034836e-05,0.0,0.16716417910447762,0.001626739882532786,0.0012795887130993514,0.12915742793791574,0.40931372549019607,
0,2021-04-20,2320485,0.01473763027987684,0.04238962975412469,0.011594860557168001,0.00032368951605662885,3.28020507207186e-05,0.014408245115424866,0.002554800972989693,0.0015274387971075088,0.0008117195004803073,0.061634832614499896,0.43248106060606056,0.00041042754467475055
0,2021-04-21,2320485,0.00025673512218350893,0.021466740789102295,0.0020581904213989757,0.0002412211240322604,2.33787333251454e-05,0.0,0.11545209176788122,0.0014691724497573107,0.0006970584134950508,0.09164517053597018,0.4271653543307087,
0,2021-04-22,2320485,0.018965517984386882,0.012790695335960651,0.02675776831136597,0.00014236966266391147,2.723568564330303e-05,0.01881314322939672,0.001784485100144738,0.0016148998424487956,0.0011405805715754469,0.13741209563994372,0.41578947368421054,0.00026580678079288076
0,2021-04-23,2320485,0.00028298681812925606,0.07722290095964138,0.01334667106229947,0.00026237331132643955,3.3254542333463325e-05,0.0,0.11341434357874672,0.0014738773711716836,0.0007447918347153658,0.08506011767715528,0.41046099290780136,
0,2021-04-24,2320485,0.020069511330605447,0.011929007657163631,0.0,0.000308053416994005,3.5229704135126885e-05,0.01976152973767695,0.00221335577763099,0.008696202677348434,,0.08420879842416283,0.4128787878787879,0.0003616796366247082
0,2021-04-25,2320485,0.01463479976527896,0.005070814937394551,0.0,0.00021403571523481783,2.9555602959438794e-05,0.014412145162182336,0.0025959627040993256,0.004807302231237322,,0.10803059273422562,0.4286458333333333,0.00028278438434862845
0,2021-04-26,2320485,0.0002071046929126165,0.0618316142243252,0.03765746528563351,0.00018383369568574369,3.400869502137125e-05,0.0,0.1540650406504065,0.0012704562029385398,0.0007082179976971,0.11332242820792437,0.42428315412186385,
0,2021-04-27,2320485,0.017921404361588213,0.08426317486789763,0.01193730333673061,0.0003254420232551958,2.8916368776354952e-05,0.017593132470151727,0.0020007767766843936,0.0011783884258499953,0.0005731830959952071,0.0670734187512711,0.4246835443037975,0.00019805122298099416
0,2021-04-28,2320485,0.00037093538635242225,0.028941327639121436,0.001968841283898266,0.0003568578695114745,2.438427024235596e-05,0.0,0.08305100696405043,0.00117439011081679,0.0004366812227074236,0.06710654936461387,0.410024154589372,
0,2021-04-29,2320485,0.022263556971926127,0.053096838232811944,0.027305067690590552,0.0001594853374761454,2.664672830607971e-05,0.022098146149045,0.0015418608002305586,0.0009833553047597613,0.000623562269766662,0.13194444444444445,0.40679824561403516,0.00018554551996308448
0,2021-04-30,2320485,0.00034328312112913206,0.07951724890845378,0.01258041601935227,0.0003271227063882482,2.3306909259630367e-05,0.0,0.07987171655467318,0.0009965790291234077,0.0004449312067903347,0.05981398332264271,0.42252604166666663,
0,2021-05-01,2320485,0.02235150554014931,0.012059978840630297,0.0,0.00028406417911198186,2.6287607978504503e-05,0.022070170675526905,0.0014873661930790239,0.007533615552367957,,0.06750599520383693,0.4326241134751773,0.00018487525785233332
0,2021-05-02,2320485,0.01627292713951321,0.00694653632035257,0.0,0.00021105501651594362,2.696993660089738e-05,0.016053217323102702,0.0019851231370891028,0.0036050348283025785,,0.08781800391389433,0.4286529680365297,0.0002601027014958696
0,2021-05-03,2320485,0.0002080743177970697,0.12407305656647928,0.07516014971008213,0.000195936050725028,2.0613506802816375e-05,0.0,0.1112155388471178,0.0008276353820492253,0.0005634825129409967,0.0898074369189907,0.3888888888888889,
0,2021-05-04,2320485,0.01918878309204038,0.04096205462794775,0.04278754944189109,0.0004941280235238178,1.8832269978043392e-05,0.018714061931018728,0.00155480058343099,0.0006206696485795436,0.0004973679199305427,0.040051322542439795,0.40841121495327104,0.00020443356093112865
0,2021-05-05,2320485,0.00032335194294870836,0.01928059579498826,0.007011465275578169,0.0003086998335836402,1.982344208215094e-05,0.0,0.07505948518278174,0.000811609742295292,0.00032719836400817994,0.05544240778456664,0.4423076923076923,
0,2021-05-06,2320485,0.02201127494180454,0.09757259796982094,0.0337078599229615,0.00011628316206884913,1.7740544182214776e-05,0.021891041456132375,0.0009800594660978605,0.00072241623490293,0.0004756973386207304,0.11058246828143022,0.40359477124183013,0.00011619328061571063
0,2021-05-07,2320485,0.0003810625795900427,0.05615679480798189,0.04527699309986199,0.00037050444195933194,1.4400725135765439e-05,0.0,0.04776369079063215,0.000603401548389736,0.000461656388279154,0.035765961294990045,0.42299578059071735,
0,2021-05-08,2320485,0.022360519460371438,0.010587190465211654,0.0,0.000326835410126188,1.7596896051184703e-05,0.022042841618598416,0.001125163652892615,0.006557767974245857,,0.04718369062631357,0.42534722222222215,0.00015750844375162377
0,2021-05-09,2320485,0.015915315117313842,0.008445504567651444,0.0,0.00015302117157979184,2.158313168726941e-05,0.015756152988132516,0.0013876509196985658,0.0026810100705440773,,0.07532265242545615,0.4393274853801169,0.00014212362253785037
0,2021-05-10,2320485,0.00015855162462444987,0.12809103843952166,0.06900852623481726,0.0001474188944696188,1.6124502708126388e-05,0.0,0.09867075664621677,0.0004070072521292197,0.0003531778726520694,0.07163167104111985,0.4157407407407407,
0,2021-05-11,2320485,0.01907675909705658,0.0407537289259214,0.04319010896428981,0.0004545745106446857,1.2533299432374407e-05,0.018642798093214702,0.0009030052444110331,0.0004153512467304836,0.0003030964907282546,0.023916452808668377,0.43407960199004975,8.886983226506298e-05
0,2021-05-12,2320485,0.0002925035068099987,0.01980290039941363,0.006716088806147569,0.0002843155633412842,1.188688284273905e-05,0.0,0.05349868200335489,0.0005365701565479686,0.00031484801912568303,0.04098865877712032,0.42435897435897435,
0,2021-05-13,2320485,0.02223357042457359,0.09625850486715783,0.03282449574119205,9.035467441791988e-05,1.0378577466923215e-05,0.02214253342153327,0.0006572571746576984,0.0004627234452492239,0.000309212596049836,0.0941220238095238,0.4081920903954802,0.0001019746139417765
0,2021-05-14,2320485,0.00034902904637033503,0.058600464989000116,0.029018897629877683,0.00034313947299810185,9.229392418682587e-06,0.0,0.03597369454259913,0.0003320126336320222,0.0002954030830688301,0.02839321357285429,0.41185897435897423,
0,2021-05-15,2320485,0.02260260247318988,0.011136465006237918,0.0,0.00023874319377199148,1.0701785761740899e-05,0.02237125715816594,0.0006824112073770076,0.003900843085441047,,0.04069264069264069,0.4281609195402299,7.679090795649795e-05
0,2021-05-16,2320485,0.015991103871245298,0.008331498228459426,0.0,0.00013766518637267636,1.1039358869661583e-05,0.015852160216506463,0.0006892921146953403,0.0015318752119362496,,0.043599397590361445,0.44166666666666665,4.113161665333279e-05
0,2021-05-17,2320485,0.0001264462673392273,0.13118137659440454,0.07408350696801172,0.00012005392550838881,9.444864615227705e-06,0.0,0.080078125,0.0002411484028913721,0.0002209790535118224,0.059699453551912564,0.4135220125786163,
0,2021-05-18,2320485,0.01865387336411713,0.04182880590336354,0.041441372529162385,0.0004451799228753185,7.555891692182167e-06,0.018233774404919672,0.0006542673196500301,0.00023418740921532397,0.00019656435367649983,0.018326780253385758,0.4077519379844961,8.579452867452145e-05
0,2021-05-19,2320485,0.0002492654193699449,0.020050944809669815,0.007272473929659825,0.00024545874389764774,6.212781667050927e-06,0.0,0.03230574324324324,0.00027034188401438,0.00037473127822811275,0.025228702115494567,0.41190476190476194,
0,2021-05-20,2320485,0.022070529795854443,0.1030607825519234,0.03371698157928193,7.764181482175783e-05,6.787374191171244e-06,0.02199410899014645,0.00038200476098565277,0.00020553072059348386,0.00020491460497482476,0.05562770562770562,0.42567567567567566,7.344277113295562e-05
0,2021-05-21,2320485,0.00034331903316188944,0.05847563476313497,0.04346907363475017,0.0003390095892309871,5.817749306718209e-06,0.0,0.02272278205888164,0.0002541436464088398,0.00023104140261934937,0.017006802721088433,0.421875,
0,2021-05-22,2320485,0.021872869967557055,0.011145873958820397,0.0,0.00026380979263674036,4.596740192962534e-06,0.021621629386385455,0.00035678280110504465,0.0024967844442763108,,0.01811023622047244,0.42666666666666664,5.960541217142517e-05
0,2021-05-23,2320485,0.0155665374551728,0.008111235366744454,0.0,0.00012263959186693018,6.069133536020848e-06,0.015448243219269533,0.0004890318779744644,0.0012023000522739151,,0.03425615212527964,0.42676767676767674,8.464828059629496e-05
0,2021-05-24,2320485,0.00010432445516059507,0.1286897997616878,0.07260350027400884,0.00010044595562278294,5.925485404990768e-06,0.0,0.055401234567901234,0.00015875885729336518,0.00012460615554408389,0.040147152911068455,0.39285714285714285,
0,2021-05-25,2320485,0.019346853495425885,0.046899642387977815,0.01886879251535777,0.0004416102668192213,5.4586289791430096e-06,0.018928729698030076,0.0003769688134236629,0.00013504904335367876,7.798501236878568e-05,0.010039251207729468,0.4523809523809524,3.3785511311754434e-05
0,2021-05-26,2320485,0.00021518490028305852,0.021034252178603476,0.006076315942572351,0.00021152187294179152,4.812212389507653e-06,0.0,0.02477034120734908,0.00010240655401945725,0.00014170327334561429,0.01668335001668335,0.44666666666666666,
0,2021-05-27,2320485,0.022715560181025368,0.10174464246339313,0.03145184447791445,6.397369515424575e-05,4.180160612975305e-06,0.022651421290520432,0.0002205436745200207,0.00012518056241235602,0.00012772418720971777,0.04084656084656084,0.440909090909091,2.5376178347540863e-05
0,2021-05-28,2320485,0.0003582225267562602,0.061728331218114586,0.02687063983032285,0.00035484679567705335,5.49454101190053e-06,0.0,0.018789443488238668,7.908981579051433e-05,5.204413342514452e-05,0.014427716657016018,0.4112903225806452,
0,2021-05-29,2320485,0.022577428138226874,0.011442902381757842,0.0,0.00020767928543673678,2.908874653359103e-06,0.022384400962155195,0.0002005434489668445,0.0018861327837479758,,0.01643541460191609,0.37499999999999994,2.238681864118407e-05
0,2021-05-30,2320485,0.015661093837423357,0.00868295492824417,0.0,0.00011017811650007082,4.740388323992614e-06,0.0155533577391508,0.00029280701272795483,0.000488615264340858,,0.021383647798742137,0.4583333333333333,1.842791460504372e-05
0,2021-05-31,2320485,0.00010777201030531695,0.13769678896150306,0.05162106915867442,0.00010540181614332064,3.4834671774794203e-06,0.0,0.03367158671586716,0.0001053518752633797,4.381426091601015e-05,0.02401129943502825,0.425438596491228,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_23.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014738298243686127,0.0,0.0,0.0,0.0,,0.005847953216374269,,,,
0,2021-01-03,2320485,0.0,0.00010299570994856679,0.0,0.0,0.0,0.0,,0.02510460251046025,,,,
0,2021-01-04,2320485,0.0,0.0016294007502741883,5.04204939915578e-05,0.0,0.0,0.0,,0.011108172441153134,0.0,,,
0,2021-01-05,2320485,0.0,0.0010704658724361503,2.2840052833782594e-05,0.0,0.0,0.0,,0.008454106280193236,0.0,,,
0,2021-01-06,2320485,0.0,0.000914033057744394,3.3182718267948294e-05,0.0,0.0,0.0,,0.007543611504007544,0.0,,,
0,2021-01-07,2320485,0.0,0.0008554246202841216,0.000130576151106342,0.0,0.0,0.0,,0.007052896725440806,0.006600660066006601,,,
0,2021-01-08,2320485,0.0,0.0008468057324223169,4.9127660812287084e-05,0.0,0.0,0.0,,0.008651399491094147,0.0,,,
0,2021-01-09,2320485,0.0,0.0003430317368998291,0.0,0.0,0.0,0.0,,0.0364321608040201,,,,
0,2021-01-10,2320485,0.0,0.00018918458856661432,0.0,0.0,0.0,0.0,,0.02050113895216401,,,,
0,2021-01-11,2320485,0.0,0.0030989211307118985,0.00056238243298276,0.0,0.0,0.0,,0.006257822277847309,0.0053639846743295016,,,
0,2021-01-12,2320485,0.0,0.0022047115150496555,0.00016591359133974148,0.0,0.0,0.0,,0.007818608287724784,0.005194805194805195,,,
0,2021-01-13,2320485,0.0,0.0018677129996530898,0.00015169242636776364,0.0,0.0,0.0,,0.006229810798338717,0.0,,,
0,2021-01-14,2320485,0.0,0.0017181752952507773,0.00021762691851057,0.0,0.0,0.0,,0.005517933283170303,0.005940594059405941,,,
0,2021-01-15,2320485,0.0,0.0016966280755962655,0.00014350448289904912,0.0,0.0,0.0,,0.006604013208026416,0.006006006006006006,,,
0,2021-01-16,2320485,0.0,0.0005511778787624139,0.0,0.0,0.0,0.0,,0.03674745895230649,,,,
0,2021-01-17,2320485,0.0,0.0002990754088046249,0.0,0.0,0.0,0.0,,0.023054755043227664,,,,
0,2021-01-18,2320485,0.0,0.004403820752989138,0.0007317435794672234,0.0,0.0,0.0,,0.006458557588805167,0.005889281507656066,,,
0,2021-01-19,2320485,0.0,0.0033467141567387853,0.0002943350204806323,0.0,0.0,0.0,,0.005536955961885141,0.004392386530014641,,,
0,2021-01-20,2320485,0.0,0.0028817251565944188,0.00026675457932285706,0.0,0.0,0.0,,0.004785404516225512,0.0032310177705977385,,,
0,2021-01-21,2320485,0.0,0.0026403962964638857,0.000313727518169693,0.0,0.0,0.0,,0.00277460421086992,0.005494505494505495,,,
0,2021-01-22,2320485,0.0,0.0025326601981913266,0.0002568428582817816,0.0,0.0,0.0,,0.0064658839543985025,0.0050335570469798654,,,
0,2021-01-23,2320485,0.0,0.000720108080853787,0.0,0.0,0.0,0.0,,0.02573309395571514,,,,
0,2021-01-24,2320485,0.0,0.00041672322811825977,0.0,0.0,0.0,0.0,,0.01861427094105481,,,,
0,2021-01-25,2320485,0.0,0.0055742657246222235,0.0008890382829451601,0.0,0.0,0.0,,0.004329339002705837,0.006301502666020358,,,
0,2021-01-26,2320485,0.0,0.004568441511149609,0.0004287896711247864,0.0,0.0,0.0,,0.003207244599566079,0.0010050251256281408,,,
0,2021-01-27,2320485,0.0,0.0039039252570044623,0.0003607004570165289,0.0,0.0,0.0,,0.004084336019428193,0.0011947431302270011,,,
0,2021-01-28,2320485,0.0,0.0035703742967526184,0.00041844700569062073,0.0,0.0,0.0,,0.0037417018708509353,0.003089598352214212,,,
0,2021-01-29,2320485,0.0,0.003414803370847043,0.00034260079250673887,0.0,0.0,0.0,,0.003028773346794548,0.0025157232704402514,,,
0,2021-01-30,2320485,0.0,0.00087050767404228,0.0,0.0,0.0,0.0,,0.022277227722772276,,,,
0,2021-01-31,2320485,0.0,0.0005378186025766166,0.0,0.0,0.0,0.0,,0.016826923076923076,,,,
0,2021-02-01,2320485,0.0,0.00676410319394437,0.0008502532875670388,0.0,0.0,0.0,,0.0033766564729867483,0.0020273694880892043,,,
0,2021-02-02,2320485,0.0,0.005664764047171173,0.0004904147193366904,0.0,0.0,0.0,,0.0030429821224800305,0.0008787346221441124,,,
0,2021-02-03,2320485,0.0,0.0049782696289784245,0.000694682361661463,0.0,0.0,0.0,,0.0036357340720221606,0.0006203473945409429,,,
0,2021-02-04,2320485,0.0,0.0045800770097630455,0.0005740179315961965,0.0,0.0,0.0,,0.0031050056454648097,0.0022522522522522522,,,
0,2021-02-05,2320485,0.0,0.00429823937668203,0.0005287687703217215,0.0,0.0,0.0,,0.00240625626629236,0.0024449877750611247,,,
0,2021-02-06,2320485,0.0,0.0010614160401812552,0.0,0.0,0.0,0.0,,0.020300446609825416,,,,
0,2021-02-07,2320485,0.0,0.0006352120354150102,0.0,0.0,0.0,0.0,,0.016282225237449117,,,,
0,2021-02-08,2320485,0.0,0.007894039392626973,0.0016531026918941514,0.0,0.0,0.0,,0.002947920078611202,0.0010427528675703858,,,
0,2021-02-09,2320485,0.0,0.006762379416372009,0.0008136230141543686,0.0,0.0,0.0,,0.0025490695895997962,0.0015889830508474577,,,
0,2021-02-10,2320485,0.0,0.006034514336442597,0.000843358177277595,0.0,0.0,0.0,,0.002785117474826823,0.001021972406745018,,,
0,2021-02-11,2320485,0.0,0.005615636386358886,0.0007869044617827739,0.0,0.0,0.0,,0.002378942521679073,0.001095290251916758,,,
0,2021-02-12,2320485,0.0,0.005257090651307809,0.0007330364126464942,0.0,0.0,0.0,,0.002623165833265022,0.0029394473838918285,,,
0,2021-02-13,2320485,0.0,0.0012484459067824184,0.0,0.0,0.0,0.0,,0.021401449775629963,,,,
0,2021-02-14,2320485,0.0,0.0007188152476745163,0.0,0.0,0.0,0.0,,0.01079136690647482,,,,
0,2021-02-15,2320485,0.0,0.009015787647840862,0.0017560984018427182,0.0,0.0,0.0,,0.002342144256966684,0.00196319018404908,,,
0,2021-02-16,2320485,0.0,0.00787335406175864,0.0009571274970534177,0.0,0.0,0.0,,0.0027914614121510675,0.0027014858171994596,,,
0,2021-02-17,2320485,0.0,0.007136870093967425,0.0009997909919693512,0.0,0.0,0.0,,0.002354930257834672,0.002586206896551724,,,
0,2021-02-18,2320485,0.0,0.0066197368222591394,0.0008175015136921807,0.0,0.0,0.0,,0.002213397565262678,0.0021085925144965737,,,
0,2021-02-19,2320485,0.0,0.006211632482002685,0.0007761308519555179,0.0,0.0,0.0,,0.003121964756486749,0.002220988339811216,,,
0,2021-02-20,2320485,0.0,0.0014514207159279202,0.0,0.0,0.0,0.0,,0.01811163895486936,,,,
0,2021-02-21,2320485,0.0,0.0008157777361198198,0.0,0.0,0.0,0.0,,0.009508716323296355,,,,
0,2021-02-22,2320485,0.0,0.010109093573110794,0.004729614714165358,0.0,0.0,0.0,,0.002387245289453491,0.0018223234624145787,,,
0,2021-02-23,2320485,0.0,0.009001566482868883,0.0028968082103525772,0.0,0.0,0.0,,0.0028245882803523553,0.0016364177328176137,,,
0,2021-02-24,2320485,0.0,0.008231468852416629,0.0014699513248308004,0.0,0.0,0.0,,0.002041777917386524,0.0008795074758135445,,,
0,2021-02-25,2320485,0.0,0.007628146702090296,0.0013686793924545947,0.0,0.0,0.0,,0.0018643014518953732,0.001889168765743073,,,
0,2021-02-26,2320485,0.0,0.0071872905879589825,0.0011682902496676342,0.0,0.0,0.0,,0.002578246792181317,0.0011066027296200663,,,
0,2021-02-27,2320485,0.0,0.0016569811914319637,0.0,0.0,0.0,0.0,,0.015344603381014304,,,,
0,2021-02-28,2320485,0.0,0.0008967952820207845,0.0,0.0,0.0,0.0,,0.011052378664103796,,,,
0,2021-03-01,2320485,4.093971734357258e-06,0.011194786147436131,0.0038897040920324844,3.447555144721901e-06,9.337128516955147e-07,0.0,0.225,0.0018990427797880255,0.0017726567693330379,0.17647058823529413,0.4333333333333333,
0,2021-03-02,2320485,0.000649433200386988,0.010110673702552123,0.004079606921254249,4.5249161274474945e-06,1.077360982725594e-06,0.0006454110527181457,0.0021480502313284866,0.0020873269435569756,0.0019007391763463568,0.16,0.35714285714285715,0.0006655574043261231
0,2021-03-03,2320485,5.745925241203168e-06,0.009329227869748494,0.00424394038315266,4.6685642584775735e-06,1.5083053758158316e-06,0.0,0.21428571428571427,0.002078617950020786,0.0015231519090170593,0.15217391304347827,0.4375,
0,2021-03-04,2320485,0.0010315731409597567,0.00865264517259682,0.0029818119918896264,9.229392418682587e-06,3.8066754722970992e-06,0.00101979399421529,0.0026691625069328894,0.0017907774958961348,0.00202020202020202,0.09420289855072463,0.4416666666666667,0.0004209640075773521
0,2021-03-05,2320485,1.0127193237620583e-05,0.008059952983966714,0.0029334384837652475,8.187943468714515e-06,3.663027341267018e-06,0.0,0.21568627450980393,0.0021921616852911296,0.0013221683561040105,0.15476190476190477,0.40476190476190477,
0,2021-03-06,2320485,0.0015268718967514701,0.0018950061445488046,0.0,1.1743234711708972e-05,4.417180029174935e-06,0.0015135126205656725,0.002712795941375423,0.015213442325158947,,0.14344262295081966,0.4270833333333333,0.000533352296970559
0,2021-03-07,2320485,0.0013153859358424353,0.0010075479910449754,0.0,1.2641035530646967e-05,3.5912032757519795e-06,0.0013014520671325175,0.002344729810785757,0.010238907849829351,,0.11458333333333333,0.4166666666666667,0.00033085194375516956
0,2021-03-08,2320485,1.6735007265004226e-05,0.012255483946962237,0.007240871340833201,1.422116497197784e-05,3.950323603327178e-06,0.0,0.16666666666666666,0.0025668073136427567,0.002281338649844274,0.11190476190476188,0.41666666666666663,
0,2021-03-09,2320485,0.001865953310047973,0.011053580034633559,0.005011739643508434,1.7058215559821906e-05,4.848124422265173e-06,0.0018461298679658216,0.002536564821196109,0.0027359603739578065,0.0016302016302016302,0.1264705882352941,0.4326923076923077,0.00041618273325590393
0,2021-03-10,2320485,2.2911876899297636e-05,0.010352289858944718,0.005395423801489775,1.8602432968395256e-05,5.745925241203168e-06,0.0,0.17417417417417416,0.0026224867834991465,0.001756907842197732,0.10256410256410255,0.4444444444444445,
0,2021-03-11,2320485,0.0028161138727464275,0.009577020895775374,0.005772931089836827,2.3091437063085247e-05,8.439327698017153e-06,0.0027915500423402835,0.002376064476885645,0.0022415493589168834,0.0015865932867271558,0.12432795698924731,0.39965986394557823,0.0004925289120867875
0,2021-03-12,2320485,2.8909186369803444e-05,0.00897772089311789,0.004513388364932331,2.5246159028536425e-05,6.6437260601411645e-06,0.0,0.18603286384976525,0.0023039262743592206,0.0020288333015084973,0.14333333333333334,0.40570175438596495,
0,2021-03-13,2320485,0.0031008962925135595,0.002088069232653232,0.0,2.6395344076777067e-05,5.8536613394757284e-06,0.0030740340920109356,0.002445369406867846,0.01437962202136401,,0.14629629629629629,0.4116161616161616,0.0005891961264729902
0,2021-03-14,2320485,0.002302535892281139,0.0011099691084694222,0.0,2.477930260268867e-05,9.911721041075463e-06,0.0022727289050923976,0.0035345042351768805,0.010428736964078795,,0.14285714285714282,0.41818181818181804,0.0005840752667803245
0,2021-03-15,2320485,3.634297715061004e-05,0.013256855068372918,0.01650359012591477,2.9663339057711364e-05,1.0414489499680741e-05,0.0,0.22003745318352058,0.0027955661021356825,0.0021933832937305795,0.16099773242630383,0.42397660818713445,
0,2021-03-16,2320485,0.0032507212931779357,0.012067161247181789,0.012804327543595397,3.544517633167204e-05,9.624424779015305e-06,0.0032123672421929027,0.0026276029691913554,0.0030209332906848633,0.0017773902545356987,0.11141804788213627,0.41358024691358025,0.0004988028731045491
0,2021-03-17,2320485,4.711658697786595e-05,0.011180995926857245,0.007165025127649322,4.151430986769287e-05,9.768072910045382e-06,0.0,0.15507246376811593,0.0026591644828117774,0.0019245805015937931,0.11111111111111112,0.412121212121212,
0,2021-03-18,2320485,0.0044613877414994415,0.013858417529094127,0.00772539648679766,3.8820907410878903e-05,9.624424779015307e-06,0.004419370663173144,0.002576497240037012,0.0031816637321224477,0.0020487264673311185,0.14455782312925167,0.40606060606060596,0.000652489125181247
0,2021-03-19,2320485,5.7459252412031685e-05,0.013816508186866108,0.007791905571464586,4.8624892353681806e-05,1.3287452120282324e-05,0.0,0.18219832735961766,0.0032748027321211366,0.0016590167560692362,0.12745098039215685,0.42824074074074076,
0,2021-03-20,2320485,0.004703686226514429,0.0033531783226351374,0.0,4.797847576404644e-05,1.3790220578887597e-05,0.00465154195495051,0.002871199658807043,0.012024644147015083,,0.13877551020408163,0.4,0.0005933391896681923
0,2021-03-21,2320485,0.0037326248607510914,0.0018223201902475854,0.0,4.661381851926069e-05,1.4292989037492877e-05,0.003679187756007902,0.0035918712304559945,0.006970551378446115,,0.1452991452991453,0.419831223628692,0.0005167505167505167
0,2021-03-22,2320485,6.245102496532691e-05,0.023661001902619497,0.01399301582786932,5.189288733461609e-05,1.598085457709631e-05,0.0,0.21244517543859648,0.0029140182490392844,0.00216340231584134,0.1571895424836601,0.42624521072796945,
0,2021-03-23,2320485,0.00547633361129247,0.018663770720345106,0.016313184528234406,7.810867124760559e-05,2.1403571523481818e-05,0.005388887811527908,0.0033504087757425228,0.002875733235695706,0.002131762606916094,0.09890572390572389,0.41736694677871145,0.0006676138232237525
0,2021-03-24,2320485,9.732160877287872e-05,0.016900346263819848,0.014477145941473441,8.676347114216788e-05,1.802784044427494e-05,0.0,0.15365682137834036,0.003136234988143502,0.001964168799476222,0.11372549019607842,0.41419141914191426,
0,2021-03-25,2320485,0.007682337959521393,0.01847095901646997,0.009977045028661395,9.764481706769642e-05,1.748915995291215e-05,0.007582861628783067,0.0025770579549649316,0.002801249433994121,0.0024316368755599163,0.1133130081300813,0.39401294498381884,0.0005308153510864177
0,2021-03-26,2320485,0.00011078862105694865,0.01853771948536621,0.010142384027477013,9.915312244351224e-05,2.0721242901088925e-05,0.0,0.1479938271604938,0.0036686656439341107,0.002347068819031436,0.10888203017832647,0.40748587570621464,
0,2021-03-27,2320485,0.008341539232818428,0.004569411136034062,0.0,0.0001070537696501666,2.5389807159566517e-05,0.008225866575306459,0.0035806537428451283,0.013404722170715123,,0.13697139303482586,0.41200466200466207,0.0008880762700796657
0,2021-03-28,2320485,0.006166957913252335,0.002412426712519148,0.0,9.265304451440113e-05,2.5713015454384194e-05,0.006063818555172741,0.004212128606453562,0.007656065959952886,,0.15128755364806867,0.41435185185185186,0.0006267887130726838
0,2021-03-29,2320485,0.00012490204993065385,0.032226452659681055,0.005012170587901524,0.00010744880201049932,2.8945098402560973e-05,0.0,0.1918032786885246,0.003012961081100355,0.002407152682255846,0.1446124763705104,0.4146090534979424,
0,2021-03-30,2320485,0.008353138819399102,0.025416561623970862,0.0036726158540132743,0.00012978608638567661,2.6323520011262022e-05,0.008214841581249892,0.00342230039767513,0.0031424425094887256,0.0020004638756813175,0.11115384615384616,0.4127252252252252,0.0007131742738589211
0,2021-03-31,2320485,0.00015729470347793664,0.022502910670255002,0.004737802657634072,0.0001403442240163874,2.7867737419835393e-05,0.0,0.16316250547525185,0.0033124629023302122,0.0014853886261670909,0.12438905180840663,0.41720430107526896,
0,2021-04-01,2320485,0.010984880315968431,0.023245140563287418,0.002713944139551285,0.00012127493462214443,2.6538992207807153e-05,0.010857248951548208,0.0026584926491951886,0.0028778983465716653,0.0022322587343612107,0.12147122692725296,0.4078366445916115,0.0005669045378502718
0,2021-04-02,2320485,0.00015316481971082188,0.021879872813944788,0.004792101651163443,0.00013355684982521617,3.0489315811134323e-05,0.0,0.1721698113207547,0.0032540417068704095,0.0024276209314871428,0.12634408602150535,0.4211309523809524,
0,2021-04-03,2320485,0.010154630030647331,0.005622711056812117,0.0,0.00012123902258938689,3.4655111611006596e-05,0.010020390852199728,0.0035620210727969346,0.01569405948011087,,0.1399728997289973,0.41666666666666663,0.0007373525294941013
0,2021-04-04,2320485,0.006548882381628559,0.0029910054722755504,0.0,9.872217805042204e-05,3.404460705412876e-05,0.00643216827516662,0.004658792650918634,0.009517045454545455,,0.14012096774193547,0.42702702702702705,0.0006853207635476214
0,2021-04-05,2320485,0.00013513697926654698,0.03913355756806586,0.00483889502984649,0.000115098064987851,3.142302866282982e-05,0.0,0.19654563792233987,0.0029562670659737515,0.0023374888691006235,0.14686032863849763,0.41906130268199226,
0,2021-04-06,2320485,0.008327655640954373,0.031226101440000695,0.0015618861286900523,0.0001301595715263547,2.6481532955395124e-05,0.00818849651401898,0.003293624474941755,0.003060358520535512,0.0038240917782026767,0.11402564102564101,0.41802721088435374,0.0004809979843070082
0,2021-04-07,2320485,0.00015883892088651,0.04362374675983683,0.0022245349571318063,0.00014397133932489688,2.8478241976713207e-05,0.0,0.1526888604353393,0.0029358024691358026,0.003613369467028003,0.11903089887640447,0.4005050505050506,
0,2021-04-08,2320485,0.012258141437386287,0.02829947187764626,0.0016008147721992044,0.00015952124950890286,3.458328754549156e-05,0.012088672554803559,0.0029413302656348043,0.0026924601084508384,0.002642706131078224,0.11446658364466583,0.40326633165829145,0.0006218685529030357
0,2021-04-09,2320485,0.00021037268789355075,0.014299668675585778,0.0015919085880753377,0.00018796357945285847,3.684574560921528e-05,0.0,0.15714285714285714,0.0029072394782032355,0.0016242555495397943,0.11800219538968165,0.4170731707317073,
0,2021-04-10,2320485,0.012532365719522718,0.004144823172741903,0.0,0.00014048787214741748,3.9646884164301824e-05,0.012378374923058476,0.003430860028909495,0.026678839521201054,,0.149859943977591,0.4125560538116592,0.0007089489614621132
0,2021-04-11,2320485,0.009536727595021435,0.0035601752794494784,0.0,0.00017553801611875665,4.5105513143444846e-05,0.009342802618130829,0.004864178611136151,0.00960695208482819,,0.13835043709616113,0.4203480589022757,0.0007098566473278693
0,2021-04-12,2320485,0.00019051333377864232,0.055673562495196754,0.030258078232208656,0.00017018712323788615,4.0041916524634546e-05,0.0,0.17441657958899337,0.0025512441507117172,0.0022030664977293114,0.1389211136890951,0.3937146892655367,
0,2021-04-13,2320485,0.011957141143625874,0.06723836468094672,0.010594660168025223,0.0002727303415737084,3.976898507567741e-05,0.011673041052481134,0.0036743419716773703,0.0022452531413880887,0.0024074591330486943,0.09135757575757575,0.4213850837138508,0.0004791714970244996
0,2021-04-14,2320485,0.000289055951665277,0.02864103122120305,0.002087638288260141,0.00026923250958312597,3.364957469379605e-05,0.0,0.12070415765440999,0.002452897351823442,0.002682071384361461,0.09383049974240082,0.4109649122807018,
0,2021-04-15,2320485,0.0155820299061044,0.013484393707924567,0.02226813216489944,0.00017282306644228823,4.28574198928241e-05,0.015391803868587819,0.003067723107135064,0.0020949298160697,0.001760108076811734,0.12940161104718065,0.43051948051948047,0.0006172924751080607
0,2021-04-16,2320485,0.00027016622243482155,0.00827244448179296,0.011430512730456486,0.00024553056796316266,3.874908334536384e-05,0.0,0.14226236228542147,0.0017743418883509464,0.0013187144418070156,0.10785553681843732,0.4201713395638629,
0,2021-04-17,2320485,0.016833190762563285,0.008256679099412407,0.0,0.00019098019020449,4.456683265208203e-05,0.01662486506053691,0.0032209972011671725,0.015978518860031075,,0.1480412731724379,0.4153279785809906,0.0006484748990662823
0,2021-04-18,2320485,0.012239754476614436,0.0061817536707484315,0.0,0.00023989237882023225,4.790665169853139e-05,0.011985138164363623,0.00425350417462738,0.005834014346681195,,0.12307907236658283,0.41172839506172837,0.0006209993312314894
0,2021-04-19,2320485,0.00024312446176840907,0.09999472093118468,0.03787530767634063,0.00021489760402099826,4.560828160205012e-05,0.0,0.16598528209321342,0.0018005810688737516,0.0013389963497424352,0.1259157509157509,0.4102067183462532,
0,2021-04-20,2320485,0.014809267602821533,0.041886042501172525,0.011536525051156685,0.00037500062846057347,3.778664086746232e-05,0.014434992397422656,0.0033118625872249055,0.0017891551038763658,0.0011313855399876906,0.07778659611992944,0.4195374800637959,0.0005151084098452519
0,2021-04-21,2320485,0.0002769176845932352,0.02164723466574158,0.002112202118666285,0.000253072094842242,3.781537049366832e-05,0.0,0.143916728995263,0.0021569017540369376,0.002105406139635969,0.11181348558999454,0.41985645933014354,
0,2021-04-22,2320485,0.01898937793895098,0.012792684862575418,0.026734066369746016,0.00017779329177592887,4.1363479330111285e-05,0.018799798318024023,0.0025507779139281863,0.0017915492382469468,0.001339247450072855,0.15007366482504603,0.41372126436781603,0.0003984332793084819
0,2021-04-23,2320485,0.00034044607054128776,0.07722911374130842,0.013204782620874512,0.00031193191653181696,4.81221238950765e-05,0.0,0.13645339652448657,0.0016210016377321594,0.0008858599363050404,0.10557341907824222,0.4075425790754258,
0,2021-04-24,2320485,0.019986734095099365,0.011855639374240013,0.0,0.0003412720472947108,4.3273999472811335e-05,0.019644564246985713,0.0026609400740249456,0.010545956031475621,,0.09200670214862999,0.4132373113854595,0.0003692654973561679
0,2021-04-25,2320485,0.014600360125864492,0.005140196984682082,0.0,0.00024718252147000865,4.3202175407296304e-05,0.014338166374701837,0.0033568299189857304,0.006650358250454496,,0.10921665297178855,0.42659574468085104,0.0004687531167095526
0,2021-04-26,2320485,0.00026887338925555095,0.0615715033710625,0.03759558885319233,0.00023791721701856865,4.6218786158927966e-05,0.0,0.16075429424943988,0.001679703168872844,0.0011111238387610397,0.12001394700139469,0.42224409448818895,
0,2021-04-27,2320485,0.018096475521281123,0.08444058030971978,0.011965745666674577,0.0003855946781240418,3.7355696474372076e-05,0.017711606266218774,0.00271191481087511,0.0013058951412362075,0.0008977900552486188,0.08048738922972053,0.40131172839506174,0.0003704050099177354
0,2021-04-28,2320485,0.00040785295602715295,0.029038254215533982,0.0019915017765682603,0.00038501290319337036,3.537335226615698e-05,0.0,0.10215192043895747,0.0015598271582965004,0.0016385767790262171,0.07925058972963163,0.4187925170068027,
0,2021-04-29,2320485,0.022107124157234374,0.05267638015328689,0.02726272740396944,0.00020401625809546986,3.9072291640181515e-05,0.0218916160486565,0.0019850868535970225,0.001634304863053495,0.00103351852726233,0.11886051080550097,0.4217054263565891,0.00023373924147951236
0,2021-04-30,2320485,0.0003953914806602936,0.07962782205731421,0.01252453689638157,0.00036867292828869885,3.9575060098786814e-05,0.0,0.10145690714411093,0.0012418293580364489,0.0011798801791585048,0.07378129117259552,0.4212538226299694,
0,2021-05-01,2320485,0.022456476411899528,0.012121065208350835,0.0,0.00033143215031915035,4.0831981245299996e-05,0.022118867391946087,0.0022651292788873696,0.008344071790942546,,0.09014965149651495,0.42299107142857145,0.0003026213155450258
0,2021-05-02,2320485,0.016321264735604833,0.006918955879194798,0.0,0.00025709424251108405,4.1478397834935336e-05,0.016050775304875205,0.0028891141951737642,0.004798660459037817,,0.10717115689381933,0.42214912280701755,0.0003315161337851775
0,2021-05-03,2320485,0.00024825988245273434,0.12384591295928803,0.07514758049861707,0.0002249170611603464,3.4726935676521634e-05,0.0,0.1422844374342797,0.0010479791830458709,0.0009714190742003702,0.10940207972270363,0.406986531986532,
0,2021-05-04,2320485,0.019144920135230347,0.04094840805549985,0.042732625578991754,0.000548879508665933,2.7544529125017705e-05,0.0186117700969122,0.0020427432354324405,0.0011502447114023378,0.0009198278677129102,0.04770359848484848,0.4232891832229581,0.00013858246765485207
0,2021-05-05,2320485,0.00037966201031249967,0.019382801440216167,0.007071941138741833,0.0003584739109855629,2.9016922468076007e-05,0.0,0.09451500092030184,0.0011886511586571575,0.0010340003649413052,0.07126168224299065,0.4372294372294372,
0,2021-05-06,2320485,0.02216663039551357,0.0972715473992147,0.033751349394630856,0.0001441508994886845,2.9627427024953852e-05,0.022012962807344147,0.0016017928529719395,0.0010715714126068262,0.0009416670870537589,0.13900367309458217,0.4068047337278107,0.00019713539646836785
0,2021-05-07,2320485,0.0004362234619055931,0.05621152474590436,0.045187643962361294,0.00042006304716470924,2.402514991478076e-05,0.0,0.07378752886836028,0.0009271249166736904,0.0006974197848233838,0.058548850574712645,0.4191729323308271,
0,2021-05-08,2320485,0.022292502070328686,0.010553828186779917,0.0,0.00034866992604276007,2.3558293488932993e-05,0.02195051178237883,0.0016212242329683166,0.008311748688317726,,0.06770833333333333,0.4270833333333333,0.00018179209506014626
0,2021-05-09,2320485,0.01589595853165755,0.008472294944088556,0.0,0.0002033339294730769,2.9735163123226395e-05,0.01568422118651921,0.0021043429673488884,0.0031723769451679693,,0.09590878604963111,0.4339622641509434,0.00017358494013603576
0,2021-05-10,2320485,0.00020279524898171415,0.12791761923333556,0.06898184359447845,0.00018555747325810467,2.4815214635446195e-05,0.0,0.1282358581016299,0.0007372867846325523,0.00047454621518173236,0.09745322245322245,0.41727053140096615,
0,2021-05-11,2320485,0.019103096981880955,0.040704242144781536,0.04314128296455264,0.0004980065230616299,1.9765982829738907e-05,0.018626616131254155,0.0014304202954509703,0.0006421138591551205,0.0004218526653418402,0.03504606202153886,0.4095238095238095,0.00017829431769406014
0,2021-05-12,2320485,0.00034385771365325225,0.019892608657241916,0.006711204769692545,0.0003285591876985488,2.151130762175437e-05,0.0,0.0792757151552039,0.0007686644725446042,0.0008057974726775955,0.0603119032463399,0.43031609195402304,
0,2021-05-13,2320485,0.022240609182994094,0.09615170248173698,0.03277978526040893,0.00011786329151018003,1.874608109942534e-05,0.02211753864673407,0.0011420013553773956,0.0006444373005667477,0.00045079439030597934,0.1361442362294151,0.41037735849056606,0.00011895576131687243
0,2021-05-14,2320485,0.00037499344605402223,0.05852063254018014,0.029049853802114663,0.00036500990094743164,1.5873118478823752e-05,0.0,0.055856832971800434,0.0006642232084372907,0.0005048335653839697,0.04445063103192279,0.40925925925925927,
0,2021-05-15,2320485,0.0225309579678386,0.01120591887759096,0.0,0.0002672932598142199,1.7453247920154628e-05,0.022273073660606865,0.0010690175522198395,0.006714163972228489,,0.05776587605202754,0.421875,0.00010847451090048307
0,2021-05-16,2320485,0.01591897814465511,0.008358310152116183,0.0,0.00017068989169649148,1.8853817197697902e-05,0.015743727424798407,0.0014319717790196448,0.002516806864632952,,0.07900563607085345,0.44191919191919193,0.00012399439408831132
0,2021-05-17,2320485,0.00017147995641715683,0.13108509643458158,0.07405610608701776,0.00016336383701395736,1.5047141725400792e-05,0.0,0.09784644194756553,0.0004886123737249243,0.0002680463540848713,0.08019976498237368,0.38796296296296295,
0,2021-05-18,2320485,0.018626616131254166,0.04192474849007857,0.04148886260128091,0.00044866339005279765,1.0321118214511188e-05,0.018198831997046597,0.0009255989169462593,0.00035217641734551145,0.00027318053800145294,0.026448801742919387,0.4059322033898305,0.00010584880571658887
0,2021-05-19,2320485,0.00031139323604045436,0.01998673409509938,0.007254948857674153,0.00030270252411313453,1.1671410646193933e-05,0.0,0.04975208474194275,0.00042921075505175676,0.0004150607767565965,0.03714649976819657,0.4368279569892473,
0,2021-05-20,2320485,0.022118616007716776,0.10325000305252281,0.03379027803813999,9.175524369546316e-05,1.3071979923737202e-05,0.022024239185630012,0.0007140954416640188,0.0004407795977262426,0.0003630082114960945,0.09706959706959706,0.4212962962962963,9.025474401498228e-05
0,2021-05-21,2320485,0.0003560678047908091,0.058225220158716784,0.04342921127838933,0.0003498191110910007,9.660336811772824e-06,0.0,0.0376022057425366,0.00034093627389328264,0.0003088652587696262,0.029841361965563938,0.4075757575757575,
0,2021-05-22,2320485,0.021837317055127117,0.011155785679861474,0.0,0.00027961108705004917,1.0701785761740897e-05,0.02157106524426286,0.000635907118226278,0.0042694676389466125,,0.03220255653883972,0.41388888888888886,6.803059717590058e-05
0,2021-05-23,2320485,0.015553537299314583,0.007956813625887115,0.0,0.00013793811782163357,1.2605123497889445e-05,0.015413264899363717,0.0009130180485131507,0.0014001878733095833,,0.060275689223057635,0.4301470588235294,8.714688083884102e-05
0,2021-05-24,2320485,0.0001472034222730736,0.12875063474517898,0.07250352117481189,0.00014289397834217125,8.439327698017151e-06,0.0,0.06816211530125703,0.0003031256239591386,0.00024356773262203634,0.05670677361853832,0.376602564102564,
0,2021-05-25,2320485,0.019359401159671358,0.04686620828548052,0.01897984688545713,0.0004554507642439691,7.448155593909606e-06,0.01893046784041554,0.0005774191131613027,0.0001811913145539906,0.00020445694504543486,0.017096445221445218,0.42154471544715444,3.959088205566077e-05
0,2021-05-26,2320485,0.00021374841897275768,0.02090410697189022,0.006038680132242471,0.00020807431779706954,8.116119403199476e-06,0.0,0.038625904010519393,0.0002747724540614803,0.000190095998479232,0.02634245187436677,0.4280303030303029,
0,2021-05-27,2320485,0.022727289050923968,0.10156935583150363,0.03135544221718015,7.807275921484805e-05,6.464165896353566e-06,0.022650221828626332,0.00039730116208638524,0.00028563297817637255,0.00018374608979357694,0.07687338501291989,0.4054054054054054,3.3680477228864326e-05
0,2021-05-28,2320485,0.00036188555409752746,0.061961005278350544,0.026983870469607315,0.00035786340642868523,6.284605732565967e-06,0.0,0.02139062796433314,0.00026823972172591116,0.0001754357984721137,0.016254315304948218,0.4166666666666667,
0,2021-05-29,2320485,0.022587232123169657,0.011429722665735822,0.0,0.00023235085194115294,6.966934354958843e-06,0.022366373121710914,0.0003929434953591472,0.002663034140834008,,0.024317912218268088,0.4041666666666667,5.600573498726269e-05
0,2021-05-30,2320485,0.0156608783652268,0.008675197929168545,0.0,0.00012562029058580431,5.530453044658049e-06,0.015539064750113294,0.00043461751371332626,0.0010433988718249697,,0.03245324532453245,0.4277777777777778,4.84154320731488e-05
0,2021-05-31,2320485,0.00012152631885144702,0.1377515188994255,0.05153376700704092,0.0001167141064619394,6.679638092898684e-06,0.0,0.05186385737439222,0.00020540346662662864,0.00016717376040656658,0.035072951739618406,0.4189189189189189,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_24.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015255431515394412,0.0,0.0,0.0,0.0,,0.014124293785310734,,,,
0,2021-01-03,2320485,0.0,0.00010471948752092773,0.0,0.0,0.0,0.0,,0.0411522633744856,,,,
0,2021-01-04,2320485,0.0,0.0016311245278465493,5.2575215957008987e-05,0.0,0.0,0.0,,0.008982826948480845,0.0,,,
0,2021-01-05,2320485,0.0,0.001055813763071082,2.5856663585414256e-05,0.0,0.0,0.0,,0.006530612244897959,0.0,,,
0,2021-01-06,2320485,0.0,0.0009127402245651232,2.9735163123226395e-05,0.0,0.0,0.0,,0.010859301227573183,0.0,,,
0,2021-01-07,2320485,0.0,0.0008739552291870019,0.00013143803989252247,0.0,0.0,0.0,,0.00641025641025641,0.009836065573770493,,,
0,2021-01-08,2320485,0.0,0.0008683529520768288,4.740388323992614e-05,0.0,0.0,0.0,,0.006947890818858561,0.00909090909090909,,,
0,2021-01-09,2320485,0.0,0.00034561740325837054,0.0,0.0,0.0,0.0,,0.017456359102244388,,,,
0,2021-01-10,2320485,0.0,0.00020771519746949453,0.0,0.0,0.0,0.0,,0.024896265560165973,,,,
0,2021-01-11,2320485,0.0,0.003048500636720341,0.0005546254339071358,0.0,0.0,0.0,,0.008340401470172462,0.003885003885003885,,,
0,2021-01-12,2320485,0.0,0.0022262587347041674,0.0001762562567739072,0.0,0.0,0.0,,0.006968641114982578,0.004889975550122249,,,
0,2021-01-13,2320485,0.0,0.0018328065038127805,0.00015039959318849294,0.0,0.0,0.0,,0.0072889724900070535,0.0057306590257879654,,,
0,2021-01-14,2320485,0.0,0.0017535127354841769,0.00020728425307640428,0.0,0.0,0.0,,0.006635536986974687,0.006237006237006237,,,
0,2021-01-15,2320485,0.0,0.001690163909699912,0.0001590184810502977,0.0,0.0,0.0,,0.006884242733299337,0.0,,,
0,2021-01-16,2320485,0.0,0.00054428276847297,0.0,0.0,0.0,0.0,,0.027711797307996833,,,,
0,2021-01-17,2320485,0.0,0.00030898712984570037,0.0,0.0,0.0,0.0,,0.023709902370990237,,,,
0,2021-01-18,2320485,0.0,0.004355985925356121,0.0007076106934541702,0.0,0.0,0.0,,0.00593589236248516,0.004263093788063338,,,
0,2021-01-19,2320485,0.0,0.003413510537667772,0.0003167441289213246,0.0,0.0,0.0,,0.005176114127004166,0.004081632653061225,,,
0,2021-01-20,2320485,0.0,0.002817945386417064,0.0002650308017504961,0.0,0.0,0.0,,0.0051995717999694145,0.0032520325203252032,,,
0,2021-01-21,2320485,0.0,0.002673579014731834,0.0003128656293835125,0.0,0.0,0.0,,0.0061250805931656995,0.0027548209366391185,,,
0,2021-01-22,2320485,0.0,0.0025430028636254922,0.0002473620816337964,0.0,0.0,0.0,,0.005592272496187087,0.006968641114982578,,,
0,2021-01-23,2320485,0.0,0.0007175224144952456,0.0,0.0,0.0,0.0,,0.03423423423423423,,,,
0,2021-01-24,2320485,0.0,0.0004214636164422524,0.0,0.0,0.0,0.0,,0.018404907975460124,,,,
0,2021-01-25,2320485,0.0,0.005585470278842569,0.0008929167824829723,0.0,0.0,0.0,,0.0045521178921379525,0.002413127413127413,,,
0,2021-01-26,2320485,0.0,0.004513711573227149,0.00041887795008371093,0.0,0.0,0.0,,0.0035325568073324423,0.0051440329218107,,,
0,2021-01-27,2320485,0.0,0.003959517083713103,0.0003964688416430186,0.0,0.0,0.0,,0.0043535045711798,0.003260869565217391,,,
0,2021-01-28,2320485,0.0,0.0035673576860009867,0.00040508772950482335,0.0,0.0,0.0,,0.004590480792461948,0.0031914893617021275,,,
0,2021-01-29,2320485,0.0,0.0034639310316593296,0.00033182718267948296,0.0,0.0,0.0,,0.0034834535954217467,0.0025974025974025974,,,
0,2021-01-30,2320485,0.0,0.0008937786712691528,0.0,0.0,0.0,0.0,,0.03471552555448409,,,,
0,2021-01-31,2320485,0.0,0.0005352329362180751,0.0,0.0,0.0,0.0,,0.016908212560386472,,,,
0,2021-02-01,2320485,0.0,0.006732644253248782,0.000843358177277595,0.0,0.0,0.0,,0.003904499775971324,0.000510986203372509,,,
0,2021-02-02,2320485,0.0,0.005601415221386908,0.00048653621979887824,0.0,0.0,0.0,,0.004000615479304508,0.00354295837023915,,,
0,2021-02-03,2320485,0.0,0.0050235187902529,0.000712782026171253,0.0,0.0,0.0,,0.0038603414257527666,0.0024183796856106408,,,
0,2021-02-04,2320485,0.0,0.004555944123749992,0.0005688465988791136,0.0,0.0,0.0,,0.0036889897843359817,0.0022727272727272726,,,
0,2021-02-05,2320485,0.0,0.0043430575935634146,0.0005050668287017585,0.0,0.0,0.0,,0.0035721373288350863,0.0034129692832764505,,,
0,2021-02-06,2320485,0.0,0.0011049414238833693,0.0,0.0,0.0,0.0,,0.02457098283931357,,,,
0,2021-02-07,2320485,0.0,0.0006179742596914007,0.0,0.0,0.0,0.0,,0.017433751743375175,,,,
0,2021-02-08,2320485,0.0,0.007831552455628887,0.0016574121358250537,0.0,0.0,0.0,,0.0032465745886755075,0.0020800832033281333,,,
0,2021-02-09,2320485,0.0,0.006771429248626904,0.000826982290340166,0.0,0.0,0.0,,0.003563927957741997,0.003126628452318916,,,
0,2021-02-10,2320485,0.0,0.00605907816684874,0.0008601650086081143,0.0,0.0,0.0,,0.0035561877667140826,0.0035070140280561123,,,
0,2021-02-11,2320485,0.0,0.005557889837684795,0.0007838878510311422,0.0,0.0,0.0,,0.002713809413041793,0.0005497526113249038,,,
0,2021-02-12,2320485,0.0,0.005304063590154644,0.0006925276396960118,0.0,0.0,0.0,,0.0030874228144296394,0.0006222775357809583,,,
0,2021-02-13,2320485,0.0,0.0012777501255125546,0.0,0.0,0.0,0.0,,0.021247892074198988,,,,
0,2021-02-14,2320485,0.0,0.0006976989724130947,0.0,0.0,0.0,0.0,,0.01605929586164299,,,,
0,2021-02-15,2320485,0.0,0.008972262264138747,0.0017879882869313959,0.0,0.0,0.0,,0.00297790585975024,0.001928175463967221,,,
0,2021-02-16,2320485,0.0,0.007910846223957492,0.0009653154405221322,0.0,0.0,0.0,,0.0032140327940295256,0.002232142857142857,,,
0,2021-02-17,2320485,0.0,0.007124803650960898,0.0009864317157835538,0.0,0.0,0.0,,0.0024194036170084076,0.002621231979030144,,,
0,2021-02-18,2320485,0.0,0.0065805208824879285,0.0008045731818994736,0.0,0.0,0.0,,0.0032743942370661427,0.0032137118371719335,,,
0,2021-02-19,2320485,0.0,0.006194825650672166,0.0007627715757697205,0.0,0.0,0.0,,0.0025043478260869567,0.002824858757062147,,,
0,2021-02-20,2320485,0.0,0.001498393654774756,0.0,0.0,0.0,0.0,,0.02013229795800978,,,,
0,2021-02-21,2320485,0.0,0.0007994018491823908,0.0,0.0,0.0,0.0,,0.01078167115902965,,,,
0,2021-02-22,2320485,0.0,0.010136674014268569,0.004754178544571501,0.0,0.0,0.0,,0.003060964203724173,0.0022661348803480782,,,
0,2021-02-23,2320485,0.0,0.00897700265246274,0.002918355430007089,0.0,0.0,0.0,,0.00259229033651769,0.0025103366804489075,,,
0,2021-02-24,2320485,0.0,0.008186650635535244,0.0014712441580100712,0.0,0.0,0.0,,0.0033163131020687475,0.0023432923257176333,,,
0,2021-02-25,2320485,0.0,0.007591516428677626,0.0013428227288691803,0.0,0.0,0.0,,0.0032356948228882835,0.0019255455712451862,,,
0,2021-02-26,2320485,0.0,0.007188583421138254,0.0011605332505920099,0.0,0.0,0.0,,0.0027576284395419938,0.0,,,
0,2021-02-27,2320485,0.0,0.0016802521886588363,0.0,0.0,0.0,0.0,,0.018979225442421133,,,,
0,2021-02-28,2320485,0.0,0.0008774027843317238,0.0,0.0,0.0,0.0,,0.0137524557956778,,,,
0,2021-03-01,2320485,2.5856663585414254e-06,0.011310566541046375,0.0039004777018597403,1.292833179270713e-06,1.7237775723609505e-06,0.0,0.3076923076923077,0.0022860626381162844,0.0030935808197989174,0.14285714285714285,0.4444444444444444,
0,2021-03-02,2320485,0.0006320158644995908,0.010066573726325889,0.004083054476398971,7.577438911836679e-06,2.3342821292387867e-06,0.000623325152572271,0.004436532157793602,0.0026518391787852865,0.002320675105485232,0.1995614035087719,0.4166666666666667,0.0010033253067308794
0,2021-03-03,2320485,9.193480385925068e-06,0.009224795678489627,0.004277554045813699,7.685175010109237e-06,2.5138422930263855e-06,0.0,0.18518518518518515,0.003316827057834252,0.0025186379206125326,0.12719298245614033,0.4166666666666666,
0,2021-03-04,2320485,0.0010218409800824679,0.008696026908167903,0.0029521127407991566,9.337128516955147e-06,4.022147668842218e-06,0.0010103491296000616,0.002797007202293546,0.002622853466620478,0.002477050852396911,0.1111111111111111,0.4444444444444445,0.00021226915729144556
0,2021-03-05,2320485,1.3215628054767283e-05,0.0080532015218083,0.0029347313169445183,1.0629961696225858e-05,4.453092061932456e-06,0.0,0.24747474747474746,0.0024079623287671234,0.0016152716593245229,0.19135802469135804,0.41333333333333333,
0,2021-03-06,2320485,0.0015305349240927369,0.0018662765183427887,0.0,1.3323364153039841e-05,4.345355963659895e-06,0.0015159546387931834,0.0035493393308968233,0.01867219917012448,,0.20652173913043476,0.38782051282051283,0.0010533541637078065
0,2021-03-07,2320485,0.001318115250332007,0.001000652880755532,0.0,1.2353739268586807e-05,6.3923418308385254e-06,0.0013026730762462735,0.0035634622708231325,0.013327601031814273,,0.1282051282051282,0.41203703703703703,0.0008264462809917355
0,2021-03-08,2320485,2.2265460309662282e-05,0.012373706358799991,0.007220473306226931,1.7309599789124542e-05,6.966934354958841e-06,0.0,0.24691358024691357,0.002960331557134399,0.002267979707549985,0.17843137254901958,0.43693693693693686,
0,2021-03-09,2320485,0.0018805335953475256,0.011021833797675911,0.0049895819192970455,2.036212257351373e-05,6.248693699808446e-06,0.0018579090147102877,0.003450891164201744,0.003002885890336167,0.002151648162492469,0.1603174603174603,0.4027777777777778,0.0007297307677535815
0,2021-03-10,2320485,2.6359432044019538e-05,0.010236365817203445,0.005460209108584341,2.2983700964812677e-05,5.099508651567811e-06,0.0,0.1837270341207349,0.003297690213578064,0.002209770341725199,0.13963963963963963,0.4226190476190476,
0,2021-03-11,2320485,0.002804155165838173,0.009675132569268923,0.005739173779044758,2.2552756571722443e-05,6.248693699808447e-06,0.0027806686964147553,0.002506361323155216,0.0028833784323293262,0.0019691418031356715,0.13675213675213677,0.4027777777777778,0.0007188334360238241
0,2021-03-12,2320485,3.303907013691822e-05,0.008896272402823835,0.004488860446558945,2.743679302674513e-05,8.90618412386491e-06,0.0,0.20987654320987653,0.0036005489626221034,0.002783910914850725,0.15441176470588236,0.42176870748299317,
0,2021-03-13,2320485,0.0030941089183223894,0.0020877819363911716,0.0,3.088434817146703e-05,1.1420026416891294e-05,0.003058986950285534,0.0032200523548080707,0.01868583162217659,,0.14583333333333331,0.4140625,0.0005509835642775081
0,2021-03-14,2320485,0.0023197018439392336,0.0010766427420704433,0.0,3.476284770927915e-05,1.1635498613436412e-05,0.0022801986079059623,0.004666543049632239,0.011567610690067811,,0.15348399246704333,0.4090909090909091,0.0008024166902671576
0,2021-03-15,2320485,4.4423184521051967e-05,0.013377663146569217,0.016504128806406133,3.6019768855792355e-05,1.3826132611645114e-05,0.0,0.2160633484162896,0.0033500837520938024,0.0024781772451546082,0.1552197802197802,0.4166666666666667,
0,2021-03-16,2320485,0.0032075909418361535,0.012003956069528558,0.012777644903256561,4.438727248829446e-05,1.2712859596162003e-05,0.0031592533457445314,0.0038145930361499223,0.003501125361723411,0.0021840663956184266,0.1381578947368421,0.39864864864864863,0.0007886613037698009
0,2021-03-17,2320485,5.684874785515385e-05,0.011086008600213604,0.00718111371832469,4.95226931726198e-05,1.1886882842739051e-05,0.0,0.16937424789410346,0.003352509037198274,0.002119957600847983,0.12311385459533607,0.41792929292929293,
0,2021-03-18,2320485,0.004464296616152798,0.013850624617985731,0.007744932632617758,4.510551314344486e-05,1.443663716852295e-05,0.004414738010947418,0.0029823134459276267,0.0036347325764840535,0.0028722934158197082,0.14245014245014243,0.3988095238095239,0.0005970823650916601
0,2021-03-19,2320485,6.690411702725938e-05,0.013901655616534187,0.007825950178518715,5.936259014818021e-05,1.3538836349584958e-05,0.0,0.16641182466870538,0.00335534064844089,0.0023675806629225855,0.1264269406392694,0.408008658008658,
0,2021-03-20,2320485,0.004642528034728374,0.0033452776754284816,0.0,6.101454365502612e-05,1.6124502708126385e-05,0.0045772399591752005,0.003830663827423386,0.016368286445012786,,0.1535369774919614,0.4023297491039427,0.0008027127776211509
0,2021-03-21,2320485,0.003701022271924473,0.0017743417144835394,0.0,5.616641923276094e-05,1.623223880639894e-05,0.0036378170942712377,0.004425978654579966,0.01038647342995169,,0.1660756501182033,0.41391941391941395,0.0004338993747904463
0,2021-03-22,2320485,7.168041738400952e-05,0.023878700645195584,0.013927691840283387,6.047586316366331e-05,1.946432175457573e-05,0.0,0.20599250936329586,0.003497849559385244,0.0028875207540554194,0.1557017543859649,0.41060606060606064,
0,2021-03-23,2320485,0.005525784480399569,0.018570686731437615,0.016285963207404202,8.712259146974312e-05,2.1870427949329574e-05,0.005431730866607624,0.003682692307692307,0.003405195223523457,0.002371069017155768,0.11692942942942942,0.41260162601626016,0.0006003419338840817
0,2021-03-24,2320485,0.00010996264430352571,0.0167145733183652,0.014513740302853356,0.00010005092326245021,1.9320673623545658e-05,0.0,0.14838909541511772,0.0037187419437999486,0.0017885237628758868,0.11551490514905148,0.400297619047619,
0,2021-03-25,2320485,0.007606628212061988,0.01846042960846548,0.009985376620261131,9.986418069211111e-05,2.628042557195301e-05,0.0074976351926429145,0.003247225250915597,0.00304912240273457,0.0024429389123240587,0.1259514435695538,0.40655555555555556,0.0005458587578638664
0,2021-03-26,2320485,0.0001228550640634752,0.01859604062656442,0.010188207781275608,0.00010928031568113282,2.3666029587205556e-05,0.0,0.1676388888888889,0.0038731850478838426,0.0029284898718653527,0.1286468032278088,0.4098258706467662,
0,2021-03-27,2320485,0.008317298610707102,0.004546463347102009,0.0,0.00011901247655842067,2.5856663585414273e-05,0.008192109264514386,0.0034386001153372753,0.018328354493403035,,0.13015607580824973,0.40268456375838924,0.0006732946844696273
0,2021-03-28,2320485,0.00623547807175368,0.002426719701556641,0.0,0.00010780792233807453,2.9016922468076014e-05,0.006119410381881378,0.004623566981413835,0.013962065331928345,,0.1426836672738312,0.4056224899598394,0.0007263695580861333
0,2021-03-29,2320485,0.00012648217937198482,0.032396603870886186,0.005007142903315471,0.00010759245014152943,3.016610751631665e-05,0.0,0.1995685005393743,0.0037929169326807125,0.0023233800877721367,0.15,0.41916167664670656,
0,2021-03-30,2320485,0.008332884432923866,0.02542787391428947,0.003643491195446927,0.00013495741910275936,3.214126931798022e-05,0.008184172705274976,0.004098535172883664,0.0032758216748108976,0.0026108643129919727,0.12876543209876543,0.4190074906367041,0.0007287681216001664
0,2021-03-31,2320485,0.00016598541540525645,0.0221719453763617,0.004729183769772267,0.00015197972262982377,2.9519690926681296e-05,0.0,0.16666666666666663,0.0038154093305867564,0.002459464383312079,0.13766175814368584,0.39367816091954033,
0,2021-04-01,2320485,0.010932089627814886,0.023307807060449298,0.0026940847854363763,0.0001392309510009042,3.224900541625278e-05,0.010783234252034956,0.0031455106752795287,0.0036650290362152003,0.0025418426403879244,0.12233285917496443,0.41344383057090245,0.0006331195527051471
0,2021-04-02,2320485,0.0001755739281515142,0.0219627936975819,0.004804132182137212,0.00015402670849700242,3.530152820064196e-05,0.0,0.16539514866979654,0.003609895823115105,0.003160868005738881,0.12089982269503545,0.4179421768707483,
0,2021-04-03,2320485,0.010178798828693134,0.005669360787364138,0.0,0.00012996564654946415,3.537335226615699e-05,0.010034073336680334,0.003455678767691248,0.018241752794507647,,0.13100715746421268,0.41666666666666674,0.0006045237636686568
0,2021-04-04,2320485,0.00651646818086162,0.003056631120936643,0.0,0.00012585012759545246,3.247884242590091e-05,0.0063759803087142,0.0049778627379892994,0.012654363812959623,,0.14222577209797657,0.41870370370370374,0.0005854458827759799
0,2021-04-05,2320485,0.00013118665566321983,0.039196080417096706,0.0048754175671608885,0.00011200963017070439,3.1638500859374955e-05,0.0,0.20173395445134573,0.003498521441841547,0.0038006010252784163,0.15390390390390388,0.41478342749529185,
0,2021-04-06,2320485,0.008300743163605885,0.03110430937210685,0.0015806681218222345,0.00013463421080794173,2.9411954828408736e-05,0.008157166856641326,0.0037554059932952888,0.002845517341935954,0.0035116153430578066,0.12309769268532154,0.41363636363636364,0.0006057684791954352
0,2021-04-07,2320485,0.0001786982750014184,0.04350814592639038,0.0021923577757810685,0.00015499633338145544,3.93595879022417e-05,0.0,0.16914003044140033,0.0034495621201768027,0.002554027504911591,0.12162750217580504,0.41515151515151505,
0,2021-04-08,2320485,0.01229333522948866,0.028386414908952225,0.0015835769964755947,0.00016616497556904398,3.882090741087889e-05,0.012115534755306178,0.003137960195546906,0.0032004640672897568,0.003019001953471852,0.1111111111111111,0.40946969696969693,0.0006174799760064924
0,2021-04-09,2320485,0.000211629609040064,0.014322903760779892,0.0016273896764397672,0.00018555747325810467,3.745625016609314e-05,0.0,0.15885159591971043,0.0023086178372687624,0.0021180831347630395,0.11257473841554558,0.43242122719734655,
0,2021-04-10,2320485,0.0124398922351721,0.0042451973042991736,0.0,0.00015366758816942724,3.939549993499921e-05,0.01227480462058578,0.003577778928651578,0.027096316813400596,,0.14991463935125904,0.4099402092675635,0.0006885726123161131
0,2021-04-11,2320485,0.009563266587229257,0.003515931655092215,0.0,0.0001849110566684693,4.7008850879593395e-05,0.009359142593035505,0.004537963067011274,0.009328810273806639,,0.12251715420729505,0.4116352201257861,0.0006416591966043778
0,2021-04-12,2320485,0.0002068533086833139,0.05552635907292366,0.030301388143714213,0.00017905739532899357,4.460274468483955e-05,0.0,0.18585365853658536,0.0025353238308801276,0.002306686191159954,0.140625,0.4139999999999999,
0,2021-04-13,2320485,0.011983083996089898,0.06709730221627515,0.010553052486872357,0.00028373378841061255,4.958733483158331e-05,0.011686558341611059,0.004179470708403502,0.00276712437860993,0.0023466837723342556,0.09163779163779164,0.41390887290167866,0.0006824469537752763
0,2021-04-14,2320485,0.00029591514992196314,0.028707683954001,0.0020887515612756243,0.00026969936600897365,4.086789327805751e-05,0.0,0.13654477262072198,0.0025971719960586007,0.002181680753109324,0.10256410256410255,0.4196165191740412,
0,2021-04-15,2320485,0.015521683326258655,0.013578303673585488,0.022240142326568228,0.00017051033153270395,4.356129573487149e-05,0.015334833019821296,0.003145019720493354,0.002105689107367664,0.0016741358883222584,0.13679427687548337,0.4211805555555555,0.000653268883625804
0,2021-04-16,2320485,0.0002842078272430119,0.008210065280893146,0.011391871383209394,0.00025490360851287546,4.4818216881384654e-05,0.0,0.1444363459669582,0.002482213715104795,0.0017137960582690659,0.1053128371089536,0.42448979591836733,
0,2021-04-17,2320485,0.016940567740508273,0.008240913717031855,0.0,0.0002011792075076256,4.844533218989413e-05,0.01672430547924248,0.0031415239085502704,0.015216162031563256,,0.14244663382594416,0.4058363417569194,0.0005815447885875852
0,2021-04-18,2320485,0.012183408497217893,0.006200356103716822,0.0,0.0002244861167672561,4.894810064849945e-05,0.011938991202270214,0.00429032731542639,0.006091899359105011,,0.133318345323741,0.4175857843137255,0.00048413012458481717
0,2021-04-19,2320485,0.00024402226258734698,0.09987409241315218,0.03791028599624646,0.00021299426628484973,4.4782304848627156e-05,0.0,0.16782596835788324,0.002143840018634585,0.0014304973321366762,0.12356855462705044,0.41733601070950466,
0,2021-04-20,2320485,0.014776113614179794,0.042008603086567384,0.011539685310039354,0.0003995213644274079,4.205299035905566e-05,0.014373970671361083,0.0033849785006543277,0.0019077290419651325,0.0015876745839509296,0.0757387118193891,0.420617816091954,0.00039764345197764546
0,2021-04-21,2320485,0.00030798159292849,0.02156007616223908,0.0020481350522268695,0.00028040115177071476,4.101154140908759e-05,0.0,0.1331081081081081,0.0018542931714072652,0.0016813787305590584,0.09837278106508876,0.42867867867867876,
0,2021-04-22,2320485,0.019072880597518754,0.012904019346530292,0.026748072062521434,0.00018839452384594873,4.70088508795934e-05,0.018865596344442348,0.0027872380550902458,0.0021534470353367988,0.0011085405822247928,0.15609713487071977,0.4211711711711711,0.0003693024577779772
0,2021-04-23,2320485,0.0003401228622464703,0.07711390794022233,0.01328526148628411,0.0003172109853471726,4.21248144245707e-05,0.0,0.12492625368731564,0.0020662772385600845,0.0012288263762855415,0.09986356003358521,0.392570281124498,
0,2021-04-24,2320485,0.02001501122969265,0.01186211790494947,0.0,0.00033543275076833816,3.851206392916424e-05,0.019676001640461658,0.0026360389806912416,0.010220873084706563,,0.0908146803791087,0.42154088050314464,0.00044690085938292547
0,2021-04-25,2320485,0.014682347296649906,0.00502894150719928,0.0,0.00023881501783750645,4.6757466650290736e-05,0.01442309833217338,0.003458986305237893,0.006165505940188447,,0.11523159988633133,0.43227091633466136,0.00040531294621608754
0,2021-04-26,2320485,0.00026201419099886465,0.061814951041125735,0.03755946134823824,0.00023077072249982214,4.682929071580578e-05,0.0,0.17063187515988743,0.0017375629518128263,0.0008351680273980982,0.12938975244674727,0.4195624195624195,
0,2021-04-27,2320485,0.01792508893614912,0.08428305576923217,0.011999000209008032,0.0003674088247356336,4.6570724079951626e-05,0.01755081373075026,0.0028666366515436624,0.0014551376078363128,0.0007471779662965261,0.0843027392387051,0.41886304909560723,0.0002750125809901239
0,2021-04-28,2320485,0.0004263476528972756,0.028873202512980423,0.001964819136229423,0.00040365124819452303,3.354183859552349e-05,0.0,0.09009673717002786,0.0014690091272445266,0.001314060446780552,0.06775700934579439,0.4253187613843352,
0,2021-04-29,2320485,0.022272154312568276,0.052933488760611117,0.027226635811048148,0.0001994697947483678,4.1708234844583485e-05,0.022055640667073186,0.0022854316339467515,0.0016020056998440608,0.0007831265143511875,0.13634376051126806,0.41897546897546895,0.00037708634501136757
0,2021-04-30,2320485,0.0004184829177233787,0.07942319529466185,0.012508556041804475,0.00039284172633450963,3.882090741087886e-05,0.0,0.10118455931080185,0.001325420590490243,0.0007197256440254168,0.07631532485875706,0.41513056835637485,
0,2021-05-01,2320485,0.022356353664571563,0.012053011906275337,0.0,0.00033286863162945116,4.50336890779298e-05,0.02201421972849069,0.0023877424950948852,0.008966373910913608,,0.08445532435740515,0.4354166666666667,0.00037633097618467045
0,2021-05-02,2320485,0.01635006618587637,0.006889292540137086,0.0,0.00024366314225977178,4.119110157287519e-05,0.016091643198153257,0.00289951276793382,0.004224081364829396,,0.11132049134561696,0.43446969696969695,0.0002705410821643287
0,2021-05-03,2320485,0.00027009439836930637,0.12416488363424033,0.07503862339123078,0.0002471106974044935,3.752807423160818e-05,0.0,0.1510304337407141,0.0010469868983511907,0.0008742027920927687,0.122556684910086,0.39764079147640796,
0,2021-05-04,2320485,0.019263178459100857,0.04076087542044011,0.04278979753514173,0.0005479817078469951,2.7508617092260187e-05,0.018730387541110297,0.002206530545235214,0.0009796344505911701,0.0008603284567949016,0.0510647156792767,0.41450216450216454,0.00028373092391603764
0,2021-05-05,2320485,0.000368277895928366,0.01929883910762908,0.007081960595881179,0.0003471616206669443,2.869371417325833e-05,0.0,0.09476843910806175,0.0011830357142857144,0.0015136787963469208,0.07075757575757576,0.43804824561403516,
0,2021-05-06,2320485,0.022119477896502957,0.09752540955877759,0.033685630374684625,0.0001445459318490171,3.4691023643764115e-05,0.02195830469348721,0.0017728273622964784,0.000998087426885146,0.000858575017992197,0.14545873674504378,0.4304812834224599,0.00017166269899107677
0,2021-05-07,2320485,0.00046290610224443055,0.055995513868867884,0.04522571071708425,0.00044566832652082104,2.643125610953459e-05,0.0,0.07452515586486877,0.000803137170444552,0.0006333307968395287,0.05921250375713855,0.4172335600907029,
0,2021-05-08,2320485,0.022310278526543673,0.010508794497701993,0.0,0.00034374997755497985,2.8478241976713224e-05,0.02197087390495235,0.0017311997639345943,0.008315336212872606,,0.07326388888888888,0.4209129511677283,0.00014659460727304714
0,2021-05-09,2320485,0.015982183322308337,0.00846917059723865,0.0,0.00019381724079233414,2.5102510897506356e-05,0.015779028952999048,0.00200747844566694,0.0030735648334002407,,0.097636815920398,0.43796992481203006,0.00019985102014861647
0,2021-05-10,2320485,0.00021389206710378784,0.12812594493536195,0.06899929684239856,0.00019672611544569336,2.456383040614356e-05,0.0,0.12788929440389293,0.0006769941906276658,0.0005066298813841087,0.09894806048652204,0.41605839416058393,
0,2021-05-11,2320485,0.019096381431755304,0.04059330987559354,0.043133992821902924,0.000500628101452929,1.8257677453923066e-05,0.018613831447592485,0.0015258102683438604,0.0006475210889895956,0.0005683420636505085,0.04200389105058365,0.41132686084142395,8.842706235025189e-05
0,2021-05-12,2320485,0.00033602889051211304,0.019809185005146192,0.006742196853962285,0.0003239624475055863,1.698639149430687e-05,0.0,0.07046875,0.0006867285628347575,0.0009247448979591837,0.054889896373056996,0.4331501831501831,
0,2021-05-13,2320485,0.022224376944187656,0.09621602093240561,0.03288138040107996,0.00011312290318618747,1.8889729230455424e-05,0.022103892074286174,0.0010654840753326039,0.0006763670869884672,0.00033990336418279055,0.11998803111909036,0.4297385620915033,0.0001101973578373648
0,2021-05-14,2320485,0.0003792310659194094,0.05889199887092565,0.02882443397249572,0.00037082765025414974,1.371839651337256e-05,0.0,0.050305975521958236,0.000563124830879718,0.0004230876438497989,0.040654893303899924,0.4081196581196581,
0,2021-05-15,2320485,0.022418194184980002,0.011156432096451101,0.0,0.0002600390291972011,1.5406262052975996e-05,0.02216451158558088,0.0009444114472566563,0.0056531318854265026,,0.049404761904761896,0.4205882352941178,0.00013324547207659433
0,2021-05-16,2320485,0.01598376345174966,0.008390056389073837,0.0,0.00015869527275547986,1.7273687756367027e-05,0.015820650998965003,0.0012896358543417366,0.002053975790023065,,0.07379713914174252,0.43568840579710155,0.00014378552181690553
0,2021-05-17,2320485,0.00016767328094485995,0.13094697875659614,0.07398593397500959,0.00015725879144517916,1.5621734249521117e-05,0.0,0.09425754060324826,0.0005061589064774082,0.00031195359605356877,0.07021320213202131,0.4119318181818182,
0,2021-05-18,2320485,0.01872385155114845,0.042132032743154975,0.04149563561065896,0.00045662149651186433,1.1743234711708967e-05,0.018289710987142778,0.0009718412872554397,0.0005312235002144539,0.00036610012258556134,0.02645558861028474,0.40671641791044777,0.00011237975366357997
0,2021-05-19,2320485,0.000282986818129256,0.019944788840838595,0.007273587202675306,0.00027487069872605654,1.1491850482406335e-05,0.0,0.047725577926920205,0.0004445740368762464,0.0003303552058063625,0.0346635968278332,0.43010752688172044,
0,2021-05-20,2320485,0.022177942685832206,0.10296324547095403,0.0337189567410836,9.211436402303836e-05,1.4041604808190236e-05,0.022082057558369627,0.0007379022447594536,0.00045731410668067797,0.00030004600008363654,0.10307017543859649,0.4177350427350427,6.752585275505479e-05
0,2021-05-21,2320485,0.0003758194228074448,0.058556365012773844,0.04343635777290809,0.00037136633074551234,9.301216484197626e-06,0.0,0.03502870470039469,0.0004303432447145022,0.00023858821820007067,0.02980402830702232,0.38541666666666663,
0,2021-05-22,2320485,0.02177752352058584,0.011225095903083487,0.0,0.00026363023247295283,9.516688680742747e-06,0.021524846458103934,0.0006221420094611609,0.004421896530126519,,0.03209150326797385,0.4330065359477124,6.236529097150156e-05
0,2021-05-23,2320485,0.01556725569582796,0.008025477432519496,0.0,0.00014253485801459607,1.2820595694434563e-05,0.015424325805453028,0.000857054768675741,0.0015657711862915851,,0.057042932947419196,0.42499999999999993,4.296490347992494e-05
0,2021-05-24,2320485,0.0001460901492575905,0.12877171510840768,0.07250653778556351,0.0001398414555577821,1.048631356519578e-05,0.0,0.0771111111111111,0.00029946330821633627,0.0002554642617379887,0.06018518518518518,0.3989071038251366,
0,2021-05-25,2320485,0.019343621412477714,0.04686538230872712,0.018940041988348706,0.000450516450943086,7.290142649776522e-06,0.018916986463318373,0.000576203595510436,0.0002995383585297953,0.0003183215771387231,0.015927568366592756,0.4337606837606838,6.303856864077883e-05
0,2021-05-26,2320485,0.00021733962224850973,0.021052495491244296,0.0061046146243852765,0.000212383761727972,6.105045568778367e-06,0.0,0.03777561608300908,0.0003887865766318805,0.00011752814799144395,0.027197346600331674,0.456989247311828,
0,2021-05-27,2320485,0.02262637623887535,0.10141683742838241,0.03142529112089356,8.04429533768444e-05,8.76253599283483e-06,0.022544712276384757,0.0004704376952316435,0.0002878587121709203,0.00021238827259028735,0.08167495854063017,0.4066666666666666,2.8332357441021476e-05
0,2021-05-28,2320485,0.0003664822942904898,0.06209955390072906,0.02690472034940974,0.00036296291508025293,5.279068815355411e-06,0.0,0.02336142322097378,0.00026879855715871256,0.00020792015865907492,0.018954433730383816,0.4083333333333333,
0,2021-05-29,2320485,0.022684876940237325,0.011423438060003264,0.0,0.00023188399551530507,7.254230617019001e-06,0.022464377059106155,0.0003896882494004796,0.0029841948200272626,,0.02059259259259259,0.46759259259259256,3.664404295319121e-05
0,2021-05-30,2320485,0.01562546910092789,0.008612280047777367,0.0,0.00012698494783059005,7.254230617019001e-06,0.015499417865948993,0.00042407654467016006,0.0008363672144051953,,0.022677595628415297,0.4549549549549549,4.853224621101821e-05
0,2021-05-31,2320485,0.00011743234711708982,0.13755892266774689,0.051583792468672104,0.0001134101994482476,5.817749306718208e-06,0.0,0.04887005649717514,0.00023310351884510124,0.000173287791353148,0.03415061295971979,0.4090909090909091,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_25.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014824487122304175,0.0,0.0,0.0,0.0,,0.00872093023255814,,,,
0,2021-01-03,2320485,0.0,0.0001077360982725594,0.0,0.0,0.0,0.0,,0.0,,,,
0,2021-01-04,2320485,0.0,0.0016531026918941514,5.128238277773827e-05,0.0,0.0,0.0,,0.005474452554744526,0.0,,,
0,2021-01-05,2320485,0.0,0.0010165978232998705,2.542571919232402e-05,0.0,0.0,0.0,,0.009749894022891056,0.0,,,
0,2021-01-06,2320485,0.0,0.0009183425016752963,3.232082948176782e-05,0.0,0.0,0.0,,0.010793054903801032,0.0,,,
0,2021-01-07,2320485,0.0,0.0008808503394764456,0.00013229992867870295,0.0,0.0,0.0,,0.011741682974559686,0.006514657980456026,,,
0,2021-01-08,2320485,0.0,0.0008394796777397829,5.214427156391875e-05,0.0,0.0,0.0,,0.007186858316221766,0.0,,,
0,2021-01-09,2320485,0.0,0.00034087701493437796,0.0,0.0,0.0,0.0,,0.03034134007585335,,,,
0,2021-01-10,2320485,0.0,0.00020211292035932145,0.0,0.0,0.0,0.0,,0.010660980810234541,,,,
0,2021-01-11,2320485,0.0,0.003112711351290786,0.000549454101190053,0.0,0.0,0.0,,0.005676311781808113,0.001568627450980392,,,
0,2021-01-12,2320485,0.0,0.0021732525743540683,0.0001753943679877267,0.0,0.0,0.0,,0.007336902637319056,0.004914004914004914,,,
0,2021-01-13,2320485,0.0,0.0018586631673981947,0.0001512614819746734,0.0,0.0,0.0,,0.006955715279387897,0.002849002849002849,,,
0,2021-01-14,2320485,0.0,0.0017379987373329282,0.0002107318082211262,0.0,0.0,0.0,,0.003967270022315894,0.0081799591002045,,,
0,2021-01-15,2320485,0.0,0.001684992576982829,0.0001590184810502977,0.0,0.0,0.0,,0.008951406649616368,0.0027100271002710027,,,
0,2021-01-16,2320485,0.0,0.0005283378259286313,0.0,0.0,0.0,0.0,,0.03099510603588907,,,,
0,2021-01-17,2320485,0.0,0.00030812524105951986,0.0,0.0,0.0,0.0,,0.025174825174825177,,,,
0,2021-01-18,2320485,0.0,0.004415025307209484,0.0007188152476745163,0.0,0.0,0.0,,0.005856515373352855,0.0017985611510791368,,,
0,2021-01-19,2320485,0.0,0.003363090043676214,0.00030079918637698587,0.0,0.0,0.0,,0.004997437211686315,0.0014326647564469914,,,
0,2021-01-20,2320485,0.0,0.0028756919350911556,0.000268478356895218,0.0,0.0,0.0,,0.006743593586093211,0.004815409309791332,,,
0,2021-01-21,2320485,0.0,0.002633070241781352,0.0002969206868391737,0.0,0.0,0.0,,0.00425531914893617,0.00725689404934688,,,
0,2021-01-22,2320485,0.0,0.002551621751487297,0.0002714949676468497,0.0,0.0,0.0,,0.004897821313967235,0.004761904761904762,,,
0,2021-01-23,2320485,0.0,0.0006994227499854556,0.0,0.0,0.0,0.0,,0.03265557609365373,,,,
0,2021-01-24,2320485,0.0,0.0004149994505458988,0.0,0.0,0.0,0.0,,0.01973001038421599,,,,
0,2021-01-25,2320485,0.0,0.005654421381737007,0.0008899001717313406,0.0,0.0,0.0,,0.0044966084902065395,0.0014527845036319612,,,
0,2021-01-26,2320485,0.0,0.0044775122442075686,0.00042103267204916215,0.0,0.0,0.0,,0.0038498556304138597,0.0020470829068577278,,,
0,2021-01-27,2320485,0.0,0.003944434029954945,0.00037836917713322864,0.0,0.0,0.0,,0.005244182235332678,0.002277904328018223,,,
0,2021-01-28,2320485,0.0,0.003621656679530357,0.0003887118425673943,0.0,0.0,0.0,,0.003926701570680628,0.0033259423503325942,,,
0,2021-01-29,2320485,0.0,0.003435488701715374,0.0003529434579409046,0.0,0.0,0.0,,0.004139488208730557,0.003663003663003663,,,
0,2021-01-30,2320485,0.0,0.0008605959530012045,0.0,0.0,0.0,0.0,,0.024036054081121683,,,,
0,2021-01-31,2320485,0.0,0.000524028381997729,0.0,0.0,0.0,0.0,,0.014802631578947368,,,,
0,2021-02-01,2320485,0.0,0.006737384641572775,0.0008515461207463096,0.0,0.0,0.0,,0.0030062683894077013,0.0015182186234817814,,,
0,2021-02-02,2320485,0.0,0.0056078793872832615,0.0004994645515915854,0.0,0.0,0.0,,0.0032275416890801506,0.0008628127696289905,,,
0,2021-02-03,2320485,0.0,0.005009297625280922,0.0007007155831647263,0.0,0.0,0.0,,0.004301445285615967,0.0012300123001230013,,,
0,2021-02-04,2320485,0.0,0.004617138227568806,0.0005589348778380381,0.0,0.0,0.0,,0.0027067388463692366,0.0030840400925212026,,,
0,2021-02-05,2320485,0.0,0.004305134486971474,0.0005123928833842926,0.0,0.0,0.0,,0.0028028028028028026,0.0,,,
0,2021-02-06,2320485,0.0,0.0010657254841121575,0.0,0.0,0.0,0.0,,0.01981399110392236,,,,
0,2021-02-07,2320485,0.0,0.0006067697054710546,0.0,0.0,0.0,0.0,,0.015625,,,,
0,2021-02-08,2320485,0.0,0.007893608448233882,0.0016806831330519266,0.0,0.0,0.0,,0.0036578042255827918,0.0017948717948717949,,,
0,2021-02-09,2320485,0.0,0.0067559152504756545,0.0008179324580852709,0.0,0.0,0.0,,0.0022325700070166487,0.0015806111696522655,,,
0,2021-02-10,2320485,0.0,0.0060500283345938455,0.000845081954849956,0.0,0.0,0.0,,0.003062896217679322,0.0010198878123406426,,,
0,2021-02-11,2320485,0.0,0.005595381999883645,0.0007739761299900668,0.0,0.0,0.0,,0.0030807147258163892,0.004454342984409799,,,
0,2021-02-12,2320485,0.0,0.005225200766219131,0.0007089035266334408,0.0,0.0,0.0,,0.002309278350515464,0.0012158054711246201,,,
0,2021-02-13,2320485,0.0,0.0012807667362641861,0.0,0.0,0.0,0.0,,0.021534320323014805,,,,
0,2021-02-14,2320485,0.0,0.0006925276396960118,0.0,0.0,0.0,0.0,,0.012445550715619166,,,,
0,2021-02-15,2320485,0.0,0.009070517585763322,0.0018091045621928174,0.0,0.0,0.0,,0.0031832003040668947,0.0023820867079561697,,,
0,2021-02-16,2320485,0.0,0.007847497398173227,0.0009691939400599444,0.0,0.0,0.0,,0.002471169686985173,0.0017785682525566918,,,
0,2021-02-17,2320485,0.0,0.00716401959073211,0.0009666082737014029,0.0,0.0,0.0,,0.0027670837343599613,0.0017833259028087382,,,
0,2021-02-18,2320485,0.0,0.006613703600755877,0.0008179324580852709,0.0,0.0,0.0,,0.0030624877826285267,0.004741833508956797,,,
0,2021-02-19,2320485,0.0,0.006173709375410744,0.0007588930762319084,0.0,0.0,0.0,,0.0022337009632835405,0.0028392958546280523,,,
0,2021-02-20,2320485,0.0,0.0014721060467962517,0.0,0.0,0.0,0.0,,0.015515222482435597,,,,
0,2021-02-21,2320485,0.0,0.0007963852384307591,0.0,0.0,0.0,0.0,,0.012987012987012988,,,,
0,2021-02-22,2320485,0.0,0.010183646953115405,0.00475245476699914,0.0,0.0,0.0,,0.002665989589945411,0.0019949220166848025,,,
0,2021-02-23,2320485,0.0,0.008936062935119168,0.0029140459860761865,0.0,0.0,0.0,,0.0023148148148148147,0.001774622892635315,,,
0,2021-02-24,2320485,0.0,0.008228021297271907,0.0014604705481828153,0.0,0.0,0.0,,0.00261876080238831,0.0011802891708468574,,,
0,2021-02-25,2320485,0.0,0.007605306649256513,0.0013704031700269555,0.0,0.0,0.0,,0.0022665457842248413,0.0015723270440251573,,,
0,2021-02-26,2320485,0.0,0.0071980641977862385,0.0011501905851578442,0.0,0.0,0.0,,0.002155301442854577,0.0011240164855751218,,,
0,2021-02-27,2320485,0.0,0.001644914748425437,0.0,0.0,0.0,0.0,,0.012575320932669635,,,,
0,2021-02-28,2320485,0.0,0.0009019666147378673,0.0,0.0,0.0,0.0,,0.010033444816053512,,,,
0,2021-03-01,2320485,2.9447866861166237e-06,0.011307118985901653,0.0038996158130735602,1.6519535068459108e-06,1.4364813103007919e-06,0.0,0.380952380952381,0.002629773610793506,0.0023206984197148856,0.29166666666666663,0.47619047619047616,
0,2021-03-02,2320485,0.0006382286461666418,0.010043590025361076,0.004061507256744458,6.607814027383643e-06,2.513842293026386e-06,0.0006305434711565326,0.0029652008503972247,0.002315013289891109,0.0019083969465648854,0.1715686274509804,0.3888888888888889,0.00017006802721088434
0,2021-03-03,2320485,7.685175010109239e-06,0.009179690165346182,0.004301255987433661,6.823286223928762e-06,1.292833179270713e-06,0.0,0.12162162162162163,0.0023002534973241948,0.0031059012123033766,0.07575757575757576,0.42857142857142855,
0,2021-03-04,2320485,0.0010085176159294283,0.008655230838955358,0.002973659960453669,7.577438911836679e-06,1.9033377361485492e-06,0.0009998269040021087,0.0020022680558508753,0.003181705195128014,0.0017363623209376356,0.08333333333333333,0.4416666666666666,0.0006613756613756613
0,2021-03-05,2320485,1.364657244785752e-05,0.008132926234529995,0.002917924485613999,1.019901730313562e-05,4.884036455022694e-06,0.0,0.25124378109452733,0.002861230329041488,0.0017722640673460345,0.173202614379085,0.43589743589743585,
0,2021-03-06,2320485,0.0015487064126680423,0.0018521990015018413,0.0,1.1312290318618735e-05,3.1961709154192615e-06,0.0015365681455960002,0.002698258291643505,0.013940520446096654,,0.15373563218390804,0.412037037037037,0.0008757180888328429
0,2021-03-07,2320485,0.0013087781218150518,0.0009982108625280204,0.0,1.1707322678951452e-05,3.4475551447219005e-06,0.0012952033734327092,0.002303010363546636,0.0068995256576110395,,0.13793103448275862,0.42105263157894735,0.00016630633627141194
0,2021-03-08,2320485,1.6483623035701587e-05,0.012342678362497495,0.0071744699922645485,1.3682484480615042e-05,4.632652225720055e-06,0.0,0.20679012345679013,0.002548793687371251,0.002657817286323503,0.15073529411764702,0.41346153846153844,
0,2021-03-09,2320485,0.0018890447471110574,0.011116354267893704,0.005009153977149894,1.7596896051184703e-05,5.099508651567811e-06,0.0018685030643737558,0.0030804701969233093,0.00283600175316472,0.0019162019162019162,0.14367816091954022,0.45512820512820507,0.0006688835378205862
0,2021-03-10,2320485,2.4061061947538274e-05,0.010159945011495442,0.00544196579594352,2.1906339982087086e-05,4.022147668842217e-06,0.0,0.16666666666666669,0.0024177129284017646,0.0019797275894836873,0.13522012578616352,0.40579710144927533,
0,2021-03-11,2320485,0.002811158012225891,0.009554468139203652,0.0058279483240213465,2.0864891032119008e-05,6.643726060141165e-06,0.0027878870149990183,0.002050168837433671,0.002875499842746102,0.002429507472576014,0.12383177570093457,0.4057017543859649,0.0004161864515302855
0,2021-03-12,2320485,3.461919957824908e-05,0.009029721516550779,0.004449500858656703,3.117164443352719e-05,6.033221503263329e-06,0.0,0.1407185628742515,0.0031497566097165217,0.002808716707021792,0.10264900662251654,0.4117647058823529,
0,2021-03-13,2320485,0.003073567235585089,0.0020416708863305157,0.0,2.6862200502624816e-05,9.839896975560423e-06,0.0030420364708239863,0.003102402612549568,0.015110178384050368,,0.1568627450980392,0.4077380952380953,0.0007427843803056027
0,2021-03-14,2320485,0.0023172957377444793,0.0010938805177940533,0.0,2.8190945714653052e-05,7.433790780806599e-06,0.002285190380459257,0.0031655366706913094,0.008637612877895563,,0.12649880095923263,0.43125,0.0004789723295329627
0,2021-03-15,2320485,3.684574560921532e-05,0.013316612690881432,0.016416826654772603,2.9735163123226395e-05,1.0989082023801057e-05,0.0,0.21823204419889503,0.0022329374453901167,0.0027298737433393704,0.1554054054054054,0.42499999999999993,
0,2021-03-16,2320485,0.0032206988337926453,0.012103504224332401,0.012822032175744852,4.1909342228025596e-05,7.649262977351718e-06,0.0031760960891078064,0.0029894127268306698,0.003047268088725108,0.0017859933471747816,0.12059294871794869,0.42261904761904756,0.0006558148920427793
0,2021-03-17,2320485,5.24674798587364e-05,0.011214286381223466,0.007170196460366403,4.514142517620237e-05,1.2317827235829283e-05,0.0,0.17415364583333331,0.0026225791577005842,0.0024640903900474786,0.12424924924924924,0.4142512077294686,
0,2021-03-18,2320485,0.004498448959305203,0.013716816383931222,0.007768455014073932,4.241211068663086e-05,1.1779146744466491e-05,0.004451835140785943,0.002890470541716093,0.00306764415327822,0.0014636787431633813,0.13310185185185186,0.4270833333333333,0.0007234906625735481
0,2021-03-19,2320485,5.7531076477546696e-05,0.013848972664478905,0.00779966257054021,4.955860520537729e-05,1.3000155858222166e-05,0.0,0.1719670200235571,0.003266855418313058,0.0023200574490415955,0.12262872628726286,0.41898148148148145,
0,2021-03-20,2320485,0.004707636550117756,0.003291840570685291,0.0,4.991772553295249e-05,1.2569211465131927e-05,0.004653481204719417,0.002702044420087987,0.012081060015588464,,0.10624169986719786,0.4227053140096618,0.0006470696986503975
0,2021-03-21,2320485,0.0036857596580025295,0.0017756345476628093,0.0,5.0815526351890486e-05,1.6339974904671508e-05,0.003627294868673286,0.004069903139222779,0.01021310816244471,,0.13053385416666669,0.41666666666666663,0.0008059890425047964
0,2021-03-22,2320485,6.543172368420107e-05,0.023780337587472736,0.013932252668443591,5.638189142930608e-05,1.5873118478823745e-05,0.0,0.21862139917695472,0.002595672972385301,0.002172702811369189,0.1767139479905437,0.40925925925925927,
0,2021-03-23,2320485,0.005477590532438979,0.01885564871136854,0.0163107425100069,7.843187954242326e-05,1.626815083915647e-05,0.005394346440507049,0.0031137236642998483,0.0026744634074477008,0.002451944510004458,0.10290404040404039,0.41032608695652184,0.0006997004099653107
0,2021-03-24,2320485,0.00010759245014152938,0.016798463826886767,0.014464038049516945,9.724978470736368e-05,1.7884192313244868e-05,0.0,0.15006385696040866,0.0028022880008208074,0.0020132662079100755,0.11462728551336145,0.41089108910891087,
0,2021-03-25,2320485,0.0076454347546597665,0.018446804583237286,0.010006600631620824,9.255967322923155e-05,2.3033977810673198e-05,0.007545814775790405,0.003063476607780405,0.0029917881527957184,0.00203312506198552,0.12905166312809624,0.4049242424242424,0.000567337883317352
0,2021-03-26,2320485,0.00011678593052745443,0.01852069718183914,0.010160806900281621,0.00010450401532438273,2.2193636244147258e-05,0.0,0.17164616285881662,0.0028851299471835084,0.0022755540479421077,0.13509114583333334,0.4087301587301588,
0,2021-03-27,2320485,0.008374865599217404,0.0044757525546024485,0.0,0.00010374986263647474,2.2193636244147244e-05,0.008265980315896603,0.0029835945047147626,0.013486197966016043,,0.12452107279693486,0.4055118110236221,0.0006196109016855149
0,2021-03-28,2320485,0.006230055354807299,0.0024110979673071208,0.0,9.031876238516232e-05,2.732905692847258e-05,0.006127311029088034,0.004190249401803792,0.008951218073497315,,0.1488619676945668,0.4117965367965368,0.0006320668586277126
0,2021-03-29,2320485,0.00011305107912067242,0.03214945726144894,0.004998667663584696,9.624424779015312e-05,2.6574904240564665e-05,0.0,0.2235329703569268,0.0023589647361578364,0.0015517241379310344,0.17794221282593373,0.42237442922374435,
0,2021-03-30,2320485,0.008333222006031786,0.02559046205139585,0.003692187911866121,0.00011188034685277729,2.8851727117391422e-05,0.008210079645706253,0.0033909631067299997,0.002841778043752909,0.0010367469185577698,0.12365304914150384,0.4210691823899371,0.000562700964630225
0,2021-03-31,2320485,0.0001596289856071755,0.022430835220510658,0.004723725140793124,0.00014282215427665617,2.689811253538234e-05,0.0,0.15049913194444445,0.0028125680330912954,0.0019157088122605363,0.1109903381642512,0.418903803131991,
0,2021-04-01,2320485,0.010961085003063288,0.023321432085677482,0.0027211983701683025,0.00012563465539890728,3.0719152820782445e-05,0.010827743625434622,0.00276510666381971,0.0026477125841094964,0.002020516008703761,0.12019180922757905,0.4050189393939394,0.0005478662053056516
0,2021-04-02,2320485,0.00014662882974895327,0.022084212280335073,0.004809052130624992,0.00012831369304261826,2.6969936600897393e-05,0.0,0.17314945780292312,0.003240144627830452,0.0018813832646479125,0.12848338692390138,0.4257369614512472,
0,2021-04-03,2320485,0.010053717218598704,0.0055506715191005335,0.0,0.00011793511557569513,2.8729626206015866e-05,0.009925475349621597,0.0029843207557907914,0.013363408901357192,,0.12380146644106034,0.4115226337448559,0.0006290192346512097
0,2021-04-04,2320485,0.006573913068460554,0.0030072377110819466,0.0,0.00010931622771389038,2.95196909266813e-05,0.006451632596921199,0.004379657471564911,0.009929328621908127,,0.1346153846153846,0.42024539877300615,0.000624875024995001
0,2021-04-05,2320485,0.00011574448157748638,0.03903264475601723,0.004850817824721987,0.00010023048342623785,2.3666029587205563e-05,0.0,0.18072824156305506,0.002664105592781893,0.001354471977973177,0.13391038696537677,0.4224358974358975,
0,2021-04-06,2320485,0.00837824133029661,0.03132053572133985,0.0015706486646828866,0.00011265604676033971,2.6969936600897383e-05,0.00825427299321765,0.003040020956920008,0.002480744268508342,0.0013601741022850925,0.10534869976359336,0.4228603603603604,0.0005470318694331463
0,2021-04-07,2320485,0.00015180016246603612,0.043672192092026725,0.0022010843997411463,0.0001367171087078779,2.5964399683686833e-05,0.0,0.15033783783783783,0.0026144177740945727,0.0027891955372871405,0.11380597014925371,0.4098639455782313,
0,2021-04-08,2320485,0.01221382598896351,0.028377724197024896,0.0015832897002135337,0.00014580285299553025,3.214126931798021e-05,0.012056962229878673,0.0026562108416531157,0.002666286839488033,0.0021344717182497333,0.10311505229649841,0.4190074906367041,0.000550800654463405
0,2021-04-09,2320485,0.00018469558447192422,0.01422543850387598,0.0016255222507363764,0.00016408207766910795,3.436781534894646e-05,0.0,0.15449646971386102,0.002652111595607235,0.0019431195901784138,0.11329588014981273,0.4153645833333333,
0,2021-04-10,2320485,0.012551830041277285,0.004073825083980292,0.0,0.00013179716022009773,3.9000467574666505e-05,0.012406063100314509,0.0031658024881496306,0.02506181743251597,,0.13830845771144276,0.4095022624434389,0.0007550035223873703
0,2021-04-11,2320485,0.00959109841261633,0.003621656679530354,0.0,0.0001495377044023124,3.619932901957995e-05,0.009426908598848946,0.0037771800044833,0.008588235294117647,,0.13087248322147652,0.417910447761194,0.0005020882305954309
0,2021-04-12,2320485,0.00018875364417352393,0.05563176088906698,0.030292876991950685,0.00016483623035701584,3.9072291640181536e-05,0.0,0.1775517487508922,0.002457719226231506,0.0020880735684489947,0.13406237343053867,0.4102564102564103,
0,2021-04-13,2320485,0.011877883287330016,0.06740765400336567,0.010586184928294447,0.00023606415612828055,3.010864826390461e-05,0.011634794737594364,0.003005928911475218,0.0021218058668135667,0.0018321607504530432,0.08714927048260382,0.4208835341365462,0.0004166741232544127
0,2021-04-14,2320485,0.00026603633866770655,0.028632663717570544,0.0020938151578944342,0.0002479366741579166,3.0166107516316646e-05,0.0,0.1212477160010441,0.0021413168848101903,0.0016460905349794238,0.09457949147806648,0.41420118343195267,
0,2021-04-15,2320485,0.015571960172119181,0.013403052953728777,0.02225368116291782,0.0001440790754231693,4.241211068663087e-05,0.015410930617234466,0.002677901344067681,0.002008459876449286,0.0016603598733492932,0.12913832199546485,0.426046176046176,0.0005160705993774969
0,2021-04-16,2320485,0.00024729025756828126,0.008279986008672037,0.011394133841273121,0.0002235883159483181,3.785128252642586e-05,0.0,0.14628699050809602,0.002319029042045947,0.0014457967946779559,0.11039360393603935,0.4202551834130781,
0,2021-04-17,2320485,0.01682514646722562,0.008202954698407159,0.0,0.00017647172897045218,3.821040285400106e-05,0.016638547545017524,0.002602338061375175,0.014019976962882734,,0.13679068019541527,0.4048706240487063,0.00046928952149690443
0,2021-04-18,2320485,0.012203713160539004,0.00623147028889794,0.0,0.0002095251639204734,3.894300832225445e-05,0.011979765724263096,0.0034178565567044147,0.00529182704211403,,0.11146640826873384,0.4203100775193798,0.00040982627189523735
0,2021-04-19,2320485,0.00022990883371364158,0.1002236242279811,0.037910429644377505,0.00020907985471428,3.677392154370026e-05,0.0,0.1607349537037037,0.0018158930224427038,0.0012412374882125043,0.12969984202211687,0.4006259780907669,
0,2021-04-20,2320485,0.014735705394921035,0.04188972707573346,0.011602531367365011,0.0003714668844372334,3.59407623837258e-05,0.01436882806827021,0.0030086376183981736,0.0018363833136560413,0.0008938963080282687,0.07150852878464818,0.41083743842364534,0.00046124707364089543
0,2021-04-21,2320485,0.0002560527935611161,0.02164734240183985,0.002051726255502621,0.00023536746269278466,3.289542200588815e-05,0.0,0.12496626180836706,0.002009270495553743,0.0008394543546694648,0.09335674568334795,0.4171220400728598,
0,2021-04-22,2320485,0.018935926469394675,0.012754208710679019,0.026789083603930532,0.0001593201421254608,3.6321429930955495e-05,0.0187645542490758,0.0021380794899296864,0.0019227619807979696,0.0010963329001481385,0.12854785478547853,0.41518883415435137,0.00040074133387467246
0,2021-04-23,2320485,0.0003054677506354635,0.07739157977750344,0.013252832920704071,0.0002832741143913162,3.612750495406491e-05,0.0,0.1205179282868526,0.0016678168852081894,0.0010071474983755686,0.09265858873841767,0.4089430894308942,
0,2021-04-24,2320485,0.020125857310002,0.011852910059750447,0.0,0.0003359570664465979,4.37767679314166e-05,0.019781891860250485,0.0026539503745815845,0.009596539447285715,,0.08757318796688875,0.4180384087791495,0.0004785542794108105
0,2021-04-25,2320485,0.01465649063306449,0.005078464200371906,0.0,0.00023177625941703272,3.7456250166093145e-05,0.014412324722346123,0.0028955081220526776,0.005479433544132749,,0.09937024018746338,0.43028052805280526,0.00040928100489648914
0,2021-04-26,2320485,0.00022908285696021863,0.0616152083149284,0.037630243964803335,0.00020071235108177804,4.097562937633008e-05,0.0,0.16294512551079976,0.0013412198458587652,0.0008441112510014878,0.11905940594059405,0.42830330330330335,
0,2021-04-27,2320485,0.01792763869047493,0.08462906820485094,0.011991099561801376,0.0003313172318143265,3.6299882711301e-05,0.01759092747134041,0.002339794965231731,0.001347775374620348,0.0010297981710325518,0.07391562685680332,0.4190713101160862,0.00028490363438281324
0,2021-04-28,2320485,0.0003937395271534474,0.028782165509940102,0.0019570262251210413,0.000373197844416146,3.0381579712861746e-05,0.0,0.0968,0.0013853351488580649,0.001227106227106227,0.0752718410198725,0.4221556886227545,
0,2021-04-29,2320485,0.02220909278304606,0.052943400481652185,0.027251881970076677,0.00017296671457331828,3.61059577344104e-05,0.022021272851724227,0.001929028695445585,0.0012930501577677078,0.0006511134565197985,0.13378010878010876,0.42314814814814816,0.0002764202364874712
0,2021-04-30,2320485,0.00038206811650725355,0.07962548777518495,0.012532437543588222,0.00035858164708383553,3.4583287545491565e-05,0.0,0.09707809939923538,0.00105562289416535,0.0003320509297426033,0.07174039580908033,0.4201570680628273,
0,2021-05-01,2320485,0.022333800907999832,0.012123830434873173,0.0,0.0003080893290267624,3.2787685907615586e-05,0.022026250259464433,0.0018608771997282783,0.009065914943968818,,0.08404982363315695,0.41575591985428056,0.00021205237449911763
0,2021-05-02,2320485,0.016343688208858634,0.00692274100744744,0.0,0.0002173898990943701,2.921084744496661e-05,0.016117909258912103,0.0022440703231180674,0.0041924419672934405,,0.09957507082152973,0.4290084388185654,0.00026279981857474453
0,2021-05-03,2320485,0.0002405387954098675,0.12392096910775117,0.07499886877096819,0.0002192070479519005,3.174623695764751e-05,0.0,0.1346677559912854,0.0007605574060037966,0.0006455422650733402,0.10270109824873849,0.416195856873823,
0,2021-05-04,2320485,0.019189206854026926,0.04119896630804912,0.04290684203230502,0.0005174636624096544,2.30267954041217e-05,0.01868586380289754,0.0018674096145778428,0.0009628481518012306,0.0005631479584275672,0.04611576542269611,0.4207349081364829,0.00019818246785060432
0,2021-05-05,2320485,0.00034525828293079574,0.019246479363868623,0.0070980850985893065,0.00032809233127270115,2.42765341440834e-05,0.0,0.07796678817334952,0.0007644917807810495,0.000646660604223502,0.056549520766773165,0.4300254452926208,
0,2021-05-06,2320485,0.022060294866518573,0.09744676220703859,0.03354636351165096,0.00012450701757032117,2.194225201484462e-05,0.0219307601643622,0.0013360021143965911,0.0007716728899535015,0.0007217431735565136,0.13871139510117145,0.4106182795698925,0.00019376074196582026
0,2021-05-07,2320485,0.0003929494624327818,0.056281984154174625,0.045275808002781026,0.0003803802509676499,1.9033377361485497e-05,0.0,0.06397046196118839,0.0008534055857883095,0.0003627458434712084,0.05047821466524974,0.42063492063492064,
0,2021-05-08,2320485,0.022296646318908916,0.010596613782607227,0.0,0.00031144351288631475,2.1489760402099855e-05,0.021990711711847594,0.0012877934136639021,0.007691543079798019,,0.054403346543372956,0.44523809523809527,0.0001329934431139674
0,2021-05-09,2320485,0.015908384094991634,0.00843085245828638,0.0,0.00017108492405682415,2.7005848633654905e-05,0.01572494543166622,0.001709505662315197,0.002521305027482225,,0.08685162846803378,0.44761904761904764,9.343962660613604e-05
0,2021-05-10,2320485,0.00017927286752553872,0.1281287101618843,0.06908379785547704,0.0001684274336327678,1.745324792015462e-05,0.0,0.12324324324324323,0.0006044211007693549,0.000510715146678637,0.10187308868501528,0.3932038834951458,
0,2021-05-11,2320485,0.019060024089791575,0.040614390238822164,0.043167592119750825,0.0004913484321883856,1.3610660415099997e-05,0.018589612372700817,0.0012338515868155168,0.00047507066676168077,0.0002818391110351096,0.03358455639296575,0.40491452991452986,0.00012767520896482044
0,2021-05-12,2320485,0.00032432156783316143,0.019864238151363466,0.0066676793859904325,0.00031096229164736405,1.7632808083942226e-05,0.0,0.06579231433506044,0.0009612604799074878,0.0004245942169192734,0.04762708052181736,0.44474637681159424,
0,2021-05-13,2320485,0.02230589725854725,0.09632724049785568,0.032788440060303486,0.00010665873728983385,1.5047141725400796e-05,0.022194964989359276,0.0008550727409504136,0.0005657486901970573,0.0004375132008293353,0.09958964646464645,0.41567460317460325,0.00012815706930413917
0,2021-05-14,2320485,0.00037068400212311985,0.05871919016929647,0.029066624721412433,0.0003630706511785256,1.2784683661677044e-05,0.0,0.047789396441019996,0.00044990195071617544,0.00034048348655090226,0.03883586000374321,0.40090090090090086,
0,2021-05-15,2320485,0.022518137372144184,0.011100660709578665,0.0,0.0002566992101507516,1.1886882842739048e-05,0.022270703466444886,0.000838451463594517,0.004602759126487361,,0.04829849946409431,0.4309895833333333,9.723936635292907e-05
0,2021-05-16,2320485,0.01598229105840662,0.008429954657467433,0.0,0.0001649798784880459,1.2712859596162008e-05,0.015816269730968606,0.00103085390559171,0.001787658042367914,,0.06528127623845507,0.4275362318840579,7.360401492915896e-05
0,2021-05-17,2320485,0.0001572228794124217,0.13111210228321526,0.07412875612928617,0.0001495377044023125,1.3287452120282319e-05,0.0,0.08582089552238806,0.00039981816488939275,0.0002576336062699884,0.06671012603215992,0.39029535864978904,
0,2021-05-18,2320485,0.01880213978255983,0.04201632417361027,0.04146751648900984,0.00045073192313963115,9.337128516955149e-06,0.01838035295782275,0.0008048802695074205,0.0004791205185002871,0.00027608369066687893,0.023605150214592273,0.40880503144654085,6.989331484422178e-05
0,2021-05-19,2320485,0.00026416891296431554,0.01977747468022131,0.007231390564185219,0.00025533455290596566,1.1132730154831138e-05,0.0,0.04619275825346113,0.0006098889130908299,0.00035703659625111573,0.030828516377649322,0.4532163742690059,
0,2021-05-20,2320485,0.022029123222085053,0.10324335932646259,0.0337393906877226,9.319172500576397e-05,8.90618412386491e-06,0.0219348182240638,0.0006081607928805718,0.0003326707640615774,0.0002036647114854364,0.08953318745441283,0.4305555555555555,8.00931993592544e-05
0,2021-05-21,2320485,0.0003546672355132656,0.058432791708055244,0.043514646004319486,0.0003475566530272767,1.0342665434165702e-05,0.0,0.03520726859738785,0.00034461660941485203,0.00020518956549255384,0.026331018518518517,0.42105263157894735,
0,2021-05-22,2320485,0.021835485541456503,0.011115887411467858,0.0,0.0002596080848041108,8.90618412386491e-06,0.0215876206913641,0.000535984736728231,0.0034991978373188817,,0.0291932059447983,0.4305555555555555,3.813389307256383e-05
0,2021-05-23,2320485,0.015474638563346311,0.008025477432519497,0.0,0.00013395188218554883,1.0414489499680743e-05,0.015340040264571126,0.0007222422845079029,0.0011088230635197213,,0.049612403100775186,0.431547619047619,5.3714472547233705e-05
0,2021-05-24,2320485,0.00011811467573948274,0.12877900525105748,0.07264135155653524,0.00011086044512246371,1.0234929335893141e-05,0.0,0.07789559543230017,0.00023671390907509268,0.0002184321120902668,0.05348904267589388,0.4166666666666667,
0,2021-05-25,2320485,0.019327496909769582,0.04685554241175159,0.018915837278270137,0.00044782304848627204,5.961397437748286e-06,0.018906105117392866,0.0005218553745742053,0.00018727251896960453,0.00016440118224322702,0.014688514909949806,0.44623655913978494,4.934048222097957e-05
0,2021-05-26,2320485,0.00020793066966603947,0.020903963323759187,0.00598323195366486,0.00020448311452131763,5.027684586052773e-06,0.0,0.036342123056118995,0.0002679086637540186,0.0005514794034431497,0.02869415807560137,0.43209876543209874,
0,2021-05-27,2320485,0.02270150421140408,0.10154051846919937,0.03141940154752132,6.614996433935146e-05,6.212781667050927e-06,0.02263625204788366,0.0003540578310089007,0.00025473748298226773,0.00016552588019505212,0.07655622489959839,0.40046296296296297,3.606010435480634e-05
0,2021-05-28,2320485,0.00034633564391352116,0.06200973790680249,0.026996511505137953,0.00034374997755497975,4.7403883239926155e-06,0.0,0.018869788579332147,0.00017366900077803713,0.00011689381259796498,0.015422885572139302,0.4074074074074075,
0,2021-05-29,2320485,0.022703084340845413,0.011297422737057122,0.0,0.00020620689209367853,5.099508651567812e-06,0.022504778095958383,0.00032798155734473696,0.0025477548686974136,,0.024890682811974433,0.4382716049382716,1.4317075498711463e-05
0,2021-05-30,2320485,0.015553214091019766,0.008706800517995161,0.0,0.0001149185048240634,4.022147668842218e-06,0.015440737604423212,0.00035472755081356993,0.00048728194133125426,,0.026715239829993923,0.42424242424242425,7.424938512227946e-05
0,2021-05-31,2320485,0.00012102355039284175,0.13796706292003608,0.051576861446349896,0.0001203771338032064,1.7237775723609505e-06,0.0,0.03289473684210526,0.0001368944632175508,8.909380463955989e-05,0.030578512396694214,0.36363636363636365,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_26.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014264259411286864,0.0,0.0,0.0,0.0,,0.027190332326283987,,,,
0,2021-01-03,2320485,0.0,0.0001042885431278375,0.0,0.0,0.0,0.0,,0.004132231404958678,,,,
0,2021-01-04,2320485,0.0,0.0016664619680799488,4.9558605205377325e-05,0.0,0.0,0.0,,0.009568140677527799,0.0,,,
0,2021-01-05,2320485,0.0,0.0010269404887340362,2.6287607978504493e-05,0.0,0.0,0.0,,0.010910616869492237,0.0,,,
0,2021-01-06,2320485,0.0,0.0008993809483793259,3.1458940695587347e-05,0.0,0.0,0.0,,0.009103977000479156,0.0,,,
0,2021-01-07,2320485,0.0,0.0008907620605175211,0.00013402370625106388,0.0,0.0,0.0,,0.009675858732462506,0.006430868167202572,,,
0,2021-01-08,2320485,0.0,0.0008368940113812415,4.654199445374566e-05,0.0,0.0,0.0,,0.009268795056642637,0.009259259259259259,,,
0,2021-01-09,2320485,0.0,0.0003262249055693099,0.0,0.0,0.0,0.0,,0.04095112285336856,,,,
0,2021-01-10,2320485,0.0,0.0002107318082211262,0.0,0.0,0.0,0.0,,0.018404907975460124,,,,
0,2021-01-11,2320485,0.0,0.003130811015800576,0.0005593658222311284,0.0,0.0,0.0,,0.007708189951823813,0.0061633281972265025,,,
0,2021-01-12,2320485,0.0,0.002145672133196293,0.00017194681284300482,0.0,0.0,0.0,,0.007632054629443663,0.002506265664160401,,,
0,2021-01-13,2320485,0.0,0.0018599560005774654,0.00015169242636776364,0.0,0.0,0.0,,0.0074142724745134385,0.0,,,
0,2021-01-14,2320485,0.0,0.00174101534808456,0.00022064352926220166,0.0,0.0,0.0,,0.006930693069306931,0.005859375,,,
0,2021-01-15,2320485,0.0,0.0016992137419548068,0.00014609014925759056,0.0,0.0,0.0,,0.004818665990362668,0.008849557522123894,,,
0,2021-01-16,2320485,0.0,0.0005231664932115485,0.0,0.0,0.0,0.0,,0.048599670510708404,,,,
0,2021-01-17,2320485,0.0,0.00031889885088677583,0.0,0.0,0.0,0.0,,0.012162162162162163,,,,
0,2021-01-18,2320485,0.0,0.004430970249753823,0.0007270031911432308,0.0,0.0,0.0,,0.005932697918692861,0.006520450503852994,,,
0,2021-01-19,2320485,0.0,0.003316117104829378,0.00029605879805299324,0.0,0.0,0.0,,0.007017543859649123,0.0,,,
0,2021-01-20,2320485,0.0,0.002872675324339524,0.0002624451353919547,0.0,0.0,0.0,,0.006450645064506451,0.0049261083743842365,,,
0,2021-01-21,2320485,0.0,0.002642551018429337,0.00031329657377660274,0.0,0.0,0.0,,0.003424657534246575,0.0068775790921595595,,,
0,2021-01-22,2320485,0.0,0.002561102528135282,0.0002620141909988645,0.0,0.0,0.0,,0.0031970385327275788,0.003289473684210526,,,
0,2021-01-23,2320485,0.0,0.0007015774719509068,0.0,0.0,0.0,0.0,,0.03746928746928747,,,,
0,2021-01-24,2320485,0.0,0.0004055186738979136,0.0,0.0,0.0,0.0,,0.019128586609989374,,,,
0,2021-01-25,2320485,0.0,0.0056432168275166615,0.0008825741170488066,0.0,0.0,0.0,,0.00374188621611302,0.0029296875,,,
0,2021-01-26,2320485,0.0,0.0045042307965791634,0.000426204004766245,0.0,0.0,0.0,,0.004496747034060467,0.0010111223458038423,,,
0,2021-01-27,2320485,0.0,0.003931936642555328,0.00037750728834704813,0.0,0.0,0.0,,0.005370451556334941,0.0,,,
0,2021-01-28,2320485,0.0,0.0035975237935173036,0.00039043562013975526,0.0,0.0,0.0,,0.004791566842357451,0.0011037527593818985,,,
0,2021-01-29,2320485,0.0,0.003433333979749923,0.00035596006869253625,0.0,0.0,0.0,,0.003263461779841848,0.0036319612590799033,,,
0,2021-01-30,2320485,0.0,0.0008894692273382504,0.0,0.0,0.0,0.0,,0.030523255813953487,,,,
0,2021-01-31,2320485,0.0,0.0005033430511293975,0.0,0.0,0.0,0.0,,0.0136986301369863,,,,
0,2021-02-01,2320485,0.0,0.0067856504135988815,0.0008459438436361364,0.0,0.0,0.0,,0.0032389178203988313,0.003565970453387672,,,
0,2021-02-02,2320485,0.0,0.005621238663469059,0.0004964479408399537,0.0,0.0,0.0,,0.0027598896044158236,0.001736111111111111,,,
0,2021-02-03,2320485,0.0,0.004954567687358462,0.0007114891929919822,0.0,0.0,0.0,,0.0049578150821953555,0.0012113870381586917,,,
0,2021-02-04,2320485,0.0,0.00462532617103752,0.000558503933444948,0.0,0.0,0.0,,0.0036336532190440695,0.0007716049382716049,,,
0,2021-02-05,2320485,0.0,0.00431633904119182,0.0005154094941359242,0.0,0.0,0.0,,0.002895367412140575,0.0016722408026755853,,,
0,2021-02-06,2320485,0.0,0.0011092508678142716,0.0,0.0,0.0,0.0,,0.02564102564102564,,,,
0,2021-02-07,2320485,0.0,0.0005977198732161596,0.0,0.0,0.0,0.0,,0.011535688536409516,,,,
0,2021-02-08,2320485,0.0,0.007859563841179753,0.0016690476344384901,0.0,0.0,0.0,,0.002851189823445553,0.0018073844564936742,,,
0,2021-02-09,2320485,0.0,0.006815816521115198,0.0008218109576230831,0.0,0.0,0.0,,0.002212948912493677,0.0,,,
0,2021-02-10,2320485,0.0,0.006034945280835687,0.0008394796777397829,0.0,0.0,0.0,,0.002713510425592688,0.003593429158110883,,,
0,2021-02-11,2320485,0.0,0.005617360163931247,0.0007774236851347886,0.0,0.0,0.0,,0.003912543153049482,0.0022172949002217295,,,
0,2021-02-12,2320485,0.0,0.005237267209225658,0.0007188152476745163,0.0,0.0,0.0,,0.00370278943470748,0.0,,,
0,2021-02-13,2320485,0.0,0.0013074852886357808,0.0,0.0,0.0,0.0,,0.017139090309822018,,,,
0,2021-02-14,2320485,0.0,0.0006955442504476435,0.0,0.0,0.0,0.0,,0.006195786864931847,,,,
0,2021-02-15,2320485,0.0,0.008971400375352566,0.0017802312878557715,0.0,0.0,0.0,,0.002834085887212989,0.0019365770999757927,,,
0,2021-02-16,2320485,0.0,0.00783629284395288,0.000973934328383937,0.0,0.0,0.0,,0.0026396832380114386,0.0017699115044247787,,,
0,2021-02-17,2320485,0.0,0.007169190923449193,0.0009463538872261618,0.0,0.0,0.0,,0.0027650877614811254,0.0009107468123861566,,,
0,2021-02-18,2320485,0.0,0.006648179152203095,0.0008317226786641585,0.0,0.0,0.0,,0.0029817851818240747,0.002072538860103627,,,
0,2021-02-19,2320485,0.0,0.0061827592076656385,0.0007713904636315253,0.0,0.0,0.0,,0.002439534397435004,0.0033519553072625698,,,
0,2021-02-20,2320485,0.0,0.0014820177678373271,0.0,0.0,0.0,0.0,,0.015411456818842687,,,,
0,2021-02-21,2320485,0.0,0.0008118992365820076,0.0,0.0,0.0,0.0,,0.010084925690021231,,,,
0,2021-02-22,2320485,0.0,0.010168994843750336,0.004761935543647126,0.0,0.0,0.0,,0.002330804763317371,0.0021719457013574662,,,
0,2021-02-23,2320485,0.0,0.00888564244112761,0.0029312837617997962,0.0,0.0,0.0,,0.0025219457781657695,0.0019112025874742722,,,
0,2021-02-24,2320485,0.0,0.008243104351030065,0.001461763381362086,0.0,0.0,0.0,,0.003241321622751987,0.000884433962264151,,,
0,2021-02-25,2320485,0.0,0.007643229755848454,0.0013363585629728267,0.0,0.0,0.0,,0.003270184934596301,0.0025798129635601417,,,
0,2021-02-26,2320485,0.0,0.007174793200559366,0.0011648426945229122,0.0,0.0,0.0,,0.0026428013694516188,0.0014798372179060304,,,
0,2021-02-27,2320485,0.0,0.0016862854101620996,0.0,0.0,0.0,0.0,,0.015844620495783286,,,,
0,2021-02-28,2320485,0.0,0.0008890382829451601,0.0,0.0,0.0,0.0,,0.012603005332040717,,,,
0,2021-03-01,2320485,4.596740192962535e-06,0.011294190654108947,0.0038953063691426577,3.0884348171467022e-06,2.2265460309662275e-06,0.0,0.31159420289855067,0.002632783882783883,0.0014382121916141166,0.22916666666666666,0.4305555555555554,
0,2021-03-02,2320485,0.000638803238690762,0.009975788107514877,0.004092966197440047,6.033221503263327e-06,2.298370096481267e-06,0.000631764480270288,0.0027414121069710196,0.002676336009669343,0.0014732189834789015,0.11827956989247311,0.41025641025641024,0.000622524052065648
0,2021-03-03,2320485,8.044295337684435e-06,0.00930279661363896,0.00426261464018657,7.182406551503959e-06,1.4364813103007919e-06,0.0,0.13675213675213674,0.003335340714318803,0.001213101496158512,0.09523809523809523,0.41666666666666663,
0,2021-03-04,2320485,0.0010090203843880334,0.008733662718497789,0.0029710742940951274,7.721087042866756e-06,3.339819046449341e-06,0.0009998987280676233,0.002495751911639762,0.0028082967926294526,0.0024619840695148444,0.09791666666666665,0.4078947368421052,0.0007684609335906783
0,2021-03-05,2320485,1.2210091137556732e-05,0.008061245817145984,0.002927405262261984,9.839896975560422e-06,4.2376198653873366e-06,0.0,0.23497267759562843,0.001977974981289426,0.002208155454143972,0.17666666666666667,0.40972222222222215,
0,2021-03-06,2320485,0.0015501428939783423,0.0018672820552599995,0.0,1.4975317659885753e-05,3.8425875050546185e-06,0.0015342697754995183,0.002973298162802536,0.012681577127046345,,0.15899122807017543,0.38768115942028986,0.000783625730994152
0,2021-03-07,2320485,0.0013238252635404525,0.0009676138106186133,0.0,1.4975317659885753e-05,5.638189142930611e-06,0.001306587487816843,0.004563427580977142,0.010222222222222223,,0.18506493506493507,0.42204301075268824,0.0009198242723778144
0,2021-03-08,2320485,1.4580285299553033e-05,0.012375430136372352,0.007203666474896411,1.1563674547921371e-05,5.3149808481129314e-06,0.0,0.25799086757990863,0.0021241773165720655,0.001615218951902369,0.2005649717514124,0.4111111111111112,
0,2021-03-09,2320485,0.0018775528966286513,0.010931910067651077,0.005035441585128397,1.8817905164940376e-05,4.955860520537733e-06,0.001856939389825835,0.003099094988212031,0.0026744277511209,0.001707067258449983,0.12280701754385964,0.4423076923076923,0.0008844793108752499
0,2021-03-10,2320485,2.6934024568139857e-05,0.010304167735049642,0.005412661577213384,2.391741381650819e-05,5.3149808481129314e-06,0.0,0.17048346055979646,0.002425560388089662,0.0016719745222929937,0.13105413105413105,0.4111111111111112,
0,2021-03-11,2320485,0.002828359875916743,0.009702282066033602,0.005766754220202534,2.3630117554448037e-05,8.116119403199474e-06,0.002801354027283088,0.0028526709078057154,0.002478095406673157,0.0023080932171841264,0.15013774104683195,0.4185185185185184,0.0006374949000407998
0,2021-03-12,2320485,2.524615902853642e-05,0.009053818490531074,0.004496617445634569,2.222954827690476e-05,5.279068815355411e-06,0.0,0.18089430894308944,0.0023917182294145643,0.0014374700527072352,0.13990825688073394,0.4083333333333334,
0,2021-03-13,2320485,0.0031038051671669195,0.0020117920750762595,0.0,2.6431256109534582e-05,8.187943468714513e-06,0.0030747882446988434,0.0024601524601524597,0.016691526386817243,,0.10784313725490195,0.4042553191489359,0.0007349338559529642
0,2021-03-14,2320485,0.002322862102821895,0.0010494932453057586,0.0,2.3199173161357797e-05,8.475239730774671e-06,0.0022947788932055142,0.003211660799209437,0.008585445625511038,,0.12212643678160919,0.4275362318840578,0.00070369675361231
0,2021-03-15,2320485,3.382913485758365e-05,0.013282280787565244,0.01645388787257836,2.8011385550865458e-05,9.552600713500262e-06,0.0,0.2465069860279441,0.0029524365712802546,0.00222612157242752,0.1976190476190476,0.4182389937106918,
0,2021-03-16,2320485,0.003233160309159505,0.012005356638806102,0.012819733805648385,3.935958790224171e-05,7.828823141139318e-06,0.0031906045503418447,0.0029276453366792136,0.0029020966532128443,0.0017747120278596303,0.12735042735042734,0.4224806201550387,0.0005634399964296871
0,2021-03-17,2320485,4.111927750736017e-05,0.011157868577761403,0.007203917859125714,3.680983357645779e-05,6.859198256686282e-06,0.0,0.1536195286195286,0.002587571930637624,0.0022281373370020337,0.1147003745318352,0.418859649122807,
0,2021-03-18,2320485,0.0045055595417911945,0.013878133235077994,0.0077131504836273485,3.867725927984881e-05,1.1420026416891294e-05,0.004464763472578651,0.002410305041883989,0.0028194521619229903,0.0018307905686546463,0.1188118811881188,0.4015151515151515,0.0006861994127409677
0,2021-03-19,2320485,5.753107647754671e-05,0.01404375953015569,0.007802822829422873,4.9343133008832184e-05,1.350292431682744e-05,0.0,0.17962308598350998,0.0033749578130273373,0.0017670771439615661,0.12993197278911564,0.41777777777777775,
0,2021-03-20,2320485,0.004688567260723514,0.0032787685907615556,0.0,4.894810064849948e-05,1.1527762515163852e-05,0.0046354892763079,0.0027551051601858645,0.01199322122278712,,0.13707482993197276,0.4115384615384615,0.0005375096674400618
0,2021-03-21,2320485,0.003731296115539062,0.0017657228266217346,0.0,5.433490556212741e-05,1.662727116673167e-05,0.0036706047801788543,0.004182272159800249,0.007028599127484246,,0.15428743961352656,0.41487455197132617,0.0004836440379880408
0,2021-03-22,2320485,5.8572525427514764e-05,0.023732538671872475,0.0139451810002363,5.088735041740551e-05,1.3969780742675195e-05,0.0,0.2153979238754325,0.0032623366561957156,0.0017689954577758552,0.17555994729907776,0.4052083333333334,
0,2021-03-23,2320485,0.005510593690543139,0.01860527001898309,0.016277559791738942,6.927431118925571e-05,1.6591359133974147e-05,0.005435681190210954,0.0031138217658714844,0.002275025278058645,0.002085414366577292,0.11775878442545108,0.4184782608695653,0.0006329444313940437
0,2021-03-24,2320485,0.0001000150112296927,0.01670742682384645,0.014479982992061284,8.974416986104203e-05,1.7991928411517425e-05,0.0,0.1455761316872428,0.0025791808521613536,0.0020705627963260526,0.10711567732115677,0.4093137254901961,
0,2021-03-25,2320485,0.007655834879346341,0.018610118143405362,0.010016548264694669,7.839596750966575e-05,2.1583131687269403e-05,0.0075704001534162004,0.0029468411159569246,0.0029842162195103366,0.0021240441801189465,0.12655860349127182,0.4139118457300275,0.0007448004496908374
0,2021-03-26,2320485,0.00011463120856200327,0.01865518774451605,0.010139367416725383,0.00010342665434165716,2.054168273730134e-05,0.0,0.15384615384615385,0.0030277482638086874,0.001965158274909709,0.11834319526627218,0.4039548022598871,
0,2021-03-27,2320485,0.00831212727799002,0.004539137292419475,0.0,0.00011017811650007082,2.4420182275113484e-05,0.008196346884379774,0.0031781303291819546,0.014396559783116762,,0.12702702702702703,0.3990610328638498,0.0006773291382625415
0,2021-03-28,2320485,0.006158159465226741,0.002381398716216653,0.0,8.672755910941038e-05,2.2445020473449883e-05,0.006061125152715925,0.003639759793310523,0.011977118341079729,,0.12926356589147286,0.4234417344173442,0.0005708370304643596
0,2021-03-29,2320485,0.00011315881521894495,0.03223877048691689,0.005009297625280923,9.398178972642937e-05,2.7903649452592905e-05,0.0,0.20674531155474893,0.0028591222372213836,0.002408394976776191,0.15025252525252522,0.43166666666666664,
0,2021-03-30,2320485,0.008358575901158589,0.025364503541285537,0.0036713589328667613,0.00012251030854900307,2.9605879805299336e-05,0.008223618482055835,0.0036381539297325287,0.0024492785222704886,0.0019698725376593278,0.12478213507625271,0.41890243902439034,0.0006482128831231604
0,2021-03-31,2320485,0.00013847679831299634,0.022330892033346476,0.004730620251082568,0.00012339374455483807,2.4779302602688676e-05,0.0,0.1664179104477612,0.0029232431598039594,0.0020947176684881605,0.1275,0.4166666666666667,
0,2021-04-01,2320485,0.011010557419390051,0.023356324216704697,0.002705145691525693,0.00011226101440000701,2.7400880993987627e-05,0.010891616766897148,0.002914710107119622,0.0028929633718860676,0.002423535510627268,0.13908246225319396,0.41287878787878785,0.000690495267501775
0,2021-04-02,2320485,0.00015022003302470527,0.022213998366720753,0.004802731612859669,0.0001342750904803665,3.0130195483559107e-05,0.0,0.16791044776119404,0.003308507405755219,0.001973448152134912,0.1308446455505279,0.4018199233716475,
0,2021-04-03,2320485,0.010080148474708228,0.005633269194442833,0.0,0.000121454494785932,3.041749174561929e-05,0.009949572323601882,0.0030989683114081763,0.015586812309840888,,0.11720867208672085,0.4127680311890839,0.0007210103494652655
0,2021-04-04,2320485,0.006544321553468354,0.0029822788483154727,0.0,0.00011297925505515739,2.9806987188741437e-05,0.0064169056612446715,0.004295250601882249,0.009537366548042705,,0.12291666666666666,0.4269547325102881,0.0005751169776765275
0,2021-04-05,2320485,0.00012084399022905413,0.038988042011332394,0.00483803314106031,9.994318716417767e-05,2.926830669737865e-05,0.0,0.1987728310502283,0.002919678448536292,0.0018925899536872104,0.13877481177275838,0.43536324786324787,
0,2021-04-06,2320485,0.008368114137058992,0.03130103548755255,0.0015653336838347739,0.00012127493462214445,2.2768228768267567e-05,0.008239118115393981,0.0030128384153824015,0.0025871200803976426,0.00218281036834925,0.1038205980066445,0.4226666666666667,0.0005803605973845082
0,2021-04-07,2320485,0.0001623223880639894,0.043570991983716036,0.0021887665725053166,0.0001458028529955303,2.765226522329026e-05,0.0,0.15399239543726234,0.002632082064264335,0.002164928163747294,0.1168071161048689,0.41397849462365593,
0,2021-04-08,2320485,0.012193427954357239,0.0284047659576913,0.0015860190147031056,0.00015039959318849294,2.883736230428842e-05,0.012037677468287886,0.002683699915942841,0.002660185351628817,0.0013301409949454642,0.10784960422163588,0.4080284552845529,0.0006476913794939134
0,2021-04-09,2320485,0.0001780518584117831,0.014440802964322827,0.0016367268049567224,0.00015779747193654192,3.275177387485807e-05,0.0,0.15447154471544716,0.0020285790996688643,0.002369668246445498,0.1121251629726206,0.4198895027624309,
0,2021-04-10,2320485,0.012471530736031472,0.0041979011571575174,0.0,0.0001328745212028233,3.77794584609108e-05,0.012323214040742915,0.0033672643345562274,0.024459783913565427,,0.1524875621890547,0.4154818325434439,0.0007354309101902237
0,2021-04-11,2320485,0.009618104261249988,0.003537012018320879,0.0,0.00015952124950890288,3.576838462648971e-05,0.009445259647588038,0.003848159737744002,0.007491876278733903,,0.13009667927700713,0.4129353233830846,0.0005105604397272961
0,2021-04-12,2320485,0.00019011830141830955,0.0555014002101572,0.03030954017515017,0.00016347157311222995,4.244802271938838e-05,0.0,0.1864105300604767,0.00244671821465909,0.0020019237421048395,0.13878638786387865,0.4173728813559322,
0,2021-04-13,2320485,0.01190948587615664,0.06728081270366613,0.010547794965276665,0.0002299591105595021,3.7650175142983755e-05,0.01166743877537095,0.0032128233354884175,0.002093733015594297,0.001991366291113695,0.08536655211912943,0.42003205128205123,0.0005150623011270705
0,2021-04-14,2320485,0.0002771331567897806,0.028729518469917583,0.0021058816009009614,0.0002578843072317498,2.9914723287013997e-05,0.0,0.1177836345381526,0.002315092453773113,0.0014320785597381341,0.09026655896607431,0.4207070707070708,
0,2021-04-15,2320485,0.015549586975711266,0.013457028738963334,0.022298032523373357,0.00016092181878644618,3.9144115705696546e-05,0.015376131857492455,0.002756269317783513,0.0018192630220932107,0.0020938104138165793,0.13590057049714752,0.4147640791476408,0.0005295902813275677
0,2021-04-16,2320485,0.00026668275525734193,0.008266159876060395,0.011408534566408888,0.00024111338793398774,4.000600449187705e-05,0.0,0.140527950310559,0.0022664513103735737,0.001358695652173913,0.10407755916737951,0.421969696969697,
0,2021-04-17,2320485,0.01688529912209444,0.008146896015272673,0.0,0.00019898857350941694,3.975462026257438e-05,0.0166780507810508,0.0027467168729619594,0.014602490172649661,,0.1266233766233766,0.4081858407079646,0.0005025319880938575
0,2021-04-18,2320485,0.01218473724242992,0.006227110568121182,0.0,0.00020563229956955815,4.2268462555600785e-05,0.011963160000316017,0.0036097850276862733,0.006163641289623409,,0.11697773411918794,0.4156073446327684,0.0005011968880909635
0,2021-04-19,2320485,0.00023235085194115283,0.10018803540351842,0.03795126162562278,0.00020333392947307691,4.259167085041846e-05,0.0,0.15942028985507245,0.002049250830021847,0.001308984704551559,0.11428571428571427,0.42600574712643674,
0,2021-04-20,2320485,0.014679129578514836,0.042056797034527964,0.01156218060735866,0.00038290845807377916,3.545954114477504e-05,0.014301083609676421,0.0031263965527785226,0.001654693416182346,0.0011032821439325505,0.07494395585445766,0.41557239057239054,0.00041944363952477534
0,2021-04-21,2320485,0.00031038769912324375,0.021438944875747965,0.002056179347564554,0.00028381279488267903,3.7528074231608196e-05,0.0,0.12706105169340465,0.001882378925387519,0.002232454304450956,0.09359815354713313,0.4311056105610562,
0,2021-04-22,2320485,0.019098500241687976,0.012760672876575369,0.026755146732974657,0.00016194172051675956,4.120546638597821e-05,0.01891886825383486,0.0023072064185108436,0.0021180192910241445,0.0011353351648645898,0.1485958485958486,0.4230825958702064,0.0002894496353904399
0,2021-04-23,2320485,0.0003054677506354635,0.0775491617772434,0.013277109454848154,0.0002799702073776244,4.115518954011767e-05,0.0,0.12629605118023382,0.0019624832448364472,0.0012539862710123778,0.09458812260536398,0.4116379310344827,
0,2021-04-24,2320485,0.01996479184308454,0.011804823847888125,0.0,0.000344396394144615,3.806675472297097e-05,0.019625459045558718,0.0023480460902177832,0.010558555420077805,,0.08445222805993385,0.40151515151515155,0.0003331917041620819
0,2021-04-25,2320485,0.0145989954686197,0.005074477964735819,0.0,0.00023942552239438456,4.392041606244669e-05,0.01434204487423965,0.003511593521728061,0.0052447079205240645,,0.1257446808510638,0.4228907330567081,0.00042877584496263166
0,2021-04-26,2320485,0.00024122112403226036,0.06154288148095475,0.03756746973154317,0.0002137125069400001,3.932367586948416e-05,0.0,0.16005291005291003,0.0012529486291062066,0.000830228336677176,0.11950420954162769,0.4264018691588785,
0,2021-04-27,2320485,0.018026806177731506,0.08436728385086169,0.011948687451114747,0.00034092010937368696,3.66733678519792e-05,0.017681691542931765,0.0025719656509737704,0.0014464883774087428,0.0011293965795417876,0.08069973087274125,0.4255,0.0003076730856330725
0,2021-04-28,2320485,0.00039707934619989676,0.02902568500406885,0.0020236789579189986,0.00037761502444532097,3.1782148990405023e-05,0.0,0.0981813389562467,0.0014838116152773241,0.000619512885868026,0.07811923218899962,0.4143258426966292,
0,2021-04-29,2320485,0.0221683182610532,0.052942955172445995,0.02725335436341973,0.00017327555805503287,3.2249005416252796e-05,0.02198441274130194,0.0018704364887902468,0.001287201120637968,0.0009551699887688803,0.13901778808971385,0.4157407407407408,0.0002457492676185192
0,2021-04-30,2320485,0.00038382780611237205,0.07933639591148693,0.012454975288930255,0.00036084410514755915,3.253630167831295e-05,0.0,0.09633858981330433,0.0011272941862212158,0.000723034555866662,0.07170430418838061,0.42178770949720673,
0,2021-05-01,2320485,0.02229253798236144,0.01204881019844271,0.0,0.0003061859912906141,3.436781534894645e-05,0.02198211437120544,0.001970197453108498,0.009972008397480754,,0.08272222222222221,0.43108108108108106,0.0002596890894763235
0,2021-05-02,2320485,0.016400486679867935,0.00695845911522807,0.0,0.0002474698177320687,3.3218630300705834e-05,0.016144290238175783,0.0025632792499978153,0.0040424970036768435,,0.10266500966583816,0.43305243445692887,0.00026746039144659445
0,2021-05-03,2320485,0.00023303318056354578,0.12402805878943415,0.07511705527077318,0.00021040859992630837,3.436781534894646e-05,0.0,0.14761706844001107,0.0009260417173254041,0.0007682032642905872,0.11433577087141984,0.40688775510204084,
0,2021-05-04,2320485,0.019173520478118447,0.04089461183042911,0.042781623956486096,0.0005191587103558089,2.3536746269278486e-05,0.018669531010399407,0.0018961313685418233,0.0009045577548724498,0.0006819479802917518,0.04683232169954476,0.41692111959287526,0.00020942234796158564
0,2021-05-05,2320485,0.0003709353863524223,0.019388295981228064,0.007045581706697814,0.00035118376833578635,2.5389807159566507e-05,0.0,0.08616619452313504,0.0009828746584927034,0.0007631257631257631,0.06350866706515242,0.44633838383838387,
0,2021-05-06,2320485,0.022124900613449367,0.09737659009503041,0.03359358783472707,0.00013445465064415406,2.4240622111325875e-05,0.021981144746320992,0.0014145681227073546,0.0009001961259613477,0.0007461961936606042,0.13502740408570005,0.4166666666666667,0.00017073352300128497
0,2021-05-07,2320485,0.00044721254392939426,0.05605717482911256,0.0452957391809614,0.0004326322586298413,2.1726779818299492e-05,0.0,0.06811692215208896,0.0006620566013574082,0.0004281743468956173,0.05456026058631922,0.4166666666666666,
0,2021-05-08,2320485,0.022289736843806373,0.010678945708907117,0.0,0.00033592115441384037,2.4958862766476274e-05,0.02196189589676298,0.0013461186510879718,0.009101957692813033,,0.052324401136825,0.42585784313725494,0.00014177601345405477
0,2021-05-09,2320485,0.015899765207129823,0.008340174575573641,0.0,0.00018667074627358788,2.262458063723749e-05,0.015705301549747853,0.001742003236114679,0.00257841438135046,,0.08924611973392461,0.4338842975206611,0.00015858890105878057
0,2021-05-10,2320485,0.00018677848237186038,0.12798657033622993,0.06904784991068678,0.0001727727895964277,2.0362122573513733e-05,0.0,0.12082463465553236,0.0005955406544158653,0.0003607773660549047,0.09322508398656215,0.421875,
0,2021-05-11,2320485,0.019037327685088836,0.04083165803700522,0.04309289509161517,0.00047066310132005474,1.30719799237372e-05,0.018589648284733584,0.0011546184738955823,0.0005468520562650005,0.00036644679858751413,0.031768903526828596,0.42129629629629634,0.00012859231826231363
0,2021-05-12,2320485,0.0003112495879094242,0.01985777398546712,0.006667104793466308,0.00029817760798568686,1.6052678642611347e-05,0.0,0.059039548022598864,0.00048446459431513334,0.0010054412112609414,0.04013437057991513,0.4542682926829269,
0,2021-05-13,2320485,0.022313510609491837,0.096033946926325,0.032922894710947635,0.00010105646017966078,1.4400725135765433e-05,0.022207641936922682,0.0008914061753178473,0.0005618245438342364,0.00047661986345484984,0.11864123159303881,0.4229957805907173,9.205803338424542e-05
0,2021-05-14,2320485,0.00036529719720949173,0.058908841614288936,0.02896790254336202,0.00035969492009931865,9.911721041075463e-06,0.0,0.04489337822671156,0.0005027128211877917,0.00021169759184704292,0.038176638176638175,0.396551724137931,
0,2021-05-15,2320485,0.022528480037578347,0.011120951008086676,0.0,0.00024398635055458936,1.1420026416891296e-05,0.022295482769047567,0.0006624725955580973,0.005464273996113172,,0.03910849453322119,0.4140625,7.86655749811363e-05
0,2021-05-16,2320485,0.015936287744444236,0.008401117295163147,0.0,0.00015776155990378436,1.7345511821882064e-05,0.01577647919867327,0.0012258702442751524,0.0019663204598164767,,0.07476128472222222,0.4327956989247312,8.740504633602586e-05
0,2021-05-17,2320485,0.0001433608347680191,0.13124020050406132,0.07403779095031139,0.00013574748382342495,1.1132730154831134e-05,0.0,0.08695652173913042,0.00037509562065603155,0.00023029499091425657,0.06619047619047619,0.4234972677595628,
0,2021-05-18,2320485,0.01877843784093986,0.041859137206230614,0.0415318708517113,0.00046753875447015024,6.715550125656204e-06,0.018337904935103354,0.0007214770603089232,0.0002674527308158213,0.00021586375275412374,0.020477578786616688,0.3995726495726496,9.426425350177702e-05
0,2021-05-19,2320485,0.00028155033681895536,0.020018947188482877,0.007241445933357326,0.0002753734671846618,9.193480385925065e-06,0.0,0.035678642714570864,0.0007172932222963424,0.00019804725407482224,0.025503698036215248,0.42666666666666664,
0,2021-05-20,2320485,0.02202657346775925,0.10324238970157822,0.03364084806983596,9.746525690390882e-05,1.0845433892770976e-05,0.021928102673938132,0.0006786403979637565,0.00030432347297552106,0.0001656101160528611,0.09286209286209288,0.41256830601092886,7.449006691151227e-05
0,2021-05-21,2320485,0.0003509323841064837,0.0583123427501865,0.04351198851389544,0.00034389362568600963,9.408952582470186e-06,0.0,0.03215867513961101,0.00029485995690981844,0.00024975024975024975,0.02316450726344719,0.43666666666666665,
0,2021-05-22,2320485,0.021901348209533787,0.011134848964763825,0.0,0.0002528566226456969,7.32605468253404e-06,0.021660234821599803,0.00045755671252038576,0.003995714375748408,,0.026732133115111835,0.425,2.9743315189911066e-05
0,2021-05-23,2320485,0.015584852591879143,0.008076580255133447,0.0,0.00011157868577761412,8.654799894562271e-06,0.01547521315587043,0.0005182978684281898,0.0015520346956263225,,0.03906249999999999,0.4365942028985506,2.083420142505938e-05
0,2021-05-24,2320485,0.000127056771896105,0.12849188854916102,0.07256299150105835,0.00012346556862035304,6.3923418308385254e-06,0.0,0.05035787321063394,0.0002565237510814236,0.00011477807263868851,0.038643533123028394,0.3708333333333333,
0,2021-05-25,2320485,0.019194801948730553,0.04697311840699971,0.01891853068072694,0.00041446077005453615,4.453092061932456e-06,0.0188025707269529,0.0004176071828435449,0.00023370579736901485,9.228297216311286e-05,0.014042689776921842,0.3974358974358974,4.4110673680263785e-05
0,2021-05-26,2320485,0.0002298729216808841,0.02111009839178735,0.006087197288497882,0.00022707178312579752,4.632652225720055e-06,0.0,0.02813554124501686,0.00025168527096980456,0.00022984441301272985,0.02242396027312228,0.41346153846153844,
0,2021-05-27,2320485,0.022676078492211753,0.10160993642851965,0.03144554550736876,6.205599260499421e-05,5.494541011900531e-06,0.022615746277179112,0.00026516360359683864,0.00020420608196127968,8.03977006257621e-05,0.06043663471778487,0.41129032258064524,1.6471363358275684e-05
0,2021-05-28,2320485,0.00035692969357698954,0.06190297143341438,0.02686521711337647,0.00035297936997366245,6.212781667050927e-06,0.0,0.01949740034662045,0.000159479089101837,6.941440936346986e-05,0.014359423676012461,0.41190476190476194,
0,2021-05-29,2320485,0.02261233463406716,0.011393415600617974,0.0,0.00020487814688165026,4.093971734357257e-06,0.022419558842224793,0.0002865102732136638,0.002316098113858398,,0.020329301075268816,0.4318181818181818,3.3528115719896544e-05
0,2021-05-30,2320485,0.015621303305128016,0.008582401236523114,0.0,0.0001265540034374998,5.386804913627971e-06,0.01549740679211457,0.00043802316248136685,0.0009391063661526295,,0.03185063152114223,0.46296296296296297,3.2363357282217715e-05
0,2021-05-31,2320485,0.00010550955224159328,0.13770957364516467,0.051591944500108046,0.0001033548302761421,3.4475551447219005e-06,0.0,0.03264925373134328,0.0001439335152319207,8.349545367254753e-05,0.02376425855513308,0.39999999999999997,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_27.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014824487122304175,0.0,0.0,0.0,0.0,,0.01744186046511628,,,,
0,2021-01-03,2320485,0.0,9.868626601766441e-05,0.0,0.0,0.0,0.0,,0.021834061135371178,,,,
0,2021-01-04,2320485,0.0,0.0016276769727018275,5.300616035009923e-05,0.0,0.0,0.0,,0.006354249404289118,0.016260162601626018,,,
0,2021-01-05,2320485,0.0,0.001060985095788165,2.4563830406143542e-05,0.0,0.0,0.0,,0.00974817221770918,0.0,,,
0,2021-01-06,2320485,0.0,0.0009136021133513037,3.0166107516316632e-05,0.0,0.0,0.0,,0.010377358490566037,0.014285714285714285,,,
0,2021-01-07,2320485,0.0,0.0008860216721935286,0.0001271285959616201,0.0,0.0,0.0,,0.010214007782101167,0.006779661016949152,,,
0,2021-01-08,2320485,0.0,0.0008390487333466926,5.214427156391875e-05,0.0,0.0,0.0,,0.01078582434514638,0.008264462809917356,,,
0,2021-01-09,2320485,0.0,0.00032363923921076846,0.0,0.0,0.0,0.0,,0.03195739014647137,,,,
0,2021-01-10,2320485,0.0,0.00020771519746949453,0.0,0.0,0.0,0.0,,0.016597510373443983,,,,
0,2021-01-11,2320485,0.0,0.0030648765236577697,0.0005589348778380381,0.0,0.0,0.0,,0.006186726659167604,0.007710100231303007,,,
0,2021-01-12,2320485,0.0,0.0021810095734296924,0.00017151586844991456,0.0,0.0,0.0,,0.00671803991306066,0.002512562814070352,,,
0,2021-01-13,2320485,0.0,0.0018698677216185408,0.0001443663716852296,0.0,0.0,0.0,,0.006453099792578935,0.0029850746268656717,,,
0,2021-01-14,2320485,0.0,0.0017785075102834105,0.0002167650297243895,0.0,0.0,0.0,,0.004361521686455052,0.0,,,
0,2021-01-15,2320485,0.0,0.0016806831330519266,0.00015039959318849294,0.0,0.0,0.0,,0.0056410256410256415,0.0,,,
0,2021-01-16,2320485,0.0,0.0005287687703217215,0.0,0.0,0.0,0.0,,0.04319478402607987,,,,
0,2021-01-17,2320485,0.0,0.00032407018360385866,0.0,0.0,0.0,0.0,,0.02127659574468085,,,,
0,2021-01-18,2320485,0.0,0.004366759535183377,0.0007188152476745163,0.0,0.0,0.0,,0.006019934866278496,0.002997601918465228,,,
0,2021-01-19,2320485,0.0,0.0033561949333867705,0.0003072633522733394,0.0,0.0,0.0,,0.005264509501797637,0.004207573632538569,,,
0,2021-01-20,2320485,0.0,0.002876553823877336,0.0002650308017504961,0.0,0.0,0.0,,0.0052434456928838954,0.004878048780487805,,,
0,2021-01-21,2320485,0.0,0.0026817669582005488,0.0003115727962042418,0.0,0.0,0.0,,0.005142214366061385,0.005532503457814661,,,
0,2021-01-22,2320485,0.0,0.0025253341435087923,0.0002577047470679621,0.0,0.0,0.0,,0.0056313993174061435,0.0016722408026755853,,,
0,2021-01-23,2320485,0.0,0.0007002846387716361,0.0,0.0,0.0,0.0,,0.030153846153846153,,,,
0,2021-01-24,2320485,0.0,0.0004417180029174935,0.0,0.0,0.0,0.0,,0.01951219512195122,,,,
0,2021-01-25,2320485,0.0,0.005587625000808021,0.000885159783407348,0.0,0.0,0.0,,0.003007866728366497,0.0014605647517039922,,,
0,2021-01-26,2320485,0.0,0.004504661740972253,0.0004257730603731548,0.0,0.0,0.0,,0.004400650530948053,0.0,,,
0,2021-01-27,2320485,0.0,0.0039327985313415085,0.0003779382327401384,0.0,0.0,0.0,,0.003177733946964716,0.005701254275940707,,,
0,2021-01-28,2320485,0.0,0.0036350159557161543,0.00039733073042919905,0.0,0.0,0.0,,0.003793716656787196,0.0,,,
0,2021-01-29,2320485,0.0,0.003422560369922667,0.0003499268471892729,0.0,0.0,0.0,,0.003651473180559053,0.0012315270935960591,,,
0,2021-01-30,2320485,0.0,0.000892485838089882,0.0,0.0,0.0,0.0,,0.021728633510381457,,,,
0,2021-01-31,2320485,0.0,0.0005399733245420677,0.0,0.0,0.0,0.0,,0.013567438148443736,,,,
0,2021-02-01,2320485,0.0,0.006708942311628819,0.000845081954849956,0.0,0.0,0.0,,0.0034044193216855086,0.0025497195308516064,,,
0,2021-02-02,2320485,0.0,0.00564020021676503,0.0004904147193366904,0.0,0.0,0.0,,0.003514669926650367,0.0026362038664323375,,,
0,2021-02-03,2320485,0.0,0.004960169964468635,0.0007028703051301775,0.0,0.0,0.0,,0.0030408340573414424,0.002452483139178418,,,
0,2021-02-04,2320485,0.0,0.004591712508376482,0.0005576420446587675,0.0,0.0,0.0,,0.0030971374941342095,0.0030911901081916537,,,
0,2021-02-05,2320485,0.0,0.004349521759459768,0.0005145476053497437,0.0,0.0,0.0,,0.003071435648469236,0.0033500837520938024,,,
0,2021-02-06,2320485,0.0,0.0010713277612223306,0.0,0.0,0.0,0.0,,0.019710378117457763,,,,
0,2021-02-07,2320485,0.0,0.0006261622031601152,0.0,0.0,0.0,0.0,,0.013764624913971095,,,,
0,2021-02-08,2320485,0.0,0.007847066453780136,0.0016686166900454,0.0,0.0,0.0,,0.0032950738645724643,0.002066115702479339,,,
0,2021-02-09,2320485,0.0,0.006758931861227287,0.0008274132347332562,0.0,0.0,0.0,,0.002550369803621525,0.0046875,,,
0,2021-02-10,2320485,0.0,0.00605907816684874,0.0008412034553121438,0.0,0.0,0.0,,0.002844950213371266,0.0005122950819672131,,,
0,2021-02-11,2320485,0.0,0.005598829555028367,0.0007752689631693374,0.0,0.0,0.0,,0.0033097290640394087,0.0005558643690939411,,,
0,2021-02-12,2320485,0.0,0.005308803978478637,0.0007119201373850725,0.0,0.0,0.0,,0.002597613442649566,0.0012106537530266344,,,
0,2021-02-13,2320485,0.0,0.001282059569443457,0.0,0.0,0.0,0.0,,0.01781512605042017,,,,
0,2021-02-14,2320485,0.0,0.000720108080853787,0.0,0.0,0.0,0.0,,0.008378216636744464,,,,
0,2021-02-15,2320485,0.0,0.008941234267836249,0.001801347563117193,0.0,0.0,0.0,,0.002506265664160401,0.003110047846889952,,,
0,2021-02-16,2320485,0.0,0.007866889895862287,0.0009838460494250125,0.0,0.0,0.0,,0.002684196110654615,0.001314060446780552,,,
0,2021-02-17,2320485,0.0,0.007095068487837672,0.0009523871087294251,0.0,0.0,0.0,,0.002976190476190476,0.0022624434389140274,,,
0,2021-02-18,2320485,0.0,0.006670157316250698,0.0008231037908023538,0.0,0.0,0.0,,0.002584313218762114,0.0,,,
0,2021-02-19,2320485,0.0,0.006178449763734737,0.0007554455210871865,0.0,0.0,0.0,,0.0025807351607728254,0.0,,,
0,2021-02-20,2320485,0.0,0.0014841724898027784,0.0,0.0,0.0,0.0,,0.013356562137049941,,,,
0,2021-02-21,2320485,0.0,0.0008330155118434293,0.0,0.0,0.0,0.0,,0.007242628039317123,,,,
0,2021-02-22,2320485,0.0,0.010182354119936133,0.0047852065408739985,0.0,0.0,0.0,,0.0026663280853224986,0.0018011527377521613,,,
0,2021-02-23,2320485,0.0,0.008946836544946423,0.0028937915996009454,0.0,0.0,0.0,,0.0022156928856991473,0.0010424422933730455,,,
0,2021-02-24,2320485,0.0,0.008139246752295317,0.0014540063822864617,0.0,0.0,0.0,,0.0019590194313549004,0.002074688796680498,,,
0,2021-02-25,2320485,0.0,0.0076755505853302215,0.0013596295601996996,0.0,0.0,0.0,,0.0024142383920049406,0.001584786053882726,,,
0,2021-02-26,2320485,0.0,0.00712782026171253,0.0011532071959094758,0.0,0.0,0.0,,0.002539298669891173,0.0011210762331838565,,,
0,2021-02-27,2320485,0.0,0.0016836997438035583,0.0,0.0,0.0,0.0,,0.011517788584591758,,,,
0,2021-02-28,2320485,0.0,0.0009101545582065818,0.0,0.0,0.0,0.0,,0.007575757575757576,,,,
0,2021-03-01,2320485,2.4420182275113464e-06,0.011275229100812977,0.00391771547758335,2.011073834421109e-06,7.182406551503959e-07,0.0,0.13888888888888887,0.002446109157621159,0.0008799912000879991,0.06666666666666667,0.41666666666666663,
0,2021-03-02,2320485,0.0006281732769945361,0.010077634632415204,0.004073142755357895,3.4475551447219005e-06,8.618887861804751e-07,0.0006242947774567241,0.0013656538067599864,0.001922994743814367,0.0010569707219110032,0.08823529411764705,0.39999999999999997,0.0005154639175257732
0,2021-03-03,2320485,7.397878748049079e-06,0.00921531490184164,0.004260747214483179,6.320517765323485e-06,1.7956016378759902e-06,0.0,0.1435185185185185,0.002244668911335578,0.0014160008091433196,0.08602150537634408,0.41666666666666663,
0,2021-03-04,2320485,0.0010218050680497108,0.008695165019381725,0.00297552738615706,7.36196671529156e-06,2.4061061947538267e-06,0.0010138325967775413,0.0025337247501223178,0.0025728563653456037,0.0018796992481203006,0.13815789473684212,0.39880952380952384,0.0008632840028188865
0,2021-03-05,2320485,9.624424779015307e-06,0.008097876090558655,0.0029321456505859767,8.762535992834831e-06,2.2983700964812666e-06,0.0,0.16319444444444445,0.002501197381725294,0.0011757789535567313,0.13257575757575754,0.38095238095238093,
0,2021-03-06,2320485,0.0015342338634667617,0.0018609615374946768,0.0,1.1348202351376254e-05,3.878499537812138e-06,0.001520874587280964,0.002150537634408602,0.012012012012012012,,0.1111111111111111,0.42857142857142855,0.0004718093890068412
0,2021-03-07,2320485,0.001320700916690549,0.0009992163994452308,0.0,1.1420026416891292e-05,4.453092061932455e-06,0.0013074134645702658,0.0027429254250176524,0.00818260120585702,,0.12429378531073444,0.4305555555555555,0.00041172595520421606
0,2021-03-08,2320485,2.068533086833141e-05,0.01235230278727651,0.007216163862296028,1.745324792015462e-05,5.67410117568813e-06,0.0,0.22712418300653592,0.0022327658386826683,0.001373544341594506,0.1800766283524904,0.4114583333333333,
0,2021-03-09,2320485,0.0018696163373892395,0.011061480681840213,0.005020933123894361,2.0146650376968613e-05,7.577438911836679e-06,0.0018454116273106714,0.0032741504390988926,0.0027982899339292653,0.002483089305591232,0.1380718954248366,0.4186507936507936,0.0004354894901869702
0,2021-03-10,2320485,1.9464321754575733e-05,0.01022688504055546,0.005445987943612362,1.666318319948919e-05,4.955860520537734e-06,0.0,0.18229166666666666,0.0018961739423563123,0.001661655325209685,0.13253012048192772,0.41071428571428575,
0,2021-03-11,2320485,0.0028333157364372804,0.009639220536511397,0.005744345111761839,2.5282071061293947e-05,5.530453044658049e-06,0.002805663471213989,0.002306063813700287,0.002137418176960413,0.0010464160251139846,0.132,0.42777777777777776,0.0004709536174329209
0,2021-03-12,2320485,2.8226857747410568e-05,0.008967521875814755,0.0044707607820491544,2.4994774799233786e-05,5.6741011756881306e-06,0.0,0.1873479318734793,0.0024989187370849154,0.002216867469879518,0.14890710382513658,0.41145833333333326,
0,2021-03-13,2320485,0.0031051698244117048,0.0020465549227855384,0.0,2.7149496764684977e-05,6.751462158413725e-06,0.003074716420633329,0.002563747228381375,0.014310645724258289,,0.12437810945273631,0.4351851851851852,0.0006533202669279947
0,2021-03-14,2320485,0.002327889787407947,0.0010696039836499696,0.0,2.86578021405008e-05,8.618887861804752e-06,0.0022967899670399356,0.0034648433890788134,0.01043338683788122,,0.15759637188208614,0.392156862745098,0.0004998906489205486
0,2021-03-15,2320485,3.4152343152401325e-05,0.013334856003522251,0.01648258158675162,2.8981010435318492e-05,9.301216484197626e-06,0.0,0.21942800788954633,0.0026499482936918305,0.0019412272216267092,0.17298850574712643,0.40723270440251563,
0,2021-03-16,2320485,0.0031970687162382,0.01210544347410131,0.01281039667713143,3.422416721791636e-05,7.254230617018999e-06,0.0031610489473824074,0.002573529411764706,0.002419697936609232,0.0013073648218296402,0.11271676300578035,0.4208333333333333,0.0006030071459164582
0,2021-03-17,2320485,4.697293884683589e-05,0.011232134661503954,0.007213721844068518,4.158613393320792e-05,9.121656320410027e-06,0.0,0.16152716593245225,0.0019950890116635974,0.0022102747909199523,0.11963696369636964,0.41503267973856206,
0,2021-03-18,2320485,0.004471407198638792,0.01376242466553327,0.007715305205592801,3.720486593679051e-05,7.505614846321638e-06,0.004431688490408976,0.0018811944192557947,0.003107423635064168,0.0015522785231178622,0.11245519713261648,0.41468253968253965,0.00039736056256622676
0,2021-03-19,2320485,5.304207238285673e-05,0.013868329250135208,0.007791905571464586,4.550054550377759e-05,1.1240466253103694e-05,0.0,0.19052287581699345,0.002369336896401715,0.0021016536695979203,0.1412878787878788,0.42759562841530047,
0,2021-03-20,2320485,0.004682426303121979,0.0032794509193839476,0.0,4.761935543647123e-05,1.5047141725400796e-05,0.00463100027221321,0.002880157892321109,0.012385919165580182,,0.12314439946018893,0.396780303030303,0.0007391412030587287
0,2021-03-21,2320485,0.00371456110827406,0.0017698886224216067,0.0,4.4997777045172296e-05,1.4113428873705275e-05,0.003663996966151472,0.003719678110345626,0.007980652962515114,,0.1415574963609898,0.41455696202531644,0.0007390657425897646
0,2021-03-22,2320485,4.909174877952956e-05,0.02382540718858342,0.013968739293725234,3.896455554190898e-05,1.590903051158127e-05,0.0,0.23628257887517146,0.002613587035161337,0.002043680784773421,0.1730442176870748,0.41950757575757575,
0,2021-03-23,2320485,0.005483875138171546,0.01870467452565592,0.01633487539601994,7.200362567882722e-05,1.5765382380551196e-05,0.005407202948234238,0.0027361062655864377,0.0020553576322280076,0.0017097712443990252,0.1122495446265938,0.4064814814814815,0.00041302808590984187
0,2021-03-24,2320485,8.769718399386341e-05,0.016827444837322084,0.014422631475747523,7.929376832860374e-05,1.4292989037492877e-05,0.0,0.1341940532081377,0.0025478848714534466,0.0016280806572068708,0.09732988802756244,0.40946502057613177,
0,2021-03-25,2320485,0.007631845641464322,0.018427972313259225,0.009968605700963374,8.62966147163201e-05,1.6339974904671505e-05,0.007543430216815306,0.0022961126279229583,0.003069183551022292,0.0017204117613604047,0.10888634630053393,0.39089347079037806,0.0005286902580008458
0,2021-03-26,2320485,9.556191916776027e-05,0.018563109292525776,0.01019111665592897,8.486013340601936e-05,1.619632677364143e-05,0.0,0.1589272858171346,0.002485281716836478,0.001733541922117458,0.11803874092009685,0.4222846441947566,
0,2021-03-27,2320485,0.008294207173644019,0.004489004094689974,0.0,0.00010087690001587319,2.0362122573513733e-05,0.008188123028878305,0.0027690727167560196,0.013198513198513201,,0.11414844267726972,0.4073275862068966,0.0006233595800524934
0,2021-03-28,2320485,0.00619586709962214,0.002396302209811023,0.0,8.493195747153437e-05,2.1224011359694207e-05,0.006102028958026739,0.0036296013511950206,0.0076929918178584135,,0.13731284475965325,0.41737288135593226,0.0006288199341795956
0,2021-03-29,2320485,9.92967705745423e-05,0.03240446860606008,0.005016767328094486,8.399824461983888e-05,2.5533455290596586e-05,0.0,0.17976190476190476,0.0022748628212288023,0.0018038137777014259,0.12549721559268098,0.4114583333333333,
0,2021-03-30,2320485,0.00836380469312809,0.025492336013089215,0.003685113241412892,0.00010640735306053125,1.9715705983878376e-05,0.008251471854662568,0.0026129223976906093,0.0021137383250397976,0.001417167977788061,0.1061320754716981,0.41216216216216217,0.0005315943526170798
0,2021-03-31,2320485,0.00013431100251312404,0.022355384039687107,0.004719559344993252,0.00012116719852387183,2.1619043720026928e-05,0.0,0.12951496388028894,0.002679259830377795,0.0012781886241212453,0.09088319088319087,0.41805555555555546,
0,2021-04-01,2320485,0.010935170880225475,0.023238525566853494,0.002703386001920574,0.00010783665196428055,2.4484823934077007e-05,0.010822838041759954,0.002551407505398517,0.0026192510711536944,0.0019500780031201249,0.12436594202898552,0.3973193473193473,0.0006846127628336217
0,2021-04-02,2320485,0.00013456238674242676,0.021968647358921376,0.0048169527778316465,0.00012206499934280987,2.1942252014844602e-05,0.0,0.15145705521472394,0.002593951043464616,0.0018182360129959164,0.11742424242424243,0.41061827956989244,
0,2021-04-03,2320485,0.010134339732139333,0.0056719464537226824,0.0,0.00010058960375381308,2.5030686831991322e-05,0.010025598096949554,0.002327855196464625,0.012438365668128547,,0.11160420775805391,0.41488095238095235,0.00040871545551248275
0,2021-04-04,2320485,0.006523384838370721,0.0029993729759080516,0.0,8.543472593013969e-05,2.316326112860028e-05,0.006426494173990933,0.0032430443426588016,0.00884160756501182,,0.12598270440251572,0.41992187499999994,0.000404408893648828
0,2021-04-05,2320485,9.412543785745943e-05,0.03923385987555762,0.004848627190723779,7.947332849239136e-05,2.172677981829949e-05,0.0,0.18253099927060537,0.0024630136083561237,0.0016438599609027902,0.1270351328191945,0.4272598870056497,
0,2021-04-06,2320485,0.008386192254349126,0.031181606431414127,0.0015720492339604299,0.00011730306379916271,1.983780689525394e-05,0.008263516750449435,0.0026941229114426342,0.002178554232191364,0.002175095160413268,0.11546391752577317,0.41101190476190474,0.0003479811095969076
0,2021-04-07,2320485,0.00013395188218554891,0.04375586712835176,0.0021788548514642407,0.000121454494785932,2.391741381650819e-05,0.0,0.15523373983739835,0.002233710815690136,0.0017793594306049821,0.12179487179487179,0.39928057553956836,
0,2021-04-08,2320485,0.012256087269112563,0.028179015737371,0.0015810990662153254,0.00012873745502915696,3.0733517633885454e-05,0.01212116576204256,0.0024280079239210627,0.0021283666409872963,0.0013135630955561492,0.10738779626828036,0.4098659003831418,0.0004859960274085305
0,2021-04-09,2320485,0.0001428939783421712,0.01423807953940663,0.0016194890292331129,0.000126087147011652,2.6969936600897386e-05,0.0,0.15071942446043166,0.0019940908357534686,0.0018626929217668972,0.10656401944894651,0.4200223713646533,
0,2021-04-10,2320485,0.012465138394200635,0.004164718438889572,0.0,0.0001051504319140181,3.113573240076966e-05,0.012345443589019827,0.002612604848902677,0.01812397165978308,,0.14125631313131312,0.43005952380952384,0.0004990541183570674
0,2021-04-11,2320485,0.009487851318438453,0.0035588824462702093,0.0,0.0001279545727150431,2.6251695945746998e-05,0.009351672890221938,0.002815736397217123,0.00697516840049424,,0.10714285714285714,0.4143990929705215,0.0004888203901361795
0,2021-04-12,2320485,0.00016372295734153264,0.055635675300637566,0.030304297018367576,0.00014016466385259976,3.551700039718707e-05,0.0,0.18860733415739594,0.0020400129073894803,0.0014879471541826004,0.14008106819265617,0.4204931972789115,
0,2021-04-13,2320485,0.011955956046544864,0.06745649436791591,0.01061832619761242,0.00022780438859405086,3.115009721387268e-05,0.011722563745653747,0.002898891131370775,0.0019270087596991315,0.0016633466135458168,0.0910621761658031,0.40381750465549354,0.00040301819795827786
0,2021-04-14,2320485,0.00025181517369572866,0.028605945165198956,0.0020865609272774153,0.0002332845647928484,2.837050587844067e-05,0.0,0.11281413974040319,0.0020077902260771793,0.0011349566652909615,0.0831103181683021,0.42200854700854706,
0,2021-04-15,2320485,0.015545241619747597,0.013468843797740559,0.022250089959642075,0.0001442227235541995,3.5696560560974665e-05,0.01539150220751265,0.0023617241269364084,0.0015813207432964105,0.001010393538629855,0.12681159420289853,0.4183501683501684,0.0004061000133449296
0,2021-04-16,2320485,0.0002158313168726938,0.008228667713861543,0.011429219897277219,0.00019579240259399774,3.059705190940687e-05,0.0,0.12479948668591594,0.001473922902494331,0.0010930197497361677,0.08791402396053558,0.4251497005988024,
0,2021-04-17,2320485,0.01684063891815719,0.008154523731030367,0.0,0.00017127884903371483,3.55313652102901e-05,0.016656948870602473,0.002327524621115477,0.012075076944357988,,0.1255281690140845,0.41852791878172585,0.0003401931058211298
0,2021-04-18,2320485,0.012217058071911695,0.006283025603124635,0.0,0.00018731716286322304,3.354183859552348e-05,0.012017458993845395,0.003080617294796333,0.004000983481973222,,0.11623282718727403,0.4207207207207207,0.00035741091532935415
0,2021-04-19,2320485,0.00020760746137122172,0.10025957217277144,0.03793405976193193,0.00018325910316162336,3.6953481707487867e-05,0.0,0.1588867500802053,0.0016765930140286648,0.0012765917177681883,0.11726061915046795,0.4162621359223301,
0,2021-04-20,2320485,0.014770798633331684,0.04188955469797622,0.011551787665078634,0.00035010640735306083,3.278768590761557e-05,0.014420799962076894,0.0026254539336240377,0.0016234191730555006,0.0008976444364118321,0.06722729000380083,0.4134963768115942,0.00036983842010772
0,2021-04-21,2320485,0.0002710281112210021,0.021455033466423343,0.0020525881442888015,0.0002465361048803734,3.443963941446149e-05,0.0,0.12221795855717575,0.0013664492390031778,0.0017473963793947017,0.0861368096439585,0.43432971014492755,
0,2021-04-22,2320485,0.019039015550628424,0.012927613552051966,0.02676577669467091,0.00015603778233142342,3.5912032757519805e-05,0.018871450005781838,0.0020170252489331436,0.001152458071755679,0.001145493766693966,0.13093736864228667,0.4105090311986864,0.00032522148704721316
0,2021-04-23,2320485,0.00028715261392912845,0.0775271477011631,0.013297902521814757,0.00026754464404352255,3.260812574382797e-05,0.0,0.12599624941397095,0.0015940080482822862,0.0008931558894321579,0.10042574505384422,0.40900900900900905,
0,2021-04-24,2320485,0.02006510851538937,0.01186621187668383,0.0,0.00032074472937051275,3.829659173261908e-05,0.019737123920214955,0.002191468507628057,0.007980123277235265,,0.08187022900763358,0.4152647975077882,0.00028475367092081793
0,2021-04-25,2320485,0.014654048614836985,0.005046466579184953,0.0,0.00020534500330749797,3.278768590761558e-05,0.01444080296432283,0.0026063391241139414,0.0043877578829749535,,0.11097400460677853,0.4180402930402931,0.00030827972485106
0,2021-04-26,2320485,0.00021453848369342314,0.06156880996860566,0.0376304235249671,0.00018875364417352393,3.742033813333562e-05,0.0,0.1581076875194522,0.001279207800718782,0.0009099858065106908,0.11526315789473685,0.4215210355987056,
0,2021-04-27,2320485,0.017879322641602937,0.084689888823529,0.011960466597859211,0.00032386907622041676,2.946223167426926e-05,0.017556976235571443,0.0021085522508968867,0.001337405275375805,0.0005234758798421519,0.07113004666260904,0.4143434343434344,0.0002616967853732715
0,2021-04-28,2320485,0.00039334449479311464,0.02888803418250926,0.0020023112984282744,0.0003733774045799336,2.8981010435318485e-05,0.0,0.08749105865522173,0.001052492929533921,0.0005014685865749696,0.06592320722755506,0.4310897435897436,
0,2021-04-29,2320485,0.022205164006662406,0.052903811056740295,0.027250122280471543,0.00015237475499015648,2.9376042795651203e-05,0.022041297401189833,0.0015499318993652507,0.0012372440741458374,0.0009977052778609198,0.1206896551724138,0.418200408997955,0.00023709645051238725
0,2021-04-30,2320485,0.00037538847841435484,0.07966204622453213,0.012535885098732947,0.00035850982301832056,2.632352001126203e-05,0.0,0.08082077051926298,0.001153400977889317,0.0004923852055421962,0.06170855250340931,0.41837899543379,
0,2021-05-01,2320485,0.02236296147859893,0.012072763524291973,0.0,0.00031290154141627014,3.106390833525463e-05,0.022049808552953347,0.0016937734424005016,0.007822784515197054,,0.07702761469884757,0.41666666666666663,0.0001420380759441068
0,2021-05-02,2320485,0.01628337754104565,0.006944058390092304,0.0,0.0002233010196862579,3.156667679385991e-05,0.016050811216907948,0.002302712646106182,0.0027714943653074113,,0.10282874617737002,0.4283625730994152,0.0001998454825989291
0,2021-05-03,2320485,0.0002092953269108252,0.1239410439340627,0.07509435886607044,0.00019112383833552022,2.7221320830200032e-05,0.0,0.12426219322771045,0.0008366067600607178,0.0006117856685383484,0.09246112237998647,0.4128540305010894,
0,2021-05-04,2320485,0.01914172396431493,0.04103509970257655,0.042762791686508074,0.0004981358063795574,2.2947788932055168e-05,0.01866118505398656,0.001850834087676193,0.0008109890701556022,0.0006665761739012402,0.04802536942591866,0.4226190476190476,0.00016036807237577004
0,2021-05-05,2320485,0.00033459240920181223,0.01939594524420542,0.007132093793610677,0.000319796651705714,2.1798603883814533e-05,0.0,0.07784399832705981,0.0007919941969770988,0.0009603394875507823,0.058852459016393445,0.4286723163841808,
0,2021-05-06,2320485,0.022130646538690547,0.09728573265215383,0.033667243413912744,0.00012181361511350719,2.0398034606271255e-05,0.02200348203069618,0.0012324967781537936,0.0008204711974909463,0.0007698302371624753,0.13371459694989107,0.41520467836257313,0.0001365961216400587
0,2021-05-07,2320485,0.0004166154920199878,0.056444557926467895,0.045217127741255206,0.0004012451419997692,2.1870427949329564e-05,0.0,0.0613673139158576,0.0008069623875403482,0.0005456056539971958,0.04569486404833837,0.4194214876033058,
0,2021-05-08,2320485,0.022307908332381655,0.01058478435901689,0.0,0.00032169998944186264,1.72377757236095e-05,0.021996479184308446,0.0012370518695367552,0.0067857995701663615,,0.05790147152911068,0.4255319148936171,0.0001220548172595276
0,2021-05-09,2320485,0.015910646553055345,0.008385603297011905,0.0,0.0001799551961479316,2.15831316872694e-05,0.015723975806781757,0.001606656308405954,0.002262978349714594,,0.08486414083429007,0.4393274853801169,0.0001287590815033591
0,2021-05-10,2320485,0.00018465967243916676,0.12808701629185282,0.06893127945235587,0.00017302417382573034,1.8961553295970462e-05,0.0,0.1056953179594689,0.000583015197636546,0.0005373757318620069,0.08212829069336298,0.4000000000000001,
0,2021-05-11,2320485,0.019095181969861198,0.04077649715468963,0.043188852043143273,0.00047536757761128934,1.2533299432374408e-05,0.018643264949640543,0.001206369631655139,0.0005770901139309384,0.000401915268666116,0.033523731810145514,0.42149758454106273,0.00012087912087912087
0,2021-05-12,2320485,0.00030187654735971156,0.0196976781434341,0.0067661860918443095,0.00029225212258069614,1.3071979923737204e-05,0.0,0.05520833333333333,0.0006522800650093651,0.0009003283550471346,0.040979689366786136,0.4333333333333333,
0,2021-05-13,2320485,0.022231753275716058,0.09616356781735999,0.03280966407166317,0.00010204044987721684,1.3409553031657891e-05,0.022126926052096863,0.0008614210649191989,0.0004647878731062889,0.0003534909385615505,0.11729497354497355,0.4148888888888889,0.00010154959540841577
0,2021-05-14,2320485,0.0003536257865632976,0.05886097087462317,0.02902880935091876,0.00034421683398082754,1.32515400875248e-05,0.0,0.04142609699769053,0.0004707374480176588,0.00027058282799828013,0.029589014028848053,0.4212328767123288,
0,2021-05-15,2320485,0.02262824366457874,0.011068303968064148,0.0,0.0002528925346784543,1.2210091137556728e-05,0.022382605360517296,0.0007987119386083118,0.005687287835030652,,0.04551648950667757,0.42929292929292934,9.75435028031764e-05
0,2021-05-16,2320485,0.015998523297213012,0.008407832845288805,0.0,0.00015557092590557574,1.5837206446066227e-05,0.015840510353079918,0.00103089321692411,0.0016288012358739272,,0.06589403973509934,0.42732558139534893,4.635722652628341e-05
0,2021-05-17,2320485,0.00014939405627128224,0.13133877903398067,0.07399983193168669,0.00013955415929572192,1.4364813103007915e-05,0.0,0.09045768566493953,0.0003028951086267151,0.00022993457051714904,0.06473829201101927,0.4166666666666667,
0,2021-05-18,2320485,0.018730710749405115,0.041775210785676274,0.04148062438096634,0.00046046408401691886,7.146494518746441e-06,0.01829689339369429,0.0006409060821164346,0.0002178088430390274,0.0002322209947683927,0.017988408255583826,0.4145833333333333,7.02278754101308e-05
0,2021-05-19,2320485,0.00025066598864748816,0.019968383046360286,0.007305800296058801,0.000245063711537315,7.469702813564118e-06,0.0,0.042541281835992165,0.000388257371497595,0.00025527736867943056,0.03233190271816881,0.4444444444444443,
0,2021-05-20,2320485,0.022005313544366804,0.10345513258363367,0.03373630225290548,8.733806366628823e-05,8.187943468714515e-06,0.02191768818443845,0.0005314841877405389,0.0002570062746888598,0.0002715053089730416,0.07985305491105954,0.4318181818181817,5.911428978634638e-05
0,2021-05-21,2320485,0.0003343410249725097,0.05821225591489131,0.04345233862748518,0.0003291696922554269,7.397878748049079e-06,0.0,0.030995934959349592,0.0003034025485814081,0.00016015480530459135,0.024030528052805276,0.4291666666666666,
0,2021-05-22,2320485,0.02182686665359468,0.011183653417281305,0.0,0.00026377388060398277,6.212781667050926e-06,0.02157569789648859,0.0004731028330414362,0.0035045408297848285,,0.026119402985074626,0.43686868686868685,4.2305395182162055e-05
0,2021-05-23,2320485,0.015547073133418222,0.008070511121597429,0.0,0.0001237887769151708,8.008383304926916e-06,0.015423463916666841,0.000581848180255414,0.0008492234420689534,,0.038580246913580245,0.44246031746031733,7.31717515226693e-05
0,2021-05-24,2320485,0.00011294334302239981,0.1287131425829802,0.07262985970605283,0.00010827477876392226,7.4337907808066006e-06,0.0,0.07759609868043602,0.000206160833347282,0.0001472914195334124,0.061270125223613595,0.41071428571428564,
0,2021-05-25,2320485,0.01928842461812941,0.046855470587686035,0.01898812820021102,0.0004409279381968282,4.345355963659896e-06,0.018872419630666305,0.0004443918819637821,0.00019686138314220148,0.000265122822205389,0.014234071396294621,0.40333333333333327,6.044753154262101e-05
0,2021-05-26,2320485,0.00021597496500372392,0.02102545373057788,0.006000433817355712,0.00021295835425209225,4.093971734357258e-06,0.0,0.026908023483365948,0.00027144964353027946,0.00037672215843857635,0.020337301587301588,0.4318181818181818,
0,2021-05-27,2320485,0.022673816034148052,0.10156425632285214,0.031397531119572,6.367203407908261e-05,6.428253863596046e-06,0.02260831248639833,0.00032938385659205845,0.00021134767961382552,0.0001386931525848377,0.0701058201058201,0.41435185185185186,2.432654701144446e-05
0,2021-05-28,2320485,0.0003512196803685436,0.062018213146533295,0.026907306015768285,0.00034913678246860754,3.66302734126702e-06,0.0,0.01695906432748538,0.00013660158411531954,9.062026908889316e-05,0.014215686274509802,0.40476190476190477,
0,2021-05-29,2320485,0.022628925993201134,0.011419451824367174,0.0,0.00021622634923302656,3.986235636084698e-06,0.02242688489690732,0.00026652114770174936,0.0022374664994713675,,0.01865079365079365,0.44047619047619047,2.314238471900357e-05
0,2021-05-30,2320485,0.015606399811533675,0.008620324343115045,0.0,0.00011732461101881728,3.2679949809343018e-06,0.01549392332493712,0.0003592894104898733,0.0006895872327849473,,0.032062647754137114,0.446078431372549,3.1218348063768676e-05
0,2021-05-31,2320485,9.825532162457426e-05,0.1376550591794388,0.05166326579716451,9.509506274191249e-05,4.309443930902377e-06,0.0,0.052438209752839006,0.0001257282850035893,9.867689570824995e-05,0.038992408557625945,0.4,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_28.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.000146952038043771,0.0,0.0,0.0,0.0,,0.020527859237536656,,,,
0,2021-01-03,2320485,0.0,0.00010902893145183011,0.0,0.0,0.0,0.0,,0.011857707509881422,,,,
0,2021-01-04,2320485,0.0,0.0016535336362872416,5.04204939915578e-05,0.0,0.0,0.0,,0.007036747458952306,0.0,,,
0,2021-01-05,2320485,0.0,0.0010303880438787582,2.327099722687283e-05,0.0,0.0,0.0,,0.0075282308657465494,0.0,,,
0,2021-01-06,2320485,0.0,0.0009148949465305744,3.3182718267948294e-05,0.0,0.0,0.0,,0.009420631182289214,0.0,,,
0,2021-01-07,2320485,0.0,0.0008739552291870019,0.0001318689842856127,0.0,0.0,0.0,,0.008382642998027613,0.0032679738562091504,,,
0,2021-01-08,2320485,0.0,0.0008480985656015876,5.559182670864065e-05,0.0,0.0,0.0,,0.00508130081300813,0.007751937984496124,,,
0,2021-01-09,2320485,0.0,0.0003176060177075051,0.0,0.0,0.0,0.0,,0.035278154681139755,,,,
0,2021-01-10,2320485,0.0,0.00021030086382803595,0.0,0.0,0.0,0.0,,0.022540983606557378,,,,
0,2021-01-11,2320485,0.0,0.0031368442373038395,0.0005580729890518577,0.0,0.0,0.0,,0.006319549388652287,0.004633204633204633,,,
0,2021-01-12,2320485,0.0,0.0021198154696108785,0.0001684992576982829,0.0,0.0,0.0,,0.006302093921528766,0.0076726342710997444,,,
0,2021-01-13,2320485,0.0,0.0019112383833552037,0.00014479731607831982,0.0,0.0,0.0,,0.006313416009019166,0.0,,,
0,2021-01-14,2320485,0.0,0.0016836997438035583,0.00020426764232477264,0.0,0.0,0.0,,0.006654722293319683,0.002109704641350211,,,
0,2021-01-15,2320485,0.0,0.0017220537947885894,0.00016591359133974148,0.0,0.0,0.0,,0.0075075075075075074,0.0025974025974025974,,,
0,2021-01-16,2320485,0.0,0.0005270449927493605,0.0,0.0,0.0,0.0,,0.028618152085036794,,,,
0,2021-01-17,2320485,0.0,0.00032363923921076846,0.0,0.0,0.0,0.0,,0.014647137150466045,,,,
0,2021-01-18,2320485,0.0,0.0044262298614298305,0.0007287269687155918,0.0,0.0,0.0,,0.004965436666342128,0.002365464222353637,,,
0,2021-01-19,2320485,0.0,0.0033510236006696874,0.00030812524105951986,0.0,0.0,0.0,,0.004886831275720165,0.0,,,
0,2021-01-20,2320485,0.0,0.0028631945476915387,0.000261152302212684,0.0,0.0,0.0,,0.006170981336544251,0.0033003300330033004,,,
0,2021-01-21,2320485,0.0,0.002631777408602081,0.0002844232994395568,0.0,0.0,0.0,,0.005731128213525462,0.0,,,
0,2021-01-22,2320485,0.0,0.002546881363163304,0.0002714949676468497,0.0,0.0,0.0,,0.005076142131979695,0.0,,,
0,2021-01-23,2320485,0.0,0.0007024393607370872,0.0,0.0,0.0,0.0,,0.033128834355828224,,,,
0,2021-01-24,2320485,0.0,0.00042922061551787664,0.0,0.0,0.0,0.0,,0.018072289156626505,,,,
0,2021-01-25,2320485,0.0,0.005624255274220691,0.0008929167824829723,0.0,0.0,0.0,,0.0045207263811202205,0.004343629343629344,,,
0,2021-01-26,2320485,0.0,0.004510694962475517,0.00043137533748332786,0.0,0.0,0.0,,0.003630457628737938,0.003996003996003996,,,
0,2021-01-27,2320485,0.0,0.0039789095814021635,0.0003714740668437848,0.0,0.0,0.0,,0.004440593523231885,0.002320185614849188,,,
0,2021-01-28,2320485,0.0,0.0035785622402213333,0.00038784995378121385,0.0,0.0,0.0,,0.0050578034682080926,0.0022222222222222222,,,
0,2021-01-29,2320485,0.0,0.0034199747035641255,0.0003619932901957996,0.0,0.0,0.0,,0.0030241935483870967,0.002380952380952381,,,
0,2021-01-30,2320485,0.0,0.0008769718399386336,0.0,0.0,0.0,0.0,,0.02800982800982801,,,,
0,2021-01-31,2320485,0.0,0.0005490231567969627,0.0,0.0,0.0,0.0,,0.013343799058084773,,,,
0,2021-02-01,2320485,0.0,0.006703770978911736,0.0008480985656015876,0.0,0.0,0.0,,0.0037927487786063255,0.0020325203252032522,,,
0,2021-02-02,2320485,0.0,0.00564020021676503,0.000495155107660683,0.0,0.0,0.0,,0.003132640586797066,0.0008703220191470844,,,
0,2021-02-03,2320485,0.0,0.005056270564127757,0.000687356306978929,0.0,0.0,0.0,,0.0036648768430921335,0.0006269592476489029,,,
0,2021-02-04,2320485,0.0,0.004572320010687421,0.0005615205441965795,0.0,0.0,0.0,,0.004052780395852969,0.0,,,
0,2021-02-05,2320485,0.0,0.004330991150556888,0.0005287687703217215,0.0,0.0,0.0,,0.0028855721393034827,0.0024449877750611247,,,
0,2021-02-06,2320485,0.0,0.001072189650008511,0.0,0.0,0.0,0.0,,0.0204983922829582,,,,
0,2021-02-07,2320485,0.0,0.0006179742596914007,0.0,0.0,0.0,0.0,,0.01394700139470014,,,,
0,2021-02-08,2320485,0.0,0.00781690034626382,0.001675942744727934,0.0,0.0,0.0,,0.0025359722145653013,0.003342761635381846,,,
0,2021-02-09,2320485,0.0,0.006780910025274888,0.0008140539585474589,0.0,0.0,0.0,,0.0023514458214172226,0.0021175224986765486,,,
0,2021-02-10,2320485,0.0,0.006107343938874847,0.0008412034553121438,0.0,0.0,0.0,,0.002822466836014677,0.0005122950819672131,,,
0,2021-02-11,2320485,0.0,0.005589348778380382,0.0007860425729965933,0.0,0.0,0.0,,0.0030840400925212026,0.001644736842105263,,,
0,2021-02-12,2320485,0.0,0.005290273369575757,0.0007071797490610799,0.0,0.0,0.0,,0.0036656891495601175,0.001218769043266301,,,
0,2021-02-13,2320485,0.0,0.0012738716259747423,0.0,0.0,0.0,0.0,,0.022327469553450607,,,,
0,2021-02-14,2320485,0.0,0.0007317435794672234,0.0,0.0,0.0,0.0,,0.011189634864546525,,,,
0,2021-02-15,2320485,0.0,0.008981743040786732,0.001803071340689554,0.0,0.0,0.0,,0.0025909221763746283,0.0026290630975143404,,,
0,2021-02-16,2320485,0.0,0.007826381122911804,0.0009640226073428615,0.0,0.0,0.0,,0.0017069544628599746,0.0013410818059901655,,,
0,2021-02-17,2320485,0.0,0.007126527428533259,0.0009597131634119592,0.0,0.0,0.0,,0.002358347947027877,0.000898069151324652,,,
0,2021-02-18,2320485,0.0,0.00665593615127872,0.0008356011782019707,0.0,0.0,0.0,,0.0030430560051796698,0.0015471892728210418,,,
0,2021-02-19,2320485,0.0,0.006246108033449904,0.0007558764654802768,0.0,0.0,0.0,,0.003104732992962605,0.0017103762827822121,,,
0,2021-02-20,2320485,0.0,0.0014587467706104543,0.0,0.0,0.0,0.0,,0.01536189069423929,,,,
0,2021-02-21,2320485,0.0,0.0008179324580852709,0.0,0.0,0.0,0.0,,0.011591148577449948,,,,
0,2021-02-22,2320485,0.0,0.01013710495866166,0.004790808817984171,0.0,0.0,0.0,,0.002380648726778047,0.001709094180084555,,,
0,2021-02-23,2320485,0.0,0.008909344382747573,0.002882156100987509,0.0,0.0,0.0,,0.0018380574634807004,0.0013456937799043063,,,
0,2021-02-24,2320485,0.0,0.008202164633686492,0.0014415089948868448,0.0,0.0,0.0,,0.0025219355855619187,0.0014947683109118087,,,
0,2021-02-25,2320485,0.0,0.007608754204401235,0.0013669556148822337,0.0,0.0,0.0,,0.0024354327140915268,0.0009457755359394704,,,
0,2021-02-26,2320485,0.0,0.007246760914205436,0.0011402788641167686,0.0,0.0,0.0,,0.002378686964795433,0.0011337868480725624,,,
0,2021-02-27,2320485,0.0,0.0016630144129352268,0.0,0.0,0.0,0.0,,0.013734128012438455,,,,
0,2021-02-28,2320485,0.0,0.0009131711689582135,0.0,0.0,0.0,0.0,,0.010854176498348278,,,,
0,2021-03-01,2320485,2.657490424056465e-06,0.011276521933992248,0.003940555530417133,2.0110738344211086e-06,9.337128516955147e-07,0.0,0.16666666666666666,0.002484044789238354,0.0013123359580052493,0.06666666666666667,0.4333333333333333,
0,2021-03-02,2320485,0.0006437590992112996,0.00999905910474175,0.004057485109075616,4.453092061932456e-06,1.3646572447857524e-06,0.000638946886821792,0.0023325558147284237,0.00262749827705031,0.0019100169779286927,0.15217391304347827,0.3958333333333333,0.0007837868099876832
0,2021-03-03,2320485,5.0276845860527735e-06,0.009262862433212598,0.004245233216331931,3.950323603327179e-06,2.082897899936148e-06,0.0,0.2051282051282051,0.002279599906955106,0.0015226880519744188,0.13492063492063494,0.40277777777777773,
0,2021-03-04,2320485,0.0010273355210943685,0.008655518135217425,0.0030118703633076707,1.0594049663468339e-05,3.411643111964381e-06,0.0010159873187429922,0.002591664927294232,0.003000016574677208,0.0017150207231670716,0.1136363636363636,0.376984126984127,0.0008623724040830692
0,2021-03-05,2320485,1.4005692775432719e-05,0.008084085869979767,0.0029032723762489306,1.0558137630710818e-05,6.033221503263329e-06,0.0,0.2746478873239437,0.0029319260088490856,0.0023749443372420957,0.20909090909090908,0.4117647058823529,
0,2021-03-06,2320485,0.0015548114582368201,0.0018573703342189241,0.0,1.4185252939220317e-05,5.2790688153554125e-06,0.0015388665156924812,0.003123991331212247,0.015277777777777777,,0.1903153153153153,0.3951612903225807,0.0004312957523196717
0,2021-03-07,2320485,0.001297322183365403,0.0010165978232998705,0.0,1.6770919297761752e-05,3.9862356360846975e-06,0.0012787915744625227,0.0034975669099756687,0.00973338975878121,,0.14558232931726905,0.42045454545454547,0.0006033563450637032
0,2021-03-08,2320485,1.5693558315036154e-05,0.012396977356026864,0.007240548132538384,1.2246003170314249e-05,5.422716946385491e-06,0.0,0.2254273504273504,0.002815726353112942,0.001859786942807832,0.15456989247311828,0.41944444444444445,
0,2021-03-09,2320485,0.0019015421345106754,0.01098089408033234,0.004976114907012977,2.082897899936149e-05,5.243156782597891e-06,0.001878486609480348,0.0034193815052793743,0.0025459245622968156,0.001900647948164147,0.1618589743589744,0.4195402298850575,0.0007611218936712713
0,2021-03-10,2320485,3.289542200588815e-05,0.010264233554623279,0.005402031615517158,2.772408928880529e-05,8.187943468714515e-06,0.0,0.2,0.0022671928793349568,0.001994256541161455,0.14705882352941177,0.42222222222222217,
0,2021-03-11,2320485,0.002851128104685009,0.009647264831849082,0.005777312357833243,2.8298681812925606e-05,7.182406551503962e-06,0.002821895710020387,0.00289104152586919,0.0038699346114496685,0.0025273173269902624,0.1439909297052154,0.39682539682539675,0.0007337128399746995
0,2021-03-12,2320485,3.2931334038645655e-05,0.008998370311953463,0.004471622670835336,2.926830669737865e-05,6.787374191171244e-06,0.0,0.17857142857142855,0.0027894837659228045,0.0017346053772766695,0.14062499999999997,0.4038461538461539,
0,2021-03-13,2320485,0.0030981310659912316,0.00204899694101305,0.0,2.9232394664621128e-05,7.828823141139318e-06,0.003065810236509464,0.003090063190056246,0.015278359146086228,,0.1598639455782313,0.4224806201550388,0.0006903006903006902
0,2021-03-14,2320485,0.0022883147273091613,0.0010908639070424215,0.0,2.8442329943955688e-05,1.1276378285861213e-05,0.002254485592451578,0.004449457918155041,0.011942257217847769,,0.1632420091324201,0.41534391534391524,0.0007956968713199019
0,2021-03-15,2320485,3.831813895227361e-05,0.0133978816210117,0.016530739622679452,3.271586184210053e-05,9.157568353167547e-06,0.0,0.21524064171122995,0.0026132964523495547,0.0022940563086548487,0.16925465838509315,0.4166666666666666,
0,2021-03-16,2320485,0.0032626800000861867,0.011957845019467903,0.012777932199518621,4.733205917441108e-05,1.1563674547921375e-05,0.003210248432260207,0.003454287893647161,0.0037645202925570055,0.0019138434677500587,0.11533052039381152,0.41927083333333337,0.0005984042553191489
0,2021-03-17,2320485,5.1102822613950644e-05,0.011169611812473109,0.007192605568807096,4.550054550377757e-05,9.732160877287862e-06,0.0,0.1643239625167336,0.003365996682226766,0.003913816170450688,0.12518684603886399,0.4106060606060605,
0,2021-03-18,2320485,0.004474459721423179,0.013797941665930463,0.007693075657315895,4.93790450415897e-05,1.1204554220346175e-05,0.004421884505466171,0.0030466463026600477,0.003621388957867726,0.0027238868197231644,0.13052208835341367,0.4126984126984126,0.0008213353947241279
0,2021-03-19,2320485,6.108636772054115e-05,0.013924531581400728,0.007760123422474181,5.1174646679465675e-05,1.533443798746095e-05,0.0,0.20665548098434003,0.003373255346145514,0.0024014436424208774,0.1531084656084656,0.42361111111111116,
0,2021-03-20,2320485,0.004665691295856973,0.0032932770519955934,0.0,5.386804913627968e-05,1.3071979923737202e-05,0.004609812172886272,0.0027017899358324888,0.014998271092669433,,0.10326086956521738,0.3991228070175438,0.0007384261418400025
0,2021-03-21,2320485,0.003745014512052435,0.0017641426971804035,0.0,6.09427195895111e-05,1.9141113459758053e-05,0.003675201520371817,0.004617666762369604,0.010449574726609963,,0.13816503800217153,0.41902515723270445,0.0006881808597868104
0,2021-03-22,2320485,7.940150442687632e-05,0.02383715042329513,0.014019482996011606,6.755053361689476e-05,1.9500233787333263e-05,0.0,0.20854591836734693,0.003393890093998554,0.0029503964595242486,0.1609792284866469,0.41513761467889915,
0,2021-03-23,2320485,0.005503985876515759,0.018629223344832378,0.016344679380962738,8.119710606475232e-05,1.8171488575305023e-05,0.005415714099997777,0.003624868011022689,0.002970115364326506,0.002365428090113209,0.11695191524042378,0.4216666666666667,0.0007594804106432013
0,2021-03-24,2320485,0.0001121173662689769,0.01679103003610596,0.014515499992458472,0.00010069733985208558,1.8889729230455418e-05,0.0,0.14487415592387967,0.003190488409887948,0.0020482678778163685,0.10646258503401358,0.4174603174603174,
0,2021-03-25,2320485,0.0076385755564030815,0.01853870347506376,0.009974890306695933,0.0001027227784996097,2.820531052775607e-05,0.007526709574363406,0.0036872581498287905,0.0033623215009598983,0.002755496771624427,0.1236323155216285,0.4116352201257862,0.0009101958899850184
0,2021-03-26,2320485,0.00012274732796520267,0.01850787658614471,0.010054615019417635,0.00010594049663468348,2.5641191388869153e-05,0.0,0.16499162479061977,0.0033348077102151037,0.002753138792475468,0.11464354527938342,0.42500000000000004,
0,2021-03-27,2320485,0.00835870518447652,0.004522438197187226,0.0,0.00012170587901523464,2.9986547352529038e-05,0.0082303914914339,0.0038987231200061654,0.01492595723364954,,0.13857526881720428,0.399904214559387,0.0008312009330339269
0,2021-03-28,2320485,0.006195579803360079,0.0023969127143679005,0.0,0.00010813113063289216,3.1063908335254645e-05,0.006075561789884449,0.0048179747742748465,0.010120738636363636,,0.136654478976234,0.414272030651341,0.0008230379836454387
0,2021-03-29,2320485,0.00013003747061497923,0.03232136816225919,0.005031706733721614,0.00011007038040179826,3.30031581041607e-05,0.0,0.21557120500782473,0.0035361480316220286,0.002740195238910772,0.16742979242979242,0.41396396396396395,
0,2021-03-30,2320485,0.008381581149343063,0.025348436497829842,0.0036368833814195414,0.00013660937260960533,2.88014502715309e-05,0.00823527552788892,0.003827427071425547,0.0031988850080601826,0.002104278700023381,0.1248785228377065,0.4151138716356108,0.0006553701547880825
0,2021-03-31,2320485,0.00017259322943264003,0.022376572139014044,0.004708642087034967,0.00015104600977812815,3.411643111964381e-05,0.0,0.16607071911005164,0.0033533572079530722,0.002104107583935596,0.12088407758231842,0.4210992907801418,
0,2021-04-01,2320485,0.010950706425596382,0.02338126153225152,0.0027142314358133447,0.00013213473332801838,3.438218016204944e-05,0.010808279303680045,0.003307692805760054,0.0033136358434079673,0.002490272373540856,0.133801775147929,0.4091452991452991,0.000730858849397788
0,2021-04-02,2320485,0.00015625325452796855,0.021905585829399173,0.004774289282915713,0.0001392309510009042,3.0202019549074168e-05,0.0,0.16084760649978042,0.0033292680527961917,0.002256317689530686,0.12144607843137255,0.40984405458089673,
0,2021-04-03,2320485,0.010125828580375798,0.0055749480532446185,0.0,0.00013617842821651505,3.6558449347155145e-05,0.009976685908333817,0.003574885370523445,0.017112306216229865,,0.13537117903930132,0.41584967320261434,0.0005722137316945419
0,2021-04-04,2320485,0.006556675292736943,0.0030173289922868097,0.0,0.0001200898375411462,3.21053572852227e-05,0.006422148818027275,0.004751761428805505,0.012786160861185539,,0.1327212020033389,0.4257142857142857,0.0005803506657291771
0,2021-04-05,2320485,0.00012852916523916336,0.03917424590118014,0.004872544604540286,0.00010978308413973811,2.890918636980345e-05,0.0,0.19205209994683678,0.0031191453010254774,0.002741422002122391,0.14243827160493824,0.42190775681341713,
0,2021-04-06,2320485,0.008377357894290777,0.031205703405394407,0.0015775437749723307,0.00014919294888784024,3.079097688629749e-05,0.00821758526055257,0.004281550937658388,0.00286055935995353,0.0035230352303523035,0.13429144385026737,0.41300578034682084,0.0006988246648054321
0,2021-04-07,2320485,0.00018767628319079835,0.04362349537560754,0.002179142147726301,0.00016361522124326013,3.641480121612507e-05,0.0,0.16392543859649122,0.003183476211169491,0.0021747726374060894,0.11708333333333332,0.42462311557788945,
0,2021-04-08,2320485,0.012274086379930632,0.028390832088981386,0.0015824278114273534,0.00016541082288113604,4.018556465566464e-05,0.012098153331451545,0.003353923786323299,0.0030084190739018708,0.002486236902859172,0.1278173190984579,0.40899122807017546,0.0006240763963709368
0,2021-04-09,2320485,0.00020466267468510516,0.014117558757472393,0.0016367268049567224,0.00018311545503059328,3.7743546428153296e-05,0.0,0.16607922121517285,0.0025810421816036535,0.002369668246445498,0.12868607689436357,0.411189358372457,
0,2021-04-10,2320485,0.012537213843944966,0.0041926580003749225,0.0,0.00015898256901754007,4.478230484862716e-05,0.012359808402122823,0.0036734682222869445,0.027669172932330826,,0.14278264497288276,0.4140106241699867,0.0007056989172520925
0,2021-04-11,2320485,0.00954466415426085,0.0035689019034095574,0.0,0.00018404916788228876,4.9881813500194934e-05,0.009339139590789568,0.00512038246198646,0.00988869012124826,,0.13671733622873686,0.4133928571428571,0.0008291682981320681
0,2021-04-12,2320485,0.0002073560771419191,0.05542724186251293,0.03034448258302324,0.00017718996962560253,4.726023510889603e-05,0.0,0.19550342130987292,0.0028793932609889822,0.0024124581753818047,0.14722536806342015,0.4185750636132315,
0,2021-04-13,2320485,0.011938560257877127,0.06756141496282032,0.010502940836362504,0.00027002257430379134,4.3633119800386524e-05,0.011659523763351198,0.00396141072092159,0.0029126941015603044,0.0019797329038319577,0.09593939393939394,0.408266129032258,0.0006914580396495423
0,2021-04-14,2320485,0.0003128297173507551,0.028487399545066374,0.0020764337340397946,0.0002828790820309836,4.5572369569292585e-05,0.0,0.13783753873395307,0.002609482337168806,0.001451378809869376,0.10101194830529138,0.4246987951807229,
0,2021-04-15,2320485,0.015495287982181886,0.013461158622730453,0.022337858967701452,0.0001833309272271385,4.578784176583771e-05,0.015294072862641504,0.0033101315831540676,0.002591808976877739,0.002282139056630383,0.13371253159985552,0.41666666666666663,0.0007684438087037835
0,2021-04-16,2320485,0.00029598697398747843,0.008281602050146126,0.011399269261957447,0.00026345067230916535,4.984590146743747e-05,0.0,0.16094771241830064,0.002582501386577925,0.0016814025542205094,0.12085617332289218,0.4252450980392157,
0,2021-04-17,2320485,0.016883970376882416,0.008197639717559043,0.0,0.00021741144631402467,5.343710474318943e-05,0.01664695096068279,0.0036058609549489964,0.016044481110996527,,0.14589062022609225,0.4175084175084175,0.0006604025228667061
0,2021-04-18,2320485,0.012241636267130937,0.006220122086546564,0.0,0.0002364591884886132,4.863925716678478e-05,0.011985942593897396,0.004579082079870972,0.007230956898888587,,0.13133732534930137,0.42114427860696513,0.0006933744221879816
0,2021-04-19,2320485,0.0002587102839851726,0.10008636843878191,0.0378598655022549,0.00022588668604479927,5.228791969494877e-05,0.0,0.1734667693097254,0.002451771660604495,0.001701763766747441,0.13016288539848747,0.4126984126984127,
0,2021-04-20,2320485,0.014757798477473463,0.041919577157361484,0.01159240417412739,0.00040052690134461847,4.535689737274747e-05,0.014354901381966843,0.003762203479424244,0.0018758621593549004,0.0016885002039396337,0.0806597564988483,0.42611336032388664,0.0005267107275823256
0,2021-04-21,2320485,0.000330354789336425,0.02146990104798495,0.0020573285326127943,0.0002976030154615667,4.708067494510845e-05,0.0,0.14679043423536817,0.0023112403489421434,0.002931323283082077,0.10942936673625608,0.4318181818181818,
0,2021-04-22,2320485,0.018952841036823473,0.012834831224219644,0.026701745540264235,0.00020338420631893744,4.4401637301397457e-05,0.018733238956511238,0.0029589520300695913,0.0023055767761650113,0.0013953064039197375,0.15222764227642274,0.42054421768707484,0.0004720907197547463
0,2021-04-23,2320485,0.0003498191110910006,0.0772128096784365,0.013334676443358461,0.0003198684757712291,4.693702681407836e-05,0.0,0.1408959537572254,0.0021427588694413763,0.0012244216962142495,0.1095223130106851,0.4157124681933842,
0,2021-04-24,2320485,0.020054823309207645,0.011841992801792151,0.0,0.00036217285035958745,4.4207712324506826e-05,0.019693691907798017,0.0028219531433200454,0.011630737134909594,,0.09490098093651675,0.40707671957671954,0.0004262227434627747
0,2021-04-25,2320485,0.014771660522117864,0.005045281482103958,0.0,0.00025034278035267015,4.955860520537729e-05,0.014501781595945102,0.003563755661363372,0.007743543641712978,,0.11775801670708703,0.4227941176470588,0.0004006706610449491
0,2021-04-26,2320485,0.0002687297411245205,0.061508621401704086,0.0375852820997909,0.00023841998547717385,4.406406419347676e-05,0.0,0.1617463876432486,0.0016748835168118622,0.0010093081703353155,0.12204121414647728,0.4260416666666666,
0,2021-04-27,2320485,0.017987223935226195,0.08455506068774417,0.011930731434735992,0.0003722282195316928,4.022147668842216e-05,0.01760968073484638,0.0030150859754881658,0.001564283932197565,0.0011163418602236144,0.0915249734325186,0.4148148148148148,0.0003937840887718638
0,2021-04-28,2320485,0.0004264553889955481,0.02883172411514548,0.002005399733245421,0.0004007423735411638,3.853361114881873e-05,0.0,0.09852196635636125,0.00165153280165676,0.001607717041800643,0.07361617213256984,0.42377567140600314,
0,2021-04-29,2320485,0.022158514276110368,0.05280767454504842,0.027311675504617956,0.00018997465328727956,3.86413472470913e-05,0.021950260398149523,0.002075850615996601,0.0015882449657284095,0.0007439657566184137,0.1338680926916221,0.4229559748427673,0.00029653966644568365
0,2021-04-30,2320485,0.0004095767335995138,0.07953735964679802,0.012426137926625964,0.00038063163519695264,3.939549993499919e-05,0.0,0.10455934793683139,0.0014874100557045221,0.0006811674517410178,0.07578668130259787,0.4251937984496124,
0,2021-05-01,2320485,0.02237915780537259,0.012133454859652188,0.0,0.00035876120724762317,3.706121780576043e-05,0.022018457348356047,0.002111971247773717,0.011709425479153629,,0.08271534512264689,0.41148325358851673,0.0002438120501667674
0,2021-05-02,2320485,0.016397577805214572,0.006926497406073876,0.0,0.00025145605336815354,3.925185180396914e-05,0.016132942035824403,0.0028042875995210746,0.005143528450301358,,0.1064363143631436,0.4296383647798742,0.00029545706986560034
0,2021-05-03,2320485,0.0002628401677522875,0.12384982737085859,0.07503643275723255,0.00023885092987026394,3.5876120724762286e-05,0.0,0.1420468711044627,0.0010168929456385496,0.0007476265368676026,0.10977105478331971,0.41625,
0,2021-05-04,2320485,0.01909749470477076,0.04092367902974309,0.04276828622751998,0.0005282444546434613,2.5655556201972152e-05,0.018587184719286404,0.0020765806646786808,0.0010903742430536558,0.0007858968270122351,0.04892672094744633,0.4192488262910798,0.00024841915085817523
0,2021-05-05,2320485,0.00034802350945312453,0.019483103747707915,0.0071000961724237265,0.00033049843746745487,2.3522381456175484e-05,0.0,0.08887880621092961,0.0009413801996978741,0.0008889427642079317,0.06763208147676639,0.44018817204301075,
0,2021-05-06,2320485,0.022118077327225413,0.09726282077525461,0.03365751125303546,0.0001378303817233609,2.9950635319771526e-05,0.021970550696657525,0.001545204880339077,0.0008850579277216175,0.0006986330816989745,0.14111747851002865,0.41124260355029585,0.00018458250352163986
0,2021-05-07,2320485,0.0004408561141313132,0.0561542450536561,0.045217594597681036,0.0004237619865387338,2.707767269916995e-05,0.0,0.06866303690260132,0.0008622232448739581,0.0005113058036775968,0.05259852410111477,0.4133771929824562,
0,2021-05-08,2320485,0.022293651255376943,0.010628453390850036,0.0,0.00034515054683252323,2.6754464404352263e-05,0.021951337759132255,0.0017025478013774503,0.009235769779609958,,0.06703438680182866,0.43414918414918424,0.0002030233354532557
0,2021-05-09,2320485,0.015869204067253173,0.008395515018052978,0.0,0.00019582831462675525,2.75445291250177e-05,0.01566385906394568,0.0019945817812394174,0.0032065886959310075,,0.09182422969187674,0.44386574074074076,0.0001933036858094506
0,2021-05-10,2320485,0.00019679793951120835,0.12772922470948966,0.06901635505795843,0.00018286407080129075,2.1044451195906606e-05,0.0,0.10960960960960961,0.0007243688125073787,0.00041037067550445946,0.08279685264663804,0.41036414565826335,
0,2021-05-11,2320485,0.01915579429874933,0.04100889828347667,0.043130150234397854,0.00047514492300819287,1.629688046536248e-05,0.018703194949906302,0.0011883363291392052,0.0006638009034553974,0.00044354582936885506,0.03089895280837753,0.4066308243727599,0.0001642801277693719
0,2021-05-12,2320485,0.00033286863162945127,0.019819635406678634,0.006686353643024343,0.00031958117950916875,1.7776456214972305e-05,0.0,0.06176160337552742,0.0008440194160689704,0.0008093737269784095,0.04397233201581028,0.43882978723404253,
0,2021-05-13,2320485,0.022221288509370527,0.09597332741503031,0.03284475012766728,0.00011657045833090935,2.312734909584277e-05,0.022094195825441656,0.0012551236884797404,0.0006516416299093069,0.0004887080453831083,0.13474870017331023,0.42257217847769035,0.00014806088521097068
0,2021-05-14,2320485,0.00038020069080386244,0.05889454862525143,0.029038397863665015,0.000370145321631757,1.6268150839156474e-05,0.0,0.049069601001968145,0.0005405596468262384,0.000293931669531883,0.03751147842056933,0.40591397849462374,
0,2021-05-15,2320485,0.02254984769706908,0.011116138795697162,0.0,0.0002682987967314305,1.9643881918363328e-05,0.022285606960039245,0.000983164790797768,0.006107640860622121,,0.048212005108556825,0.438301282051282,8.592307074600497e-05
0,2021-05-16,2320485,0.015983763451749664,0.008405067618766476,0.0,0.0001653749108483786,1.594494254433879e-05,0.015814510041363476,0.0012213706243556987,0.0020803913657454105,,0.07319113341698033,0.44047619047619047,7.588731526535642e-05
0,2021-05-17,2320485,0.00015743835160896675,0.1310743587367871,0.07411220068218503,0.00014738298243686119,1.3933868709917681e-05,0.0,0.10062111801242236,0.0004538960000175313,0.000284319879723488,0.07607739665787158,0.41991341991341996,
0,2021-05-18,2320485,0.018776261571754736,0.042036090156440026,0.041406178737060026,0.000469887401412492,1.0644326509328865e-05,0.018332532495002843,0.0007711848037232627,0.0004407634870018241,0.00029599339362644143,0.02090746103985657,0.3983870967741935,7.506582264298918e-05
0,2021-05-19,2320485,0.00028894821556700454,0.01989623577255042,0.007233365725986883,0.00028032932770519973,1.1276378285861213e-05,0.0,0.05129142300194931,0.0006621345630633556,0.0003520358580750084,0.03777610441767068,0.4435028248587571,
0,2021-05-20,2320485,0.022029087310052292,0.10299190327309446,0.0338508975494347,8.065842557338953e-05,1.1276378285861215e-05,0.021944909505268655,0.0006542077157838084,0.0004210403448362111,0.00026244095078607315,0.09541666666666666,0.4361111111111111,6.794269518965718e-05
0,2021-05-21,2320485,0.0003535898745305402,0.05851686177674061,0.04334963021379867,0.0003471257086341866,9.624424779015305e-06,0.0,0.034185606060606055,0.00043796372629843365,0.0003258923992628545,0.026122999807210327,0.40606060606060596,
0,2021-05-22,2320485,0.0218821352720085,0.011097500450696018,0.0,0.00026941206974691366,1.1958706908254093e-05,0.021623640460219862,0.0006436995959496818,0.0038139405228012828,,0.033728640652894666,0.4141791044776119,5.214955499046408e-05
0,2021-05-23,2320485,0.015580866356243051,0.008178319043935501,0.0,0.00013107891956494724,8.618887861804752e-06,0.015451511214250462,0.0007933441872016336,0.0011419672982091876,,0.06003159557661927,0.4347826086956521,7.652493321460374e-05
0,2021-05-24,2320485,0.00012583576278234933,0.1287459302688878,0.07261125727308447,0.00011915612468945072,9.552600713500262e-06,0.0,0.07264296754250386,0.0003090096964342288,0.00016018415244785115,0.05130293159609121,0.4104938271604937,
0,2021-05-25,2320485,0.019274347101288454,0.046697601291684,0.018973763387108024,0.00045881213051007346,7.290142649776522e-06,0.018838805968005252,0.0006392325623094853,0.00026536461097548025,0.00020922615182603925,0.019451716114019777,0.4126016260162601,4.8619749525728094e-05
0,2021-05-26,2320485,0.0002184888072967504,0.02109803194878082,0.006030923133166845,0.00021238376172797203,7.685175010109237e-06,0.0,0.038076798967408836,0.0002382265057616782,0.00035688793718772306,0.025066401062416997,0.4458333333333334,
0,2021-05-27,2320485,0.02258877634057823,0.10149078030383014,0.03140708372028551,8.19153467199027e-05,7.505614846321638e-06,0.022507399674349695,0.00040757668567120584,0.00028057411950483605,0.00014094905698369017,0.07052845528455284,0.4050387596899224,3.3893923056065274e-05
0,2021-05-28,2320485,0.00033329957602254174,0.06178862752111447,0.026912549172550874,0.00032848736363303403,6.715550125656204e-06,0.0,0.02092285655821567,0.00025506231887089314,7.726286959626154e-05,0.014269406392694063,0.4211711711711712,
0,2021-05-29,2320485,0.02274161795199424,0.011566798894771278,0.0,0.00022865191256712838,6.571901994626124e-06,0.022525894371219813,0.0003595956162382993,0.0021684803047397217,,0.022147147147147148,0.42361111111111105,3.3366063853113056e-05
0,2021-05-30,2320485,0.015635452646034487,0.00866841055497737,0.0,0.00012152631885144702,7.074670453231402e-06,0.015516081049148497,0.00047996737596451677,0.0009784257130277384,,0.036484951731970465,0.42094017094017094,4.502070952638214e-05
0,2021-05-31,2320485,0.0001277031884857404,0.13761738745707613,0.051625019482277754,0.0001234655686203531,6.895110289443802e-06,0.0,0.05720228809152366,0.00018603403614017732,0.00014255831678266045,0.04320987654320987,0.39999999999999997,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_29.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015298525954703435,0.0,0.0,0.0,0.0,,0.01971830985915493,,,,
0,2021-01-03,2320485,0.0,0.00010256476555547654,0.0,0.0,0.0,0.0,,0.004201680672268907,,,,
0,2021-01-04,2320485,0.0,0.0016332792498120006,4.9558605205377325e-05,0.0,0.0,0.0,,0.008443271767810026,0.0,,,
0,2021-01-05,2320485,0.0,0.0010359903209889313,2.542571919232402e-05,0.0,0.0,0.0,,0.011647254575707155,0.01694915254237288,,,
0,2021-01-06,2320485,0.0,0.0009136021133513037,3.1027996302497106e-05,0.0,0.0,0.0,,0.007075471698113208,0.0,,,
0,2021-01-07,2320485,0.0,0.0008985190595931454,0.00013100709549943224,0.0,0.0,0.0,,0.007194244604316547,0.009868421052631578,,,
0,2021-01-08,2320485,0.0,0.000843358177277595,4.9558605205377325e-05,0.0,0.0,0.0,,0.008686765457332652,0.0,,,
0,2021-01-09,2320485,0.0,0.000339153237362017,0.0,0.0,0.0,0.0,,0.04066073697585769,,,,
0,2021-01-10,2320485,0.0,0.00021245558579348713,0.0,0.0,0.0,0.0,,0.016227180527383367,,,,
0,2021-01-11,2320485,0.0,0.0031135732400769667,0.0005632443217689406,0.0,0.0,0.0,,0.005536332179930796,0.006885998469778117,,,
0,2021-01-12,2320485,0.0,0.0021262796355072324,0.00017065397966373408,0.0,0.0,0.0,,0.009323064450749898,0.0025252525252525255,,,
0,2021-01-13,2320485,0.0,0.0018552156122534729,0.00014867581561613197,0.0,0.0,0.0,,0.008362369337979094,0.0,,,
0,2021-01-14,2320485,0.0,0.0017673029560630643,0.00020685330868331405,0.0,0.0,0.0,,0.005608388198000487,0.0020833333333333333,,,
0,2021-01-15,2320485,0.0,0.0017039541302787994,0.0001491067600092222,0.0,0.0,0.0,,0.005816894284269095,0.011560693641618497,,,
0,2021-01-16,2320485,0.0,0.0005235974376046387,0.0,0.0,0.0,0.0,,0.03621399176954732,,,,
0,2021-01-17,2320485,0.0,0.00031458940695587345,0.0,0.0,0.0,0.0,,0.023287671232876714,,,,
0,2021-01-18,2320485,0.0,0.004422351361892019,0.0007209699696399675,0.0,0.0,0.0,,0.00565191970376145,0.005977286312014346,,,
0,2021-01-19,2320485,0.0,0.003342835657200973,0.00031200374059733204,0.0,0.0,0.0,,0.004769885264922006,0.004143646408839779,,,
0,2021-01-20,2320485,0.0,0.002856730381795185,0.0002671855237159473,0.0,0.0,0.0,,0.005883240307738724,0.0064516129032258064,,,
0,2021-01-21,2320485,0.0,0.002637379685712254,0.00030769429666642966,0.0,0.0,0.0,,0.006372549019607843,0.0,,,
0,2021-01-22,2320485,0.0,0.002555069306632019,0.00025210246995778897,0.0,0.0,0.0,,0.0053972002023950074,0.003418803418803419,,,
0,2021-01-23,2320485,0.0,0.0007300198018948625,0.0,0.0,0.0,0.0,,0.031877213695395513,,,,
0,2021-01-24,2320485,0.0,0.0004093971734357257,0.0,0.0,0.0,0.0,,0.02736842105263158,,,,
0,2021-01-25,2320485,0.0,0.005600553332600728,0.0008899001717313406,0.0,0.0,0.0,,0.0046937519236688215,0.00387409200968523,,,
0,2021-01-26,2320485,0.0,0.004535689737274751,0.00043568478141423024,0.0,0.0,0.0,,0.0038954869358669834,0.004945598417408506,,,
0,2021-01-27,2320485,0.0,0.003953052917816749,0.00037449067759541646,0.0,0.0,0.0,,0.003488498855336313,0.0,,,
0,2021-01-28,2320485,0.0,0.003565202964035536,0.00039689978603610885,0.0,0.0,0.0,,0.0041097546234739515,0.0,,,
0,2021-01-29,2320485,0.0,0.003393256151192531,0.00033742945978965604,0.0,0.0,0.0,,0.00381000762001524,0.005108556832694764,,,
0,2021-01-30,2320485,0.0,0.0009204972236407476,0.0,0.0,0.0,0.0,,0.024344569288389514,,,,
0,2021-01-31,2320485,0.0,0.0005382495469697068,0.0,0.0,0.0,0.0,,0.02722177742193755,,,,
0,2021-02-01,2320485,0.0,0.006714113644345902,0.0008468057324223169,0.0,0.0,0.0,,0.0037869062901155328,0.002035623409669211,,,
0,2021-02-02,2320485,0.0,0.00569493015468749,0.0004960169964468634,0.0,0.0,0.0,,0.0031025349981082103,0.0026064291920069507,,,
0,2021-02-03,2320485,0.0,0.004986457572447139,0.0007024393607370872,0.0,0.0,0.0,,0.003543341111399188,0.0036809815950920245,,,
0,2021-02-04,2320485,0.0,0.0045783532321906845,0.0005645371549482112,0.0,0.0,0.0,,0.00338855421686747,0.0015267175572519084,,,
0,2021-02-05,2320485,0.0,0.004277554045813699,0.0005162713829221046,0.0,0.0,0.0,,0.0028208744710860366,0.0008347245409015025,,,
0,2021-02-06,2320485,0.0,0.0011105437009935424,0.0,0.0,0.0,0.0,,0.02211874272409779,,,,
0,2021-02-07,2320485,0.0,0.0006179742596914007,0.0,0.0,0.0,0.0,,0.00906555090655509,,,,
0,2021-02-08,2320485,0.0,0.007838878510311422,0.001659566857790505,0.0,0.0,0.0,,0.0034634414513468937,0.0015580368735393405,,,
0,2021-02-09,2320485,0.0,0.006813230854756656,0.000843358177277595,0.0,0.0,0.0,,0.003668564199873498,0.001021972406745018,,,
0,2021-02-10,2320485,0.0,0.006101741661764674,0.0008485295099946779,0.0,0.0,0.0,,0.002613178896814747,0.001015744032503809,,,
0,2021-02-11,2320485,0.0,0.005582022723697848,0.00078000935149333,0.0,0.0,0.0,,0.0024704701613525826,0.0005524861878453039,,,
0,2021-02-12,2320485,0.0,0.005194603714309724,0.0007011465275578166,0.0,0.0,0.0,,0.002820640451302472,0.0018438844499078057,,,
0,2021-02-13,2320485,0.0,0.0013048996222772395,0.0,0.0,0.0,0.0,,0.018824306472919418,,,,
0,2021-02-14,2320485,0.0,0.0007231246916054187,0.0,0.0,0.0,0.0,,0.008939213349225268,,,,
0,2021-02-15,2320485,0.0,0.008920117992574828,0.0017767837327110497,0.0,0.0,0.0,,0.002947002270641094,0.0026679602231384912,,,
0,2021-02-16,2320485,0.0,0.007903951113668048,0.0009860007713904636,0.0,0.0,0.0,,0.0022354288206749904,0.0030594405594405595,,,
0,2021-02-17,2320485,0.0,0.00714721275940159,0.0009674701624875834,0.0,0.0,0.0,,0.0029544769369912573,0.0017817371937639199,,,
0,2021-02-18,2320485,0.0,0.0066197368222591394,0.0008295679566987074,0.0,0.0,0.0,,0.002864396849163466,0.0025974025974025974,,,
0,2021-02-19,2320485,0.0,0.0061577644328664055,0.0007593240206249987,0.0,0.0,0.0,,0.0023094688221709007,0.0011350737797956867,,,
0,2021-02-20,2320485,0.0,0.0014914985444853123,0.0,0.0,0.0,0.0,,0.017336030049118753,,,,
0,2021-02-21,2320485,0.0,0.000836032122595061,0.0,0.0,0.0,0.0,,0.01288659793814433,,,,
0,2021-02-22,2320485,0.0,0.01015692840074381,0.004721426770696644,0.0,0.0,0.0,,0.0027578599007170436,0.0018254837531945967,,,
0,2021-02-23,2320485,0.0,0.008895554162168685,0.002936886038909969,0.0,0.0,0.0,,0.00266447049704486,0.00293470286133529,,,
0,2021-02-24,2320485,0.0,0.00823534735195444,0.0014660728252929884,0.0,0.0,0.0,,0.003872318158032444,0.0029394473838918285,,,
0,2021-02-25,2320485,0.0,0.007613925537118318,0.0013630771153444216,0.0,0.0,0.0,,0.002546977586597238,0.002213088839709137,,,
0,2021-02-26,2320485,0.0,0.00716488147951829,0.001157085695447288,0.0,0.0,0.0,,0.003007337904486948,0.0014897579143389199,,,
0,2021-02-27,2320485,0.0,0.0016936114648446337,0.0,0.0,0.0,0.0,,0.015012722646310433,,,,
0,2021-02-28,2320485,0.0,0.0009036903923102282,0.0,0.0,0.0,0.0,,0.011921793037672867,,,,
0,2021-03-01,2320485,1.7956016378759897e-06,0.011327804316769986,0.00386298553966089,1.1491850482406335e-06,9.337128516955147e-07,0.0,0.35185185185185186,0.002777143726698623,0.0012271307452030344,0.27777777777777773,0.4333333333333333,
0,2021-03-02,2320485,0.0006461292933732958,0.010027501434685705,0.00409842482641919,4.884036455022694e-06,3.2320829481767816e-06,0.0006390187108873071,0.004308916141862778,0.002575770584699923,0.0017862771881895555,0.26,0.4411764705882353,0.00033534540576794097
0,2021-03-03,2320485,7.685175010109237e-06,0.00917696085085661,0.004288758600034044,7.038758420473882e-06,1.6519535068459108e-06,0.0,0.19298245614035087,0.0030993190889880254,0.002512057877813505,0.16666666666666666,0.38333333333333336,
0,2021-03-04,2320485,0.001016130966874023,0.008649484913714157,0.002968201331474526,1.1958706908254093e-05,3.55529124299446e-06,0.0010029871628847709,0.0031111579835477743,0.0030850375677961886,0.0020286914939863787,0.11065573770491802,0.4125,0.0006948898866794954
0,2021-03-05,2320485,1.5298525954703433e-05,0.008124163698537159,0.0029222339295449013,1.2928331792707126e-05,4.524916127447494e-06,0.0,0.2236842105263158,0.003182686187141948,0.0019171213685297154,0.17692307692307693,0.40384615384615385,
0,2021-03-06,2320485,0.0015373941223494234,0.0018858126641628802,0.0,1.9895266147665977e-05,5.099508651567813e-06,0.0015167087914810917,0.004266330955378374,0.014674574209245742,,0.2087378640776699,0.36979166666666663,0.0008280104092737165
0,2021-03-07,2320485,0.0013210600370181236,0.0010039567877692234,0.0,1.637588693742903e-05,6.105045568778368e-06,0.0013021703077876678,0.004016718232643977,0.010287183883411917,,0.1765873015873016,0.3935185185185185,0.0005512375282509233
0,2021-03-08,2320485,2.054168273730133e-05,0.012321993031629164,0.007171345645414644,1.774054418221478e-05,4.812212389507654e-06,0.0,0.18166666666666664,0.0036372538733256393,0.002463794243134427,0.13409961685823757,0.4135802469135803,
0,2021-03-09,2320485,0.0018648759490652474,0.01107652782356561,0.0050131761248187355,2.2732316735510038e-05,4.991772553295252e-06,0.001840707151019437,0.003221674123360483,0.0031129989526358665,0.0017145306472353193,0.14692982456140352,0.3994252873563219,0.0006201550387596898
0,2021-03-10,2320485,2.7580441157775218e-05,0.010124751219393073,0.005436507166964377,2.2840052833782598e-05,7.900647206654356e-06,0.0,0.18995098039215685,0.0031496062992125984,0.0029327837666455296,0.1301169590643275,0.4166666666666666,
0,2021-03-11,2320485,0.0028133127341913415,0.009621551816394703,0.0058138708071804,2.7257232862957537e-05,6.571901994626126e-06,0.002784152163592237,0.002822171486555048,0.0037915960388973146,0.0023624953857511997,0.13466183574879226,0.40131578947368424,0.0008526952864543262
0,2021-03-12,2320485,3.307498216967574e-05,0.00903011654891111,0.0044582633946495375,2.661081627332218e-05,1.1168642187588653e-05,0.0,0.22979797979797978,0.003972798854688618,0.002609704233520201,0.16975308641975306,0.4113756613756613,
0,2021-03-13,2320485,0.0030867110395743406,0.0020635054022470883,0.0,3.691756967473035e-05,1.357474838234248e-05,0.0030449812575101026,0.003865979381443299,0.017883135787065917,,0.15885416666666666,0.40384615384615385,0.0006714255424411619
0,2021-03-14,2320485,0.0023233648712805,0.001111836534172813,0.0,3.217718135073774e-05,1.2928331792707123e-05,0.0022848671721644393,0.0050290016043440695,0.014017489711934155,,0.17474747474747473,0.410958904109589,0.0008008290936498964
0,2021-03-15,2320485,4.194525426078311e-05,0.013453473447720339,0.016416216150215726,3.4188255185158844e-05,1.1707322678951448e-05,0.0,0.2056910569105691,0.003403267136450993,0.002500328127050794,0.1429980276134122,0.4244791666666667,
0,2021-03-16,2320485,0.0032096738397360885,0.01191457101999509,0.012834960507537565,4.661381851926068e-05,1.5298525954703433e-05,0.0031559853507635966,0.004288563829787234,0.002829282928292829,0.0020174323992955706,0.13025210084033612,0.4277108433734941,0.0006822743983580304
0,2021-03-17,2320485,5.903938185336254e-05,0.011104000528625122,0.007172494830462883,5.235974376046385e-05,1.1276378285861213e-05,0.0,0.1608594657375145,0.003608847497089639,0.002343045959747672,0.11979166666666666,0.4153439153439153,
0,2021-03-18,2320485,0.004500819153467198,0.013723855142351698,0.007750355349564137,4.542872143826252e-05,1.5729470347793673e-05,0.004449249474427397,0.003358621779674411,0.003627934052683008,0.003604796586478334,0.14893617021276595,0.40555555555555556,0.0008158172569344466
0,2021-03-19,2320485,7.4337907808066e-05,0.013953117559475713,0.007807563217746864,6.5288075553171e-05,1.537035002021847e-05,0.0,0.15558633425669435,0.0033971587399629403,0.0023733303896677337,0.1102403343782654,0.4147286821705427,
0,2021-03-20,2320485,0.00468213900685992,0.003308360105753751,0.0,6.42107145704454e-05,1.673500726500423e-05,0.004610817709803485,0.003604058583168817,0.016203404438698554,,0.1360332294911734,0.42210144927536236,0.0004976052746159109
0,2021-03-21,2320485,0.003747707914509249,0.001792441378993329,0.0,6.277423326014459e-05,2.2552756571722447e-05,0.003676458441518331,0.005265370869407335,0.010739856801909307,,0.16615226337448558,0.39646464646464646,0.0007607677902621723
0,2021-03-22,2320485,7.642080570800214e-05,0.023824042531338636,0.01393911186670028,6.507260335662585e-05,2.1044451195906606e-05,0.0,0.21929824561403508,0.0038044592362141104,0.002921264954094408,0.17431192660550457,0.4035812672176309,
0,2021-03-23,2320485,0.005491919433509229,0.018694583244451047,0.0162897698828765,9.089335490928267e-05,2.6754464404352263e-05,0.0053882773069710245,0.004827412738952093,0.0039509277250733416,0.002350253407210945,0.1257215007215007,0.42233560090702943,0.0010558932659666851
0,2021-03-24,2320485,0.00012587167481510695,0.01668947080746769,0.014495784286474595,0.00011078862105694868,2.4958862766476277e-05,0.0,0.16136487221315932,0.00428575116825446,0.0032769587445012484,0.11771025168815222,0.4166666666666666,
0,2021-03-25,2320485,0.007649492814361367,0.018461636252766117,0.010010838251486217,0.00010538026892366616,2.425498692442888e-05,0.0075401047625819635,0.0036349907816596717,0.003528246700905092,0.0031189747079505507,0.12851442602823818,0.3991725768321513,0.0009484980155371217
0,2021-03-26,2320485,0.00013822541408369362,0.018597584843972993,0.010082662317001258,0.00012120311055662937,2.8837362304288426e-05,0.0,0.17885278188084686,0.00442681184601722,0.002193357260867088,0.13642697881828317,0.41306584362139914,
0,2021-03-27,2320485,0.008344088987144204,0.004439660961681146,0.0,0.00013984145555778207,3.7599898297123186e-05,0.008191283287760961,0.004625459972723296,0.018505241691361564,,0.13543140028288544,0.4154761904761905,0.000856942987058412
0,2021-03-28,2320485,0.006252248991051445,0.0024271865579824892,0.0,0.00012055669396699405,3.918002773845406e-05,0.006112874391919512,0.006276282469950614,0.010301271906687767,,0.16817931793179317,0.41138763197586725,0.0010206595572449229
0,2021-03-29,2320485,0.0001615682353760815,0.03223097757580851,0.0050287978590682555,0.00013908730286987423,3.9036379607424e-05,0.0,0.2065035549979088,0.003820994750866687,0.003390725829478613,0.16245183044315992,0.408033033033033,
0,2021-03-30,2320485,0.008431893907236344,0.025576477905840077,0.0036832817277422567,0.00015847980055893476,3.3505926562765964e-05,0.008264472010520788,0.004225879462520298,0.003665502134974768,0.0032396158741177833,0.11572916666666665,0.40921052631578947,0.0008740733104828664
0,2021-03-31,2320485,0.00020344166557134945,0.022165445298432587,0.004722575955744883,0.00018038614054102176,3.7959018624698416e-05,0.0,0.17791878172588832,0.004099927429178653,0.0034665207079000184,0.13866742596810933,0.41745655608214854,
0,2021-04-01,2320485,0.010956294337893448,0.023267621495793627,0.002672681213912894,0.00015201563466258125,3.530152820064195e-05,0.010794869750648391,0.0037376677988031695,0.003089668439104949,0.003161555485298767,0.12964162348877376,0.40353037766830874,0.0009886810797317095
0,2021-04-02,2320485,0.00018121211729444479,0.0220613722275013,0.004799535441944248,0.00015772564787102693,3.8856819443636416e-05,0.0,0.17516043790109473,0.004155111128471544,0.002804702925866092,0.12941429801894916,0.4155145929339477,
0,2021-04-03,2320485,0.010102090726723073,0.005574517108851528,0.0,0.0001538112363004572,4.291487914523615e-05,0.009929892529650774,0.0045681739339747535,0.01981065476640698,,0.15079879101899826,0.420182841068917,0.0008431885499318962
0,2021-04-04,2320485,0.006675687769295361,0.003000809457218352,0.0,0.0001366093726096053,3.878499537812137e-05,0.006520978732175964,0.00572678720803037,0.013912469345406528,,0.1483382209188661,0.4186046511627907,0.000774759330080443
0,2021-04-05,2320485,0.00016081408268817348,0.039083388458303614,0.004861735082680273,0.00013538836349584956,4.036512481945223e-05,0.0,0.19831223628691982,0.003977047228469374,0.003123615418697386,0.14533730158730157,0.42002989536621826,
0,2021-04-06,2320485,0.008345489556421759,0.03133928180243927,0.0015711873451742498,0.00014863990358337438,3.135120459731478e-05,0.008182556663800886,0.004256375019086884,0.0035261409100155964,0.0016983695652173913,0.12636239782016348,0.42543859649122806,0.000753012048192771
0,2021-04-07,2320485,0.00018562929732361967,0.04328940573486433,0.00217713107389188,0.00016329201294844244,3.745625016609314e-05,0.0,0.17228360957642724,0.003315251650575628,0.002573238321456849,0.12994173949230128,0.4138888888888889,
0,2021-04-08,2320485,0.012373850006931026,0.02836547819385459,0.0015823918993945964,0.00018904094043558414,4.370494386590157e-05,0.01217374816040613,0.0037290465836008232,0.003799475727378237,0.0034666666666666665,0.11593825875823793,0.41226287262872624,0.0008761306326862545
0,2021-04-09,2320485,0.00023209946771185025,0.014251797935920003,0.0016552574138596027,0.00020667374851952616,4.298670321075118e-05,0.0,0.17223707664884136,0.00374093107617896,0.0015620932048945586,0.13371513944223107,0.4139004149377593,
0,2021-04-10,2320485,0.01244499174382366,0.004250548197180047,0.0,0.00017198272487576222,5.2180183596676224e-05,0.012251354063195117,0.004338510209951107,0.03083366310513125,,0.15411877394636014,0.41466894977168955,0.0008376017401066517
0,2021-04-11,2320485,0.009564559420408514,0.0035989243627948435,0.0,0.0002036571377678946,5.5484090610368044e-05,0.009335117443120721,0.005734795209957536,0.011937150067029414,,0.1413221784776903,0.42351973684210525,0.0006797235023041474
0,2021-04-12,2320485,0.00022858008850161336,0.05553515752094925,0.030268780017970395,0.00020042505481971792,5.031275789328521e-05,0.0,0.18835816535203037,0.003445476147996452,0.0024991934259470127,0.14810231023102308,0.4025862068965517,
0,2021-04-13,2320485,0.011967361708148662,0.06725034493507462,0.010528186995391053,0.00030219975565452936,4.912766081228707e-05,0.011650473931096304,0.004733021660670733,0.0030676802712981373,0.0019914584839478403,0.10606060606060605,0.41605839416058393,0.0007293229501559858
0,2021-04-14,2320485,0.00033405372871044947,0.028602353961923208,0.002127141524293413,0.00030395944525964775,4.7044762912350893e-05,0.0,0.14139216904909882,0.002790954496398364,0.0035073519492782946,0.10732924892216927,0.42149292149292145,
0,2021-04-15,2320485,0.015551231746811542,0.013467795166384041,0.02228600199239958,0.00020523008480267398,4.9623246864340794e-05,0.015330444569418327,0.0036886085282431488,0.0027998749785749576,0.0021522785241151563,0.14457773512476008,0.4157039711191336,0.0007041342774136633
0,2021-04-16,2320485,0.0003107468194508189,0.008272983162284323,0.011400598007169473,0.00027742045305184047,5.124647074498072e-05,0.0,0.1585,0.002394336872787841,0.0019233432805751773,0.11926889714993803,0.42470238095238094,
0,2021-04-17,2320485,0.01688495436657997,0.008188424689953467,0.0,0.00023268842504907368,5.646808030792405e-05,0.01663299554475321,0.0036655007949125593,0.018645585753160415,,0.15403868031854379,0.4107628004179729,0.00044401951790936137
0,2021-04-18,2320485,0.012226502936526915,0.006250920245839416,0.0,0.00026197827896610706,5.146194294152581e-05,0.01194796921045959,0.004736709719687397,0.008442376006115382,,0.12967948717948716,0.4089611872146119,0.0006814396798581409
0,2021-04-19,2320485,0.00026679049135561444,0.09997672900277321,0.03788507574925068,0.00023166852331876016,5.519679434830787e-05,0.0,0.18270911360798997,0.0025029338550352424,0.0019300080724932635,0.13869911756333614,0.41184351554126475,
0,2021-04-20,2320485,0.014760427238271319,0.04197099600586373,0.011582075873506322,0.00041091266121809334,4.3676214239695544e-05,0.014348588046608064,0.0037950207158422415,0.0024754808117103057,0.001971971251334845,0.0791586229086229,0.41199186991869924,0.0006955069911564035
0,2021-04-21,2320485,0.00034626381984800614,0.0214335939828671,0.002070975105060652,0.0003135120459731481,4.7403883239926096e-05,0.0,0.1366087477531456,0.0023500110470604774,0.0033243299397465197,0.1001977587343441,0.4296875,
0,2021-04-22,2320485,0.01895439961904516,0.012841417491027376,0.02668759619935776,0.00020795939929224547,5.253212151769991e-05,0.018725244938019425,0.003134659807389718,0.0020652925153474,0.001690105299332549,0.1455207344096233,0.4232638888888889,0.0005459510357815443
0,2021-04-23,2320485,0.00037578351077468717,0.07715333935219003,0.013324082393694986,0.000339225061427532,5.70283080189414e-05,0.0,0.13716022889842633,0.0023732042816289245,0.0012278264241170958,0.10084612357339628,0.41614255765199165,
0,2021-04-24,2320485,0.020026538992207802,0.011955309629955236,0.0,0.0003634082242864461,5.420562224420034e-05,0.019655603605855377,0.003382183938717929,0.013165845309071693,,0.09786253915607149,0.4206800445930881,0.0006667464513929688
0,2021-04-25,2320485,0.014768572087300721,0.00501005177796883,0.0,0.00029681295074090135,5.6884659887911315e-05,0.014447087570055394,0.00418874773139746,0.006915857072287173,,0.12027491408934708,0.42718446601941745,0.0004380754380754381
0,2021-04-26,2320485,0.00030920260204224555,0.061735621360764346,0.03754987283549198,0.00027501434685708653,5.4658113856945076e-05,0.0,0.1639680483592401,0.0018553663171065819,0.0012300158267770718,0.12560211946050095,0.41448801742919394,
0,2021-04-27,2320485,0.017954917470557528,0.08433787907843976,0.011891048638538931,0.00042934271642925217,4.583811861169823e-05,0.01751937633727432,0.0032732916152873976,0.0019982441755493166,0.0008311324251691223,0.08059381695745331,0.4288978494623656,0.00043757557138862294
0,2021-04-28,2320485,0.0004514142517620243,0.02886846212465643,0.0020122230194693494,0.0004239056346697643,4.510551314344483e-05,0.0,0.10874922982131854,0.0019317113918763706,0.001924721984602224,0.08423379174852652,0.4169986719787516,
0,2021-04-29,2320485,0.022124936525482093,0.05287806212925315,0.027255149965057606,0.00022247504293283508,4.5716017700322654e-05,0.021889892271084118,0.002573433467683475,0.0016090478151674459,0.0010284826732153726,0.14227096389137572,0.4143880208333333,0.00041207762043904997
0,2021-04-30,2320485,0.00044749984019145473,0.07938706778970775,0.01248758341467408,0.0004148917144476268,4.6577906486503155e-05,0.0,0.11661230195712954,0.0016706828181081393,0.0010426719977940163,0.08773031825795644,0.42552493438320205,
0,2021-05-01,2320485,0.022338864504618642,0.012086266448608806,0.0,0.0003683138079611233,4.7727091534743766e-05,0.021961608600500896,0.0026622661209221286,0.011272885789014822,,0.09766777286135692,0.42926356589147285,0.000267221966949205
0,2021-05-02,2320485,0.016462758144669458,0.006856756238458775,0.0,0.0002987522005098074,4.9019924714014473e-05,0.016144218414110255,0.0034910336244522483,0.005400614268340445,,0.11608367626886146,0.432509505703422,0.00028300127849989346
0,2021-05-03,2320485,0.00029735163123226395,0.123879526621949,0.07503643275723251,0.0002684065328297029,4.726023510889602e-05,0.0,0.15361842105263157,0.0013479190286404534,0.0010325677314692592,0.12053140096618356,0.39878787878787875,
0,2021-05-04,2320485,0.01920489322993542,0.04086749824569722,0.04263063540596038,0.00056266972924482,3.214126931798022e-05,0.018654254031664357,0.0024675320027627767,0.001278061603751909,0.0009349743549891201,0.055015619576535925,0.4143518518518519,0.00026268636906605315
0,2021-05-05,2320485,0.000404010368522098,0.01932379797039556,0.0071486133286791384,0.0003772199920849882,3.5912032757519785e-05,0.0,0.1048999309868875,0.0014392149871492032,0.0013181371664561655,0.07779623477297896,0.4385964912280702,
0,2021-05-06,2320485,0.022269913401724215,0.09741178388713281,0.03374061169683637,0.000167062776387982,3.4942407873066754e-05,0.022086797946693628,0.002114333713402385,0.0012482854432294469,0.000865910046237915,0.1602641056422569,0.424520069808028,0.00029715599965211
0,2021-05-07,2320485,0.0004892296222556924,0.05627271884972319,0.04507890232717154,0.00046753875447015024,3.3577750628281016e-05,0.0,0.07699945220487538,0.0012628098667544255,0.0007307639703941196,0.0588088088088088,0.41225749559082897,
0,2021-05-08,2320485,0.02230898569336439,0.010530988133946135,0.0,0.0003746343257264468,3.303907013691822e-05,0.021937367978389577,0.0019618600293877966,0.010082016403280656,,0.07025697102241663,0.42592592592592593,0.00027412280701754384
0,2021-05-09,2320485,0.015884983814446828,0.00837333574662193,0.0,0.00021002793237907862,3.642916602922807e-05,0.015655793221388346,0.002407084117124311,0.0038524687283129373,,0.09468503937007873,0.45204991087344026,0.00019959805712349901
0,2021-05-10,2320485,0.00022570712588101198,0.12804331134798694,0.06897430206759937,0.00020660192445401138,2.905283450083354e-05,0.0,0.13254985754985754,0.0009552343590537266,0.0006920336005727749,0.10254629629629629,0.4161522633744857,
0,2021-05-11,2320485,0.01912638952632746,0.040821674491898594,0.04300261224126276,0.0005266858724217855,2.1152187294179162e-05,0.018621214961527435,0.0018680361433309413,0.001007036594342362,0.0004944937878224148,0.04587464805973803,0.4231321839080459,0.00019079068060906255
0,2021-05-12,2320485,0.00036680550258530746,0.019594323313157958,0.006756848963327354,0.0003498550231237581,2.305552503032772e-05,0.0,0.08437975646879756,0.0010917430520446369,0.0009220399338674806,0.06489234449760764,0.43495934959349597,
0,2021-05-13,2320485,0.022255081732195356,0.09619935774920627,0.032911618332661784,0.00012910375776328375,2.5353895126809002e-05,0.022116461285751336,0.0013286447504159999,0.0007958183094736592,0.0005111486239793135,0.12997416020671834,0.42632850241545894,0.00013179550480892866
0,2021-05-14,2320485,0.00038907096289496975,0.058919543400050664,0.028996129401109412,0.0003741315572678414,2.111627526142165e-05,0.0,0.0676836752586358,0.0007547459448395844,0.0004910692197318291,0.05136612021857923,0.4224137931034483,
0,2021-05-15,2320485,0.02249328624547598,0.011037132323630612,0.0,0.0002920366503841512,2.1331747457966777e-05,0.02221044307547775,0.0013219559220761868,0.007918048830086044,,0.06694560669456066,0.4159663865546219,0.00013857601861430425
0,2021-05-16,2320485,0.01600703444897654,0.008413004178005895,0.0,0.00019187799102342808,2.0972627130391564e-05,0.015808656380024,0.0015639683178950196,0.002098125115396881,,0.07379409647228222,0.4506172839506173,0.0001336795406861612
0,2021-05-17,2320485,0.00018114029322892973,0.13119631600003165,0.07393264051839744,0.00017137222031888438,1.522670188918839e-05,0.0,0.11206281227694503,0.0006089097313900767,0.00042866741234406805,0.09234234234234234,0.4108527131782946,
0,2021-05-18,2320485,0.01877342452116692,0.04176710903108616,0.041546127928716065,0.0004822052286483213,1.481012230920116e-05,0.018310877539250064,0.001120156989765026,0.0004938124898910377,0.0003590955425817811,0.02833063646170442,0.4295833333333333,0.00010326751899785607
0,2021-05-19,2320485,0.00032762547484685325,0.01995904591784333,0.007256924019475815,0.00031742645754371764,1.332336415303984e-05,0.0,0.05618037703513281,0.0007409645488029467,0.0004493827160493827,0.04227453580901857,0.4416666666666666,
0,2021-05-20,2320485,0.022137146616619648,0.10304710006744273,0.033698881914772126,9.865035398490698e-05,1.5873118478823745e-05,0.02203303763365559,0.0008481397041611754,0.0005374014763959939,0.00030861485284825347,0.10047522063815342,0.42337164750957856,9.747059771226036e-05
0,2021-05-21,2320485,0.00036457895655434133,0.058436885679789614,0.043443181059131995,0.00035567277243047637,1.3143803989252242e-05,0.0,0.04416112342941611,0.000463795679267166,0.00032603671421024827,0.03348467650397276,0.4236111111111111,
0,2021-05-22,2320485,0.021852400108885284,0.01120096301707042,0.0,0.0002916057059910608,9.983545106590502e-06,0.021572789021835237,0.0006649894518914527,0.0057960105382009785,,0.033569739952718676,0.41369047619047616,6.803059717590058e-05
0,2021-05-23,2320485,0.01550135711571791,0.008026734353666014,0.0,0.00014731115837134613,1.5549910184006072e-05,0.015350454754070809,0.0011011128981568779,0.0016018870581608223,,0.06790556334735856,0.4347389558232932,9.452060549199725e-05
0,2021-05-24,2320485,0.0001462697094213781,0.12866660058852644,0.07257570436065451,0.00014088290450775014,8.582975829047232e-06,0.0,0.09297891431135037,0.0003747757763690897,0.00031162633331552613,0.07891678289167828,0.40646258503401356,
0,2021-05-25,2320485,0.019390766729081764,0.04684503455096671,0.01896386603088004,0.0004593795406276421,7.85755276734533e-06,0.018959930072089806,0.0006738971701305409,0.000326169925430098,0.0003849539642681906,0.020556991099626755,0.41439393939393926,3.44322504481658e-05
0,2021-05-26,2320485,0.0002469670492734637,0.02092651608033091,0.006077572863718866,0.00024244213314601612,6.7873741911712435e-06,0.0,0.03864218616567037,0.00022644461370607488,0.0003008849557522124,0.030217391304347824,0.42567567567567566,
0,2021-05-27,2320485,0.022747651173497484,0.10163762460577563,0.03136711362782635,7.947332849239137e-05,8.116119403199476e-06,0.02266796237280855,0.00046955827202555894,0.00029671898494652724,0.00019271190466586892,0.07724601175482787,0.40942028985507245,6.340945599383754e-05
0,2021-05-28,2320485,0.00036400436403022097,0.06202934587668812,0.026846183736014977,0.0003595512719682885,7.6133509445941984e-06,0.0,0.024332957534761362,0.0003044002620388568,0.0002003494093699412,0.018729796539266017,0.40151515151515144,
0,2021-05-29,2320485,0.022646594713317852,0.011321411974939145,0.0,0.0002239833483086508,7.110582485988922e-06,0.022434318687688155,0.00039352159153407035,0.003268763632758279,,0.024509803921568624,0.4342105263157894,3.2706642160616737e-05
0,2021-05-30,2320485,0.015605430186649191,0.008603337951620752,0.0,0.00012267550389968764,8.080207370441953e-06,0.015482323738356412,0.0006117239827936848,0.0015272440634545275,,0.047477324263038544,0.44642857142857134,4.049070102129117e-05
0,2021-05-31,2320485,0.00010845433892770994,0.13781989540979575,0.05156335852203307,0.00010479131158644295,5.67410117568813e-06,0.0,0.0483968542044767,0.00017507769072525934,0.000158743420502966,0.034083802376485305,0.3989898989898989,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_3.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015729470347793673,0.0,0.0,0.0,0.0,,0.021917808219178082,,,,
0,2021-01-03,2320485,0.0,0.00010041004359002536,0.0,0.0,0.0,0.0,,0.0,,,,
0,2021-01-04,2320485,0.0,0.001625091306343286,5.4729937922460175e-05,0.0,0.0,0.0,,0.00928135773004508,0.0,,,
0,2021-01-05,2320485,0.0,0.00105193526353327,2.2409108440692354e-05,0.0,0.0,0.0,,0.0061450225317492835,0.0,,,
0,2021-01-06,2320485,0.0,0.0009088617250273111,3.3182718267948294e-05,0.0,0.0,0.0,,0.010431484115694643,0.0,,,
0,2021-01-07,2320485,0.0,0.0008782646731179042,0.00013143803989252247,0.0,0.0,0.0,,0.0068694798822374874,0.0,,,
0,2021-01-08,2320485,0.0,0.0008511151763532193,4.783482763301638e-05,0.0,0.0,0.0,,0.008607594936708861,0.0,,,
0,2021-01-09,2320485,0.0,0.0003322581270725732,0.0,0.0,0.0,0.0,,0.029831387808041506,,,,
0,2021-01-10,2320485,0.0,0.00020125103157314097,0.0,0.0,0.0,0.0,,0.017130620985010708,,,,
0,2021-01-11,2320485,0.0,0.003110987573718425,0.0005550563783002261,0.0,0.0,0.0,,0.006372073694417509,0.002329192546583851,,,
0,2021-01-12,2320485,0.0,0.0021775620182849704,0.00016979209087755363,0.0,0.0,0.0,,0.006134969325153374,0.0,,,
0,2021-01-13,2320485,0.0,0.0018453038912123975,0.00015600187029866602,0.0,0.0,0.0,,0.007940214852872489,0.0055248618784530384,,,
0,2021-01-14,2320485,0.0,0.0017517889579118158,0.00021848880729675047,0.0,0.0,0.0,,0.005412054120541206,0.0039447731755424065,,,
0,2021-01-15,2320485,0.0,0.001670340467617761,0.00014738298243686127,0.0,0.0,0.0,,0.0041279669762641896,0.0029239766081871343,,,
0,2021-01-16,2320485,0.0,0.0005434208796867896,0.0,0.0,0.0,0.0,,0.030927835051546393,,,,
0,2021-01-17,2320485,0.0,0.0003059705190940687,0.0,0.0,0.0,0.0,,0.023943661971830985,,,,
0,2021-01-18,2320485,0.0,0.00446156730166323,0.000729157913108682,0.0,0.0,0.0,,0.004346566212691973,0.004137115839243499,,,
0,2021-01-19,2320485,0.0,0.003342835657200973,0.00029476596487372253,0.0,0.0,0.0,,0.004898801082892871,0.0014619883040935672,,,
0,2021-01-20,2320485,0.0,0.002861901714512268,0.00026675457932285706,0.0,0.0,0.0,,0.00466797169101039,0.006462035541195477,,,
0,2021-01-21,2320485,0.0,0.0026494461287187806,0.0003094180742387906,0.0,0.0,0.0,,0.006018217306441119,0.004178272980501393,,,
0,2021-01-22,2320485,0.0,0.002486118203737581,0.0002633070241781352,0.0,0.0,0.0,,0.003986826139712255,0.0016366612111292963,,,
0,2021-01-23,2320485,0.0,0.0007157986369228847,0.0,0.0,0.0,0.0,,0.027694160144491272,,,,
0,2021-01-24,2320485,0.0,0.00041586133933207926,0.0,0.0,0.0,0.0,,0.025906735751295335,,,,
0,2021-01-25,2320485,0.0,0.005647526271447564,0.0008860216721935286,0.0,0.0,0.0,,0.003357497138496757,0.0009727626459143969,,,
0,2021-01-26,2320485,0.0,0.004521899516695863,0.00043137533748332786,0.0,0.0,0.0,,0.004288573334604022,0.004995004995004995,,,
0,2021-01-27,2320485,0.0,0.003956500472961471,0.0003671646229128824,0.0,0.0,0.0,,0.004247903278509966,0.002347417840375587,,,
0,2021-01-28,2320485,0.0,0.0036298446229990713,0.00040638056268409406,0.0,0.0,0.0,,0.0035616763623412084,0.003181336161187699,,,
0,2021-01-29,2320485,0.0,0.00331913371558101,0.0003404460705412877,0.0,0.0,0.0,,0.003116073747078681,0.006329113924050633,,,
0,2021-01-30,2320485,0.0,0.0009278232783232816,0.0,0.0,0.0,0.0,,0.024616813748258245,,,,
0,2021-01-31,2320485,0.0,0.0005063596618810292,0.0,0.0,0.0,0.0,,0.011063829787234043,,,,
0,2021-02-01,2320485,0.0,0.006795993079033047,0.0008493913987808583,0.0,0.0,0.0,,0.0034876347495244133,0.0020294266869609334,,,
0,2021-02-02,2320485,0.0,0.0056483881602337445,0.0005016192735570365,0.0,0.0,0.0,,0.004043640802624552,0.002577319587628866,,,
0,2021-02-03,2320485,0.0,0.004944655966317386,0.0006821849742618461,0.0,0.0,0.0,,0.0033118354540700714,0.003790271636133923,,,
0,2021-02-04,2320485,0.0,0.004633945058899325,0.0005701394320583843,0.0,0.0,0.0,,0.002789919092346322,0.0015117157974300832,,,
0,2021-02-05,2320485,0.0,0.0042654876028071715,0.0005158404385290144,0.0,0.0,0.0,,0.0030309153364316025,0.000835421888053467,,,
0,2021-02-06,2320485,0.0,0.0011148531449244447,0.0,0.0,0.0,0.0,,0.020100502512562814,,,,
0,2021-02-07,2320485,0.0,0.0005916866517128962,0.0,0.0,0.0,0.0,,0.013109978150036417,,,,
0,2021-02-08,2320485,0.0,0.007894470337020062,0.0016729261339763024,0.0,0.0,0.0,,0.002838582892079262,0.00231839258114374,,,
0,2021-02-09,2320485,0.0,0.006742125029896767,0.0008261204015539854,0.0,0.0,0.0,,0.0031959092361776927,0.001564945226917058,,,
0,2021-02-10,2320485,0.0,0.0060711446098552675,0.000819656235657632,0.0,0.0,0.0,,0.0033361726291879614,0.0031545741324921135,,,
0,2021-02-11,2320485,0.0,0.005648819104626834,0.0007899210725344055,0.0,0.0,0.0,,0.0028227036924015868,0.002182214948172395,,,
0,2021-02-12,2320485,0.0,0.005195465603095905,0.0007162295813159749,0.0,0.0,0.0,,0.0024054412740544128,0.0012033694344163659,,,
0,2021-02-13,2320485,0.0,0.0012816286250503667,0.0,0.0,0.0,0.0,,0.01882985877605918,,,,
0,2021-02-14,2320485,0.0,0.0007045940827025385,0.0,0.0,0.0,0.0,,0.010397553516819572,,,,
0,2021-02-15,2320485,0.0,0.009059743975936065,0.0018065188958342761,0.0,0.0,0.0,,0.0030918517813822957,0.00047709923664122136,,,
0,2021-02-16,2320485,0.0,0.0077992316261471205,0.0009666082737014029,0.0,0.0,0.0,,0.0027074814896673664,0.002229157378510923,,,
0,2021-02-17,2320485,0.0,0.0071429033154706886,0.0009463538872261618,0.0,0.0,0.0,,0.0024132730015082957,0.0004553734061930783,,,
0,2021-02-18,2320485,0.0,0.006685671314401946,0.0008256894571608953,0.0,0.0,0.0,,0.003287353358257058,0.003131524008350731,,,
0,2021-02-19,2320485,0.0,0.006164228598762759,0.0007739761299900668,0.0,0.0,0.0,,0.0025167785234899327,0.0022271714922048997,,,
0,2021-02-20,2320485,0.0,0.0014919294888784025,0.0,0.0,0.0,0.0,,0.014731369150779897,,,,
0,2021-02-21,2320485,0.0,0.00079810901600312,0.0,0.0,0.0,0.0,,0.008639308855291577,,,,
0,2021-02-22,2320485,0.0,0.010219846282134985,0.004786068429660179,0.0,0.0,0.0,,0.0029517183217372973,0.001350621285791464,,,
0,2021-02-23,2320485,0.0,0.008901587383671947,0.002891636877635494,0.0,0.0,0.0,,0.0025658404337722696,0.0019374068554396423,,,
0,2021-02-24,2320485,0.0,0.00816165586073601,0.0014574539374311835,0.0,0.0,0.0,,0.0022704472253022865,0.00029568302779420464,,,
0,2021-02-25,2320485,0.0,0.007680721918047305,0.0013376513961520975,0.0,0.0,0.0,,0.0029175784099197666,0.001288659793814433,,,
0,2021-02-26,2320485,0.0,0.007167898090269922,0.0011639808057367317,0.0,0.0,0.0,,0.0027054650393795467,0.0022213994816734544,,,
0,2021-02-27,2320485,0.0,0.0016789593554795658,0.0,0.0,0.0,0.0,,0.013090349075975359,,,,
0,2021-02-28,2320485,0.0,0.0009209281680338377,0.0,0.0,0.0,0.0,,0.008890968647636874,,,,
0,2021-03-01,2320485,2.585666358541426e-06,0.011285140821854053,0.003909527534114636,1.7237775723609505e-06,8.618887861804752e-07,0.0,0.16666666666666666,0.0029403902699812884,0.0026455026455026454,0.0,0.5,
0,2021-03-02,2320485,0.0006355711557425852,0.009974351626204577,0.0040903805310815045,4.668564258477575e-06,2.154721965451188e-06,0.0006301843508289574,0.0034851039910061827,0.002201692281125885,0.0028430030535958723,0.13333333333333333,0.4166666666666667,0.0014749262536873156
0,2021-03-03,2320485,8.33159159974459e-06,0.00926832106219174,0.004273244601882796,7.469702813564118e-06,2.298370096481267e-06,0.0,0.21031746031746032,0.0029757753289626635,0.002016942315449778,0.17982456140350875,0.38095238095238093,
0,2021-03-04,2320485,0.0009935422982695428,0.008694877723119662,0.002990035847391098,6.176869634293407e-06,3.7348514067820597e-06,0.000984636114145678,0.0029151371194126537,0.0036796858241341184,0.001439055979277594,0.11827956989247312,0.45614035087719307,0.0006175530369078756
0,2021-03-05,2320485,1.5298525954703436e-05,0.00809112462840024,0.002885603656132231,1.2928331792707126e-05,3.51937921023694e-06,0.0,0.17792792792792791,0.002982530890498509,0.0013440860215053765,0.12169312169312169,0.4298245614035087,
0,2021-03-06,2320485,0.0015308581323875547,0.0018872491454731805,0.0,1.1635498613436414e-05,3.3757310792068606e-06,0.0015188635134465427,0.003021360314783586,0.014357338195077484,,0.1721311475409836,0.39166666666666666,0.0011572433989891831
0,2021-03-07,2320485,0.0013262313697352062,0.0010026639545899526,0.0,1.6950479461549343e-05,6.2486936998084465e-06,0.0013053305666703297,0.004380983287360052,0.008147512864493996,,0.17857142857142858,0.4264705882352941,0.0004124731892426992
0,2021-03-08,2320485,2.018256240972613e-05,0.012307484570395126,0.007219467769309721,1.7812368247729824e-05,4.2376198653873366e-06,0.0,0.22053872053872053,0.0029411764705882353,0.002387489554733198,0.18560606060606058,0.40972222222222215,
0,2021-03-09,2320485,0.001899531060676253,0.01098750189435972,0.00502236960520466,2.2552756571722443e-05,5.745925241203168e-06,0.0018749672302701098,0.0030613778078281114,0.003090404099675312,0.002224694104560623,0.1047197640117994,0.43010752688172044,0.0007612957253245022
0,2021-03-10,2320485,3.1961709154192625e-05,0.010285062533622642,0.00542429707582682,2.765226522329025e-05,5.745925241203168e-06,0.0,0.17653508771929824,0.0029748187874471025,0.0018272821164693732,0.1275252525252525,0.4444444444444444,
0,2021-03-11,2320485,0.0027929865236505837,0.009658289825905641,0.005788014143594985,3.048931581113433e-05,9.732160877287863e-06,0.0027583314120395775,0.003547595305668482,0.003138152824708044,0.0022263450834879408,0.13728632478632477,0.41060606060606053,0.0009455713582549674
0,2021-03-12,2320485,3.375731079206862e-05,0.00895990852487016,0.004469898893262975,2.9088746533591052e-05,7.972471272169393e-06,0.0,0.20303030303030303,0.002757470822111068,0.0022172949002217295,0.1585081585081585,0.41111111111111104,
0,2021-03-13,2320485,0.0031013272369066506,0.002072986178895073,0.0,2.9699251090468883e-05,1.0953169991043535e-05,0.0030660616207387665,0.003553352284545517,0.01568627450980392,,0.16277777777777777,0.42361111111111105,0.0007660281149860828
0,2021-03-14,2320485,0.002309287354439553,0.0011004883318214366,0.0,3.1315292564557264e-05,9.049832254894989e-06,0.0022736626179440927,0.004099506195844592,0.008193523214982443,,0.1420940170940171,0.42,0.0008364106934318087
0,2021-03-15,2320485,3.505014397133933e-05,0.013269783400165627,0.016407345878124615,2.8801450271530884e-05,9.265304451440108e-06,0.0,0.23823529411764705,0.0033124411392199526,0.002153757255798072,0.18439716312056736,0.42999999999999994,
0,2021-03-16,2320485,0.003191143230833209,0.011959784269236811,0.012832662137441084,4.474639281586966e-05,1.2066443006526651e-05,0.0031414409774968015,0.0034322902736917175,0.0033708671017714984,0.0023408239700374533,0.11209439528023597,0.42424242424242425,0.0005663155510250311
0,2021-03-17,2320485,5.702830801894143e-05,0.01128198056297139,0.007235125415591999,5.185697530185858e-05,9.768072910045384e-06,0.0,0.1540312876052948,0.0035519230034755374,0.002501637977247007,0.1212121212121212,0.40476190476190477,
0,2021-03-18,2320485,0.004534504640193751,0.013899249510339426,0.007702089577538032,4.729614714165354e-05,1.4077516840947758e-05,0.004481283007647108,0.003234873824217585,0.003656344682380732,0.0022409897396006963,0.1396957123098202,0.4135021097046413,0.0007631767231099451
0,2021-03-19,2320485,6.288196935841715e-05,0.01381690321922644,0.007803541070078022,5.361666490697705e-05,1.4113428873705275e-05,0.0,0.20245901639344263,0.003999812874251497,0.0019878520154610712,0.15362595419847327,0.4253246753246753,
0,2021-03-20,2320485,0.004654414917571115,0.0033161171048293756,0.0,5.753107647754671e-05,1.5801294413308714e-05,0.004592287100900603,0.0032780830139895654,0.015079262791596855,,0.12457337883959044,0.402930402930403,0.0007414692017108426
0,2021-03-21,2320485,0.003738873554450898,0.0018141322467788703,0.0,5.911120591887755e-05,2.1116275261421654e-05,0.0036695633312288866,0.005165210058264335,0.010379806558150507,,0.15444444444444444,0.41880341880341876,0.0008111964659199749
0,2021-03-22,2320485,8.389050852156626e-05,0.023670446767234725,0.013927943224512691,7.0746704532314e-05,2.1403571523481798e-05,0.0,0.1897249190938511,0.004064189619704721,0.003008693499984531,0.13580246913580246,0.4173669467787115,
0,2021-03-23,2320485,0.0055547654908348915,0.01860595234760551,0.016221393372506183,9.43409100540046e-05,1.950023378733326e-05,0.005454355447244865,0.003909141967271706,0.0038633248332529267,0.002287021154945683,0.11607142857142858,0.4189814814814814,0.0007641978199224745
0,2021-03-24,2320485,0.00012651809140474228,0.016945990457454655,0.014543008609550734,0.00011402070400512543,2.330690925963036e-05,0.0,0.14986559139784944,0.0041000279691830455,0.0021872006793652674,0.11373072360616844,0.4036069651741293,
0,2021-03-25,2320485,0.007651166315087865,0.01853912005464374,0.01003931649346293,0.00010755653810877187,2.7293144895715066e-05,0.007536283722296556,0.0037102915427586784,0.003922446107005707,0.0024087024087024087,0.1212121212121212,0.4139433551198257,0.0008398735249280108
0,2021-03-26,2320485,0.00014512052437313743,0.018486903959014315,0.010119867182938048,0.00012745180425643778,2.797547351810794e-05,0.0,0.1603929924242424,0.0035018412343262016,0.003235557069266465,0.11562165058949624,0.4215367965367965,
0,2021-03-27,2320485,0.008388943116058348,0.004557093308798233,0.0,0.0001275954523874678,3.307498216967573e-05,0.008249173484566085,0.004051459293394777,0.017548763821592744,,0.12929687499999998,0.41263440860215056,0.0008315313202893641
0,2021-03-28,2320485,0.006215080037147408,0.002433542987780571,0.0,0.00011743234711708977,3.3685486726553566e-05,0.006082923756599736,0.005100100273157913,0.009452126728513916,,0.1400679117147708,0.41578014184397166,0.0007013201320132013
0,2021-03-29,2320485,0.00014253485801459605,0.03214195164660261,0.005037452658962818,0.00012443519350480614,3.070478800767943e-05,0.0,0.19073275862068967,0.00367656916105853,0.00376325692781389,0.1482843137254902,0.41184971098265905,
0,2021-03-30,2320485,0.008428625912255416,0.025349406122714285,0.0036566709114689362,0.00015442174085733516,3.3039070136918225e-05,0.008262640496850162,0.004360049155766543,0.0036459294812626916,0.002706005586592179,0.1273747841105354,0.41218637992831536,0.0008462417416256433
0,2021-03-31,2320485,0.0001783391546738431,0.0223543785027699,0.0047001668473041925,0.00015549910184006063,3.648662528164011e-05,0.0,0.18344907407407407,0.003681572860447186,0.0037885731744576835,0.1391820580474934,0.41914191419141916,
0,2021-04-01,2320485,0.01100211809169204,0.02338544887527104,0.0026892366610141104,0.0001523747549901565,3.619932901957994e-05,0.010836635444745384,0.003580936909757812,0.004252960807701112,0.0014668133480014666,0.1222366710013004,0.4117647058823529,0.0008479514932458534
0,2021-04-02,2320485,0.00017485568749636373,0.021997089688865327,0.00478793585536357,0.00014964544050058494,3.824631488675857e-05,0.0,0.17502951593860686,0.0041575256601112595,0.003509403401421758,0.12294520547945205,0.4266826923076923,
0,2021-04-03,2320485,0.010110925086781422,0.005655247358490432,0.0,0.0001474188944696187,4.277123101420605e-05,0.009948566786684682,0.004079402465677849,0.01892554170709257,,0.13988888888888887,0.4051020408163265,0.0007769840070791875
0,2021-04-04,2320485,0.006558865926735152,0.003035285008665571,0.0,0.00013915912693538923,3.795901862469843e-05,0.006402073991715817,0.005673259545484315,0.012454520011195075,,0.13600288600288601,0.42967479674796755,0.0007190420233898494
0,2021-04-05,2320485,0.00014756254260064885,0.03890343326215569,0.00489305037524483,0.0001264462673392273,3.235674151452534e-05,0.0,0.20554781801299904,0.004114656595080133,0.003632121158756714,0.159005376344086,0.42419962335216577,
0,2021-04-06,2320485,0.008357412351297248,0.03125736645571939,0.0015729470347793685,0.0001388718306733291,3.6019768855792335e-05,0.008203313818734735,0.004089161076099478,0.003203951275460476,0.0021691973969631237,0.12672865999046257,0.4221380471380472,0.0005008376077232613
0,2021-04-07,2320485,0.00019604378682330044,0.04364425253054138,0.002205968436196169,0.00017363467838260813,3.680983357645777e-05,0.0,0.1662303664921466,0.0029994011069649283,0.002977933997266159,0.1254406580493537,0.4166666666666667,
0,2021-04-08,2320485,0.012258859678041448,0.028410763267161833,0.001590328458634008,0.00018803540351837358,4.10115414090876e-05,0.012061666706169897,0.0035729847494553376,0.0031412342938285306,0.0030085833112113974,0.12277019937040923,0.4032485875706215,0.0006927703724711665
0,2021-04-09,2320485,0.00022017667283635362,0.01430487592033562,0.0016189144367089925,0.00019432000925093947,4.277123101420604e-05,0.0,0.16471598002496876,0.0030389263631253514,0.0021287919105907396,0.12227496483825596,0.41527196652719667,
0,2021-04-10,2320485,0.012515594800224952,0.0041557763427329504,0.0,0.00015488859728318293,4.650608242098811e-05,0.012340954584925125,0.0040430303134313846,0.030867630700778644,,0.1563299232736573,0.41828165374677,0.0008359747814274269
0,2021-04-11,2320485,0.00957917561774083,0.0035889049056554954,0.0,0.00019493051380781732,4.259167085041846e-05,0.00936894657797831,0.004764576087363028,0.009859824186267522,,0.13584710743801653,0.406721536351166,0.0006506081272436412
0,2021-04-12,2320485,0.00022703587109304004,0.055187529043856466,0.030307888221643327,0.0001982344208215092,4.582375379859525e-05,0.0,0.17891278375149341,0.002955068899558886,0.0022979029858524983,0.1352681602172437,0.41699346405228754,
0,2021-04-13,2320485,0.011929129758074994,0.06753031514245222,0.010548671218875936,0.0002768602253408233,4.781328041336182e-05,0.011638996445426989,0.004456225403856326,0.002858821103411214,0.0025956940994203595,0.10732717803030303,0.4202651515151515,0.0006279243033825063
0,2021-04-14,2320485,0.0003083766252888225,0.028623111116857038,0.0020786961921035185,0.00028036523973795706,4.3417647603841404e-05,0.0,0.13756168685509196,0.0029218645759659712,0.00357216815075585,0.10289052890528905,0.4215481171548117,
0,2021-04-15,2320485,0.015635560382132752,0.013540416479026297,0.022267291823332924,0.00019992228636111256,4.700885087959339e-05,0.01541947768103076,0.0033763899453076894,0.0024723676556137287,0.0018118388476254783,0.13908217362491715,0.41476552598225597,0.0006246067503456003
0,2021-04-16,2320485,0.0003019124593924691,0.008273952787168774,0.011410186519915731,0.00026240922335919725,5.6776923789638765e-05,0.0,0.15942276979237965,0.002840071457065057,0.0017925881198581027,0.11061080657791697,0.4319672131147541,
0,2021-04-17,2320485,0.016851520264082733,0.008191082180377523,0.0,0.00022949225413365423,5.7868649585467355e-05,0.016600926099500764,0.003705331923153705,0.018786877913677728,,0.14110438292964242,0.41317948717948727,0.0006443526919575638
0,2021-04-18,2320485,0.012223953182201134,0.006159883242799099,0.0,0.00026452803329189077,4.7978475764046405e-05,0.011944234359052812,0.004763827682871874,0.007097665707368325,,0.13348647269014802,0.4123456790123456,0.0006188378435074472
0,2021-04-19,2320485,0.000293832252022027,0.10010116419627803,0.037819787673697515,0.0002598594690334133,5.631006736379099e-05,0.0,0.17749943579327462,0.0022733630279947498,0.0017035079927266378,0.13909964592817398,0.40579710144927544,
0,2021-04-20,2320485,0.014849445985070651,0.04208997975279592,0.011585509063837953,0.0003977975868550469,4.966634130364983e-05,0.014440767052290075,0.0038923435858825273,0.0021550458895129255,0.0013012400757957353,0.08507809903622465,0.4206204379562044,0.0005378117515453124
0,2021-04-21,2320485,0.0003261889935365525,0.02140245825046632,0.002115506025679976,0.0002986085523787773,4.0975629376330064e-05,0.0,0.1415024369569824,0.0024086813098398905,0.002644964394710071,0.10974625144175316,0.4263826606875934,
0,2021-04-22,2320485,0.01892646723996637,0.01265927884328779,0.026667269988817032,0.00020969035927115775,5.0743702286375414e-05,0.01869584016559756,0.0029408586524775123,0.0018196626665017113,0.0015691079191587002,0.1412735849056604,0.4266304347826087,0.0004103603246657686
0,2021-04-23,2320485,0.0003693552569110913,0.07728912274804624,0.01327789951956882,0.0003348797054638722,5.4047609300067255e-05,0.0,0.14142103347889373,0.002226450698627262,0.0012267617812364894,0.1071072567783094,0.413916391639164,
0,2021-04-24,2320485,0.020087050767404243,0.011933906058431759,0.0,0.00037551057932573004,5.578575168553122e-05,0.01970494673886422,0.003256213877956246,0.012076862150900513,,0.10543361884368307,0.40327102803738313,0.00046413319013368916
0,2021-04-25,2320485,0.014688560078316974,0.005112652455557064,0.0,0.0002788569343621411,5.50531462172778e-05,0.014385247049646962,0.004121955373871572,0.006808631000484888,,0.1199172145118091,0.43013468013468015,0.0004996569519434418
0,2021-04-26,2320485,0.0002797188231483218,0.06150693353616448,0.037517659742108515,0.0002486908268458246,4.6865202748563306e-05,0.0,0.16660680076628354,0.001778264899023501,0.0011880983538811213,0.1281383547008547,0.4215116279069767,
0,2021-04-27,2320485,0.018019286198072106,0.08463477821805933,0.011981511049055123,0.00038166590174036895,4.624751578513396e-05,0.017627737304916864,0.0030611854538220825,0.0016964813109863748,0.0010450400790096234,0.08186954288649202,0.42084967320261435,0.0004399503906540373
0,2021-04-28,2320485,0.00045920716287040607,0.02876004369776148,0.0020452620896062677,0.0004302620644678451,4.1262925638390216e-05,0.0,0.10604328608443835,0.0018954708354546634,0.0008410428931875525,0.0803266699171136,0.4313063063063063,
0,2021-04-29,2320485,0.022207570112857167,0.05269843014140006,0.027205052679360877,0.00023292544446527333,4.48541289141422e-05,0.021959310230404434,0.002625790707382076,0.00184494867639114,0.0009139589809949134,0.14651935297515886,0.41800535475234274,0.0003768019905539638
0,2021-04-30,2320485,0.0004447346136691255,0.07982566144577538,0.012476809804846825,0.0004162204596596549,4.208890239181318e-05,0.0,0.10466385899235688,0.0016187299514066173,0.0008019730261115518,0.07878939469734868,0.4191702432045779,
0,2021-05-01,2320485,0.0224938608380001,0.012108855117213277,0.0,0.0003525125135478147,4.726023510889603e-05,0.022133411765212878,0.002455400449732673,0.012727937082405345,,0.09130184331797235,0.4201787994891443,0.00029829752146287044
0,2021-05-02,2320485,0.01635593421202894,0.006853789904553002,0.0,0.0002858023214974456,4.5155789989305353e-05,0.016054488609062334,0.0031307756317610473,0.004876440157464086,,0.10340014316392268,0.4329889807162534,0.00030283959544022204
0,2021-05-03,2320485,0.000289127775730792,0.12403261961759435,0.07508283110355526,0.0002578843072317497,4.4925952979657245e-05,0.0,0.14754005867749942,0.001220931242293197,0.0009515643699124045,0.10950050200803212,0.417,
0,2021-05-04,2320485,0.01920356448472338,0.04088681891932074,0.04274084943449324,0.0005782196394288264,3.2177181350737745e-05,0.018644055014361217,0.0024016505302973316,0.001296865541927477,0.0007691512190077303,0.05029121863799283,0.4102564102564103,0.0003101427764424408
0,2021-05-05,2320485,0.0003716177149748153,0.01926533318106632,0.007036136842082588,0.0003489213102720627,3.1818061023162536e-05,0.0,0.10685446009389671,0.0012352717597871531,0.000993033488144708,0.08213429256594725,0.43177387914230025,
0,2021-05-06,2320485,0.02209836162124153,0.09744485886930246,0.03377321982258019,0.0001610654669174762,2.9806987188741443e-05,0.021925409271481323,0.0019139141072693322,0.0011847715020612381,0.0008950745685362379,0.15999999999999998,0.4191919191919193,0.0002206946689255415
0,2021-05-07,2320485,0.00047188411043381015,0.05605326041754198,0.0451929589432094,0.00045277890900680996,3.059705190940687e-05,0.0,0.08442750247070449,0.0010122079578368328,0.0008272262935820565,0.06828193832599119,0.41040462427745666,
0,2021-05-08,2320485,0.022264864169918498,0.010599522657260593,0.0,0.00035572304927633687,2.9354495575996693e-05,0.02191141794351899,0.0018383322081846531,0.010510283814745652,,0.06842865395725013,0.43111814345991567,0.0002478175069918189
0,2021-05-09,2320485,0.015955033825543658,0.00839361168031683,0.0,0.00020703286884710142,3.0309755647346715e-05,0.01574049534185024,0.002321081435389084,0.002933441230022254,,0.10974409448818898,0.42886178861788626,0.0002025581501206245
0,2021-05-10,2320485,0.00022114629772080667,0.12816192879218502,0.06898881052883335,0.00020376487386616714,2.442018227511348e-05,0.0,0.12003530450132392,0.0008319663314150489,0.00048798962839953963,0.0911111111111111,0.4197530864197531,
0,2021-05-11,2320485,0.019108246767378365,0.040485315210685116,0.04311289809386114,0.0005054546786555397,2.437708783580445e-05,0.018615820974207258,0.0018696999260267805,0.0006867551923731701,0.0005913763690442217,0.04825102880658436,0.4190123456790123,0.00014936492383122867
0,2021-05-12,2320485,0.00034403727381704,0.01989695401320558,0.006677016514507387,0.0003283796275347613,2.1188099326936685e-05,0.0,0.07622817701989443,0.0007413419913419913,0.0010678257136724617,0.056617803271722965,0.4389880952380953,
0,2021-05-13,2320485,0.022270128873920762,0.09617425523830866,0.032791528495120646,0.00011369749571030778,1.892564126321294e-05,0.02214993130028133,0.0011496508763195854,0.0007553679099181926,0.0006314274138629564,0.1288947677836567,0.4143081761006289,0.00017169062312464097
0,2021-05-14,2320485,0.0003888195786656673,0.05864546276604528,0.02909427698663572,0.00037840508916598656,1.547808611849103e-05,0.0,0.05307434813248766,0.0006849063532868161,0.0003870751418864612,0.041372761801410744,0.42254901960784313,
0,2021-05-15,2320485,0.022539684591798708,0.011213675876666586,0.0,0.00027587623564326704,1.971570598387838e-05,0.022268153712119095,0.001145598140367925,0.006492815660358466,,0.055907960199004965,0.41972477064220176,0.0001655575915388819
0,2021-05-16,2320485,0.015953633256266118,0.008363014628407422,0.0,0.0001853779130943171,1.8853817197697902e-05,0.01576380225110987,0.0015478451391601454,0.0021271207900734365,,0.08305431547619047,0.4375,0.00013519654623949103
0,2021-05-17,2320485,0.00017083353982752167,0.13107992510186445,0.07402356978533943,0.00015718696737966414,1.863834500115278e-05,0.0,0.10898897757506651,0.0005412322565660018,0.00043402272630284415,0.07861828618286182,0.43249999999999994,
0,2021-05-18,2320485,0.01870912761771784,0.0419855116495043,0.04148522112115931,0.0004611464126393117,1.2892419759949606e-05,0.018264788036409057,0.0010748733936360177,0.00048011581870826685,0.0003364391807457348,0.029958970005659308,0.4213615023474178,9.000191254064147e-05
0,2021-05-19,2320485,0.00027515799498811674,0.019899072823138266,0.007260120190391236,0.000266539107126312,1.1850970809981529e-05,0.0,0.05148741418764302,0.00044375175877221464,0.0005924521594881213,0.037372147915027534,0.43650793650793646,
0,2021-05-20,2320485,0.02211114630490322,0.10308958400219494,0.03368922157796033,0.0001009487240813882,1.2784683661677046e-05,0.022007180970070202,0.0007682526226555049,0.000446740977706688,0.0003044302446740399,0.1005,0.4178403755868544,8.55056611200919e-05
0,2021-05-21,2320485,0.0003529075459081475,0.058425968421831294,0.04342827756553762,0.0003461560837497338,1.01631052703781e-05,0.0,0.0433314307458143,0.00041714586220793645,0.0003435064077156824,0.03502906976744186,0.4211309523809524,
0,2021-05-22,2320485,0.021774901942194544,0.01118279152849512,0.0,0.0002711358473192745,1.073769779449842e-05,0.021514934737062855,0.0007027320248545222,0.005327173298133132,,0.03712871287128713,0.40846994535519116,8.8182541187902e-05
0,2021-05-23,2320485,0.0155634131083229,0.00813034056817145,0.0,0.0001339518821855489,1.0701785761740897e-05,0.015428383865154622,0.0008447501196921151,0.0017380120618037086,,0.05529715762273901,0.443452380952381,9.752835288544598e-05
0,2021-05-24,2320485,0.00012098763836008433,0.1285838951770859,0.07258435916054905,0.0001148107687257909,9.444864615227707e-06,0.0,0.09746666666666666,0.000264718694501223,0.0001696430867721916,0.07815995525727068,0.4135220125786163,
0,2021-05-25,2320485,0.019315035434402723,0.046872169682918255,0.018932213165207566,0.0004311957773195402,8.008383304926916e-06,0.018905745997065272,0.0006126267287700244,0.00027012187781682797,0.00029457263474439046,0.018002456625211116,0.44246031746031744,5.483658697082694e-05
0,2021-05-26,2320485,0.00024409408665286193,0.021031343303950116,0.006037530947194231,0.00024064653150814,4.848124422265173e-06,0.0,0.03686868686868686,0.00035331708416115354,0.00023761999809904,0.030362891425226805,0.4326923076923077,
0,2021-05-27,2320485,0.022670871247461914,0.10138929289925741,0.03138765531056366,7.46611161028837e-05,9.552600713500265e-06,0.02259495321021252,0.0004530431353401814,0.00028507518505189924,0.00024065368256100288,0.07070035460992907,0.4104938271604937,5.4177816304224926e-05
0,2021-05-28,2320485,0.0003781537049366838,0.06209966163682736,0.026906156830720028,0.0003727669000230558,6.823286223928763e-06,0.0,0.02853756382202771,0.0002451082407240405,0.00015994369981766417,0.0220125786163522,0.43981481481481477,
0,2021-05-29,2320485,0.022632301724280345,0.011490809033456369,0.0,0.0002091157667470375,5.38680491362797e-06,0.02243370818313126,0.00035578072522343023,0.002378948138930571,,0.023715415019762844,0.44642857142857145,3.828740440113714e-05
0,2021-05-30,2320485,0.015592932799249582,0.008615943075118634,0.0,0.00013876409457505654,5.745925241203168e-06,0.015456395250705496,0.00046176324640238186,0.0013451443569553806,,0.03237951807228916,0.41666666666666663,6.026134883440645e-05
0,2021-05-31,2320485,0.00010866981112425504,0.1375298339212133,0.05155843857354531,0.00010529408004504817,5.171332717082852e-06,0.0,0.04951690821256038,0.00017205493643627492,0.00012741886969018415,0.036380597014925374,0.4,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_4.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014738298243686127,0.0,0.0,0.0,0.0,,0.038011695906432746,,,,
0,2021-01-03,2320485,0.0,0.00010902893145183011,0.0,0.0,0.0,0.0,,0.03557312252964427,,,,
0,2021-01-04,2320485,0.0,0.0016630144129352268,4.9989549598467565e-05,0.0,0.0,0.0,,0.009587976159626846,0.008620689655172414,,,
0,2021-01-05,2320485,0.0,0.001010133657403517,2.2409108440692354e-05,0.0,0.0,0.0,,0.0063993174061433445,0.0,,,
0,2021-01-06,2320485,0.0,0.0009153258909236646,3.533744023339948e-05,0.0,0.0,0.0,,0.007532956685499058,0.012195121951219513,,,
0,2021-01-07,2320485,0.0,0.0008730933404008214,0.000130576151106342,0.0,0.0,0.0,,0.00839091806515301,0.006600660066006601,,,
0,2021-01-08,2320485,0.0,0.0008666291745044678,5.171332717082851e-05,0.0,0.0,0.0,,0.009945300845350571,0.0,,,
0,2021-01-09,2320485,0.0,0.00031243468499042224,0.0,0.0,0.0,0.0,,0.04689655172413793,,,,
0,2021-01-10,2320485,0.0,0.00021374841897275784,0.0,0.0,0.0,0.0,,0.036290322580645164,,,,
0,2021-01-11,2320485,0.0,0.0030928879092086354,0.0005632443217689406,0.0,0.0,0.0,,0.007106033161488087,0.0045906656465187455,,,
0,2021-01-12,2320485,0.0,0.0021991092379394827,0.00016117320301574888,0.0,0.0,0.0,,0.0062708210856359005,0.013368983957219251,,,
0,2021-01-13,2320485,0.0,0.0018414253916745852,0.00015513998151248554,0.0,0.0,0.0,,0.006318745611982214,0.002777777777777778,,,
0,2021-01-14,2320485,0.0,0.0017289489050780333,0.00021374841897275784,0.0,0.0,0.0,,0.007477567298105683,0.008064516129032258,,,
0,2021-01-15,2320485,0.0,0.001728517960684943,0.00015169242636776364,0.0,0.0,0.0,,0.004487658937920718,0.002840909090909091,,,
0,2021-01-16,2320485,0.0,0.0005067906062741195,0.0,0.0,0.0,0.0,,0.04591836734693878,,,,
0,2021-01-17,2320485,0.0,0.000321053572852227,0.0,0.0,0.0,0.0,,0.028187919463087248,,,,
0,2021-01-18,2320485,0.0,0.00437193086790046,0.0007209699696399675,0.0,0.0,0.0,,0.006604238541153278,0.0041841004184100415,,,
0,2021-01-19,2320485,0.0,0.0034160962040263136,0.0003059705190940687,0.0,0.0,0.0,,0.005424498549262016,0.0,,,
0,2021-01-20,2320485,0.0,0.002860608881332997,0.0002607213578195937,0.0,0.0,0.0,,0.003163603495028623,0.003305785123966942,,,
0,2021-01-21,2320485,0.0,0.002649877073111871,0.0003094180742387906,0.0,0.0,0.0,,0.00601723857537811,0.006963788300835654,,,
0,2021-01-22,2320485,0.0,0.0025399862528738605,0.00025382624753014993,0.0,0.0,0.0,,0.0040719375636240245,0.001697792869269949,,,
0,2021-01-23,2320485,0.0,0.0007067488046679897,0.0,0.0,0.0,0.0,,0.03780487804878049,,,,
0,2021-01-24,2320485,0.0,0.00041586133933207926,0.0,0.0,0.0,0.0,,0.019689119170984457,,,,
0,2021-01-25,2320485,0.0,0.005515657287161951,0.0008855907278004383,0.0,0.0,0.0,,0.0047659973435424646,0.0019464720194647203,,,
0,2021-01-26,2320485,0.0,0.004581369842942316,0.0004404251697382228,0.0,0.0,0.0,,0.004421032828520365,0.0009784735812133072,,,
0,2021-01-27,2320485,0.0,0.003951329140244389,0.00037405973320232626,0.0,0.0,0.0,,0.0038172101646853527,0.002304147465437788,,,
0,2021-01-28,2320485,0.0,0.0035901977388347692,0.00039603789724992834,0.0,0.0,0.0,,0.004921377985836034,0.003264417845484222,,,
0,2021-01-29,2320485,0.0,0.0034311792577844716,0.0003417389037205584,0.0,0.0,0.0,,0.0037678975131876413,0.0012610340479192938,,,
0,2021-01-30,2320485,0.0,0.0008989500039862356,0.0,0.0,0.0,0.0,,0.03355704697986577,,,,
0,2021-01-31,2320485,0.0,0.0005158404385290144,0.0,0.0,0.0,0.0,,0.015873015873015872,,,,
0,2021-02-01,2320485,0.0,0.006700323423767014,0.0008459438436361364,0.0,0.0,0.0,,0.0035374324671983534,0.0025471217524197657,,,
0,2021-02-02,2320485,0.0,0.00564063116115812,0.0005007573847708561,0.0,0.0,0.0,,0.0035908014363205745,0.0008605851979345956,,,
0,2021-02-03,2320485,0.0,0.00500671195892238,0.0007007155831647263,0.0,0.0,0.0,,0.0030986400413152006,0.0018450184501845018,,,
0,2021-02-04,2320485,0.0,0.004567579622363429,0.0005632443217689406,0.0,0.0,0.0,,0.0030191527502594585,0.0038255547054322878,,,
0,2021-02-05,2320485,0.0,0.004323665095874354,0.0005210117712460973,0.0,0.0,0.0,,0.003986843416724808,0.004962779156327543,,,
0,2021-02-06,2320485,0.0,0.0010670183172914282,0.0,0.0,0.0,0.0,,0.024232633279483037,,,,
0,2021-02-07,2320485,0.0,0.0006201289816568519,0.0,0.0,0.0,0.0,,0.014593467685892982,,,,
0,2021-02-08,2320485,0.0,0.007849652120138677,0.0016543955250734222,0.0,0.0,0.0,,0.0031841888553390063,0.0026048450117218025,,,
0,2021-02-09,2320485,0.0,0.006797285912212318,0.0008472366768154071,0.0,0.0,0.0,,0.002535979204970519,0.000508646998982706,,,
0,2021-02-10,2320485,0.0,0.006110360549626479,0.0008562865090703021,0.0,0.0,0.0,,0.002821073418435715,0.0035228988424760945,,,
0,2021-02-11,2320485,0.0,0.0055617683372226065,0.0007632025201628108,0.0,0.0,0.0,,0.001549666821633349,0.0016939582156973462,,,
0,2021-02-12,2320485,0.0,0.0052079629904955215,0.0007063178602748994,0.0,0.0,0.0,,0.0033098882912701694,0.0024405125076266015,,,
0,2021-02-13,2320485,0.0,0.0012902475129121713,0.0,0.0,0.0,0.0,,0.021042084168336674,,,,
0,2021-02-14,2320485,0.0,0.0007011465275578166,0.0,0.0,0.0,0.0,,0.013521819299323909,,,,
0,2021-02-15,2320485,0.0,0.009001997427261973,0.001791866786469208,0.0,0.0,0.0,,0.0018670113456843314,0.0012025012025012026,,,
0,2021-02-16,2320485,0.0,0.007929807777253462,0.0009851388826042833,0.0,0.0,0.0,,0.0036954513341666212,0.0008748906386701663,,,
0,2021-02-17,2320485,0.0,0.007107565875237289,0.000957558441446508,0.0,0.0,0.0,,0.003334748074940884,0.0009000900090009,,,
0,2021-02-18,2320485,0.0,0.00660249904653553,0.0008274132347332562,0.0,0.0,0.0,,0.0026107956399712812,0.0005208333333333333,,,
0,2021-02-19,2320485,0.0,0.006159488210438766,0.0007485504107977427,0.0,0.0,0.0,,0.003008465682501924,0.0017271157167530224,,,
0,2021-02-20,2320485,0.0,0.0015031340430987487,0.0,0.0,0.0,0.0,,0.0169151376146789,,,,
0,2021-02-21,2320485,0.0,0.0008166396249060003,0.0,0.0,0.0,0.0,,0.008970976253298154,,,,
0,2021-02-22,2320485,0.0,0.01010306035160753,0.00475202382260605,0.0,0.0,0.0,,0.002218051527043167,0.0010882379613675523,,,
0,2021-02-23,2320485,0.0,0.009073534196514953,0.00293860981648233,0.0,0.0,0.0,,0.0021372595582996915,0.0016131397565625459,,,
0,2021-02-24,2320485,0.0,0.008185788746749063,0.001445818438817747,0.0,0.0,0.0,,0.0023690444853908922,0.0008941877794336811,,,
0,2021-02-25,2320485,0.0,0.007618665925442311,0.001362215226558241,0.0,0.0,0.0,,0.0016969285593076533,0.0009490667510281556,,,
0,2021-02-26,2320485,0.0,0.00712782026171253,0.0011364003645789565,0.0,0.0,0.0,,0.002781136638452237,0.0003792188092529389,,,
0,2021-02-27,2320485,0.0,0.0016746499115486632,0.0,0.0,0.0,0.0,,0.013381369016984045,,,,
0,2021-02-28,2320485,0.0,0.0009153258909236646,0.0,0.0,0.0,0.0,,0.008945386064030132,,,,
0,2021-03-01,2320485,2.5497543257839056e-06,0.0112774915588767,0.003914698866831719,1.041448949968074e-06,1.9033377361485492e-06,0.0,0.45512820512820507,0.001958349254871991,0.0020915896081021576,0.40277777777777773,0.4416666666666666,
0,2021-03-02,2320485,0.0006425380900975441,0.010137104958661656,0.004058777942254887,3.5193792102369396e-06,1.292833179270713e-06,0.0006384441183631868,0.0019476905954368387,0.002251773802948549,0.0014850960008486263,0.12962962962962962,0.42857142857142855,0.0006162464985994397
0,2021-03-03,2320485,7.685175010109239e-06,0.009230397955599799,0.004293068043964947,6.823286223928763e-06,1.8674257033910299e-06,0.0,0.14035087719298245,0.0026611886642700405,0.0016061031921300944,0.0980392156862745,0.393939393939394,
0,2021-03-04,2320485,0.0010133657403516938,0.00867060118897558,0.002991041384308309,5.530453044658049e-06,1.5083053758158316e-06,0.0010069015744553402,0.0015873015873015873,0.0025307661770543866,0.002733812949640288,0.09259259259259259,0.4375,0.0005325948018747337
0,2021-03-05,2320485,8.978008189379948e-06,0.008059665687704654,0.0028644873808708095,8.331591599744594e-06,1.939249768906069e-06,0.0,0.19629629629629627,0.0019426473471279115,0.0015044380923724988,0.17460317460317462,0.375,
0,2021-03-06,2320485,0.0015419549505096284,0.0018608178893636464,0.0,1.0378577466923222e-05,2.9088746533591035e-06,0.0015307503962892822,0.0020580438119157246,0.011085450346420323,,0.1273584905660377,0.39705882352941174,0.0006678852643419573
0,2021-03-07,2320485,0.0013338447206798006,0.0010200453784445923,0.0,1.084543389277098e-05,3.1602588826617417e-06,0.001321850101738789,0.003200989885947923,0.007598142676234698,,0.1696969696969697,0.4074074074074074,0.0010589768654284783
0,2021-03-08,2320485,1.5621734249521113e-05,0.012224276390495952,0.007244318895977923,1.1958706908254094e-05,5.35089288087045e-06,0.0,0.2889610389610389,0.0023707124475623085,0.0016854043979140643,0.22916666666666666,0.42816091954022995,
0,2021-03-09,2320485,0.0018782352252510435,0.011125691396410654,0.004993352682736585,1.5837206446066233e-05,5.710013208445649e-06,0.0018593454960205882,0.0027454780361757104,0.0015966830197911433,0.0013775290572535515,0.121875,0.44166666666666665,0.0005279729677840494
0,2021-03-10,2320485,2.161904372002692e-05,0.010315659585532048,0.005429899352936994,1.8817905164940376e-05,4.237619865387336e-06,0.0,0.17467948717948717,0.002436850753335004,0.001984126984126984,0.1282051282051282,0.427536231884058,
0,2021-03-11,2320485,0.002826061505820261,0.0096320381299599,0.005815019992228642,1.90333773614855e-05,4.668564258477574e-06,0.002804370638034719,0.0021106645433634132,0.002274247491638796,0.0012543348336161734,0.14874551971326164,0.43333333333333335,0.0004968279446610105
0,2021-03-12,2320485,2.7077672699169933e-05,0.0089949586688415,0.0044404510264018085,2.4707478537173628e-05,4.812212389507654e-06,0.0,0.18308080808080807,0.0022516048672990324,0.0017468944099378882,0.1542699724517906,0.39880952380952384,
0,2021-03-13,2320485,0.003078954040498716,0.002039516164365065,0.0,2.4994774799233786e-05,8.906184123864912e-06,0.0030502244142927,0.0024920812371902364,0.011569204880100967,,0.13020833333333331,0.42176870748299317,0.0004233999012066897
0,2021-03-14,2320485,0.0022817428253145353,0.0010889964813390305,0.0,2.4671566504416116e-05,8.008383304926916e-06,0.0022535877916326393,0.0034021622980702744,0.00669554942890902,,0.16866666666666666,0.4039855072463766,0.0005015763829177415
0,2021-03-15,2320485,2.8083209616380492e-05,0.013187042076692301,0.01648419762822571,2.3989237882023233e-05,7.972471272169398e-06,0.0,0.2571428571428571,0.002189470932322473,0.001594687859458329,0.2190082644628099,0.40217391304347816,
0,2021-03-16,2320485,0.003215347940911774,0.012072153019735084,0.01280946296427973,3.4619199578249084e-05,7.54152687907916e-06,0.00317760439448362,0.0021253985122210413,0.0024873854026010943,0.0013934032548112902,0.07945736434108526,0.4268292682926829,0.0004873949579831933
0,2021-03-17,2320485,4.596740192962533e-05,0.01131803624385994,0.0071591355542770865,4.036512481945225e-05,8.044295337684436e-06,0.0,0.13636363636363635,0.002335262463194233,0.0011436138196701576,0.08762886597938144,0.4341085271317829,
0,2021-03-18,2320485,0.004515794471127085,0.013835469740162074,0.007768311365942902,3.691756967473035e-05,8.044295337684438e-06,0.004477332684043781,0.002120982748289021,0.0024974973425389846,0.0017755877333039695,0.13458110516934044,0.38095238095238093,0.0005926526975641576
0,2021-03-19,2320485,4.927130894331716e-05,0.013862906533188824,0.007797364200443728,4.302261524350871e-05,8.403415665259634e-06,0.0,0.1531914893617021,0.0023624494870997824,0.001713180436584692,0.10436893203883495,0.4431818181818181,
0,2021-03-20,2320485,0.004682857247515066,0.003265373402542999,0.0,4.417180029174933e-05,1.0629961696225856e-05,0.0046361356928975314,0.002294841196989168,0.011535947712418301,,0.11607142857142858,0.41111111111111115,0.00046762200683269175
0,2021-03-21,2320485,0.0036991548462210824,0.0018033586369516153,0.0,4.4674568750354606e-05,1.1060906089316096e-05,0.003651032722326007,0.002945736434108527,0.007831039392501186,,0.1385185185185185,0.4010416666666667,0.00038311917953554167
0,2021-03-22,2320485,5.261112798976648e-05,0.023665095874353854,0.013996894327407128,4.5141425176202365e-05,1.3826132611645118e-05,0.0,0.19306615776081426,0.0025643360038844374,0.0017009944275114682,0.14647577092511013,0.40104166666666663,
0,2021-03-23,2320485,0.005497270326390102,0.01869163845776493,0.016246962739829528,6.758644564965227e-05,1.5406262052975993e-05,0.005422824682483764,0.002885123721841837,0.002621851301398575,0.0016567044965812641,0.10243055555555555,0.4255952380952381,0.000653774238679899
0,2021-03-24,2320485,9.0570146614465e-05,0.016915572965709037,0.014469963534921935,8.108936996647977e-05,1.5513998151248557e-05,0.0,0.15034168564920272,0.0028276652655712647,0.0018461171986660315,0.11139240506329114,0.4186046511627909,
0,2021-03-25,2320485,0.007626638396714479,0.01854572786867113,0.010087366793292493,8.482422137326182e-05,1.950023378733326e-05,0.00753754064344307,0.002598139007408647,0.0025513714338134116,0.0016844607615591287,0.12374323279195668,0.4076576576576577,0.00045399800523156247
0,2021-03-26,2320485,0.00010529408004504816,0.01854317811434535,0.010136386718006507,9.452047021779216e-05,1.716595165809447e-05,0.0,0.1384514435695538,0.002312125296277362,0.0017852588625350675,0.098981077147016,0.41929824561403517,
0,2021-03-27,2320485,0.008286055142208058,0.004469144740575068,0.0,8.410598071811143e-05,1.8566520935637737e-05,0.008198070661952139,0.002694165737643998,0.01199291184102272,,0.13431372549019607,0.40264797507788164,0.000670721582815545
0,2021-03-28,2320485,0.006189007901365453,0.002388150178375065,0.0,8.891819310761904e-05,2.2624580637237488e-05,0.0060905371075443355,0.0037166973496821696,0.008254646950531503,,0.1474793077501881,0.41015625,0.00045331449428941475
0,2021-03-29,2320485,9.50950627419125e-05,0.03233110032313648,0.005015474494915215,8.087389776993463e-05,2.2624580637237488e-05,0.0,0.18924731182795698,0.002219023629602975,0.002233868889079818,0.13784461152882205,0.41666666666666674,
0,2021-03-30,2320485,0.008337983941575434,0.025329187648271804,0.0036755247286666334,9.243757231785601e-05,2.2014076080359653e-05,0.008237178865625075,0.0026999080882352936,0.002402460388087602,0.0019701008228068142,0.1196904247660187,0.42217630853994487,0.00048255478289343297
0,2021-03-31,2320485,0.00012163405494971956,0.022446241482563627,0.004697545268912892,0.00011193780610518927,1.8207400608062538e-05,0.0,0.13794567062818336,0.002409060370477013,0.0015822784810126582,0.10799632352941177,0.4023809523809524,
0,2021-04-01,2320485,0.010939128386235349,0.02331735966116279,0.0027393339467108495,0.00010935213974664787,2.2696404702752522e-05,0.010822450191806162,0.002204285390126098,0.002148832714203739,0.001845585973546601,0.11172161172161171,0.41469816272965876,0.00044080439427904717
0,2021-04-02,2320485,0.0001238246889479283,0.022195467757817874,0.004790198313427293,0.00011262013472758213,1.917702549251558e-05,0.0,0.14321608040201006,0.002120906214206674,0.0017315822614014573,0.10917431192660551,0.4120370370370371,
0,2021-04-03,2320485,0.010159765451331659,0.005525569008203029,0.0,9.692657641254599e-05,2.510251089750636e-05,0.010053609482500427,0.002403287486002831,0.012664021971315227,,0.12782340862422997,0.41906474820143885,0.0003577683796830278
0,2021-04-04,2320485,0.006522846157879357,0.002990574527882459,0.0,9.057014661446496e-05,2.2049988113117162e-05,0.006421035545011789,0.0031576057111477205,0.007984386089425125,,0.11173393124065768,0.42997198879551823,0.0003990578885093653
0,2021-04-05,2320485,8.906184123864914e-05,0.039089313943708605,0.004874268382112647,7.893464800102851e-05,1.86742570339103e-05,0.0,0.16894457099468488,0.002070541721323824,0.0019448373408769448,0.12925170068027209,0.4049844236760124,
0,2021-04-06,2320485,0.008339133126623668,0.03123897949494756,0.0015815659226411727,0.00011168642187588666,2.018256240972613e-05,0.008220084738032494,0.002564625157104521,0.0019127764852080128,0.0002699784017278618,0.0983754512635379,0.4257575757575757,0.00042442261289210614
0,2021-04-07,2320485,0.00012928331792707136,0.04380348648378822,0.00219436884961549,0.00011678593052745442,2.312734909584277e-05,0.0,0.1484704641350211,0.002111634647858691,0.0013741656851197488,0.11295005807200928,0.4035087719298245,
0,2021-04-08,2320485,0.012245514766668745,0.028491543793646597,0.0015786929600205715,0.00012132521146800493,2.432681098994393e-05,0.012118134786477813,0.00214561192258695,0.0019322552360455153,0.0008042895442359249,0.1163938897981451,0.40905797101449276,0.00037399664814324776
0,2021-04-09,2320485,0.0001492144961074947,0.014221057235879565,0.0016483623035701588,0.00013520880333206203,2.2516844538964928e-05,0.0,0.14240947075208912,0.002264465313541351,0.0005226025607525476,0.10681470137825419,0.4179999999999999,
0,2021-04-10,2320485,0.0124396408509428,0.004172762734227256,0.0,0.00010608414476571361,2.668264033883724e-05,0.012324614610020452,0.002287028561230188,0.017102835094782755,,0.14345794392523364,0.40734649122807015,0.0004011021589759687
0,2021-04-11,2320485,0.009564882628703333,0.0036031260706274734,0.0,0.00012174179104799218,2.5713015454384194e-05,0.009435383838579716,0.002829050413303656,0.006741573033707865,,0.12246018671059856,0.408675799086758,0.00045988020310742196
0,2021-04-12,2320485,0.00014339674680077647,0.05530682881667696,0.030324802789072118,0.00012400424911171586,3.041749174561926e-05,0.0,0.17969483568075117,0.0017164996909781191,0.0015332338803248798,0.13319892473118278,0.41765285996055224,
0,2021-04-13,2320485,0.011942690141644242,0.06750711596929093,0.010608881332997191,0.00020599141989713327,3.109982036801215e-05,0.011727289769164637,0.002603531038971605,0.0017273856258178514,0.0016557612511969358,0.07629558541266794,0.42702169625246544,0.00039369612579331247
0,2021-04-14,2320485,0.00024585377625798045,0.028733792001815722,0.0020839034368533593,0.00022883147273091597,2.8226857747410595e-05,0.0,0.11351427763641503,0.0018641518109260287,0.0016532341392849763,0.08575757575757574,0.4171974522292994,
0,2021-04-15,2320485,0.015446246510248207,0.013607119488670119,0.022230086957396138,0.00013256567772110852,2.8887639150148934e-05,0.015303208883775003,0.0021400037608295835,0.001977324807621106,0.0011255603648168187,0.1251127819548872,0.42696390658174094,0.0004044487042361777
0,2021-04-16,2320485,0.00021536446044684613,0.00829316572469405,0.011438377465630386,0.0001981985087887517,2.8693714173258317e-05,0.0,0.12901412973667312,0.0016011493655986567,0.0013023775451281663,0.0982080723729993,0.41356107660455493,
0,2021-04-17,2320485,0.01678363215735791,0.00817896546052514,0.0,0.00015557092590557563,3.573247259373218e-05,0.01661710806146128,0.0023738194915652053,0.010756727812899436,,0.13786139455782312,0.4145833333333333,0.0004010297408830415
0,2021-04-18,2320485,0.012255914891355331,0.006230414475134868,0.0,0.00017122857218785433,2.8837362304288406e-05,0.012075277366585006,0.002552852363687317,0.004415906274642334,,0.09998018232263177,0.42622080679405533,0.00031861481099473024
0,2021-04-19,2320485,0.0001859165935856799,0.10025799204333005,0.03790719756142932,0.00016638044776558916,3.070478800767944e-05,0.0,0.16352031643293777,0.0014088663317475532,0.0008305301756140431,0.1270933014354067,0.4166666666666667,
0,2021-04-20,2320485,0.014767063781924916,0.04208211501762203,0.01160447061713393,0.00032424974376764646,2.5389807159566507e-05,0.01444956550031566,0.0022800297456188347,0.001471437944981442,0.0009981655336138988,0.06609371802741967,0.4178486997635934,0.00027126502712650273
0,2021-04-21,2320485,0.00023378733325145386,0.02144522948148054,0.002083903436853359,0.0002184888072967503,2.4779302602688676e-05,0.0,0.11777777777777777,0.0015463399939752986,0.0014459822350753977,0.09203036053130928,0.4166666666666667,
0,2021-04-22,2320485,0.01894629786445506,0.012804428097287133,0.026788128343859175,0.00013571875419721887,2.625887835229849e-05,0.01880580999230763,0.001767532936494641,0.0014755218371113625,0.0006879470184504607,0.13891314895681708,0.40894854586129753,0.00032935333460873346
0,2021-04-23,2320485,0.00027002257430379145,0.07736909884499722,0.01326586898859505,0.00025127649320436595,2.682628846986731e-05,0.0,0.10748427672955974,0.0011124843194453722,0.000603394159793926,0.07990037695207323,0.4263698630136986,
0,2021-04-24,2320485,0.020032967246071398,0.011884562925422915,0.0,0.0002812055813044832,2.5296435874396956e-05,0.019757342394657425,0.0016582880603971208,0.008004594834851476,,0.07255043227665706,0.3939597315436241,0.0003043752819124944
0,2021-04-25,2320485,0.014578274225718604,0.0050953069437351785,0.0,0.00019299126403891126,2.9627427024953842e-05,0.014378962443914378,0.002406805263338581,0.005188488042156466,,0.1099719593410445,0.4243827160493827,0.00021013941320123148
0,2021-04-26,2320485,0.00017920104346002356,0.061831255103997645,0.03764378280115291,0.00015980854577096298,2.7580441157775224e-05,0.0,0.14536199095022626,0.0011949887120599795,0.0005779089993591505,0.10516372795969774,0.4266666666666667,
0,2021-04-27,2320485,0.017949351105480113,0.08446439716984458,0.011972856249160545,0.0003377311208648195,2.7738454101908302e-05,0.01761551284896621,0.001838788996465345,0.0010247504692913907,0.000367638611245146,0.06090750436300174,0.40997876857749477,0.00017857982048028574
0,2021-04-28,2320485,0.0003559600686925366,0.028974043500963536,0.0019984327988904617,0.0003410924871309233,2.3845589750993164e-05,0.0,0.07994500098212531,0.0009190721087626466,0.0008616975441619991,0.062141687141687135,0.4191919191919192,
0,2021-04-29,2320485,0.022143143926090184,0.053045735410198004,0.027281868517429194,0.00014465366794728978,3.030975564734672e-05,0.021985561926350178,0.001491013663868198,0.0010671377902266006,0.00035528496213789776,0.12017666201766619,0.4186507936507937,0.00019465099077354303
0,2021-04-30,2320485,0.0003308934698277877,0.07965928099800977,0.01247584017996237,0.00031351204597314814,2.3486469423417962e-05,0.0,0.07758074730842304,0.0009727187986246711,0.00027605244996549346,0.05496098104793756,0.42913385826771655,
0,2021-05-01,2320485,0.022392265697329085,0.012191991473046945,0.0,0.0002902051367135176,2.5748927487141713e-05,0.022101665528255224,0.0014678057542460096,0.006893053922585701,,0.06294326241134751,0.4329710144927536,0.00022427333819123957
0,2021-05-02,2320485,0.01635523751859345,0.006885449952632031,0.0,0.0002247015889638013,2.3558293488933003e-05,0.016125615981141872,0.0018314777571846067,0.0034078544887191802,,0.07790021426385062,0.42377260981912135,0.00026447265486096295
0,2021-05-03,2320485,0.00018803540351837344,0.12404957009705589,0.07519160865077781,0.00017503524766015126,2.0398034606271245e-05,0.0,0.12583245706274096,0.0007114837765489389,0.00039336098317331554,0.10067491563554555,0.4115942028985507,
0,2021-05-04,2320485,0.019157719183705138,0.041008108218756,0.042722570209819656,0.0004930147505083352,1.3912321490263166e-05,0.018681741101536965,0.0012651750993719903,0.0005672877009600254,0.00041631502193939746,0.03387484957882069,0.4304444444444444,0.00013021408890657
0,2021-05-05,2320485,0.0003143739347593285,0.01934362141247771,0.00711600520293531,0.0003004400660494107,1.946432175457574e-05,0.0,0.07849031396125584,0.0006365147938657048,0.0006397082527401677,0.059473929236499065,0.43429487179487175,
0,2021-05-06,2320485,0.022061659523763363,0.09742973990351154,0.033756592551413465,0.00010497087175023048,1.5837206446066227e-05,0.02195273832840981,0.0009419610194129382,0.0006826599956838271,0.0004021149355776177,0.11948176583493282,0.42241379310344834,8.422662144344991e-05
0,2021-05-07,2320485,0.00038235541276931343,0.0562207182262903,0.04520739558037791,0.00037488570995574934,1.3969780742675191e-05,0.0,0.04692172383465259,0.0005797367943875348,0.00028000939181642805,0.038485663082437276,0.3953252032520326,
0,2021-05-08,2320485,0.02220559495105548,0.010690509383455043,0.0,0.00030219975565452936,2.0146650376968613e-05,0.021909248856740424,0.0011127763810997227,0.0059542545378239425,,0.04914965986394558,0.42500000000000004,0.00012333820151665147
0,2021-05-09,2320485,0.01596411956983131,0.008392067462908258,0.0,0.0001484603434195868,2.0254386475241173e-05,0.0158093387086464,0.0014161762791595409,0.0024637607789534076,,0.08633425669436749,0.4311926605504588,0.00014733215467609592
0,2021-05-10,2320485,0.000165267174750106,0.12815248392756978,0.06906627278349137,0.0001544935649228501,1.630406287191399e-05,0.0,0.09803921568627451,0.00045023237257611363,0.00026556987865899165,0.07300792657488527,0.41123188405797106,
0,2021-05-11,2320485,0.019026726453018804,0.040649526571672145,0.04320876167410407,0.00046444313724645225,1.4178070532668814e-05,0.01858328467252894,0.0009703042762272763,0.0005113888691136039,0.00025031962429904176,0.026264943008062275,0.4061728395061729,8.067420851066957e-05
0,2021-05-12,2320485,0.00028201719324480305,0.019796579881648305,0.006693105105182756,0.00027598397174153966,9.157568353167549e-06,0.0,0.044282511210762335,0.0004133759763287862,0.0005305466237942123,0.034541984732824424,0.425,
0,2021-05-13,2320485,0.0222008689275446,0.09616394848490724,0.03282271450436728,8.68137479880284e-05,1.2439928147204854e-05,0.022111878910371474,0.0007048455328292774,0.00043597881708382254,0.0002266489139380464,0.09884259259259259,0.43084577114427863,9.518021537739278e-05
0,2021-05-14,2320485,0.0003590485035096832,0.05873405775085809,0.02907395077609496,0.000353230754202965,9.480776647985224e-06,0.0,0.042593648982696325,0.00038260223302798494,0.00023680198913670874,0.0354383932020085,0.4150943396226414,
0,2021-05-15,2320485,0.022586047026088647,0.011125799132508937,0.0,0.00023762992075650842,1.0486313565195779e-05,0.02236016034004385,0.0006147547477128904,0.0044227716035382175,,0.03554979850316638,0.41954022988505746,8.482741622092259e-05
0,2021-05-16,2320485,0.01601888541978653,0.008393647592349587,0.0,0.00014749071853513378,1.0234929335893141e-05,0.01587085602076003,0.0007389867496657231,0.0013283562012375574,,0.04531544256120527,0.44811320754716977,6.432305067302223e-05
0,2021-05-17,2320485,0.0001298579104511916,0.13126214275607612,0.0740519043791851,0.00012382468894792827,9.121656320410029e-06,0.0,0.07584830339321356,0.000322236154787149,0.0001939066765946885,0.05738132498695878,0.407051282051282,
0,2021-05-18,2320485,0.018778344469654682,0.04189246357262956,0.0415129595752612,0.00044690370044767936,5.113873464670819e-06,0.018359610167702014,0.0005773276311519938,0.00029305042442921025,0.00018979822148972576,0.01733770970094821,0.42380952380952375,6.658460161145927e-05
0,2021-05-19,2320485,0.00027171043984339476,0.019923708477609926,0.0072831038913560514,0.00026589269053667655,7.541526879079158e-06,0.0,0.0381619937694704,0.00019460300985988584,0.0001772735330615139,0.028241845664280032,0.44871794871794873,
0,2021-05-20,2320485,0.02199112829142758,0.10325355834376579,0.03369543435962742,7.760590278900031e-05,9.516688680742748e-06,0.021913378740507555,0.0004867063780328346,0.00030769486648537614,0.00017479296976395623,0.0751507321274763,0.4166666666666666,6.480419412744392e-05
0,2021-05-21,2320485,0.00035021414345133355,0.058377666737772456,0.0434606702190849,0.0003431753850308596,9.768072910045384e-06,0.0,0.027793751198006516,0.00023488727870174972,0.0001699602656000422,0.0187683284457478,0.4197530864197531,
0,2021-05-22,2320485,0.021832181634442796,0.01117999038994003,0.0,0.00024086200370468508,5.063596618810292e-06,0.021606725892791084,0.0003827893953402973,0.002725959424659255,,0.022150997150997147,0.41964285714285715,6.0463297949880067e-05
0,2021-05-23,2320485,0.015602952256388936,0.00805503303547893,0.0,0.0001160317778395465,7.541526879079158e-06,0.015487387334975232,0.0005486987345491947,0.0009638469761491684,,0.03942652329749104,0.4375,7.401753290310641e-05
0,2021-05-24,2320485,0.0001137334077430653,0.12888882424722992,0.07251781416384938,0.00010963943600870803,6.284605732565967e-06,0.0,0.07275586049170953,0.00015462021930997592,0.00011781571641856065,0.05836288416075648,0.4166666666666667,
0,2021-05-25,2320485,0.019321284128102516,0.046757646210454584,0.018976492701597583,0.00044354951658812715,5.314980848112931e-06,0.0189023343539533,0.00035589225227931995,0.00014132278123233464,0.00022349590858296382,0.010885885885885885,0.41111111111111115,2.193968779824263e-05
0,2021-05-26,2320485,0.00021338929864518256,0.021039423511320557,0.006083929293516947,0.00020915167877979526,4.3812679964174155e-06,0.0,0.027915427816319786,0.00021157954367070035,0.00028294546226214896,0.018537243006403775,0.4841269841269841,
0,2021-05-27,2320485,0.022709943539102096,0.10167432670325384,0.031364958905860905,5.727969224824405e-05,5.0635966188102915e-06,0.022653705295803822,0.0002773506837670941,0.00015060792113212116,9.407843453484934e-05,0.06416957026713123,0.4051724137931034,3.3680477228864326e-05
0,2021-05-28,2320485,0.0003520815691547243,0.06207969454661417,0.026914919366712864,0.0003494959027961828,4.022147668842218e-06,0.0,0.017153996101364522,0.00015266645848513238,0.00012789563716007738,0.013741656851197487,0.42424242424242425,
0,2021-05-29,2320485,0.022623862396582314,0.011444554335264678,0.0,0.00020986991943494556,5.494541011900529e-06,0.02242246771687815,0.00025712350789250496,0.001828467645939943,,0.016617063492063492,0.425,1.6763736684803433e-05
0,2021-05-30,2320485,0.015571780611955403,0.008689275446009495,0.0,0.00012544073042201673,4.129883767114777e-06,0.01544975152464535,0.000309425871223624,0.0005858230814294083,,0.023194444444444445,0.4356060606060606,2.8984700715574288e-05
0,2021-05-31,2320485,0.00010367803857095976,0.13756736199544492,0.05159535614322002,0.00010159514067102361,2.7652265223290245e-06,0.0,0.03516377649325626,0.00012006895090015169,0.00010507037627719652,0.026358873608382443,0.42777777777777776,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_5.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015083053758158316,0.0,0.0,0.0,0.0,,0.02,,,,
0,2021-01-03,2320485,0.0,0.00010945987584492035,0.0,0.0,0.0,0.0,,0.007874015748031496,,,,
0,2021-01-04,2320485,0.0,0.001641467193280715,5.128238277773827e-05,0.0,0.0,0.0,,0.007876082961407193,0.01680672268907563,,,
0,2021-01-05,2320485,0.0,0.0010312499326649385,2.4994774799233782e-05,0.0,0.0,0.0,,0.0062682824905975765,0.0,,,
0,2021-01-06,2320485,0.0,0.000917911557282206,3.404460705412877e-05,0.0,0.0,0.0,,0.009389671361502348,0.012658227848101266,,,
0,2021-01-07,2320485,0.0,0.0008873145053727992,0.00012928331792707128,0.0,0.0,0.0,,0.006313744536182613,0.0,,,
0,2021-01-08,2320485,0.0,0.0008287060679125269,4.9558605205377325e-05,0.0,0.0,0.0,,0.008320332813312533,0.008695652173913044,,,
0,2021-01-09,2320485,0.0,0.00033958418175510726,0.0,0.0,0.0,0.0,,0.025380710659898477,,,,
0,2021-01-10,2320485,0.0,0.00020254386475241167,0.0,0.0,0.0,0.0,,0.02553191489361702,,,,
0,2021-01-11,2320485,0.0,0.003134258570945298,0.0005524707119416846,0.0,0.0,0.0,,0.0074247215729410145,0.0031201248049922,,,
0,2021-01-12,2320485,0.0,0.0021831642953951437,0.0001762562567739072,0.0,0.0,0.0,,0.006514015001973944,0.004889975550122249,,,
0,2021-01-13,2320485,0.0,0.00185004427953639,0.0001491067600092222,0.0,0.0,0.0,,0.006289308176100629,0.005780346820809248,,,
0,2021-01-14,2320485,0.0,0.0017379987373329282,0.00021461030775893832,0.0,0.0,0.0,,0.007438631291842301,0.004016064257028112,,,
0,2021-01-15,2320485,0.0,0.0016755118003348437,0.000146952038043771,0.0,0.0,0.0,,0.007458847736625514,0.002932551319648094,,,
0,2021-01-16,2320485,0.0,0.0005248902707839094,0.0,0.0,0.0,0.0,,0.03858784893267652,,,,
0,2021-01-17,2320485,0.0,0.0003206226284591368,0.0,0.0,0.0,0.0,,0.020161290322580645,,,,
0,2021-01-18,2320485,0.0,0.004440020082008718,0.000721831858426148,0.0,0.0,0.0,,0.006600019411821799,0.005373134328358209,,,
0,2021-01-19,2320485,0.0,0.0033704160983587484,0.00030769429666642966,0.0,0.0,0.0,,0.005625879043600563,0.0070028011204481795,,,
0,2021-01-20,2320485,0.0,0.0028455258275748387,0.00027321874521921065,0.0,0.0,0.0,,0.006360745115856429,0.0015772870662460567,,,
0,2021-01-21,2320485,0.0,0.002624020409526457,0.0002964897424460835,0.0,0.0,0.0,,0.004926917392018394,0.0014534883720930232,,,
0,2021-01-22,2320485,0.0,0.0025507598627011164,0.00025339530313705973,0.0,0.0,0.0,,0.005575266092245312,0.0017006802721088435,,,
0,2021-01-23,2320485,0.0,0.000712782026171253,0.0,0.0,0.0,0.0,,0.032648125755743655,,,,
0,2021-01-24,2320485,0.0,0.0004162922837251695,0.0,0.0,0.0,0.0,,0.015527950310559006,,,,
0,2021-01-25,2320485,0.0,0.005644078716302842,0.0009032594479171381,0.0,0.0,0.0,,0.003970374895014126,0.004293893129770993,,,
0,2021-01-26,2320485,0.0,0.0044775122442075686,0.0004283587267316962,0.0,0.0,0.0,,0.004138594802694899,0.004024144869215292,,,
0,2021-01-27,2320485,0.0,0.003970290693540359,0.00038095484349177005,0.0,0.0,0.0,,0.0039075219798111365,0.0022624434389140274,,,
0,2021-01-28,2320485,0.0,0.0035738218518973405,0.0003925903421052065,0.0,0.0,0.0,,0.0037380923670565537,0.0021953896816684962,,,
0,2021-01-29,2320485,0.0,0.0033669685432140264,0.00032363923921076846,0.0,0.0,0.0,,0.007167541277358249,0.0013315579227696406,,,
0,2021-01-30,2320485,0.0,0.0008817122282626261,0.0,0.0,0.0,0.0,,0.03128054740957967,,,,
0,2021-01-31,2320485,0.0,0.0005343710474318946,0.0,0.0,0.0,0.0,,0.012903225806451613,,,,
0,2021-02-01,2320485,0.0,0.006776169636950896,0.000861457841787385,0.0,0.0,0.0,,0.0033706436021368608,0.0025012506253126563,,,
0,2021-02-02,2320485,0.0,0.005644509660695932,0.0005042049399155779,0.0,0.0,0.0,,0.0036646816307833257,0.0008547008547008547,,,
0,2021-02-03,2320485,0.0,0.005013176124818734,0.0006951133060545533,0.0,0.0,0.0,,0.003094644545688988,0.0024798512089274642,,,
0,2021-02-04,2320485,0.0,0.004590419675197211,0.000565829988127482,0.0,0.0,0.0,,0.002159218926023282,0.00456968773800457,,,
0,2021-02-05,2320485,0.0,0.00426117815887627,0.0004986026628054049,0.0,0.0,0.0,,0.0024271844660194173,0.0025929127052722557,,,
0,2021-02-06,2320485,0.0,0.0010851179818012183,0.0,0.0,0.0,0.0,,0.021842732327243843,,,,
0,2021-02-07,2320485,0.0,0.0006102172606157765,0.0,0.0,0.0,0.0,,0.013418079096045197,,,,
0,2021-02-08,2320485,0.0,0.007848790231352498,0.00165051702553561,0.0,0.0,0.0,,0.0034590676988963927,0.000783289817232376,,,
0,2021-02-09,2320485,0.0,0.006790821746315964,0.000850684231960129,0.0,0.0,0.0,,0.003363370986165757,0.001519756838905775,,,
0,2021-02-10,2320485,0.0,0.006082349164075613,0.0008623197305735655,0.0,0.0,0.0,,0.00247980728354825,0.0024987506246876563,,,
0,2021-02-11,2320485,0.0,0.005666056880350444,0.0007765617963486082,0.0,0.0,0.0,,0.0034225737754791604,0.004439511653718091,,,
0,2021-02-12,2320485,0.0,0.00516831610633122,0.0006976989724130947,0.0,0.0,0.0,,0.0025014591845243057,0.0006176652254478073,,,
0,2021-02-13,2320485,0.0,0.0012794739030849154,0.0,0.0,0.0,0.0,,0.01953519703603907,,,,
0,2021-02-14,2320485,0.0,0.0007041631383094483,0.0,0.0,0.0,0.0,,0.01040391676866585,,,,
0,2021-02-15,2320485,0.0,0.008973124152924927,0.0017724742887801472,0.0,0.0,0.0,,0.0026414369416962826,0.0024313153415998056,,,
0,2021-02-16,2320485,0.0,0.00792636022210874,0.0009864317157835538,0.0,0.0,0.0,,0.0021747403903659,0.0008737439930100481,,,
0,2021-02-17,2320485,0.0,0.007159710146801207,0.0009821222718526515,0.0,0.0,0.0,,0.0028289394486577584,0.0026327336551118913,,,
0,2021-02-18,2320485,0.0,0.006677483370933232,0.0008149158473336393,0.0,0.0,0.0,,0.002904162633107454,0.0021152829190904283,,,
0,2021-02-19,2320485,0.0,0.006072437443034538,0.0007580311874457279,0.0,0.0,0.0,,0.00312256049960968,0.0005685048322910744,,,
0,2021-02-20,2320485,0.0,0.001498393654774756,0.0,0.0,0.0,0.0,,0.015530629853321829,,,,
0,2021-02-21,2320485,0.0,0.0008097445146165564,0.0,0.0,0.0,0.0,,0.011176157530601383,,,,
0,2021-02-22,2320485,0.0,0.01014098345819947,0.004736940768847892,0.0,0.0,0.0,,0.002889682134965154,0.0010007278020378457,,,
0,2021-02-23,2320485,0.0,0.008987345317896906,0.002930852817406706,0.0,0.0,0.0,,0.002445456725005994,0.0007351860020585208,,,
0,2021-02-24,2320485,0.0,0.008168120026632364,0.001478139268299515,0.0,0.0,0.0,,0.0034821145932257044,0.0011661807580174927,,,
0,2021-02-25,2320485,0.0,0.007697959693770914,0.0013462702840139023,0.0,0.0,0.0,,0.002743100263113699,0.002880921895006402,,,
0,2021-02-26,2320485,0.0,0.007149367481367042,0.0011394169753305883,0.0,0.0,0.0,,0.003315250150693189,0.0007564296520423601,,,
0,2021-02-27,2320485,0.0,0.0016806831330519266,0.0,0.0,0.0,0.0,,0.015128205128205128,,,,
0,2021-02-28,2320485,0.0,0.0009097236138134915,0.0,0.0,0.0,0.0,,0.007579346281383231,,,,
0,2021-03-01,2320485,3.5912032757519795e-06,0.011205416109132359,0.003903063368218282,2.7293144895715048e-06,1.0055369172105543e-06,0.0,0.2549019607843137,0.002807476347973233,0.0023186485591255384,0.1794871794871795,0.4666666666666666,
0,2021-03-02,2320485,0.0006402397200010629,0.010082087724477136,0.004080899754433519,5.38680491362797e-06,1.292833179270713e-06,0.0006347092669564048,0.0023427041499330652,0.002520075175123868,0.0023204303343529165,0.16071428571428573,0.375,0.0005067567567567568
0,2021-03-03,2320485,9.19348038592507e-06,0.00926745917340556,0.004300825043040571,7.685175010109237e-06,2.513842293026386e-06,0.0,0.17407407407407405,0.0023715415019762848,0.0013026052104208416,0.11403508771929824,0.41666666666666663,
0,2021-03-04,2320485,0.0010223437485410735,0.008635838341266302,0.0029802677744810535,7.397878748049081e-06,2.6574904240564653e-06,0.001013724860679269,0.0019928676316341514,0.0029898345624875425,0.0021660649819494585,0.07894736842105263,0.4404761904761904,0.0004938271604938271
0,2021-03-05,2320485,1.3431100251312406e-05,0.008169412859811634,0.002887327433704592,1.10609060893161e-05,3.950323603327177e-06,0.0,0.16919191919191917,0.002848551986073746,0.0016417910447761193,0.10303030303030301,0.4166666666666666,
0,2021-03-06,2320485,0.0015625684573124445,0.0018488950944881496,0.0,1.4041604808190236e-05,3.914411570569658e-06,0.001547557227619801,0.002764776064610866,0.01325273192280865,,0.15393518518518517,0.394927536231884,0.0006606397774687066
0,2021-03-07,2320485,0.0013157450561700104,0.000999647343838321,0.0,1.37902205788876e-05,4.596740192962534e-06,0.0012995128173636115,0.0037073383491440406,0.006881720430107527,,0.16183574879227053,0.42666666666666664,0.0007456503728251865
0,2021-03-08,2320485,1.86742570339103e-05,0.012207505471198192,0.007221335195013111,1.4795757496098155e-05,6.033221503263327e-06,0.0,0.20652173913043476,0.002824060999717594,0.0013128841678104672,0.13513513513513514,0.42424242424242425,
0,2021-03-09,2320485,0.0019052769859174584,0.011102528135282057,0.005010877754722255,2.1762691851057004e-05,4.704476291235094e-06,0.0018821496368216155,0.002967831329813129,0.0025545750116117046,0.0012867804752509221,0.15978593272171251,0.38988095238095244,0.0004836140191169777
0,2021-03-10,2320485,2.327099722687283e-05,0.010272421498091993,0.0054380872964057084,2.0900803064876523e-05,3.66302734126702e-06,0.0,0.13963963963963963,0.002978562738599656,0.0026943497899992075,0.1,0.425,
0,2021-03-11,2320485,0.0028285394360805308,0.0096320381299599,0.005815881881014819,2.582075155265674e-05,6.2127816670509276e-06,0.0028008871708572404,0.002708538525645882,0.0031658269050697818,0.0025843609244628222,0.14423076923076922,0.41190476190476194,0.0006952417400178594
0,2021-03-12,2320485,3.490649584030924e-05,0.009000704594082703,0.00442666080582292,3.016610751631664e-05,8.187943468714515e-06,0.0,0.17352941176470588,0.0035430431868237098,0.001557632398753894,0.125,0.4130434782608695,
0,2021-03-13,2320485,0.0030697246480800317,0.002055461106909403,0.0,2.7616353190532737e-05,9.516688680742743e-06,0.003037260170467235,0.002831686867979168,0.011247656738179545,,0.15767386091127097,0.42467948717948717,0.00032471366158932577
0,2021-03-14,2320485,0.002333599800616394,0.001077648278987654,0.0,2.5820751552656744e-05,1.0809521860013454e-05,0.002302643628379413,0.0037246951125856293,0.009538950715421303,,0.17230576441102755,0.40456989247311825,0.0004284690411641893
0,2021-03-15,2320485,3.271586184210053e-05,0.013304941280235237,0.01641998691365526,2.625169594574698e-05,9.875809008317944e-06,0.0,0.2199792960662526,0.0027610441767068274,0.002099572212161772,0.15585241730279897,0.4243827160493826,
0,2021-03-16,2320485,0.003228743129130332,0.012040945463268803,0.012858087856633407,3.752807423160819e-05,7.11058248598892e-06,0.0031904249901780583,0.0026301309563112134,0.0024761870870550276,0.001846352341864371,0.1171875,0.4125,0.0005515074537067986
0,2021-03-17,2320485,5.1497854974283365e-05,0.011204410572215147,0.00721961141744075,4.654199445374562e-05,9.408952582470185e-06,0.0,0.16268260292164674,0.002576823968308911,0.0018501939719486721,0.12865497076023394,0.4043209876543209,
0,2021-03-18,2320485,0.0044781945728299575,0.013839455975798153,0.007704711155929335,3.688165764197282e-05,8.978008189379951e-06,0.004440055994041472,0.0023924205573306627,0.0029296774260101715,0.0021832445233866196,0.14736842105263157,0.3930817610062892,0.00062557143544584
0,2021-03-19,2320485,5.0959174482920575e-05,0.013768062854676215,0.007787452479402652,4.2986703210751184e-05,1.152776251516385e-05,0.0,0.18522267206477733,0.0031062218327491237,0.00199203187250996,0.12976190476190474,0.4314516129032258,
0,2021-03-20,2320485,0.004680020196927223,0.003330733302161686,0.0,5.419125743109733e-05,1.4077516840947752e-05,0.0046213399354014355,0.0030845771144278602,0.011246525550566601,,0.14242424242424243,0.4135021097046413,0.00043433074286068835
0,2021-03-21,2320485,0.003716105325682632,0.0017504961247325462,0.0,4.833759609162161e-05,1.4795757496098155e-05,0.0036627400450049566,0.003414154273479544,0.007668461412954805,,0.1322537112010796,0.403921568627451,0.000509234776818066
0,2021-03-22,2320485,6.805330207550002e-05,0.02375045877621848,0.013960730910420308,5.663327565860871e-05,1.827922467357758e-05,0.0,0.20223880597014926,0.003070796139052181,0.0024795003961027603,0.14627659574468085,0.4199669966996701,
0,2021-03-23,2320485,0.005527939202365023,0.01868057755167562,0.016312969056037862,8.037112931132936e-05,1.817148857530502e-05,0.005441032083091824,0.003404893813481071,0.0025231735577509453,0.0018463100050751648,0.11674917491749175,0.41749174917491755,0.0006453379224030038
0,2021-03-24,2320485,9.908129837799719e-05,0.016957051363543973,0.014534748842016505,9.132429930237288e-05,1.547808611849103e-05,0.0,0.14026915113871635,0.0029878368992563233,0.002015830195950553,0.11129753914988814,0.39907407407407414,
0,2021-03-25,2320485,0.007626149993068982,0.018491227767758325,0.010004912766081233,9.173369647580866e-05,2.3357186105490888e-05,0.007525452653216894,0.0031143701555791,0.002898450735536493,0.0019555328827105386,0.12318214542836572,0.42015503875968996,0.0005945482469777915
0,2021-03-26,2320485,0.0001140207040051254,0.018493906805402034,0.010076162239072147,9.872217805042196e-05,2.4527918373386033e-05,0.0,0.16741606714628296,0.0033278193269805764,0.00237667650119012,0.11872852233676975,0.41850490196078427,
0,2021-03-27,2320485,0.008325163345881004,0.00448124709561435,0.0,9.92249465090273e-05,2.4958862766476274e-05,0.008217570895739474,0.003068025455796353,0.013657582639414583,,0.13209752839011357,0.4136904761904761,0.0004946827057182705
0,2021-03-28,2320485,0.006223447540779912,0.002383266141920043,0.0,9.204253995752331e-05,2.5174334963021394e-05,0.006119949062372741,0.003917944820597853,0.010720028586742899,,0.14003623188405795,0.41430260047281325,0.0005537001230444717
0,2021-03-29,2320485,0.00011757599524811989,0.0321493136133179,0.004991628905164222,9.847079382111934e-05,3.347001453000847e-05,0.0,0.2054794520547945,0.0031943457845804686,0.002359372752121997,0.15286195286195287,0.4087719298245615,
0,2021-03-30,2320485,0.008359207952935132,0.02557471821623496,0.0036532592683569715,0.0001235014806531107,2.4025149914780762e-05,0.008228955010123603,0.0030028691725238533,0.002688037884837193,0.0025647003963627886,0.10693096008629989,0.412962962962963,0.0005348654640820586
0,2021-03-31,2320485,0.0001601676660985382,0.022477341302931643,0.004740101027730554,0.0001399851036888122,2.9663339057711364e-05,0.0,0.15757575757575756,0.0029138311128151058,0.0019390413864145912,0.11020710059171597,0.4302083333333333,
0,2021-04-01,2320485,0.010965250798863175,0.023305451231100383,0.0027168171021718862,0.000125060062874787,2.3824042531338654e-05,0.01083417187929823,0.002569300304552773,0.002996370049587176,0.0006214074879602299,0.11874003189792662,0.4035279805352798,0.0005784036452195772
0,2021-04-02,2320485,0.00014555146876622774,0.02210762692569298,0.004814726231800679,0.0001285291652391634,2.6754464404352273e-05,0.0,0.1622869318181818,0.002795101669590074,0.0014763779527559055,0.1196,0.41948198198198194,
0,2021-04-03,2320485,0.010015075871351602,0.00557361930803259,0.0,0.00011477485669303339,3.4152343152401325e-05,0.009888055011488256,0.0031379482783254744,0.014218398645746482,,0.12806267806267804,0.4022842639593909,0.0006697220472497954
0,2021-04-04,2320485,0.0065763550866880655,0.0029800882143172624,0.0,0.00011024994056558591,2.995063531977152e-05,0.006453859142952164,0.004181776601653108,0.010449358059914407,,0.13200723327305605,0.4088235294117647,0.0005414140067968281
0,2021-04-05,2320485,0.00010805930656737715,0.03890569572021941,0.004835770682996587,9.232983621958345e-05,2.395332584926572e-05,0.0,0.18587301587301586,0.0028326337124946004,0.002227369921596579,0.13514011799410028,0.4243002544529262,
0,2021-04-06,2320485,0.008337517085149572,0.03133353587719807,0.0015746708123517289,0.00011667819442918188,2.334282129238787e-05,0.00821164541033447,0.003154346460169477,0.002424254753573657,0.0013542795232936078,0.12413793103448276,0.4198966408268734,0.0004980337369346993
0,2021-04-07,2320485,0.00015298525954703421,0.04374523716665552,0.002163340853312993,0.0001346701228406992,2.9016922468076004e-05,0.0,0.15188172043010753,0.0028350701626512747,0.0024548832271762207,0.10698027314112292,0.4182194616977226,
0,2021-04-08,2320485,0.012263578519145784,0.028503251116325533,0.001599162818692358,0.00015375377704804515,2.8672166953603827e-05,0.012104811422324786,0.002598940914158305,0.0025362372964063953,0.0036968576709796672,0.10929032258064515,0.4081799591002045,0.00050818929241924
0,2021-04-09,2320485,0.00016749372078107234,0.014215131750474574,0.0016528153956320913,0.00014853216748510187,3.160258882661742e-05,0.0,0.15580155801558015,0.002495025101770761,0.0010427528675703858,0.11402298850574712,0.41431261770244826,
0,2021-04-10,2320485,0.012448906155394233,0.004123383689185667,0.0,0.0001274158922236803,3.7276690002305543e-05,0.012309962500655388,0.003131415952105726,0.025175644028103045,,0.15362985685071573,0.4080188679245283,0.0006211957217508698
0,2021-04-11,2320485,0.009544951450522912,0.003565562084363108,0.0,0.00014605423722483288,3.332636639897836e-05,0.00938424510393301,0.003761854346405964,0.00945929816185247,,0.1234995383194829,0.42028985507246375,0.000670563961485557
0,2021-04-12,2320485,0.00018282815876853316,0.05547554354657178,0.03023696195694722,0.0001596289856071753,3.824631488675856e-05,0.0,0.1759259259259259,0.0024296413657768773,0.0015018330673960943,0.13243861839367455,0.41087962962962965,
0,2021-04-13,2320485,0.011989749269369682,0.06751689840701404,0.010605541513950746,0.0002455808448090234,3.6752374324045755e-05,0.011735420253380932,0.00322939801961873,0.0023584777968660518,0.0018424658445411132,0.08242009132420092,0.41805555555555557,0.0005429449666016433
0,2021-04-14,2320485,0.000284926067898162,0.02848930288280253,0.002137915134120669,0.0002610804781471688,3.3182718267948294e-05,0.0,0.11976487876561352,0.0020713637738131235,0.0018798254447801273,0.08613333333333333,0.4350282485875706,
0,2021-04-15,2320485,0.015489621063412744,0.013574001412061129,0.022237700308340724,0.00014361940140387313,3.886400185018793e-05,0.015332398184000328,0.0025527645999579526,0.0015040979915338195,0.0014293716559463793,0.13253642987249545,0.4136850152905198,0.000505995270295237
0,2021-04-16,2320485,0.00024869082684582464,0.008212255914891355,0.011425772342132497,0.00022326510765350026,3.9682796197059343e-05,0.0,0.14373787752840123,0.0015773559843400447,0.0011307527043835513,0.10499231950844853,0.4204718417047184,
0,2021-04-17,2320485,0.016852619172285112,0.008220372034294555,0.0,0.00017083353982752153,3.86772592798488e-05,0.016671658439219972,0.002728636128034532,0.014231930293986483,,0.1470645036693704,0.4098173515981735,0.0004984102431898256
0,2021-04-18,2320485,0.0122347986160939,0.006214074500230201,0.0,0.0002115936970073064,3.946732400051422e-05,0.012013472758209312,0.003884025938335058,0.006000859689606805,,0.1338862559241706,0.4016812865497076,0.0006137967200610222
0,2021-04-19,2320485,0.00022071535332771644,0.10020344166557148,0.037884070212333476,0.0001953614582009075,4.1586133933207886e-05,0.0,0.16787221217600964,0.0018843221814710824,0.0013161635112854625,0.12837381916329285,0.4106382978723404,
0,2021-04-20,2320485,0.014707356436262243,0.04197281315472124,0.011625443244264316,0.0003487920269541355,3.5675013341320155e-05,0.014358506950055692,0.0028029022259791485,0.0016311214102891405,0.0008237479031871556,0.06862689393939393,0.42236394557823126,0.00039620108829005674
0,2021-04-21,2320485,0.00027350604148127075,0.02147359998735897,0.0020882128807842614,0.0002511687571060933,3.347001453000845e-05,0.0,0.12686945500633712,0.002062234700357632,0.0015804301518587234,0.0949628406275805,0.42440801457194893,
0,2021-04-22,2320485,0.018994736014238404,0.012796821928749098,0.0266891045047336,0.0001724495813016099,3.713304187127545e-05,0.018808208916095852,0.0023917492080116165,0.001466110872719099,0.0011756558710321614,0.1474654377880184,0.4203252032520325,0.0003639174020049222
0,2021-04-23,2320485,0.000313799342235208,0.07748412508591958,0.013366135384054048,0.0002860752529464027,4.2376198653873335e-05,0.0,0.12794937794937794,0.0016994797340863109,0.0009530713058419245,0.0943859649122807,0.41843971631205673,
0,2021-04-24,2320485,0.020067679816934823,0.011865263799019036,0.0,0.00031469714305414623,3.321863030070582e-05,0.01975481418755131,0.0022100634694000774,0.009546622231479554,,0.0818873179091688,0.41666666666666663,0.00037985830653572834
0,2021-04-25,2320485,0.014565525454089706,0.005066505493463654,0.0,0.00021471804385721075,3.7887194559183385e-05,0.014338381846898392,0.0029387224226361374,0.005791846600939732,,0.11795719231979854,0.4206539074960127,0.0003217214341294068
0,2021-04-26,2320485,0.0002376658327892659,0.06162379129075746,0.03760661384724887,0.00021489760402099828,3.4978319905824266e-05,0.0,0.15068685169610316,0.0016642550405316298,0.00102200897764749,0.11665127731609726,0.40993265993266,
0,2021-04-27,2320485,0.0179729309461887,0.08460469111701506,0.011934502198175522,0.00036957072910763657,3.253630167831295e-05,0.017608495637765377,0.0025581555957135786,0.0012908024853417346,0.0006168142409149603,0.07913128096249114,0.41032608695652173,0.0003378894543232221
0,2021-04-28,2320485,0.00040077828557392124,0.028926460057559826,0.0020117561630435014,0.00037980565844352956,3.059705190940687e-05,0.0,0.09108425293396391,0.0012619118522930316,0.001336898395721925,0.069067405355494,0.4251497005988024,
0,2021-04-29,2320485,0.022127285172424446,0.0529311185664491,0.027189107736816515,0.0001614030400253968,3.2873874786233626e-05,0.02195505106331937,0.0016816999719636108,0.0013084127227407291,0.000968319124302705,0.12338709677419356,0.41913919413919415,0.0002317860356628886
0,2021-04-30,2320485,0.000362747442883708,0.07974967158446045,0.012496094566437613,0.0003416311676222863,3.1710324924889986e-05,0.0,0.10106077981651376,0.0011484907094259978,0.0005971040453799074,0.07749695493300852,0.41808712121212116,
0,2021-05-01,2320485,0.022497344305177577,0.012101924094891085,0.0,0.00031972482764019885,3.584020869200477e-05,0.022178050421930467,0.0019022352855102473,0.009616725953825766,,0.07623888182973317,0.422165820642978,0.00025901217115136964
0,2021-05-02,2320485,0.01640932103992628,0.006941329075602736,0.0,0.00024222666094947086,3.393687095585621e-05,0.016159696500228762,0.0024592311218809347,0.004048521143974578,,0.09939674523007856,0.42567567567567566,0.00026832005038207883
0,2021-05-03,2320485,0.00024326810989943907,0.12403782686234416,0.07503585816470837,0.0002188479276243255,3.627115308509499e-05,0.0,0.14232209737827714,0.0008460692370035892,0.000701658726970097,0.106879244168881,0.4146141215106732,
0,2021-05-04,2320485,0.019121613225970717,0.04085112235875974,0.04275212581277908,0.0005031634909656096,2.2373196407934845e-05,0.018637483112366588,0.0018621421378218958,0.0007907912987584155,0.0006155009305210918,0.04863525170593536,0.39935897435897433,0.00021232833715524338
0,2021-05-05,2320485,0.0003422057601464063,0.019389121957981488,0.007138917079834607,0.00032166407740910494,2.653899220780713e-05,0.0,0.08925290875688915,0.0007589388184248132,0.000687668152431434,0.06385633680555555,0.4398809523809524,
0,2021-05-06,2320485,0.02216099220637067,0.09748798922064422,0.03371579648220093,0.00013836906221472375,2.8837362304288406e-05,0.022013645135966566,0.0015256521320627585,0.0008756021369534182,0.0006633279510209573,0.14063992359121297,0.4080284552845529,0.0001736599108922727
0,2021-05-07,2320485,0.0004134911451700832,0.05602772696225139,0.045185596976494116,0.000400562813377376,2.025438647524118e-05,0.0,0.0664081434803684,0.0006367631420481479,0.0005537889318379445,0.05344655344655345,0.415929203539823,
0,2021-05-08,2320485,0.022268800128708723,0.010545496595180172,0.0,0.00032389062344007145,1.8315136706335105e-05,0.021956975948275184,0.0011570949203532997,0.008193939877839434,,0.04996837444655281,0.4207920792079209,0.00012959702660406887
0,2021-05-09,2320485,0.01591330404347941,0.008468021412190416,0.0,0.00017909330736175103,2.398923788202324e-05,0.015726992417533392,0.00165016501650165,0.0025419760519098267,,0.0841944125526215,0.43832020997375326,0.00013897622367425798
0,2021-05-10,2320485,0.00018943597279591682,0.1279352879534523,0.06911019319955383,0.000178806011099691,1.6124502708126385e-05,0.0,0.09974226804123712,0.0005969360091333735,0.0003957199922725545,0.078436706565107,0.40670289855072467,
0,2021-05-11,2320485,0.019207277788910508,0.04079414432758668,0.04313035134178128,0.0004956722409323916,1.3194080835112771e-05,0.01873334669260953,0.0012079690054738038,0.0005220045515015228,0.00041445570791887764,0.032698599659730404,0.41940639269406393,0.00010610137603640262
0,2021-05-12,2320485,0.000308879393747428,0.019791228988767447,0.006644875245189408,0.0002993267930339277,1.2964243825464642e-05,0.0,0.05587701384161561,0.0006510133321727524,0.000712158487634339,0.042076310861423216,0.43599033816425115,
0,2021-05-13,2320485,0.022224750429328345,0.09596733010555979,0.03289572366696331,9.934704742040282e-05,1.4199617752323324e-05,0.022122760256296996,0.0008153060636888881,0.0004958342467122088,0.00036796313490835306,0.10811623246492987,0.40182926829268295,0.00010398786218956328
0,2021-05-14,2320485,0.0003526920737116019,0.058988889535305435,0.029033118794849655,0.0003445041302428873,1.2676947563404486e-05,0.0,0.04159437054173896,0.000522076916898498,0.00019639813236492997,0.03131163708086785,0.414319248826291,
0,2021-05-15,2320485,0.02256862969020126,0.011122315665331456,0.0,0.00023852772157544633,1.2210091137556728e-05,0.022335345125408405,0.0007757028915158091,0.005098559514783927,,0.046834345186470075,0.4166666666666666,0.0001122140145685852
0,2021-05-16,2320485,0.01600191339310531,0.008445662580595582,0.0,0.00015019848580505072,1.6138867521229404e-05,0.015850041406573756,0.001046856743798767,0.0019966541196152236,,0.06163479052823314,0.4207865168539326,0.00011797569971794314
0,2021-05-17,2320485,0.00014950179236955492,0.13100806512431665,0.07405520828619883,0.00013980554352502453,1.3538836349584961e-05,0.0,0.09670116429495472,0.00038890990116919634,0.000298565914241788,0.07187070151306739,0.42454954954954954,
0,2021-05-18,2320485,0.0187139039180746,0.041985655297635344,0.04148945874102467,0.000471812286368295,9.444864615227709e-06,0.018266080869588322,0.0007950623790023018,0.00033933454277751483,0.00024767319728702587,0.02088511460922397,0.4297385620915033,6.657964425839652e-05
0,2021-05-19,2320485,0.0002855724844877975,0.020017905739532903,0.007227045208221562,0.0002780309576087183,1.019901730313562e-05,0.0,0.04108241082410824,0.0003066362540884834,0.00031255581353813183,0.028914141414141413,0.43827160493827155,
0,2021-05-20,2320485,0.022048443895708585,0.1031946266980107,0.03372384077753863,7.717495839591008e-05,9.301216484197625e-06,0.021969114215347224,0.0005222818809229501,0.000421556514226839,0.0002204585537918871,0.08528645833333333,0.41506410256410253,6.461952026468155e-05
0,2021-05-21,2320485,0.0003464433800117938,0.058172896326989056,0.04346702664888302,0.00034213393608089146,7.002846387716363e-06,0.0,0.02758386658910219,0.0003702222814577873,0.00014767514767514766,0.022022758485383556,0.4166666666666667,
0,2021-05-22,2320485,0.02189865480707697,0.011169611812473107,0.0,0.00025677103421626647,8.582975829047233e-06,0.021654452984325844,0.0004894990602271798,0.0030052686508984365,,0.02639668537824111,0.4149305555555556,5.5374829743060795e-05
0,2021-05-23,2320485,0.015487602807171777,0.008091555572793332,0.0,0.0001181864998049977,8.152031435956995e-06,0.015371247821037406,0.0005678138588213526,0.0011695906432748538,,0.04028504944735311,0.439922480620155,5.243728500713147e-05
0,2021-05-24,2320485,0.00011998210144287376,0.12889072758496609,0.07256324288528761,0.0001153135371843962,6.500077929111084e-06,0.0,0.056324647122692716,0.00030420945656824984,0.00013407186647827345,0.04011824324324324,0.4189814814814815,
0,2021-05-25,2320485,0.019272228291355754,0.046589757457313176,0.018962415184756633,0.0004202066952957391,5.243156782597892e-06,0.018878381028104036,0.00046248494235071416,0.00031223150305145395,8.668140250509253e-05,0.01586925627664614,0.39247311827956993,4.484025886555975e-05
0,2021-05-26,2320485,0.00022477341302931629,0.02107601787270047,0.0060089449691192445,0.0002204639690984139,5.422716946385491e-06,0.0,0.028353754319824065,0.00029127999672948776,0.0002149151085321298,0.019292347102145373,0.4494047619047619,
0,2021-05-27,2320485,0.02268211171371503,0.10180055749839653,0.03134035916342202,7.304507462879528e-05,6.284605732565968e-06,0.022608599782660388,0.00031054540220714087,0.00021085836222092897,0.00017377227087845805,0.06401303538175046,0.39414414414414417,1.4127087277145198e-05
0,2021-05-28,2320485,0.0003648662528164013,0.06184425525985586,0.026939555021184527,0.00036113140140961924,5.530453044658049e-06,0.0,0.020045172219085264,0.0002020061298411814,0.00010914298796232703,0.015307092603156491,0.41397849462365593,
0,2021-05-29,2320485,0.022596210131359037,0.011485063108215161,0.0,0.0001932785603009714,4.7763003567501344e-06,0.022413992477147378,0.00028118633703707224,0.0016875160497450384,,0.019299181785841335,0.4433333333333333,3.114279691063455e-05
0,2021-05-30,2320485,0.015654270551199424,0.008662520981605137,0.0,0.00011477485669303332,4.453092061932456e-06,0.015542260921028726,0.0002837229948334958,0.0007457942097026604,,0.017543859649122806,0.44927536231884063,4.263576610710104e-05
0,2021-05-31,2320485,0.00010917257958286028,0.13764500381026668,0.0516173702193004,0.00010744880201049933,2.513842293026386e-06,0.0,0.04189435336976321,0.00013512808472896122,0.00010850332187093113,0.03512014787430684,0.41666666666666663,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_6.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.000146952038043771,0.0,0.0,0.0,0.0,,0.01466275659824047,,,,
0,2021-01-03,2320485,0.0,0.00010816704266564964,0.0,0.0,0.0,0.0,,0.02390438247011952,,,,
0,2021-01-04,2320485,0.0,0.0016362958605636321,5.171332717082851e-05,0.0,0.0,0.0,,0.00948116934421912,0.0,,,
0,2021-01-05,2320485,0.0,0.0010467639308161872,2.2840052833782594e-05,0.0,0.0,0.0,,0.008645533141210375,0.018867924528301886,,,
0,2021-01-06,2320485,0.0,0.0009204972236407476,3.3182718267948294e-05,0.0,0.0,0.0,,0.006086142322097378,0.0,,,
0,2021-01-07,2320485,0.0,0.0008730933404008214,0.00012928331792707128,0.0,0.0,0.0,,0.008884501480750246,0.0,,,
0,2021-01-08,2320485,0.0,0.0008618887861804752,5.085143838464804e-05,0.0,0.0,0.0,,0.0055,0.00847457627118644,,,
0,2021-01-09,2320485,0.0,0.0003206226284591368,0.0,0.0,0.0,0.0,,0.026881720430107527,,,,
0,2021-01-10,2320485,0.0,0.000208577086255675,0.0,0.0,0.0,0.0,,0.022727272727272728,,,,
0,2021-01-11,2320485,0.0,0.0031071090741806133,0.0005572111002656772,0.0,0.0,0.0,,0.007073509015256588,0.006187161639597835,,,
0,2021-01-12,2320485,0.0,0.0021749763519264293,0.00017108492405682433,0.0,0.0,0.0,,0.006340400237765009,0.0025188916876574307,,,
0,2021-01-13,2320485,0.0,0.0018668511108669093,0.00015643281469175625,0.0,0.0,0.0,,0.0050784856879039705,0.0027548209366391185,,,
0,2021-01-14,2320485,0.0,0.001746617625194733,0.00020986991943494572,0.0,0.0,0.0,,0.006661732050333087,0.004106776180698152,,,
0,2021-01-15,2320485,0.0,0.0016910257984860924,0.00015255431515394412,0.0,0.0,0.0,,0.0056065239551478085,0.0,,,
0,2021-01-16,2320485,0.0,0.0005291997147148118,0.0,0.0,0.0,0.0,,0.024429967426710098,,,,
0,2021-01-17,2320485,0.0,0.0003098490186318808,0.0,0.0,0.0,0.0,,0.01808066759388039,,,,
0,2021-01-18,2320485,0.0,0.004415025307209484,0.0007244175247846894,0.0,0.0,0.0,,0.006246949731576378,0.00297441998810232,,,
0,2021-01-19,2320485,0.0,0.003369985153965658,0.0003098490186318808,0.0,0.0,0.0,,0.005754475703324808,0.0013908205841446453,,,
0,2021-01-20,2320485,0.0,0.0028502662158988315,0.0002714949676468497,0.0,0.0,0.0,,0.004384638645297853,0.0,,,
0,2021-01-21,2320485,0.0,0.002657203127794405,0.0002921802985151811,0.0,0.0,0.0,,0.003892312682452157,0.004424778761061947,,,
0,2021-01-22,2320485,0.0,0.0025274888654742435,0.00025511908070942064,0.0,0.0,0.0,,0.004262574595055414,0.005067567567567568,,,
0,2021-01-23,2320485,0.0,0.0007015774719509068,0.0,0.0,0.0,0.0,,0.025184275184275184,,,,
0,2021-01-24,2320485,0.0,0.00042491117158697427,0.0,0.0,0.0,0.0,,0.012170385395537525,,,,
0,2021-01-25,2320485,0.0,0.0056113269424279836,0.0008890382829451601,0.0,0.0,0.0,,0.004684740035327548,0.001454192922927775,,,
0,2021-01-26,2320485,0.0,0.004530087460164578,0.0004391323365589521,0.0,0.0,0.0,,0.003995433789954338,0.003925417075564278,,,
0,2021-01-27,2320485,0.0,0.003956069528568381,0.00037836917713322864,0.0,0.0,0.0,,0.005010893246187364,0.0,,,
0,2021-01-28,2320485,0.0,0.003602695126234386,0.0003943141196775674,0.0,0.0,0.0,,0.0034688995215311005,0.002185792349726776,,,
0,2021-01-29,2320485,0.0,0.0033798968750067336,0.00033958418175510726,0.0,0.0,0.0,,0.0033150580135152363,0.0038071065989847717,,,
0,2021-01-30,2320485,0.0,0.0008799884506902652,0.0,0.0,0.0,0.0,,0.01909892262487757,,,,
0,2021-01-31,2320485,0.0,0.000502481162343217,0.0,0.0,0.0,0.0,,0.014579759862778732,,,,
0,2021-02-01,2320485,0.0,0.006727903864924789,0.000841634399705234,0.0,0.0,0.0,,0.0030745580322828594,0.002560163850486431,,,
0,2021-02-02,2320485,0.0,0.005697084876652941,0.0005093762726326609,0.0,0.0,0.0,,0.0035552193645990923,0.00338409475465313,,,
0,2021-02-03,2320485,0.0,0.004983871906088598,0.0007020084163439971,0.0,0.0,0.0,,0.0029399048854301772,0.0012277470841006752,,,
0,2021-02-04,2320485,0.0,0.004598607618665925,0.0005636752661620308,0.0,0.0,0.0,,0.002249086308687096,0.0022935779816513763,,,
0,2021-02-05,2320485,0.0,0.004296946543502759,0.0005054977730948487,0.0,0.0,0.0,,0.0038110520509477483,0.0017050298380221654,,,
0,2021-02-06,2320485,0.0,0.00108813459255285,0.0,0.0,0.0,0.0,,0.01900990099009901,,,,
0,2021-02-07,2320485,0.0,0.000578758319920189,0.0,0.0,0.0,0.0,,0.014892032762472078,,,,
0,2021-02-08,2320485,0.0,0.007825519234125625,0.001657843080218144,0.0,0.0,0.0,,0.002478110028085247,0.0028593709383935534,,,
0,2021-02-09,2320485,0.0,0.006827021075335544,0.0008368940113812415,0.0,0.0,0.0,,0.002777427092538821,0.0020597322348094747,,,
0,2021-02-10,2320485,0.0,0.006107774883267938,0.0008480985656015876,0.0,0.0,0.0,,0.002398927538277006,0.0010162601626016261,,,
0,2021-02-11,2320485,0.0,0.0055565970045055235,0.0007834569066380519,0.0,0.0,0.0,,0.0022491081123002946,0.0016501650165016502,,,
0,2021-02-12,2320485,0.0,0.00529544470229284,0.0007089035266334408,0.0,0.0,0.0,,0.00390625,0.00182370820668693,,,
0,2021-02-13,2320485,0.0,0.0012669765156852985,0.0,0.0,0.0,0.0,,0.019727891156462583,,,,
0,2021-02-14,2320485,0.0,0.0006813230854756657,0.0,0.0,0.0,0.0,,0.01454775458570525,,,,
0,2021-02-15,2320485,0.0,0.008948991266911874,0.0017948833972208397,0.0,0.0,0.0,,0.002504093229317153,0.0024009603841536613,,,
0,2021-02-16,2320485,0.0,0.007930669666039643,0.0009584203302326884,0.0,0.0,0.0,,0.00211921969244145,0.0008992805755395684,,,
0,2021-02-17,2320485,0.0,0.007166174312697561,0.0009687629956668542,0.0,0.0,0.0,,0.002285164471706056,0.002224199288256228,,,
0,2021-02-18,2320485,0.0,0.006574056716591574,0.0008243966239816245,0.0,0.0,0.0,,0.0024254342838413634,0.0005227391531625719,,,
0,2021-02-19,2320485,0.0,0.0062215442030437605,0.0007528598547286451,0.0,0.0,0.0,,0.0026321257879060745,0.0017172295363480253,,,
0,2021-02-20,2320485,0.0,0.001478139268299515,0.0,0.0,0.0,0.0,,0.01574344023323615,,,,
0,2021-02-21,2320485,0.0,0.0007989709047893005,0.0,0.0,0.0,0.0,,0.010787486515641856,,,,
0,2021-02-22,2320485,0.0,0.010072894244091213,0.0047748638754398325,0.0,0.0,0.0,,0.0024386069992299135,0.001624548736462094,,,
0,2021-02-23,2320485,0.0,0.009023544646916485,0.0029011176542834793,0.0,0.0,0.0,,0.0021968575385644014,0.0011883541295306002,,,
0,2021-02-24,2320485,0.0,0.008208197855189756,0.0014557301598588227,0.0,0.0,0.0,,0.0023625767837454716,0.0014801657785671995,,,
0,2021-02-25,2320485,0.0,0.007619958758621581,0.0013579057826273388,0.0,0.0,0.0,,0.0022621875353466803,0.0025388765471278957,,,
0,2021-02-26,2320485,0.0,0.007176086033738637,0.0011527762515163855,0.0,0.0,0.0,,0.0029425894787412925,0.001869158878504673,,,
0,2021-02-27,2320485,0.0,0.001712142073747514,0.0,0.0,0.0,0.0,,0.014850239114019632,,,,
0,2021-02-28,2320485,0.0,0.0008967952820207845,0.0,0.0,0.0,0.0,,0.00913022585295531,,,,
0,2021-03-01,2320485,3.0166107516316627e-06,0.011295483487288217,0.00391900831076262,2.154721965451188e-06,1.7237775723609505e-06,0.0,0.3125,0.002060203731257869,0.0017594018033868484,0.25,0.4,
0,2021-03-02,2320485,0.0006522343389420744,0.01000020828978999,0.00408190529135073,3.66302734126702e-06,2.154721965451188e-07,0.0006486431356663224,0.0014802631578947369,0.0022390630382363073,0.0017936273475416755,0.1388888888888889,0.5,0.0004961958319550116
0,2021-03-03,2320485,6.9310223222013225e-06,0.009283835060342988,0.004255252673471279,5.853661339475728e-06,2.1906339982087078e-06,0.0,0.1880952380952381,0.002553033467947825,0.0015443037974683545,0.1361111111111111,0.391025641025641,
0,2021-03-04,2320485,0.0010192194016911693,0.008604379400570714,0.002970068757177917,7.4337907808066006e-06,4.273531898144856e-06,0.0010090203843880338,0.0035211267605633804,0.0029498525073746312,0.0013035921205098494,0.20394736842105263,0.43115942028985504,0.0005488279866864952
0,2021-03-05,2320485,1.429298903749288e-05,0.008113533736840935,0.0029248195959034424,1.235373926858681e-05,3.375731079206861e-06,0.0,0.1904761904761905,0.001965158274909709,0.0017680860468542803,0.1448087431693989,0.41228070175438597,
0,2021-03-06,2320485,0.0015282006419634982,0.0018830833496733083,0.0,1.0989082023801055e-05,3.0884348171467026e-06,0.0015162778470880012,0.0016431924882629105,0.012571428571428572,,0.12797619047619047,0.39814814814814814,0.000142025280499929
0,2021-03-07,2320485,0.001320880476854336,0.0009848515863422232,0.0,1.2820595694434566e-05,3.6989393740245387e-06,0.001306731135947873,0.002565982404692082,0.009170305676855894,,0.11153846153846154,0.40873015873015867,0.000727742077223046
0,2021-03-08,2320485,1.7165951658094463e-05,0.01240732002146103,0.007225357342681955,1.4580285299553036e-05,4.309443930902376e-06,0.0,0.2261904761904762,0.002188183807439825,0.002087433649430429,0.18055555555555555,0.4166666666666667,
0,2021-03-09,2320485,0.0018718787954529622,0.010987358246228693,0.005017018712323791,1.659135913397415e-05,6.571901994626124e-06,0.0018516244089777213,0.0028321318228630276,0.002387101823589262,0.0015418879561418537,0.13392857142857142,0.42361111111111116,0.00043402777777777775
0,2021-03-10,2320485,2.5784839519899215e-05,0.010325858602835183,0.005451159276329445,2.276822876826755e-05,5.6022771101730885e-06,0.0,0.1626984126984127,0.0027544760235382495,0.001976284584980237,0.12053571428571427,0.40625,
0,2021-03-11,2320485,0.0028231167191341425,0.009532489975156051,0.005746463921694535,2.3989237882023233e-05,4.309443930902376e-06,0.002798876097022817,0.0019993419887125753,0.002208400937443663,0.002110413865232332,0.13085399449035812,0.4,0.00042771053572340534
0,2021-03-12,2320485,3.095617223698207e-05,0.00901363292587541,0.004458550690911598,2.5353895126808978e-05,7.469702813564118e-06,0.0,0.17117117117117117,0.0019124115509657677,0.0013531799729364006,0.10109289617486339,0.4444444444444444,
0,2021-03-13,2320485,0.003110772101521878,0.002013803148910681,0.0,2.9519690926681282e-05,9.193480385925066e-06,0.0030789540404987173,0.0027766256509516567,0.01276867418599702,,0.14814814814814814,0.38787878787878777,0.000617370235765539
0,2021-03-14,2320485,0.00230325413293629,0.001102499405655858,0.0,2.679037643710977e-05,9.983545106590502e-06,0.0022726570810268822,0.0038748832866479926,0.006223259432127577,,0.16183574879227053,0.41369047619047616,0.0005681818181818182
0,2021-03-15,2320485,3.167441289213247e-05,0.01336703318487299,0.016474716851577725,2.6143959847474424e-05,8.834360058349869e-06,0.0,0.23717948717948717,0.0024930152589727056,0.0019618100967826314,0.1858974358974359,0.41836734693877553,
0,2021-03-16,2320485,0.0031988284058433168,0.011980936456530988,0.01284415398792349,4.122701360563272e-05,7.721087042866756e-06,0.003154225661158477,0.0025871277874215514,0.002577596391365052,0.001816075049579963,0.10796387520525451,0.4166666666666665,0.00041206620153988574
0,2021-03-17,2320485,4.91994848778021e-05,0.011241040845627817,0.007209412400137616,4.2950791177993665e-05,9.9835451065905e-06,0.0,0.18270571827057186,0.0022234148585448133,0.0023906287353573988,0.13888888888888887,0.42121212121212104,
0,2021-03-18,2320485,0.004548079388576095,0.01381977618184704,0.007720799746604703,3.55888244627021e-05,9.444864615227705e-06,0.004507750175789401,0.002118677256136723,0.0023943094470617408,0.0012193770092007539,0.11282771535580524,0.42973856209150324,0.000505912856510466
0,2021-03-19,2320485,5.6453715494821116e-05,0.013857950672668285,0.007819486012622362,5.0205021795012665e-05,1.1779146744466493e-05,0.0,0.17448856799037302,0.002845149253731343,0.0022042210833746623,0.1364247311827957,0.4019607843137254,
0,2021-03-20,2320485,0.004667989665953455,0.0032698624066376893,0.0,5.121055871222322e-05,1.2856507727192082e-05,0.004611823246720695,0.0027552649352244117,0.0116263879817113,,0.11458333333333333,0.41435185185185186,0.0006062019118675682
0,2021-03-21,2320485,0.00365778418448442,0.0017636758407545557,0.0,5.1138734646708176e-05,1.6232238806398948e-05,0.0036006481403672054,0.004202915588996003,0.012607252711672332,,0.15708812260536398,0.40501792114695345,0.0005927121311736696
0,2021-03-22,2320485,6.525216352041348e-05,0.023791937174053413,0.013950352332953385,5.534044247933797e-05,1.669909523224671e-05,0.0,0.21506211180124224,0.0027076956513864487,0.0014903474903474904,0.16757246376811594,0.41223404255319157,
0,2021-03-23,2320485,0.0054884718783645104,0.0186336046128288,0.01633516269228201,7.085444063058658e-05,1.7237775723609508e-05,0.005411440568099629,0.0032659489324348744,0.002628823830593701,0.0016393800480244487,0.12988826815642457,0.41237113402061865,0.0005861395994603586
0,2021-03-24,2320485,9.660336811772831e-05,0.016884940001766872,0.014471938696723597,8.582975829047235e-05,1.7022303527064384e-05,0.0,0.15738758029978586,0.0028900627775225846,0.0017045792889894599,0.11630695443645084,0.4202127659574469,
0,2021-03-25,2320485,0.007684794342562013,0.018489324430022176,0.009998592248315905,8.652645172596823e-05,2.2854417646885614e-05,0.007592356770244155,0.0029799950195069313,0.002406087089849739,0.0019680013616441856,0.1285077951002227,0.3987468671679198,0.0006921675774134789
0,2021-03-26,2320485,0.0001137334077430653,0.01863906324180793,0.010178727004627623,9.951224277108746e-05,2.2804140801025086e-05,0.0,0.16409558378705383,0.002589296035140446,0.0018308428226728188,0.11838487972508589,0.41997354497354494,
0,2021-03-27,2320485,0.008300096747016249,0.0044944268116363624,0.0,9.671110421600089e-05,2.230137234241981e-05,0.008196275060314262,0.0028837526313973145,0.013810198300283285,,0.12285223367697595,0.4241803278688524,0.0005244250989852373
0,2021-03-28,2320485,0.006204952843909791,0.00239289056669906,0.0,9.013920222137476e-05,2.765226522329028e-05,0.006104111855926675,0.0040413837698027805,0.010386989553656219,,0.1425966447848286,0.4113247863247865,0.0005521292217327459
0,2021-03-29,2320485,0.00010278023775202173,0.03224972365690793,0.0050258171603493815,8.769718399386338e-05,2.4851126668203717e-05,0.0,0.19146825396825398,0.002890456594160298,0.001972048358055389,0.14170506912442396,0.4148681055155875,
0,2021-03-30,2320485,0.008437568008412033,0.02550688038635601,0.0036694915071633694,0.00012472248976686627,2.2265460309662285e-05,0.008309182491303904,0.003049883473417636,0.002785472709876955,0.002398916618301412,0.11473237943826177,0.4036458333333333,0.0005577638158738299
0,2021-03-31,2320485,0.00014917858407473723,0.022407241014988966,0.004723437844531064,0.00013071979923737212,2.8945098402560973e-05,0.0,0.1537037037037037,0.0025640532553861148,0.0026455026455026454,0.10699263932702417,0.4224318658280924,
0,2021-04-01,2320485,0.010915067324287807,0.023230847574249907,0.0026873692353107195,0.00011775555541190742,2.7436793026745152e-05,0.010788692881014092,0.002877375053645975,0.002450757230871953,0.0011544920235096558,0.14867903316469924,0.40295358649789037,0.0005281446820272858
0,2021-04-02,2320485,0.0001275954523874679,0.02204891075213443,0.004785888869496391,0.00010992673227076821,2.7185408797442506e-05,0.0,0.15764674205708132,0.0027261534853725744,0.0020028805473039876,0.10536933581626318,0.42337807606263983,
0,2021-04-03,2320485,0.010169066667815847,0.0055976444579473724,0.0,0.00012123902258938695,3.314680623519077e-05,0.01003468384123721,0.0032409068208515334,0.01399969893120578,,0.13866120218579234,0.41576576576576574,0.0005331364829396325
0,2021-04-04,2320485,0.006530387684758436,0.002997936494597751,0.0,0.00010041004359002547,2.6503080175049627e-05,0.00641855761475152,0.0037949831638752693,0.011530101124657403,,0.12175648702594809,0.41836734693877553,0.00056393076493579
0,2021-04-05,2320485,0.00011513397702060854,0.039006716268366305,0.004870533530705866,9.918903447626978e-05,2.5928487650929314e-05,0.0,0.18823877068557918,0.0029880918189249496,0.0021231422505307855,0.141156462585034,0.4178240740740741,
0,2021-04-06,2320485,0.008277127410864536,0.03131182346219287,0.001569786775896707,0.00012818440972469112,2.712794954503048e-05,0.008140266654025627,0.0035571922261000482,0.002380176436773805,0.0032590983161325366,0.11826873385012919,0.4141447368421053,0.0006752993595098858
0,2021-04-07,2320485,0.00014953770440231243,0.04370760135632565,0.0021935069608293094,0.00013517289129930457,2.3486469423417962e-05,0.0,0.15218390804597698,0.0023477649409197852,0.002554027504911591,0.11702127659574468,0.4128787878787879,
0,2021-04-08,2320485,0.012311147597736388,0.02834870727455684,0.0015965053282683014,0.00015542727777454553,2.6072135781959387e-05,0.01215202138058782,0.002814904819765087,0.002625371833779033,0.0015906680805938495,0.11959777492511767,0.40878378378378377,0.0006230392588031781
0,2021-04-09,2320485,0.0001644411979966831,0.014307748882956217,0.0016135994558608797,0.00014720342227307365,2.8262769780168104e-05,0.0,0.14688023450586263,0.002546540217773094,0.0013351134846461949,0.10742551210428304,0.41772823779193213,
0,2021-04-10,2320485,0.012436336943929106,0.004164215670430967,0.0,0.00013538836349584962,3.4475551447219e-05,0.012285147286019942,0.0029509990211320325,0.019080251268097686,,0.13268849206349204,0.425531914893617,0.000518974646047629
0,2021-04-11,2320485,0.009522362781918424,0.003484724098625931,0.0,0.00015808476819860207,2.937604279565121e-05,0.009355479565694234,0.003548741570327553,0.008098032025424765,,0.11907810499359796,0.40818363273453095,0.0006304276177117584
0,2021-04-12,2320485,0.00017525071985669655,0.055611075558198664,0.03035392744763847,0.00015255431515394407,3.569656056097467e-05,0.0,0.17994611239414934,0.002376026921418075,0.0018521146749929038,0.1357456140350877,0.4183501683501684,
0,2021-04-13,2320485,0.011919828541590797,0.06742248567289454,0.010576021823024072,0.00022521872223550953,2.9965000132874538e-05,0.011689237379254763,0.0028026560054004667,0.002187207982912829,0.0020902508300996115,0.08489628980426527,0.411439842209073,0.00039686073364322307
0,2021-04-14,2320485,0.0002712794954503047,0.028627492384853476,0.002064223642902238,0.00025231794215433405,3.0309755647346708e-05,0.0,0.11217948717948717,0.002211989888046226,0.0018773466833541927,0.08402090209020902,0.4186507936507936,
0,2021-04-15,2320485,0.015558126857101002,0.01339722802201551,0.022227213994775525,0.00015179298005948456,3.788001215263186e-05,0.015393972955366366,0.002625564539627039,0.002015477895249992,0.0014234554542175502,0.13501727115716752,0.4146226415094339,0.0004945892078747624
0,2021-04-16,2320485,0.00023942552239438448,0.0082041038834554,0.011433780725437425,0.0002161545251675115,3.853361114881874e-05,0.0,0.1515607101947308,0.002300600080477265,0.0009760721100733152,0.11603475513428119,0.41396604938271603,
0,2021-04-17,2320485,0.016890793663106363,0.008221521219342791,0.0,0.0001735269422843355,3.8964555541908945e-05,0.016703045555850043,0.002676171580223675,0.011542155450367016,,0.1371587850826605,0.4225077881619938,0.00046211117258297625
0,2021-04-18,2320485,0.012162004925694414,0.006225207230385032,0.0,0.00020688922071607126,4.463865671759709e-05,0.011938488433811604,0.003685767380591134,0.005148831654611416,,0.1153034728984096,0.4176747311827957,0.000502044143917323
0,2021-04-19,2320485,0.00019801894862496412,0.09998969324659866,0.03788866695252644,0.00017740544182214774,3.2392653547282865e-05,0.0,0.15853658536585366,0.0018855661366541704,0.00106968794293987,0.1218093093093093,0.4130036630036629,
0,2021-04-20,2320485,0.014779683270235894,0.042043883067548415,0.011578254833220928,0.0003519522858367975,3.492086065341226e-05,0.01442752987701565,0.002962178885041195,0.001783403904963538,0.0011543595108401573,0.0779317496229261,0.41769759450171823,0.000358399770164476
0,2021-04-21,2320485,0.00027752818915011303,0.021613297794785723,0.0021193845252177887,0.0002570583304783266,3.066887597492194e-05,0.0,0.12857142857142856,0.0017600839526836299,0.001219016659894352,0.09999999999999999,0.4261477045908184,
0,2021-04-22,2320485,0.018985542533852467,0.012793015253276791,0.02679554776982689,0.00015801294413308702,3.598385682303484e-05,0.018814385785730147,0.0022515242373240298,0.0015216503267973854,0.0009946736828595265,0.14321608040201006,0.41959798994974873,0.00040313356658829003
0,2021-04-23,2320485,0.0003028820842769222,0.077193489004813,0.013262529169548603,0.00028255587373616586,3.433190331618892e-05,0.0,0.11734580271654417,0.001690593493167882,0.001336710285633882,0.09165477888730385,0.4043993231810491,
0,2021-04-24,2320485,0.019920584130760043,0.011796097223928048,0.0,0.0003163490965609919,4.032921278669471e-05,0.019602906288986997,0.0023421151472876535,0.008873537552624846,,0.09007430997876857,0.40337643678160917,0.0003100124004960198
0,2021-04-25,2320485,0.014592567214756108,0.005057671133405302,0.0,0.0002275386395516452,3.763581032988075e-05,0.014351561562920397,0.003193964778210498,0.004557928486034126,,0.1201550387596899,0.4239482200647249,0.0004198184191905601
0,2021-04-26,2320485,0.0002292624171240063,0.06204593723582211,0.03762123004458119,0.0002038366979316822,3.698939374024539e-05,0.0,0.16301169590643272,0.001518223308430768,0.001074222476626598,0.12410306588388778,0.42491749174917487,
0,2021-04-27,2320485,0.01803977760396355,0.08435220797951003,0.011952135006259466,0.00034649365685765395,3.1401481443175324e-05,0.01769426793680343,0.0022088376450792556,0.0014849927290674987,0.000975550797707024,0.06778663629460896,0.41401515151515156,0.0003211615635712697
0,2021-04-28,2320485,0.00040052690134461885,0.028727363747952126,0.0019689131079637804,0.00038192446837622356,2.804729758362298e-05,0.0,0.08569553805774278,0.0014404433517230348,0.001857111645182434,0.06605243857719104,0.41989247311827965,
0,2021-04-29,2320485,0.02216045352587928,0.05311641029066484,0.027291492942208232,0.00016368704530877513,3.016610751631664e-05,0.021990589610936206,0.0016363057140374756,0.0015563613170180037,0.0009005112072355485,0.12449310624493105,0.41420118343195267,0.00022704641801840373
0,2021-04-30,2320485,0.00042027851936125485,0.0795605947319921,0.01255423614747204,0.0003937036151206902,3.92518518039691e-05,0.0,0.09842096560846561,0.0013005884688977942,0.000705778814063,0.0723928004235045,0.42168209876543206,
0,2021-05-01,2320485,0.022391547456673933,0.012058362799156211,0.0,0.0003299956690088497,3.275177387485807e-05,0.022062090468156437,0.0018309926664429853,0.007325879338457956,,0.07704207920792078,0.4175824175824176,0.00021248365822246876
0,2021-05-02,2320485,0.016255330243462023,0.006945207575140551,0.0,0.00021909931185362815,3.8030842690213454e-05,0.016020285989064062,0.002436621394659931,0.004068145251624204,,0.09346741502962269,0.4368811881188119,0.000308712400842919
0,2021-05-03,2320485,0.00024000011491850465,0.12391540274267383,0.07517074375974564,0.00021917113591914315,3.3649574693796054e-05,0.0,0.1377661007814605,0.001037824080995477,0.0007557658777674017,0.10737320433890353,0.40249140893470786,
0,2021-05-04,2320485,0.01917823931922277,0.04080096761381065,0.04280888118934906,0.000528546115718625,2.200689367380813e-05,0.01867076638432626,0.0017095533547677164,0.0009034125533211457,0.0007090517380394888,0.040693677102516874,0.40529100529100526,0.0002015289674864143
0,2021-05-05,2320485,0.00036662594242151987,0.019477645118728782,0.007000978962012974,0.0003480953335186396,2.5533455290596593e-05,0.0,0.08457072149248047,0.0009491268033409263,0.0006546778780253278,0.06315104166666666,0.43566176470588236,
0,2021-05-06,2320485,0.022125834326301025,0.09746137840437093,0.03364860506891159,0.00012325009642380794,2.6934024568139874e-05,0.02199112829142757,0.0013254177999832812,0.0008758450234977441,0.0006568321082307494,0.12844408427876824,0.4058441558441559,0.0001747182667947934
0,2021-05-07,2320485,0.000424480227193884,0.05626722430871127,0.045308308392426576,0.00040673968301166923,2.4851126668203714e-05,0.0,0.06714172604908947,0.0006678812281359798,0.0005753075165074482,0.049538410814375204,0.43034825870646765,
0,2021-05-08,2320485,0.022304137568942128,0.010559035431529765,0.0,0.0003452941949635532,2.549754325783907e-05,0.021964409739055977,0.0015177623113626808,0.007405193597662216,,0.059091810430299416,0.4318734793187348,0.00018576093545296334
0,2021-05-09,2320485,0.01586026197109654,0.008460803093606152,0.0,0.00017905739532899365,2.4958862766476274e-05,0.015672549775872992,0.0016480512556365837,0.0026769555600241303,,0.08342911877394635,0.44211195928753183,0.00010518420956353124
0,2021-05-10,2320485,0.0001909083661389751,0.12818225500272581,0.06906530315860694,0.00017338329415330544,2.6143959847474435e-05,0.0,0.1225042301184433,0.0006139581365698338,0.000517624167435827,0.08869179600886919,0.4155251141552512,
0,2021-05-11,2320485,0.019103362730923352,0.04055958847683419,0.043168662298326964,0.00047988531133218577,1.5865936072272244e-05,0.018645412489199455,0.0012015728122053656,0.0006594828025218215,0.00042241974183174116,0.032438072159396876,0.40457875457875453,0.00011513440889738213
0,2021-05-12,2320485,0.00029598697398747843,0.01974860140588427,0.006678057963457356,0.0002887327433704594,1.0558137630710818e-05,0.0,0.061565836298932385,0.0006398371323663067,0.0008373590982286635,0.050851581508515806,0.4224137931034483,
0,2021-05-13,2320485,0.02228242515393694,0.09626141374181114,0.03274834068452642,0.00010078352873070363,1.7144404438439956e-05,0.022175586856483326,0.0009368548353643556,0.0005644741731698253,0.00047667180703323095,0.11882900864936792,0.4324275362318841,8.128908128908129e-05
0,2021-05-14,2320485,0.0003869162409295185,0.05879198385969595,0.029113058979767906,0.0003757835107746873,1.5011229692643275e-05,0.0,0.050651867512332624,0.0004682471074904886,0.0003608943281699578,0.03806416530723218,0.4300411522633745,
0,2021-05-15,2320485,0.022534549171114363,0.01112378805867452,0.0,0.0002540776317594525,1.5011229692643277e-05,0.0222892699873805,0.0008098940468023476,0.005269394649925623,,0.042841794251947354,0.41967871485943786,0.00010276568140069623
0,2021-05-16,2320485,0.0159595587416711,0.008308284690484963,0.0,0.00014691612601101345,1.221009113755673e-05,0.01581117022231703,0.0008798154183163205,0.0010368859425463198,,0.05508474576271186,0.43589743589743596,8.156495969331575e-05
0,2021-05-17,2320485,0.00014188844142496072,0.1311705311605117,0.07405147343479203,0.0001349215070700019,1.1240466253103696e-05,0.0,0.09453589391860996,0.00039280544661021217,0.00032382414991312977,0.07579022988505747,0.40128205128205124,
0,2021-05-18,2320485,0.018716755333475554,0.04194597250143828,0.04148264981961385,0.00046654758236604345,9.566965526603273e-06,0.01827176933557711,0.0008603685202466558,0.00023019576505562515,0.0003509243051135158,0.024251288480289734,0.42692307692307685,5.382212070407585e-05
0,2021-05-19,2320485,0.0002708485510572144,0.020061862067628108,0.007232072892807612,0.00026316337604710514,1.1060906089316095e-05,0.0,0.04697204968944099,0.0005278338414852349,0.0004511740441059813,0.034078807241746535,0.42777777777777776,
0,2021-05-20,2320485,0.022032750337393558,0.10301919641799018,0.03379695767623292,7.864735173896839e-05,8.798448025592348e-06,0.02195514443460454,0.0004970723485983687,0.0003556711486788762,0.0002910433748513488,0.08312074829931972,0.41666666666666663,4.8511662203593735e-05
0,2021-05-21,2320485,0.0003367830432000208,0.058585022814914366,0.04351489738854881,0.00033268907146566357,6.535989961868604e-06,0.0,0.02909893638370459,0.0002744997120203914,0.0002604656070002605,0.023650020300446606,0.42129629629629634,
0,2021-05-22,2320485,0.02186665718589001,0.011179523533514186,0.0,0.0002470388733389786,7.110582485988924e-06,0.021633444445162676,0.0005368635384544876,0.004409769335142469,,0.034751181540172364,0.4125,4.136265118049006e-05
0,2021-05-23,2320485,0.015544717304069334,0.008046392600397478,0.0,0.00013436127935898454,6.729914938759211e-06,0.015413063791980266,0.0007160702103729924,0.0007307861220904699,,0.05633693972179289,0.41096491228070176,8.763243655365103e-05
0,2021-05-24,2320485,0.00012687721173231754,0.12860501145234726,0.07251943020532342,0.00012134675868765952,6.787374191171244e-06,0.0,0.05957943925233645,0.00019991244058468246,0.00019553332580901295,0.041327913279132794,0.4375,
0,2021-05-25,2320485,0.01928303781321577,0.04679829863153609,0.018911276450109944,0.0004138502654976585,4.381267996417416e-06,0.01889579836399142,0.000338706035418974,0.00019118378055631537,0.00020092970718568078,0.010696040868454661,0.37654320987654327,4.481516032852256e-05
0,2021-05-26,2320485,0.000211557784974549,0.021125756038069626,0.006062777106222768,0.00020825387796085719,4.417180029174936e-06,0.0,0.026583333333333334,0.00023112271256491826,0.0004910312840172274,0.019224254742547423,0.4270833333333333,
0,2021-05-27,2320485,0.02258536469746626,0.10141109150314132,0.03142866685197275,6.83765103703177e-05,5.063596618810291e-06,0.02251896334889761,0.00029769478979134657,0.00022684904906854298,0.00017881730236217653,0.05400782013685239,0.4051724137931034,5.0421968851828745e-05
0,2021-05-28,2320485,0.0003713663307455127,0.06199361340409439,0.02691657132021972,0.000368206071862851,5.207244749840371e-06,0.0,0.018564584484982494,0.00021945367037711289,0.00015185664732492526,0.014632107023411368,0.4027777777777778,
0,2021-05-29,2320485,0.022703587109304032,0.011443081941921621,0.0,0.00021374841897275754,4.093971734357258e-06,0.022503341614648096,0.00024280033928982474,0.00241768221592234,,0.01287001287001287,0.4318181818181818,5.5673796093926465e-05
0,2021-05-30,2320485,0.01559559028967363,0.008614291121611795,0.0,0.00012368104081689825,4.596740192962534e-06,0.015475500452132482,0.0003813094073165465,0.000344691747094741,,0.029691876750700275,0.46376811594202905,1.3889660536696483e-05
0,2021-05-31,2320485,0.0001005536917210555,0.13739943733027077,0.05160271810993533,9.717796064184864e-05,5.38680491362797e-06,0.0,0.05815464587394411,0.00014216691650411551,9.461317126653642e-05,0.04426559356136821,0.41666666666666674,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_7.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014738298243686127,0.0,0.0,0.0,0.0,,0.014619883040935672,,,,
0,2021-01-03,2320485,0.0,0.00010299570994856679,0.0,0.0,0.0,0.0,,0.008368200836820083,,,,
0,2021-01-04,2320485,0.0,0.0016436219152461662,4.740388323992614e-05,0.0,0.0,0.0,,0.0068169900367068695,0.0,,,
0,2021-01-05,2320485,0.0,0.0010471948752092774,2.4994774799233782e-05,0.0,0.0,0.0,,0.006584362139917695,0.017241379310344827,,,
0,2021-01-06,2320485,0.0,0.0009101545582065818,3.232082948176782e-05,0.0,0.0,0.0,,0.007102272727272727,0.0,,,
0,2021-01-07,2320485,0.0,0.0008782646731179042,0.00013919503896814674,0.0,0.0,0.0,,0.007360157016683023,0.006191950464396285,,,
0,2021-01-08,2320485,0.0,0.000845081954849956,4.783482763301638e-05,0.0,0.0,0.0,,0.0071392146863844975,0.009009009009009009,,,
0,2021-01-09,2320485,0.0,0.0003275177387485806,0.0,0.0,0.0,0.0,,0.035526315789473684,,,,
0,2021-01-10,2320485,0.0,0.00021159369700730665,0.0,0.0,0.0,0.0,,0.02240325865580448,,,,
0,2021-01-11,2320485,0.0,0.0031514963466689077,0.0005610895998034894,0.0,0.0,0.0,,0.005743197046355805,0.002304147465437788,,,
0,2021-01-12,2320485,0.0,0.002149119688341015,0.00016936114648446337,0.0,0.0,0.0,,0.006416683376779627,0.005089058524173028,,,
0,2021-01-13,2320485,0.0,0.0018470276687847583,0.0001456592048645003,0.0,0.0,0.0,,0.00489967335510966,0.0029585798816568047,,,
0,2021-01-14,2320485,0.0,0.001750496124732545,0.00021331747457966761,0.0,0.0,0.0,,0.0054160512063023145,0.00202020202020202,,,
0,2021-01-15,2320485,0.0,0.0016910257984860924,0.00015600187029866602,0.0,0.0,0.0,,0.006880733944954129,0.011049723756906077,,,
0,2021-01-16,2320485,0.0,0.000524028381997729,0.0,0.0,0.0,0.0,,0.03125,,,,
0,2021-01-17,2320485,0.0,0.00030769429666642966,0.0,0.0,0.0,0.0,,0.018207282913165267,,,,
0,2021-01-18,2320485,0.0,0.004465445801201042,0.0007188152476745163,0.0,0.0,0.0,,0.006272920285659139,0.004796163069544364,,,
0,2021-01-19,2320485,0.0,0.00333766432448389,0.0003094180742387906,0.0,0.0,0.0,,0.004002582311168496,0.0,,,
0,2021-01-20,2320485,0.0,0.0028537137710435536,0.0002577047470679621,0.0,0.0,0.0,,0.00558743581999396,0.005016722408026756,,,
0,2021-01-21,2320485,0.0,0.002653755572649683,0.0003115727962042418,0.0,0.0,0.0,,0.005521273140630075,0.0027662517289073307,,,
0,2021-01-22,2320485,0.0,0.0025162843112538974,0.0002637379685712254,0.0,0.0,0.0,,0.0053091282753896215,0.0032679738562091504,,,
0,2021-01-23,2320485,0.0,0.0006744279751862218,0.0,0.0,0.0,0.0,,0.0268370607028754,,,,
0,2021-01-24,2320485,0.0,0.000426204004766245,0.0,0.0,0.0,0.0,,0.030333670374115267,,,,
0,2021-01-25,2320485,0.0,0.005716046429948911,0.0008929167824829723,0.0,0.0,0.0,,0.003995778045838359,0.0019305019305019305,,,
0,2021-01-26,2320485,0.0,0.004499921352648261,0.00043740855898659114,0.0,0.0,0.0,,0.0061290940432867265,0.003940886699507389,,,
0,2021-01-27,2320485,0.0,0.003901339590645921,0.00035854573505107767,0.0,0.0,0.0,,0.003313818623660665,0.002403846153846154,,,
0,2021-01-28,2320485,0.0,0.0035970928491242133,0.00040853528464954527,0.0,0.0,0.0,,0.004073319755600814,0.0010548523206751054,,,
0,2021-01-29,2320485,0.0,0.003399289372695794,0.0003417389037205584,0.0,0.0,0.0,,0.0035496957403651115,0.0012610340479192938,,,
0,2021-01-30,2320485,0.0,0.0008700767296491897,0.0,0.0,0.0,0.0,,0.021792966815255076,,,,
0,2021-01-31,2320485,0.0,0.0005330782142526239,0.0,0.0,0.0,0.0,,0.019401778496362168,,,,
0,2021-02-01,2320485,0.0,0.006811507077184296,0.0008679220076837385,0.0,0.0,0.0,,0.0036062254839934202,0.0019860973187686196,,,
0,2021-02-02,2320485,0.0,0.005600122388207638,0.0005072215506672096,0.0,0.0,0.0,,0.003232012312427857,0.004248088360237893,,,
0,2021-02-03,2320485,0.0,0.004991197960771132,0.0006649471985382366,0.0,0.0,0.0,,0.0029355897081678466,0.002592352559948153,,,
0,2021-02-04,2320485,0.0,0.004593867230341933,0.0005666918769136625,0.0,0.0,0.0,,0.002157598499061914,0.0007604562737642585,,,
0,2021-02-05,2320485,0.0,0.004309874875295466,0.0005296306591079021,0.0,0.0,0.0,,0.0032996700329967,0.0032546786004882017,,,
0,2021-02-06,2320485,0.0,0.0010993391467731962,0.0,0.0,0.0,0.0,,0.016072128577028617,,,,
0,2021-02-07,2320485,0.0,0.0005899628741405353,0.0,0.0,0.0,0.0,,0.014609203798392988,,,,
0,2021-02-08,2320485,0.0,0.007899210725344056,0.0016608596909697757,0.0,0.0,0.0,,0.003436988543371522,0.00233523611831863,,,
0,2021-02-09,2320485,0.0,0.006762379416372009,0.0008549936758910314,0.0,0.0,0.0,,0.002803976548559776,0.0015120967741935483,,,
0,2021-02-10,2320485,0.0,0.006052183056559297,0.0008187943468714515,0.0,0.0,0.0,,0.003061805753346625,0.003157894736842105,,,
0,2021-02-11,2320485,0.0,0.005601846165779999,0.0007666500753075327,0.0,0.0,0.0,,0.002538656819755366,0.0016863406408094434,,,
0,2021-02-12,2320485,0.0,0.005245024208301282,0.0007101963598127116,0.0,0.0,0.0,,0.0031221756634623285,0.0012135922330097086,,,
0,2021-02-13,2320485,0.0,0.0012880927909467202,0.0,0.0,0.0,0.0,,0.01706256273001004,,,,
0,2021-02-14,2320485,0.0,0.0006877872513720193,0.0,0.0,0.0,0.0,,0.011278195488721804,,,,
0,2021-02-15,2320485,0.0,0.009023544646916485,0.001803071340689554,0.0,0.0,0.0,,0.0025311619466068104,0.002390057361376673,,,
0,2021-02-16,2320485,0.0,0.007881111060834266,0.0009838460494250125,0.0,0.0,0.0,,0.002679352580927384,0.001314060446780552,,,
0,2021-02-17,2320485,0.0,0.0071131681523474615,0.0009627297741635908,0.0,0.0,0.0,,0.0027868653822852294,0.0013428827215756492,,,
0,2021-02-18,2320485,0.0,0.006622753433010772,0.0008088826258303759,0.0,0.0,0.0,,0.002407600208224883,0.002663825253063399,,,
0,2021-02-19,2320485,0.0,0.006188361484775812,0.0007675119640937132,0.0,0.0,0.0,,0.0022284122562674096,0.0011229646266142617,,,
0,2021-02-20,2320485,0.0,0.0014591777150035445,0.0,0.0,0.0,0.0,,0.015652687536916714,,,,
0,2021-02-21,2320485,0.0,0.0008006946823616614,0.0,0.0,0.0,0.0,,0.00968783638320775,,,,
0,2021-02-22,2320485,0.0,0.010209503616700819,0.004763228376826396,0.0,0.0,0.0,,0.0024481870752606476,0.0013570976205555052,,,
0,2021-02-23,2320485,0.0,0.008909775327140662,0.002921372040758721,0.0,0.0,0.0,,0.0025151148730350667,0.001180115061218469,,,
0,2021-02-24,2320485,0.0,0.0081797555252458,0.0014677966028653492,0.0,0.0,0.0,,0.002528844634107792,0.002935995302407516,,,
0,2021-02-25,2320485,0.0,0.00768934080590911,0.0013419608400829998,0.0,0.0,0.0,,0.002802219357731323,0.0032113037893384713,,,
0,2021-02-26,2320485,0.0,0.007189445309924434,0.0011493286963716637,0.0,0.0,0.0,,0.0028172391056764372,0.0011248593925759281,,,
0,2021-02-27,2320485,0.0,0.0016388815269221737,0.0,0.0,0.0,0.0,,0.016039968445963712,,,,
0,2021-02-28,2320485,0.0,0.0008980881152000551,0.0,0.0,0.0,0.0,,0.01199616122840691,,,,
0,2021-03-01,2320485,3.950323603327178e-06,0.011332544705093978,0.00391814642197644,2.442018227511346e-06,2.226546030966228e-06,0.0,0.3333333333333333,0.0018633304179183937,0.001869775626924769,0.24358974358974358,0.4305555555555555,
0,2021-03-02,2320485,0.0006249771060791169,0.010050054191257431,0.004068402367033903,5.35089288087045e-06,1.4005692775432721e-06,0.0006194466530344588,0.00197391005835908,0.002742896327090387,0.0014817950889077054,0.09821428571428571,0.40625,0.0004331254331254331
0,2021-03-03,2320485,7.721087042866758e-06,0.009189565974354498,0.0042883276556409545,6.212781667050926e-06,3.1961709154192615e-06,0.0,0.24791666666666665,0.002966002344665885,0.0018088634308109737,0.19444444444444442,0.39035087719298245,
0,2021-03-04,2320485,0.0010365649135130517,0.008657672857182871,0.002960300684267872,7.613350944594197e-06,2.513842293026386e-06,0.001027730553454702,0.0023435346015991173,0.0028321574083275364,0.00319860424542018,0.10526315789473684,0.41666666666666663,0.0007997774532304054
0,2021-03-05,2320485,1.2210091137556732e-05,0.00812502558732334,0.002912322208503826,9.839896975560425e-06,3.3757310792068606e-06,0.0,0.22598870056497172,0.003500583430571762,0.002219591595146493,0.16319444444444445,0.4351851851851852,
0,2021-03-06,2320485,0.0015440019363768072,0.001811977524813419,0.0,1.5585822216763594e-05,4.453092061932456e-06,0.0015268359847187122,0.0031582369606613717,0.013130833728840371,,0.15611814345991562,0.3974358974358974,0.000751915033601203
0,2021-03-07,2320485,0.0013225324303611818,0.0009765199947424784,0.0,1.2461475366859369e-05,4.7763003567501344e-06,0.0013079521450616288,0.0036738788568949623,0.009242957746478873,,0.20442708333333331,0.3958333333333334,0.000699703654922621
0,2021-03-08,2320485,2.15831316872694e-05,0.012326841156051429,0.007251501302529428,1.6627271166731666e-05,6.9310223222013225e-06,0.0,0.2579365079365079,0.002945289285090019,0.001961133891959351,0.19004065040650406,0.43468468468468463,
0,2021-03-09,2320485,0.0018919895337971755,0.011152122652520191,0.00498186083225418,2.0613506802816365e-05,5.3149808481129314e-06,0.0018689340087668473,0.0025283972980112454,0.0023518525658325945,0.0022427326835159148,0.10294117647058823,0.41111111111111115,0.0005541542459680501
0,2021-03-10,2320485,2.4348358209598425e-05,0.010142850883902862,0.00544110390715734,2.0254386475241166e-05,6.535989961868605e-06,0.0,0.1988795518207283,0.0036113353443514465,0.0026136543640107716,0.14166666666666666,0.42129629629629634,
0,2021-03-11,2320485,0.0028162216088447006,0.009612932928532898,0.005744632408023903,2.6718552371594737e-05,8.116119403199476e-06,0.0027878511029662606,0.0028908330163560287,0.0027852249031873693,0.002043308165757145,0.14268585131894487,0.400709219858156,0.000666359116305295
0,2021-03-12,2320485,3.253630167831294e-05,0.009041787959557306,0.004501788778351652,2.8011385550865458e-05,6.823286223928764e-06,0.0,0.19639065817409762,0.0031932132303879516,0.0022015889729108833,0.14950980392156862,0.4279279279279279,
0,2021-03-13,2320485,0.003115727962042416,0.0020120793713383194,0.0,2.6072135781959383e-05,8.044295337684436e-06,0.0030863519192467653,0.0025890637945318973,0.016826411075612353,,0.12878787878787878,0.4148148148148147,0.0006856797526904213
0,2021-03-14,2320485,0.002298729216808842,0.0010624215770984656,0.0,3.0525227843891835e-05,1.1779146744466493e-05,0.002263463600640958,0.004380631683970941,0.009281678773204197,,0.15084388185654007,0.4079601990049751,0.0007607455306200076
0,2021-03-15,2320485,4.39204160624467e-05,0.013319090621141701,0.016524490928979646,3.752807423160818e-05,9.660336811772826e-06,0.0,0.20054517133956387,0.003583098773819923,0.002525054977530922,0.1526268115942029,0.4151234567901234,
0,2021-03-16,2320485,0.003214270579929051,0.012038683005205088,0.012808206043133215,4.2591670850418455e-05,1.0845433892770975e-05,0.003167225817016701,0.0033652143110166487,0.0030371584310092984,0.0021869553559458375,0.12403100775193797,0.4194444444444444,0.0005395562150131517
0,2021-03-17,2320485,4.844533218989419e-05,0.011247612747622442,0.0071963404202138774,4.1981166293540634e-05,1.217417910479921e-05,0.0,0.1809623430962343,0.0032277220136388016,0.002754655967423199,0.13516746411483255,0.4035714285714285,
0,2021-03-18,2320485,0.004491482024950245,0.013770899905264054,0.0076601802353100075,4.657790648650316e-05,1.2353739268586805e-05,0.0044414565633190215,0.0030094242496238217,0.0034275321768326805,0.0017667187383768504,0.12708333333333333,0.39814814814814814,0.0008934724425853806
0,2021-03-19,2320485,6.413889050493035e-05,0.013850121849527145,0.007786877886878534,5.6166419232760924e-05,1.314380398925224e-05,0.0,0.16292735042735043,0.00345353287078809,0.0025638187988785595,0.11757575757575756,0.4178082191780822,
0,2021-03-20,2320485,0.004657431528322746,0.0032929897557335314,0.0,5.832114119821216e-05,1.6447711002944068e-05,0.004594585470997084,0.0036912287177594243,0.013632822643469229,,0.15156599552572703,0.4017543859649123,0.000780019032464392
0,2021-03-21,2320485,0.0037643710977087377,0.0017601205495115613,0.0,6.47853070945657e-05,1.9177025492515575e-05,0.0036917569674730336,0.0048636095406696745,0.009238998298079261,,0.1304791029561672,0.41203703703703703,0.001029766068236574
0,2021-03-22,2320485,7.480476423391375e-05,0.023815244083313043,0.014009140330577444,6.065542332745091e-05,2.2301372342419804e-05,0.0,0.2235054347826087,0.0033037787629301243,0.0022762227007074747,0.16363134657836645,0.42073170731707316,
0,2021-03-23,2320485,0.005528585618954659,0.018657809322907344,0.016279211745245794,8.202308281817525e-05,1.9356585656303177e-05,0.005440206106338403,0.003373313343328336,0.0035645008553274677,0.0023376145825125417,0.11385542168674699,0.4120795107033639,0.000605918455103397
0,2021-03-24,2320485,0.00010705376965016658,0.016857790505002187,0.014495963846638382,9.35508453333391e-05,2.0505770704543815e-05,0.0,0.1636041263700838,0.0038917716827279467,0.002001406929623795,0.11729074889867841,0.4248511904761904,
0,2021-03-25,2320485,0.0076596918316645035,0.01848408127323957,0.00997489030669594,9.374477031022976e-05,2.4757755383034166e-05,0.007558419899288297,0.0031954661114966462,0.0037550907710361013,0.001677184604013872,0.12186417186417187,0.40744680851063825,0.0007116653061990411
0,2021-03-26,2320485,0.00012386060098068579,0.01842876237797989,0.010121842344739715,0.00010669464932259137,2.6179871880231943e-05,0.0,0.18397009966777408,0.004262913432463605,0.001968671519175925,0.13585568326947636,0.421875,
0,2021-03-27,2320485,0.008347787926518233,0.004510120369951395,0.0,0.00012091581429456921,3.2715861842100555e-05,0.008214195164660262,0.003972235084289413,0.01428974334868854,,0.13993969298245612,0.41036036036036033,0.0007477654240244167
0,2021-03-28,2320485,0.006192024512117083,0.002392459622305968,0.0,0.0001111836534172814,3.28235979403731e-05,0.006067553406579522,0.005072765553781726,0.008726625111308993,,0.1396316102198455,0.4117117117117117,0.00093350821841729
0,2021-03-29,2320485,0.00013438282657863911,0.03215764520491765,0.005000678737419117,0.0001167141064619394,3.1027996302497127e-05,0.0,0.19036812909732728,0.0032202019660650563,0.003188006203687748,0.14651698330454807,0.4090909090909091,
0,2021-03-30,2320485,0.008413234015015545,0.025530725976107,0.0036763291582004,0.00013141649267286795,3.7398790913681116e-05,0.008265922856644197,0.0042100870093079714,0.003157280906364545,0.002686117864999421,0.11629129129129127,0.42333333333333334,0.000891722479821398
0,2021-03-31,2320485,0.00017194681284300465,0.022429506475298636,0.0047587752847644636,0.00015363167613666965,3.124346849904223e-05,0.0,0.16027944111776446,0.0033104101835132603,0.003078037298569618,0.12177777777777778,0.41428571428571437,
0,2021-04-01,2320485,0.01093675819207335,0.023317036452867965,0.002685896841967661,0.00013420326641485145,3.296724607140317e-05,0.010793469181370845,0.0032797936193105955,0.003392824787099112,0.0025478206334274066,0.1364963503649635,0.4005235602094241,0.0007261519859106799
0,2021-04-02,2320485,0.00015628916656072606,0.021924583294727903,0.004780897096943096,0.0001394823352302069,2.9304218730136182e-05,0.0,0.16842105263157894,0.0034981526609543273,0.0018021265092809514,0.13049853372434017,0.40963855421686746,
0,2021-04-03,2320485,0.010153085813238752,0.005654852326130099,0.0,0.0001431812746042314,3.199762118695016e-05,0.010001537035002015,0.0034067141317896607,0.01714044748722528,,0.13252314814814814,0.39919354838709675,0.0006384531192995256
0,2021-04-04,2320485,0.006547302252187227,0.0029548061432559695,0.0,0.00013046841500806945,3.2213093383495264e-05,0.006401678959355486,0.004968390427440171,0.008659097441793618,,0.13067595459236325,0.4247159090909091,0.0006772792405516746
0,2021-04-05,2320485,0.0001367171087078779,0.03901328817036094,0.0048578924951752185,0.0001184019720015429,2.9986547352529055e-05,0.0,0.1932385229540918,0.0032001722957301585,0.003547986517651233,0.14851343624928529,0.41666666666666674,
0,2021-04-06,2320485,0.008293129812661297,0.03134754156997354,0.0015674884058002251,0.00014210391362150577,3.1494852728344865e-05,0.008141078265965952,0.0037628487518355357,0.003271254108848889,0.007360959651035987,0.11759906759906759,0.4082867783985103,0.0005939172431797415
0,2021-04-07,2320485,0.00017815959451005558,0.043689824900110676,0.0022029877374772945,0.00015812068023135956,3.278768590761557e-05,0.0,0.16041906958861973,0.0030891286339789358,0.0013693270735524257,0.1196167097329888,0.41575591985428056,
0,2021-04-08,2320485,0.012257351372665629,0.028269305770129958,0.0015763945899240912,0.0001649080544225309,3.66661854454277e-05,0.012083142101758905,0.0032695680453442046,0.0032042113926400995,0.002411575562700965,0.11996007984031935,0.4051587301587302,0.0007648234274699818
0,2021-04-09,2320485,0.00020879255845222,0.014309400836463064,0.0016191658209382953,0.00018121211729444479,4.309443930902373e-05,0.0,0.1646923330042777,0.0028322144957203207,0.0029920212765957447,0.11619585687382297,0.42194092827004226,
0,2021-04-10,2320485,0.01246273228800587,0.004135055099831858,0.0,0.00013944642319744938,4.427953639002188e-05,0.01230594035298654,0.0034738377937468044,0.025076142131979694,,0.15318799812470696,0.40936254980079684,0.0006417980824645045
0,2021-04-11,2320485,0.009596557041595464,0.0035710925374077664,0.0,0.00017288052569470024,4.575192973308019e-05,0.009403350305360008,0.004893836230066296,0.009852999602701628,,0.1416957026713124,0.4212962962962963,0.0007243558951132663
0,2021-04-12,2320485,0.00021909931185362801,0.055367915184397494,0.030205826224546456,0.00019137522256482275,4.7798915600258804e-05,0.0,0.20001533272002453,0.002794248866477833,0.002403160476923955,0.159794711203897,0.4062881562881563,
0,2021-04-13,2320485,0.01199359185687474,0.06742902166285643,0.010594229223632127,0.0002868437704474139,5.1871340114961557e-05,0.0116881959303048,0.004339365128934691,0.002880156211862338,0.0017448352875488553,0.09236685032139579,0.4268321513002364,0.0006492002992198909
0,2021-04-14,2320485,0.00029659747854435606,0.028679600744384626,0.002130589079438135,0.0002716745278106373,4.083198124529999e-05,0.0,0.13402001862197394,0.002807273127775358,0.0026936026936026933,0.10188703140830799,0.4155701754385965,
0,2021-04-15,2320485,0.015571744699922643,0.013451139165591096,0.02225307065836095,0.0001958642266595128,5.376031303800709e-05,0.015353974133281042,0.003448973376425613,0.002343190370975715,0.0016910591082277828,0.13143289606458122,0.4214527027027027,0.0005961110957375174
0,2021-04-16,2320485,0.00029006148858248755,0.008302610589309275,0.011406308020377922,0.00025809977942829477,4.9019924714014494e-05,0.0,0.15185581727337616,0.002683989419635911,0.0015165817129192624,0.1106895633652822,0.4228624535315985,
0,2021-04-17,2320485,0.016856174463528096,0.008097660618362115,0.0,0.0002162622612657841,5.289842425182662e-05,0.016620411968474972,0.0033797558675874723,0.01565057639396789,,0.13706949569495694,0.4161016949152542,0.0006055355865290958
0,2021-04-18,2320485,0.012287373832050908,0.006266793364318241,0.0,0.00024168798045810807,4.5105513143444846e-05,0.012032757519800095,0.004279027525499511,0.007225887527489789,,0.12437395659432388,0.41045751633986927,0.0006960184177181302
0,2021-04-19,2320485,0.0002685860929934905,0.10008450101307846,0.037937184108781837,0.00023698350416687304,5.4550377758672506e-05,0.0,0.17890528905289052,0.002583787460075587,0.0018241200134727538,0.1400856117094725,0.404419595314164,
0,2021-04-20,2320485,0.014837559102227916,0.0418957674796433,0.011523812191560533,0.0004310880412212675,4.550054550377754e-05,0.014402772121632617,0.0037536594106777994,0.0024276537869104974,0.0017372440963913662,0.08237371411024105,0.4156824146981627,0.0003872734510260948
0,2021-04-21,2320485,0.00031186009246630204,0.02151220542257331,0.0020295685312912318,0.00027939561485350404,4.726023510889605e-05,0.0,0.15218832891246684,0.002223133935063809,0.0026687875574407916,0.11360845001228198,0.43006535947712415,
0,2021-04-22,2320485,0.019022007611914457,0.01283289197445075,0.026769834754372477,0.00020611352080850904,5.5462543390713534e-05,0.018791847393971526,0.0031369801051468566,0.0022452161154245887,0.0017284465920705504,0.14384787472035793,0.4247524752475248,0.000519407871272446
0,2021-04-23,2320485,0.00035509817990635596,0.07738525925973813,0.013283142676351415,0.00032687132215894536,4.388450402968916e-05,0.0,0.13917330299582858,0.0023540411038950196,0.001436781609195402,0.11012087686949393,0.41564625850340137,
0,2021-04-24,2320485,0.020034023059834472,0.011833043523228974,0.0,0.0003842515680989105,5.4327723155575905e-05,0.019645562601496386,0.0031975328391901734,0.011244965976947645,,0.09885987815491731,0.4106406080347449,0.00043415812495919563
0,2021-04-25,2320485,0.014734491568213827,0.00503192220591816,0.0,0.00027264415269509046,5.250339189149392e-05,0.01443785817763672,0.003943940739015906,0.006471696567543213,,0.11676646706586827,0.4289906103286385,0.0004928328726955729
0,2021-04-26,2320485,0.00028040115177071454,0.06159333788697907,0.03762370797484145,0.00024398635055458944,5.063596618810288e-05,0.0,0.17811520848397205,0.0018819516812257108,0.0013194046937607326,0.1333058758923668,0.4351851851851852,
0,2021-04-27,2320485,0.017995512432386625,0.08445396113312519,0.01191442737186407,0.0003991191496605238,4.481103447483317e-05,0.01759336948956792,0.00311739292107997,0.0017094356479872936,0.0008639021796916534,0.08946764946764947,0.4030361757105943,0.0003597305747451091
0,2021-04-28,2320485,0.00045310211730162754,0.028810464191753034,0.001989095670373507,0.00042430066703009675,4.1837518162510545e-05,0.0,0.10635103926096998,0.0015830431295180871,0.0013687774656004612,0.08046118496635483,0.43148148148148147,
0,2021-04-29,2320485,0.02230461879018107,0.052787204686376606,0.027319303220375617,0.00023193427236116584,4.968070611675286e-05,0.022057472180743838,0.002614798975942315,0.0016817518799222418,0.0011762426222983343,0.14280400572246066,0.4146882494004796,0.0003478958123173224
0,2021-04-30,2320485,0.00044405228504673276,0.07954041216958238,0.012471207527736653,0.0004135988812683558,4.492595297965724e-05,0.0,0.11133239612621056,0.0014949950166832774,0.001043967421314191,0.08408900083963054,0.4153386454183267,
0,2021-05-01,2320485,0.022380414726519086,0.012088528906672523,0.0,0.00036432757232503877,4.266349491593351e-05,0.022011741798230403,0.002398673815529914,0.009714807448503669,,0.0910234899328859,0.41596638655462187,0.0002902297448904931
0,2021-05-02,2320485,0.016365005591503494,0.006888717947612968,0.0,0.0002709562871554869,4.471048078311211e-05,0.016075770079674423,0.003191023535851122,0.0052629414908926435,,0.11100605143721634,0.43049792531120334,0.0003511611729452055
0,2021-05-03,2320485,0.0002792519667224742,0.12393019850016995,0.07505636393541294,0.00025188699776124395,4.575192973308019e-05,0.0,0.15023310023310021,0.0012462282909465078,0.0009133599211928193,0.11649987169617654,0.4021464646464646,
0,2021-05-04,2320485,0.01920896565445011,0.04100112691958792,0.04274908765480779,0.0005797782216505025,3.696784652059087e-05,0.018639041694588274,0.0028206946444048107,0.00115322751965039,0.0008454691772188717,0.061715669708234756,0.41845528455284553,0.00028659221178278083
0,2021-05-05,2320485,0.00037754320037980605,0.019209992738586975,0.0070965408811807336,0.00035499044380808345,3.0704788007679436e-05,0.0,0.10536770140428676,0.0016031390134529147,0.001478812105061272,0.08107710417892879,0.4371165644171779,
0,2021-05-06,2320485,0.02214598097667801,0.09718223417374669,0.03363513805662754,0.00015754608770723934,3.379322282482614e-05,0.0219746446683919,0.001918550699508401,0.0012967476802788376,0.0006513380887337482,0.1569373942470389,0.4171099290780142,0.0002193025047421132
0,2021-05-07,2320485,0.00044595562278288136,0.05628762234331756,0.04524337943720094,0.0004258448844386704,3.0094283450801608e-05,0.0,0.07532487156240555,0.001121688182163691,0.000598357251772881,0.056608242539081005,0.4181636726546907,
0,2021-05-08,2320485,0.022305732063196564,0.010559660300899736,0.0,0.00036103803012444986,3.118600924663019e-05,0.0219493769621437,0.0019170804942834044,0.009614159432985584,,0.07225684608120869,0.4307539682539683,0.00021960070820005673
0,2021-05-09,2320485,0.01587904396422874,0.008447192433191055,0.0,0.00023425418967730146,3.2069445252465175e-05,0.01563609906262411,0.002495455632084365,0.0033949531990422133,,0.10768445610965294,0.43265503875968997,0.00015806908306186687
0,2021-05-10,2320485,0.00020825387796085716,0.12793711946712288,0.06906641643162244,0.0001886459080752513,2.811912164913801e-05,0.0,0.14044506691565514,0.000916528036890113,0.000606432865231598,0.10727675528289024,0.41560509554140135,
0,2021-05-11,2320485,0.019085090688656336,0.04066455934858447,0.04313293700813983,0.0005011883291639467,2.1224011359694203e-05,0.01859708207551439,0.0016314964686688273,0.0009218214106578821,0.0005041185534651017,0.04160166406656266,0.40702479338842973,0.0001919445730197565
0,2021-05-12,2320485,0.00033031887730366723,0.019870486845063283,0.00666527327979568,0.0003151639994799938,1.9967090213181008e-05,0.0,0.08137317228226319,0.0009717646378822034,0.0009033423667570008,0.06180648024855746,0.4412698412698412,
0,2021-05-13,2320485,0.02227195320518483,0.09623601675224504,0.03288062624839204,0.00012054951156044253,1.999581983938703e-05,0.022144034544502554,0.0011405399364592813,0.0008018440032716187,0.0004130684531877267,0.11047619047619048,0.41428571428571426,0.0001933558808131225
0,2021-05-14,2320485,0.00040936126140296857,0.058632929466612894,0.028986433152264873,0.0003970075221343817,2.0433946639028778e-05,0.0,0.061108341641741434,0.0007504970665726402,0.0004441046652019872,0.04821184120465434,0.40876436781609193,
0,2021-05-15,2320485,0.022542342082222735,0.011159736003464793,0.0,0.0002584948117886275,1.6016766609853828e-05,0.022292681630492462,0.0011048355604659358,0.006194012036234342,,0.06524035921817221,0.4223484848484848,9.792778387819709e-05
0,2021-05-16,2320485,0.01596498145861749,0.00840499579470096,0.0,0.00017431700700500094,1.637588693742903e-05,0.015787791488991884,0.0012989110683375284,0.0023688322161181394,,0.0746239113222486,0.4367816091954023,9.07548077359398e-05
0,2021-05-17,2320485,0.00016724233655176962,0.13095850651911137,0.07407826381122916,0.00015725879144517913,1.432890107025039e-05,0.0,0.09931372549019607,0.0005107731180354728,0.00033631265640476926,0.0764669163545568,0.4104938271604938,
0,2021-05-18,2320485,0.01870217504817599,0.04194947033342883,0.04149322950446425,0.00048464724687583287,1.1147094967934143e-05,0.018242249644650425,0.0009695392263454025,0.0006316170184783324,0.0003031266771353038,0.027021419009370815,0.4172043010752688,6.796437315069315e-05
0,2021-05-19,2320485,0.00028129895258965264,0.020115047788141993,0.007199895711456876,0.0002734701294485133,1.0665873728983378e-05,0.0,0.054412864622288705,0.0003997144896502498,0.0005527668220389626,0.041987179487179484,0.4342105263157895,
0,2021-05-20,2320485,0.02207329502237678,0.10295965426767814,0.033671947890204015,0.00010001501122969274,1.1204554220346175e-05,0.021971951265935073,0.0007153972785965995,0.00046005768094791333,0.00018834046934444962,0.08620689655172414,0.44067796610169485,9.69057978738868e-05
0,2021-05-21,2320485,0.0003584739109855629,0.058314605208250256,0.04352524005398294,0.0003527279857443597,9.839896975560425e-06,0.0,0.03775894538606403,0.00042967066789781474,0.0002241184400038232,0.030694205393000575,0.4077380952380953,
0,2021-05-22,2320485,0.021785819200152837,0.011241292229857123,0.0,0.00026661093119182696,1.3467012284069918e-05,0.021527468036495235,0.0007580760145734569,0.004744780741184697,,0.04021430415698425,0.4340277777777778,4.239316921358177e-05
0,2021-05-23,2320485,0.015553860507609398,0.008029355932057307,0.0,0.0001374712613957858,1.1779146744466495e-05,0.01541581465368949,0.0008245466145221545,0.0017427122940430926,,0.05288220551378446,0.4480874316939891,5.345232285203003e-05
0,2021-05-24,2320485,0.00013783038172336096,0.1289361203943717,0.07261621313360499,0.00013215628054767287,7.900647206654356e-06,0.0,0.07535211267605633,0.0002595359986455117,0.00023233419741881649,0.059139784946236555,0.4074074074074074,
0,2021-05-25,2320485,0.019315645938959607,0.046917239284029,0.018955412338368918,0.00044329813235882476,6.859198256686283e-06,0.01890046692824991,0.0005768776697361924,0.00030953303054841625,0.0002401328855667497,0.017432352066607194,0.4301801801801802,3.2912781130005486e-05
0,2021-05-26,2320485,0.00022750272751888786,0.02070809909709968,0.005992964114542147,0.0002226186910638651,7.792911108381797e-06,0.0,0.04305813234384663,0.00023923942665751317,0.0002813293109227601,0.033254344391785144,0.41098484848484845,
0,2021-05-27,2320485,0.02270628051176083,0.10171156748122344,0.03139218022669112,7.099808876161666e-05,5.781837273960688e-06,0.022636647080244,0.00034135398017178615,0.00026269258848203776,0.000152182475740323,0.06473634651600753,0.4192708333333333,4.388068215654746e-05
0,2021-05-28,2320485,0.000337968140281019,0.061929402689523946,0.02698717437662102,0.0003351670017259325,4.058059701599737e-06,0.0,0.01855784789644013,0.0002521581257521268,0.00021788576408817464,0.01472986748216106,0.428030303030303,
0,2021-05-29,2320485,0.022602925681484688,0.011401172599693598,0.0,0.00021565175670890628,6.1050455687783675e-06,0.022397652502242703,0.00039741726279256083,0.002828297733672729,,0.02783109404990403,0.4292929292929293,4.154522677302244e-05
0,2021-05-30,2320485,0.015609991014809414,0.008719118345230986,0.0,0.00012565620261856185,4.740388323992614e-06,0.015487315510909724,0.0004314994606256742,0.0006817296455005844,,0.03377630121816168,0.44,4.626930586787337e-05
0,2021-05-31,2320485,0.0001126560467603397,0.1376247135117587,0.05157032545638806,0.0001093521397466479,4.991772553295253e-06,0.0,0.045840656121851196,0.00015993379314951123,9.049874554815786e-05,0.03330319469559975,0.3994252873563219,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_8.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00014264259411286864,0.0,0.0,0.0,0.0,,0.030211480362537766,,,,
0,2021-01-03,2320485,0.0,0.00010515043191401797,0.0,0.0,0.0,0.0,,0.012295081967213115,,,,
0,2021-01-04,2320485,0.0,0.0016625834685421368,4.783482763301638e-05,0.0,0.0,0.0,,0.00829445308449974,0.018018018018018018,,,
0,2021-01-05,2320485,0.0,0.0010471948752092774,2.4994774799233782e-05,0.0,0.0,0.0,,0.011111111111111112,0.017241379310344827,,,
0,2021-01-06,2320485,0.0,0.0008786956175109945,3.490649584030925e-05,0.0,0.0,0.0,,0.005394801373222168,0.0,,,
0,2021-01-07,2320485,0.0,0.000904983225489499,0.00012885237353398105,0.0,0.0,0.0,,0.010952380952380953,0.0,,,
0,2021-01-08,2320485,0.0,0.000823534735195444,5.128238277773827e-05,0.0,0.0,0.0,,0.007326007326007326,0.0,,,
0,2021-01-09,2320485,0.0,0.0003430317368998291,0.0,0.0,0.0,0.0,,0.032663316582914576,,,,
0,2021-01-10,2320485,0.0,0.00020383669793168238,0.0,0.0,0.0,0.0,,0.008456659619450317,,,,
0,2021-01-11,2320485,0.0,0.0031364132929107493,0.000549454101190053,0.0,0.0,0.0,,0.006183017312448475,0.00392156862745098,,,
0,2021-01-12,2320485,0.0,0.002178854851464241,0.00017453247920154623,0.0,0.0,0.0,,0.005735759493670886,0.007407407407407408,,,
0,2021-01-13,2320485,0.0,0.0018284970598818782,0.00015039959318849294,0.0,0.0,0.0,,0.0065991044072590144,0.0028653295128939827,,,
0,2021-01-14,2320485,0.0,0.001752219902304906,0.0002154721965451188,0.0,0.0,0.0,,0.004426955238563699,0.002,,,
0,2021-01-15,2320485,0.0,0.001675942744727934,0.00015083053758158316,0.0,0.0,0.0,,0.005142710208279763,0.008571428571428572,,,
0,2021-01-16,2320485,0.0,0.000531354436680263,0.0,0.0,0.0,0.0,,0.031630170316301706,,,,
0,2021-01-17,2320485,0.0,0.0003038157971286175,0.0,0.0,0.0,0.0,,0.018439716312056736,,,,
0,2021-01-18,2320485,0.0,0.004394339976341153,0.000712782026171253,0.0,0.0,0.0,,0.005786015494753359,0.004232164449818622,,,
0,2021-01-19,2320485,0.0,0.003380758763792914,0.0003167441289213246,0.0,0.0,0.0,,0.005608667941363926,0.005442176870748299,,,
0,2021-01-20,2320485,0.0,0.0028627636032984485,0.000270202134467579,0.0,0.0,0.0,,0.004817100707511667,0.001594896331738437,,,
0,2021-01-21,2320485,0.0,0.002655048405828954,0.0003059705190940687,0.0,0.0,0.0,,0.005031650706054212,0.005633802816901409,,,
0,2021-01-22,2320485,0.0,0.002519300922005529,0.0002624451353919547,0.0,0.0,0.0,,0.00393431406089634,0.003284072249589491,,,
0,2021-01-23,2320485,0.0,0.0007011465275578166,0.0,0.0,0.0,0.0,,0.028272894898586354,,,,
0,2021-01-24,2320485,0.0,0.00042361833840770356,0.0,0.0,0.0,0.0,,0.017293997965412006,,,,
0,2021-01-25,2320485,0.0,0.005591072555952743,0.0008649053969321069,0.0,0.0,0.0,,0.004624633883150917,0.002491280518186348,,,
0,2021-01-26,2320485,0.0,0.004549049013460548,0.00044387272488294473,0.0,0.0,0.0,,0.005778704054566123,0.001941747572815534,,,
0,2021-01-27,2320485,0.0,0.003973738248685081,0.0003727669000230555,0.0,0.0,0.0,,0.005097061056284568,0.003468208092485549,,,
0,2021-01-28,2320485,0.0,0.003552705576635919,0.00039819261921537956,0.0,0.0,0.0,,0.004124211547792334,0.0021645021645021645,,,
0,2021-01-29,2320485,0.0,0.003382482541365275,0.00034906495840309246,0.0,0.0,0.0,,0.004841381067651931,0.003703703703703704,,,
0,2021-01-30,2320485,0.0,0.0008955024488415137,0.0,0.0,0.0,0.0,,0.025024061597690085,,,,
0,2021-01-31,2320485,0.0,0.0005136857165635632,0.0,0.0,0.0,0.0,,0.012583892617449664,,,,
0,2021-02-01,2320485,0.0,0.006755053361689475,0.0008356011782019707,0.0,0.0,0.0,,0.0035725677830940987,0.0015471892728210418,,,
0,2021-02-02,2320485,0.0,0.005650973826592286,0.0005106691058119315,0.0,0.0,0.0,,0.003965530389689621,0.0016877637130801688,,,
0,2021-02-03,2320485,0.0,0.005046358843086682,0.0006895110289443802,0.0,0.0,0.0,,0.0030742954739538856,0.001875,,,
0,2021-02-04,2320485,0.0,0.004580507954156135,0.0005679847100929331,0.0,0.0,0.0,,0.004610029165490638,0.0015174506828528073,,,
0,2021-02-05,2320485,0.0,0.004276692157027518,0.000513254772170473,0.0,0.0,0.0,,0.0043329302700523984,0.0008396305625524769,,,
0,2021-02-06,2320485,0.0,0.0010945987584492034,0.0,0.0,0.0,0.0,,0.022440944881889763,,,,
0,2021-02-07,2320485,0.0,0.0006024602615401521,0.0,0.0,0.0,0.0,,0.01430615164520744,,,,
0,2021-02-08,2320485,0.0,0.007830259622449617,0.0016591359133974147,0.0,0.0,0.0,,0.0033571821684094663,0.0025974025974025974,,,
0,2021-02-09,2320485,0.0,0.006767550749089091,0.0008282751235194367,0.0,0.0,0.0,,0.0021013754457463066,0.0005202913631633715,,,
0,2021-02-10,2320485,0.0,0.006091829940723599,0.0008515461207463096,0.0,0.0,0.0,,0.00155631013016412,0.0005060728744939271,,,
0,2021-02-11,2320485,0.0,0.005625979051793052,0.0007869044617827739,0.0,0.0,0.0,,0.002987361164304864,0.002190580503833516,,,
0,2021-02-12,2320485,0.0,0.005195034658702814,0.0007089035266334408,0.0,0.0,0.0,,0.0033181252592285357,0.00182370820668693,,,
0,2021-02-13,2320485,0.0,0.001291540346091442,0.0,0.0,0.0,0.0,,0.021021021021021023,,,,
0,2021-02-14,2320485,0.0,0.0006968370836269142,0.0,0.0,0.0,0.0,,0.01422387136672851,,,,
0,2021-02-15,2320485,0.0,0.008984328707145273,0.0017802312878557715,0.0,0.0,0.0,,0.0029259401381427474,0.0014524328249818446,,,
0,2021-02-16,2320485,0.0,0.007878094450082633,0.0009881554933559148,0.0,0.0,0.0,,0.002297467315792353,0.0026166593981683385,,,
0,2021-02-17,2320485,0.0,0.007216594806689119,0.0009627297741635908,0.0,0.0,0.0,,0.002149767108563239,0.0008952551477170994,,,
0,2021-02-18,2320485,0.0,0.006574056716591574,0.0008118992365820076,0.0,0.0,0.0,,0.0020321206161914127,0.0005307855626326964,,,
0,2021-02-19,2320485,0.0,0.006178880708127827,0.0007834569066380519,0.0,0.0,0.0,,0.0027200446366299346,0.0016501650165016502,,,
0,2021-02-20,2320485,0.0,0.0014958079884162148,0.0,0.0,0.0,0.0,,0.018150388936905792,,,,
0,2021-02-21,2320485,0.0,0.0008136230141543686,0.0,0.0,0.0,0.0,,0.00847457627118644,,,,
0,2021-02-22,2320485,0.0,0.010149171401668185,0.004728321880986087,0.0,0.0,0.0,,0.0020381300157105856,0.001184834123222749,,,
0,2021-02-23,2320485,0.0,0.008908913438354482,0.002921802985151811,0.0,0.0,0.0,,0.0027088472887340977,0.0014749262536873156,,,
0,2021-02-24,2320485,0.0,0.008256032682822772,0.001474691713154793,0.0,0.0,0.0,,0.00229669067752375,0.0017533606078316774,,,
0,2021-02-25,2320485,0.0,0.007695374027412373,0.0013415298956899096,0.0,0.0,0.0,,0.002296018368146945,0.00032123353678124,,,
0,2021-02-26,2320485,0.0,0.007101532653734025,0.0011618260837712806,0.0,0.0,0.0,,0.002973481400570423,0.002225519287833828,,,
0,2021-02-27,2320485,0.0,0.0016806831330519266,0.0,0.0,0.0,0.0,,0.013846153846153847,,,,
0,2021-02-28,2320485,0.0,0.0009226519456061987,0.0,0.0,0.0,0.0,,0.007473143390938813,,,,
0,2021-03-01,2320485,3.0884348171467026e-06,0.011323925817232173,0.003907372812149184,2.0110738344211086e-06,1.3646572447857524e-06,0.0,0.24444444444444444,0.0019789169235453056,0.0018749310687107093,0.11666666666666665,0.4523809523809524,
0,2021-03-02,2320485,0.0006311898877461677,0.0100188825468239,0.004046711499248361,3.4475551447219005e-06,1.6519535068459108e-06,0.0006268086197497503,0.0027740036231884055,0.002879491146639161,0.0011705863573480899,0.23148148148148145,0.4259259259259259,0.0006274241387177732
0,2021-03-03,2320485,7.828823141139318e-06,0.009274785228088094,0.004303410709399113,6.105045568778367e-06,2.442018227511346e-06,0.0,0.25438596491228066,0.0028343090790818697,0.00170238333667134,0.18888888888888886,0.43589743589743585,
0,2021-03-04,2320485,0.001022774692934164,0.00868812626096125,0.0029740909048467587,7.900647206654357e-06,2.0110738344211086e-06,0.0010134375644172088,0.0021349573008539826,0.0020812685827552033,0.0015918958031837917,0.07017543859649122,0.4666666666666666,0.000741839762611276
0,2021-03-05,2320485,1.3000155858222164e-05,0.008039267653098382,0.0029223775776759317,1.1060906089316096e-05,3.3757310792068606e-06,0.0,0.20052083333333331,0.002626641651031895,0.0017693895606015924,0.1515151515151515,0.41228070175438597,
0,2021-03-06,2320485,0.001528954794651406,0.0018419999841987058,0.0,1.3467012284069922e-05,4.848124422265173e-06,0.001514015389024278,0.0032948735987993055,0.013314646110721794,,0.17976190476190476,0.4017857142857143,0.0008175742926205033
0,2021-03-07,2320485,0.0013294634526833833,0.0010257913036857956,0.0,1.0629961696225858e-05,5.45862897914301e-06,0.0013166787690217063,0.0028317152103559872,0.01090146750524109,,0.14035087719298245,0.40860215053763443,0.00046326575103553517
0,2021-03-08,2320485,1.7165951658094463e-05,0.012377153913944713,0.00721831858426148,1.5442174085733512e-05,3.1602588826617417e-06,0.0,0.16468253968253968,0.0019497928345113332,0.0013729703915950334,0.1293859649122807,0.4074074074074074,
0,2021-03-09,2320485,0.0019010752780848257,0.010976548724368677,0.004983153665433449,2.23013723424198e-05,5.8536613394757284e-06,0.0018763318875148949,0.003013066005857175,0.0018370596603886867,0.0022433132010353752,0.13053097345132744,0.4116161616161616,0.00045682960255824577
0,2021-03-10,2320485,1.9392497689060696e-05,0.010236365817203445,0.005463943959991123,1.6806831330519267e-05,3.734851406782059e-06,0.0,0.17204301075268819,0.002161039544217114,0.0016562820411704393,0.12345679012345678,0.4333333333333333,
0,2021-03-11,2320485,0.0027965777269263374,0.009661306436657276,0.005737593649603427,2.3019612997570192e-05,5.243156782597891e-06,0.0027723011927822537,0.002579623528209843,0.0024447704138329555,0.001272264631043257,0.15099715099715097,0.4195402298850575,0.0006572334338513879
0,2021-03-12,2320485,3.016610751631664e-05,0.00892327825145749,0.0045203193872545315,2.6072135781959383e-05,7.254230617019001e-06,0.0,0.20157657657657654,0.002269763847974115,0.0019065776930409914,0.15762273901808785,0.41056910569105687,
0,2021-03-13,2320485,0.003087070159901915,0.0020416708863305157,0.0,2.4492006340628508e-05,6.679638092898684e-06,0.003060782551923411,0.0024742124337886816,0.010510826150935463,,0.152,0.39743589743589747,0.0006328668869981014
0,2021-03-14,2320485,0.002334677161599119,0.0011093945159453018,0.0,2.962742702495383e-05,7.002846387716363e-06,0.0023021408599208067,0.003602150537634408,0.006963249516441006,,0.17063492063492064,0.39634146341463417,0.0006157827456115736
0,2021-03-15,2320485,3.232082948176782e-05,0.013438821338355273,0.01645040440540088,2.6718552371594737e-05,9.26530445144011e-06,0.0,0.203125,0.002156416340665683,0.0016830386378519973,0.1455223880597015,0.4134615384615384,
0,2021-03-16,2320485,0.0032192982645151036,0.01197134794378473,0.012806230881331553,4.388450402968918e-05,9.911721041075465e-06,0.003170386075899362,0.003579240405647246,0.0023633889565279668,0.001977211796246649,0.13287250384024576,0.43396226415094336,0.0006172008259269234
0,2021-03-17,2320485,4.901992471401452e-05,0.011115600115205801,0.007246617266074404,4.384859199693167e-05,7.864735173896835e-06,0.0,0.1478723404255319,0.0022581895716224073,0.002081227329488018,0.10781990521327013,0.4244186046511627,
0,2021-03-18,2320485,0.0045269272012819165,0.013811983270738652,0.00766836817877872,3.354183859552348e-05,1.0629961696225858e-05,0.004487423965248645,0.0023762313914329775,0.002920258843474126,0.0014506500027897115,0.13095238095238096,0.4327485380116959,0.000516094199101202
0,2021-03-19,2320485,5.2647040022524e-05,0.013868508810298996,0.007839453102835544,4.790665169853139e-05,8.90618412386491e-06,0.0,0.14980544747081712,0.002868831236083061,0.0023634165109376716,0.11702127659574468,0.40522875816993464,
0,2021-03-20,2320485,0.004693451297178536,0.0032733099617824122,0.0,4.8876276582984425e-05,1.2605123497889445e-05,0.00464022966463189,0.0030266251412170617,0.011747813601357526,,0.122289972899729,0.41785714285714276,0.0008612565849438445
0,2021-03-21,2320485,0.0037402741237284438,0.0018107924277324214,0.0,4.571601770032269e-05,1.3395188218554879e-05,0.0036887403567214027,0.0034550507954763275,0.009042553191489361,,0.13731884057971017,0.42579908675799083,0.0005834305717619603
0,2021-03-22,2320485,5.3616664906977035e-05,0.023906352910418874,0.014008960770413656,4.4997777045172296e-05,1.5190789856430876e-05,0.0,0.20692883895131087,0.0026136957658128594,0.0020070130109808987,0.15528634361233476,0.40988372093023273,
0,2021-03-23,2320485,0.005498275863307313,0.01865098603668341,0.016215036942708094,6.701185312553196e-05,1.339518821855488e-05,0.0054267390940543345,0.0026663313601836443,0.0025664527956003667,0.0020412652325018698,0.11318407960199005,0.42004504504504503,0.0004607662444610015
0,2021-03-24,2320485,9.258122044888606e-05,0.01680855510809163,0.014568075208415483,8.029930524581426e-05,1.716595165809446e-05,0.0,0.15171898355754856,0.0024183073557560845,0.0018632989263849043,0.1006855184233076,0.43772893772893784,
0,2021-03-25,2320485,0.007557220437394193,0.01847817733505425,0.010001680683133047,8.629661471632018e-05,2.086489103211902e-05,0.0074656088418297625,0.00278848769688271,0.0025481031214263233,0.0013720485003190811,0.11621315192743763,0.40013774104683186,0.0006935932882972759
0,2021-03-26,2320485,0.00010087690001587319,0.018448549908029285,0.010102485759083409,8.665573504389534e-05,2.179860388381453e-05,0.0,0.15661213360599865,0.002691813616723111,0.0012369902746971508,0.10303388494877855,0.4250700280112046,
0,2021-03-27,2320485,0.008306884121207418,0.004502794315268862,0.0,8.55424620284122e-05,2.2121812178632213e-05,0.008214015604496472,0.002599048308679011,0.013004146249528835,,0.1091820987654321,0.41734417344173436,0.0005756449840389346
0,2021-03-28,2320485,0.006198201381751374,0.0024158742676638712,0.0,8.62607026835626e-05,2.7221320830200025e-05,0.006097791338161353,0.00411708242260232,0.006007067137809187,,0.14302325581395348,0.42111111111111116,0.0006234707321663844
0,2021-03-29,2320485,0.00010744880201049933,0.0324031039488153,0.005059538559108692,9.408952582470194e-05,2.233728437517733e-05,0.0,0.196882951653944,0.0025211555425526727,0.0018094346049046322,0.15620490620490618,0.4146666666666667,
0,2021-03-30,2320485,0.008343550306652845,0.025485656374996325,0.0036717898772598524,0.00010877754722252755,2.33787333251454e-05,0.008225794751240939,0.0030089225718101164,0.0028315801191072525,0.0008104665971981012,0.11660505237215033,0.42054263565891475,0.0005739388604077123
0,2021-03-31,2320485,0.00012371695284965574,0.022453136592853078,0.004714064803981352,0.0001099267322707682,2.230137234241981e-05,0.0,0.16513377926421405,0.0029074788416143704,0.0010280544640409394,0.125,0.41733870967741943,
0,2021-04-01,2320485,0.010949772712744684,0.023330230533703075,0.002663667293690757,0.00011626161484919471,2.231573715552282e-05,0.010831011620415566,0.002369525511988497,0.00241140276192719,0.0015820281601012498,0.11564799094510468,0.39529262086513994,0.0005901617868605488
0,2021-04-02,2320485,0.00013596295601996984,0.02194128238996015,0.00481978982841949,0.00011894065249290561,2.8370505878440657e-05,0.0,0.17950654582074518,0.0030977535150420233,0.0011846222619579794,0.13607775871926814,0.41404612159329146,
0,2021-04-03,2320485,0.010077562808349684,0.005575127613408407,0.0,0.00011039358869661599,2.513842293026388e-05,0.009961135998149807,0.002672601047744793,0.012501575299306867,,0.12417713943746259,0.40792540792540793,0.0005532563085589469
0,2021-04-04,2320485,0.006576534646851848,0.0029656156651159827,0.0,0.00010015865936072281,2.251684453896493e-05,0.006468870372644806,0.0033028372270326196,0.008119596885895782,,0.11983333333333332,0.408203125,0.00043487895407456645
0,2021-04-05,2320485,0.00010884937128804258,0.039131079637805606,0.004893948176063768,9.20425399575233e-05,2.517433496302139e-05,0.0,0.19234404536862004,0.0028749554946244844,0.0015849255965483843,0.13913525498891352,0.42330917874396135,
0,2021-04-06,2320485,0.008356694110642096,0.03130545266758169,0.0015710436970432196,0.00012421972130826102,2.6072135781959383e-05,0.008220802978687644,0.002997525717287779,0.002414770155522966,0.0014231499051233396,0.09363143631436313,0.43525179856115104,0.0004631305037136604
0,2021-04-07,2320485,0.000145156436405895,0.04362626060212985,0.002194763881975823,0.00012878054946846603,2.5138422930263868e-05,0.0,0.15289648622981955,0.0023481713399638514,0.001619234543670265,0.11075612353567624,0.4227053140096618,
0,2021-04-08,2320485,0.012217251996888575,0.028433545860743193,0.0015943146942700931,0.00014247739876218404,2.723568564330304e-05,0.012072490592843018,0.0024141408841550508,0.0024313202590877992,0.0021203286509408957,0.10993103448275861,0.402547770700637,0.0004565361097339282
0,2021-04-09,2320485,0.0001753225439222115,0.014321431367436832,0.0016131685114677895,0.00015614551842969599,3.181806102316254e-05,0.0,0.15060712886799843,0.0029273182957393483,0.0008012820512820513,0.10979877515310585,0.4124767225325885,
0,2021-04-10,2320485,0.012531432006671022,0.004154986278012281,0.0,0.0001373276132647557,3.7204865936790506e-05,0.012379919140467044,0.00305980766923222,0.018994912227500927,,0.14664737095996142,0.41307814992025516,0.0005193595240988605
0,2021-04-11,2320485,0.009549476366650362,0.0035541420579462166,0.0,0.00014023648791811486,3.113573240076967e-05,0.009394839153596481,0.003480587515667334,0.006460875807609476,,0.12113526570048308,0.43005952380952384,0.0005399980155549959
0,2021-04-12,2320485,0.00014838851935407185,0.055561588777058815,0.030290578621854206,0.00012878054946846603,3.15307647611024e-05,0.0,0.17369614512471654,0.002141673581545159,0.0015194830438967036,0.12778641783307412,0.4133709981167609,
0,2021-04-13,2320485,0.01191138921389278,0.06737274750752544,0.01060791170811274,0.0002187545563391559,2.7594805970878237e-05,0.0116898837958444,0.002811223925111697,0.0020517846779479856,0.0020622946021101934,0.08848238482384822,0.4052742616033756,0.0004963957865735627
0,2021-04-14,2320485,0.00025098919694230585,0.028704415959020076,0.0020956466715650675,0.00023030386607397437,3.106390833525464e-05,0.0,0.12224517906336087,0.001873080655003051,0.0016943930991990142,0.08969180131657689,0.4240196078431373,
0,2021-04-15,2320485,0.015471981072922253,0.013510932700132369,0.02225134688078859,0.00015169242636776348,3.9754620262574395e-05,0.015306031569549756,0.0026482081411523537,0.0021464836877293516,0.0015556628056628058,0.1309369602763385,0.4193181818181818,0.00047194691985230836
0,2021-04-16,2320485,0.0002282209681740381,0.008205648100863973,0.011415860621091421,0.00020430355435752988,3.702530577300289e-05,0.0,0.1441871026339691,0.0021038911050458393,0.0009055578613741841,0.10429292929292928,0.4232348111658457,
0,2021-04-17,2320485,0.01691440223344114,0.00824846960872404,0.0,0.00017336174693365094,4.002036930498002e-05,0.016727875135298578,0.0026205956553393946,0.011044495687078318,,0.13379257558362034,0.42021116138763204,0.000420038535645472
0,2021-04-18,2320485,0.012247238544241094,0.006226191220082587,0.0,0.0002059339606447213,4.3216540220399306e-05,0.0120265950149789,0.003466112883062867,0.005636092670369868,,0.10976283300844705,0.41099726775956286,0.0005199590461564103
0,2021-04-19,2320485,0.00021127048871248888,0.10015136921807301,0.037876205477159565,0.0001884304358787063,3.860543521433375e-05,0.0,0.17316729323308272,0.0017067599308262138,0.0012755924017907572,0.13700417536534445,0.40352852852852855,
0,2021-04-20,2320485,0.014662861427675672,0.0420483361596103,0.011539110717515231,0.00034344113407326485,3.301752291726372e-05,0.014319686042644815,0.0027617634590928353,0.001727912227221193,0.0008839892352437154,0.06729359567901234,0.42097069597069603,0.00043340472331558226
0,2021-04-21,2320485,0.0002798265592465946,0.021423502701662232,0.0021148955211230985,0.0002604340615575338,3.181806102316254e-05,0.0,0.11677753141167775,0.0015525765736795563,0.0022201884617992,0.08946951702296119,0.4147940074906368,
0,2021-04-22,2320485,0.018924448983725382,0.01285725469747345,0.026795511857794135,0.0001479144805216725,3.4719753269970146e-05,0.01876359898900446,0.002160131704900569,0.0010811851491569389,0.0011921946003742314,0.1444518419884598,0.41961805555555554,0.00040280611573912295
0,2021-04-23,2320485,0.00029088746533591036,0.07745338438587913,0.013193901274948981,0.00026653910712631193,3.483467177479422e-05,0.0,0.12148664343786293,0.001516684924346477,0.0011505695727388452,0.08913262733232476,0.42768959435626097,
0,2021-04-24,2320485,0.020128802096688117,0.011753182344782804,0.0,0.0003011223946718038,3.386504689034116e-05,0.019833784747585098,0.002218576217429319,0.009161449042172396,,0.08943224661787536,0.4009353741496599,0.00038992029094881797
0,2021-04-25,2320485,0.01466378077571428,0.005006388750627566,0.0,0.0002183810711984777,3.9323675869484175e-05,0.014430460298888668,0.0030867356886601152,0.005693028609010194,,0.11641814228021123,0.4284037558685446,0.0003790525173546594
0,2021-04-26,2320485,0.00021486169198824077,0.061728798074540424,0.03757052225432757,0.00019159069476136796,3.329045436622086e-05,0.0,0.15170739348370926,0.0012637277001202663,0.0009153099442024002,0.11236052998605299,0.42679558011049723,
0,2021-04-27,2320485,0.017935524972868457,0.08469444965168918,0.012013293198045527,0.00034415937472841537,3.30175229172637e-05,0.01758976392147906,0.002315840487399612,0.0013088474025974028,0.0006706100832244308,0.07424155695477962,0.42329650092081034,0.0002593102582510484
0,2021-04-28,2320485,0.00039219530974487403,0.02886835438855815,0.001991824984863079,0.00037273098799029823,3.0345667680104244e-05,0.0,0.09507859949982136,0.001147633115494415,0.0017278617710583153,0.07450704225352113,0.4216566866267466,
0,2021-04-29,2320485,0.022202506516238327,0.05280562755918121,0.027221715862560364,0.00017068989169649143,3.2356741514525346e-05,0.022019965653731884,0.001746230550604557,0.0012092721192375996,0.0008041754048471278,0.12116745283018868,0.42419962335216577,0.00026558360377517375
0,2021-04-30,2320485,0.00035980265619759105,0.07961158981850777,0.012529528668934866,0.00033796814028101897,3.0058371418044072e-05,0.0,0.08719806763285023,0.001205932067330155,0.00045526388125343597,0.06157407407407407,0.4279141104294479,
0,2021-05-01,2320485,0.022414710717802523,0.01202618561780547,0.0,0.0003051804543734032,2.8262769780168104e-05,0.02211247505011525,0.001757989555802403,0.007363065649140003,,0.0786510590858417,0.41772823779193213,0.00025162789493443107
0,2021-05-02,2320485,0.016267518787379937,0.006917964707090692,0.0,0.00022863036534747386,2.8384870691543666e-05,0.016031145787769943,0.0021209318712291365,0.00400962636645456,,0.09468946894689467,0.4249462365591398,0.0001591324598928091
0,2021-05-03,2320485,0.00022067944129495898,0.12405962546622804,0.07513576543983985,0.00020200518426104864,2.6826288469867307e-05,0.0,0.13601959038290293,0.0008908198668458727,0.0006023451815251515,0.10592126492416908,0.4122516556291391,
0,2021-05-04,2320485,0.01905970088149675,0.04097688629747659,0.0427910185442555,0.00048556659491442533,2.075715493384645e-05,0.01858885822001291,0.0016709070896263009,0.0007686829617329202,0.0005873771994371506,0.04584681769147789,0.41168091168091164,0.0001397604635234446
0,2021-05-05,2320485,0.0003311089420243327,0.019469852207620396,0.007058150918162942,0.0003167441289213247,2.018256240972614e-05,0.0,0.07428571428571429,0.0008295909563524545,0.0006095702529716549,0.05548187444739168,0.43364197530864207,
0,2021-05-06,2320485,0.022100351147856304,0.09732657899821236,0.03375824450492029,0.00012793302549538862,2.274668154861306e-05,0.021965860585179395,0.0012544162789350733,0.000802015286556822,0.0007776768899650257,0.1255070202808112,0.4029262086513995,0.00014765596160944998
0,2021-05-07,2320485,0.0004057341460944587,0.05637381122193559,0.04523073840167033,0.0003932367586948417,1.817148857530502e-05,0.0,0.0615079365079365,0.0007200867924239993,0.0004526314454400751,0.04856850715746421,0.4174917491749175,
0,2021-05-08,2320485,0.02222523883297386,0.01050222259570736,0.0,0.0003215563413108325,1.971570598387837e-05,0.02191330691644204,0.001351499286820507,0.00653464026138561,,0.05798256802721088,0.42757009345794383,0.0001869833462343677
0,2021-05-09,2320485,0.015914381404462143,0.008460013028885485,0.0,0.00017112083608958168,2.3809677718235635e-05,0.01573518036100212,0.001538728224800652,0.003097582211506262,,0.07813125250100039,0.44556451612903225,9.678535967716959e-05
0,2021-05-10,2320485,0.0001656622071104389,0.12821561728115752,0.06908175086960987,0.00015510406947972808,1.6842743363276783e-05,0.0,0.113556338028169,0.0005547415985070982,0.0004665972486350212,0.09019975031210986,0.3947811447811448,
0,2021-05-11,2320485,0.019073289994692193,0.04063446506513367,0.043127097711613445,0.0004606580089938094,1.581565922641172e-05,0.018626975251581742,0.0010996526658788985,0.0004985754985754986,0.00031588361781888073,0.029834254143646405,0.431764705882353,7.189283565884649e-05
0,2021-05-12,2320485,0.00031695960111787007,0.01984294231593827,0.006708475455202976,0.00030618599129061404,1.41493409064628e-05,0.0,0.060102018185850516,0.000757904637869908,0.00048639172171979555,0.04499540863177227,0.4377777777777777,
0,2021-05-13,2320485,0.022283883182466876,0.09635539553153762,0.03282772782414018,9.089335490928265e-05,1.1958706908254087e-05,0.022192092026738646,0.0007378160644492302,0.00047526117086530204,0.000525470231249973,0.11264749262536873,0.39642857142857135,0.00010493364348834675
0,2021-05-14,2320485,0.0003519738330564516,0.058604307576505144,0.029035596725109934,0.0003439295377187672,1.1240466253103694e-05,0.0,0.038517441860465115,0.0004538372212667754,0.00031621803233329387,0.028289734443123264,0.42759562841530047,
0,2021-05-15,2320485,0.022459672582814953,0.011206780766377144,0.0,0.00024901403514064217,1.4077516840947755e-05,0.022216907241374113,0.0007950924155513064,0.005279883892600655,,0.04404860535763601,0.4135021097046413,0.00010954631714947595
0,2021-05-16,2320485,0.015959630565736616,0.008344196723242476,0.0,0.00014993273676264512,1.203053097376913e-05,0.015810272421498094,0.0009257015134378196,0.0010446271484639328,,0.05696928014672169,0.4431216931216931,9.9682375702874e-05
0,2021-05-17,2320485,0.00013269496103903567,0.13122730808430133,0.07396474587568262,0.00012651809140474233,1.0091281204863059e-05,0.0,0.0806490971205466,0.0003929113968383219,0.0002858684869063497,0.06240428790199081,0.3968926553672317,
0,2021-05-18,2320485,0.018725108472294933,0.04189738352111735,0.041543254966095434,0.0004620442134582494,7.182406551503961e-06,0.018291039732354807,0.0007038828738897846,0.0003478938849630887,0.0002351032301859302,0.020244622522142555,0.40650406504065034,8.145426764187085e-05
0,2021-05-19,2320485,0.0002523897662198491,0.02004092535253047,0.007327347515713313,0.00024384270242355937,1.027084136865066e-05,0.0,0.041805555555555554,0.00020776913267133787,0.00029358229111619985,0.026149425287356316,0.45833333333333326,
0,2021-05-20,2320485,0.022026896676054054,0.10317483916796129,0.03373493759566071,8.248993924402303e-05,8.475239730774673e-06,0.021943149815663525,0.0004608948450684251,0.0002940756245985938,0.00020479384782563269,0.07019704433497537,0.437037037037037,4.04440432395355e-05
0,2021-05-21,2320485,0.0003271586184210055,0.05831604168956055,0.04337713883089094,0.0003205508043936219,9.265304451440108e-06,0.0,0.028756957328385895,0.0002573061401370493,0.0001289861687139087,0.019651113913408996,0.42999999999999994,
0,2021-05-22,2320485,0.021905837213628477,0.011173526224043683,0.0,0.0002465720169131308,6.607814027383644e-06,0.021672768121032176,0.00044439216301350173,0.0031159693428822713,,0.025501672240802676,0.41441441441441446,6.110511069933973e-05
0,2021-05-23,2320485,0.015551813521742229,0.007962703199259347,0.0,0.00010561728833986582,4.560828160205016e-06,0.01544860233959711,0.0005010920350557075,0.0010650761529449357,,0.05210387902695594,0.4233333333333333,3.826938866391127e-05
0,2021-05-24,2320485,0.0001137334077430653,0.12871878077212306,0.07258364091989393,0.00010863389909149752,7.64926297735172e-06,0.0,0.05588568194680248,0.00019414420897950443,0.000114254172503027,0.03738179669030733,0.4034090909090909,
0,2021-05-25,2320485,0.01933722907064689,0.046792696354425865,0.018990426570307486,0.0004284664628299689,5.135420684325333e-06,0.0189345474473368,0.00039217998470587396,0.0001821975373945752,0.00011372990771630346,0.011340764824276203,0.42559523809523814,4.562410120520625e-05
0,2021-05-26,2320485,0.00021690867785541945,0.020949068836902635,0.006019143986422378,0.00021259923392451707,5.6022771101730885e-06,0.0,0.03121951219512195,0.00010282564882984412,0.00021453089244851257,0.021890547263681594,0.4482758620689655,
0,2021-05-27,2320485,0.022657224675014066,0.10166495366270413,0.031361259966486886,6.324108968599236e-05,4.1298837671147765e-06,0.02259595874712973,0.00026686575947960385,0.00020547116226311002,0.0001521926938554438,0.056519453207150364,0.38333333333333336,3.845489789832211e-05
0,2021-05-28,2320485,0.00034346268129291954,0.06188950442113031,0.026935891993843244,0.00034152343152401356,3.663027341267019e-06,0.0,0.016029470330545595,0.00013919918707674746,0.0001491162201168432,0.013421474358974356,0.38636363636363635,
0,2021-05-29,2320485,0.022649503587971204,0.011308411819080925,0.0,0.0002069251327488289,6.320517765323487e-06,0.022452346528132418,0.0002876369831621735,0.0020360783145244392,,0.017833333333333333,0.4313725490196078,2.3915435021763045e-05
0,2021-05-30,2320485,0.015605932955107793,0.00870292201845735,0.0,0.00011678593052745442,4.812212389507653e-06,0.015492666403790574,0.00038330005278982757,0.0008928716375265831,,0.034400948991696316,0.4135802469135803,3.236919377586645e-05
0,2021-05-31,2320485,0.00011362567164479276,0.1377988509585999,0.05157183376176383,0.0001120455422034619,2.801138555086544e-06,0.0,0.03793103448275862,0.000109960778918382,7.517478136667752e-05,0.03205128205128205,0.38235294117647056,


==> figures/results/tables/full_rapid_test_statistics_combined_baseline_9.csv <==
,date,n_individuals,private_demand_share,work_demand_share,educ_demand_share,hh_demand,sym_without_pcr_demand,other_contact_demand,share_infected_among_private_demand,share_infected_among_work_demand,share_infected_among_educ_demand,share_infected_among_hh_demand,share_infected_among_sym_without_pcr_demand,share_infected_among_other_contact_demand
0,2021-01-01,2320485,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,
0,2021-01-02,2320485,0.0,0.00015083053758158316,0.0,0.0,0.0,0.0,,0.017142857142857144,,,,
0,2021-01-03,2320485,0.0,0.00010859798705873988,0.0,0.0,0.0,0.0,,0.01984126984126984,,,,
0,2021-01-04,2320485,0.0,0.001639312471315264,5.085143838464804e-05,0.0,0.0,0.0,,0.012355415352260778,0.0,,,
0,2021-01-05,2320485,0.0,0.001057537540643443,2.1116275261421643e-05,0.0,0.0,0.0,,0.006112469437652812,0.0,,,
0,2021-01-06,2320485,0.0,0.0008825741170488066,3.404460705412877e-05,0.0,0.0,0.0,,0.0048828125,0.02531645569620253,,,
0,2021-01-07,2320485,0.0,0.0008821431726557164,0.00013100709549943224,0.0,0.0,0.0,,0.007816316560820713,0.009868421052631578,,,
0,2021-01-08,2320485,0.0,0.0008640435081459264,5.128238277773827e-05,0.0,0.0,0.0,,0.00798004987531172,0.0,,,
0,2021-01-09,2320485,0.0,0.00032407018360385866,0.0,0.0,0.0,0.0,,0.026595744680851064,,,,
0,2021-01-10,2320485,0.0,0.00021590314093820903,0.0,0.0,0.0,0.0,,0.027944111776447105,,,,
0,2021-01-11,2320485,0.0,0.003094180742387906,0.0005529016563347748,0.0,0.0,0.0,,0.007938718662952647,0.005455962587685113,,,
0,2021-01-12,2320485,0.0,0.0021879046837191365,0.00016591359133974148,0.0,0.0,0.0,,0.008272601930273784,0.005194805194805195,,,
0,2021-01-13,2320485,0.0,0.0018659892220807288,0.00014867581561613197,0.0,0.0,0.0,,0.008083140877598153,0.005797101449275362,,,
0,2021-01-14,2320485,0.0,0.0017155896288922358,0.00022969336151709664,0.0,0.0,0.0,,0.009545340366742025,0.0075046904315197,,,
0,2021-01-15,2320485,0.0,0.0017000756307409873,0.00014264259411286864,0.0,0.0,0.0,,0.006590621039290241,0.0030211480362537764,,,
0,2021-01-16,2320485,0.0,0.0005257521595700899,0.0,0.0,0.0,0.0,,0.030327868852459017,,,,
0,2021-01-17,2320485,0.0,0.0003313962382863927,0.0,0.0,0.0,0.0,,0.018205461638491547,,,,
0,2021-01-18,2320485,0.0,0.004404251697382228,0.0007196771364606967,0.0,0.0,0.0,,0.006066536203522505,0.006586826347305389,,,
0,2021-01-19,2320485,0.0,0.0033449903791664243,0.0003094180742387906,0.0,0.0,0.0,,0.0060551404277248136,0.002785515320334262,,,
0,2021-01-20,2320485,0.0,0.002907150875786743,0.0002645998573574059,0.0,0.0,0.0,,0.005484731692855026,0.003257328990228013,,,
0,2021-01-21,2320485,0.0,0.002589544858079238,0.0003163131845282344,0.0,0.0,0.0,,0.0051589282742552835,0.004087193460490463,,,
0,2021-01-22,2320485,0.0,0.0025800640814312523,0.00024822397041997685,0.0,0.0,0.0,,0.0063470853515951225,0.0,,,
0,2021-01-23,2320485,0.0,0.0007045940827025385,0.0,0.0,0.0,0.0,,0.029357798165137616,,,,
0,2021-01-24,2320485,0.0,0.0004193088944768012,0.0,0.0,0.0,0.0,,0.015416238437821172,,,,
0,2021-01-25,2320485,0.0,0.00556823250311896,0.0008838669502280773,0.0,0.0,0.0,,0.004411423264453216,0.0014627011214041932,,,
0,2021-01-26,2320485,0.0,0.004524485183054405,0.0004404251697382228,0.0,0.0,0.0,,0.005048099819030384,0.003913894324853229,,,
0,2021-01-27,2320485,0.0,0.00395477669538911,0.00037535256638159697,0.0,0.0,0.0,,0.004467690966546802,0.002296211251435132,,,
0,2021-01-28,2320485,0.0,0.003599678515482755,0.000409828117828816,0.0,0.0,0.0,,0.0049084161379145215,0.002103049421661409,,,
0,2021-01-29,2320485,0.0,0.0033949799287648916,0.0003309652938933025,0.0,0.0,0.0,,0.004696623508504696,0.0,,,
0,2021-01-30,2320485,0.0,0.0008950715044484235,0.0,0.0,0.0,0.0,,0.02262879152623977,,,,
0,2021-01-31,2320485,0.0,0.0005218736600322777,0.0,0.0,0.0,0.0,,0.010734929810074319,,,,
0,2021-02-01,2320485,0.0,0.006730489531283331,0.0008493913987808583,0.0,0.0,0.0,,0.003521577666794724,0.0035514967021816335,,,
0,2021-02-02,2320485,0.0,0.00567769237896388,0.0005054977730948487,0.0,0.0,0.0,,0.004478178368121442,0.0025575447570332483,,,
0,2021-02-03,2320485,0.0,0.004958446186896274,0.0007045940827025385,0.0,0.0,0.0,,0.004432470015644012,0.0030581039755351682,,,
0,2021-02-04,2320485,0.0,0.00458869589762485,0.000565829988127482,0.0,0.0,0.0,,0.004132231404958678,0.0015232292460015233,,,
0,2021-02-05,2320485,0.0,0.004305565431364564,0.0005007573847708561,0.0,0.0,0.0,,0.004003603242918627,0.0,,,
0,2021-02-06,2320485,0.0,0.001104510479490279,0.0,0.0,0.0,0.0,,0.01833788529067499,,,,
0,2021-02-07,2320485,0.0,0.0005873772077819938,0.0,0.0,0.0,0.0,,0.01173881144534116,,,,
0,2021-02-08,2320485,0.0,0.00788757522673062,0.001670340467617761,0.0,0.0,0.0,,0.0031142435666284217,0.0025799793601651187,,,
0,2021-02-09,2320485,0.0,0.00678435758041961,0.0008343083450227,0.0,0.0,0.0,,0.002921933557771708,0.0,,,
0,2021-02-10,2320485,0.0,0.006092260885116689,0.0008347392894157902,0.0,0.0,0.0,,0.002617245525924878,0.0,,,
0,2021-02-11,2320485,0.0,0.005511347843231049,0.00078000935149333,0.0,0.0,0.0,,0.0030494956603330987,0.0027624309392265192,,,
0,2021-02-12,2320485,0.0,0.00524243854194274,0.0007114891929919822,0.0,0.0,0.0,,0.002466091245376079,0.0030284675953967293,,,
0,2021-02-13,2320485,0.0,0.0012906784573052615,0.0,0.0,0.0,0.0,,0.021035058430717863,,,,
0,2021-02-14,2320485,0.0,0.0006920966953029216,0.0,0.0,0.0,0.0,,0.010585305105853052,,,,
0,2021-02-15,2320485,0.0,0.0090317325903852,0.0017979000079724713,0.0,0.0,0.0,,0.002481152781753984,0.0009587727708533077,,,
0,2021-02-16,2320485,0.0,0.007913000945922942,0.0009541108863017861,0.0,0.0,0.0,,0.0023962531314671606,0.0009033423667570009,,,
0,2021-02-17,2320485,0.0,0.00712695837292635,0.0009713486620253956,0.0,0.0,0.0,,0.0026605393638892247,0.0013309671694764862,,,
0,2021-02-18,2320485,0.0,0.006594742047459906,0.0008127611253681881,0.0,0.0,0.0,,0.0028099065542704043,0.0021208907741251328,,,
0,2021-02-19,2320485,0.0,0.006168968987086751,0.0007735451855969765,0.0,0.0,0.0,,0.0023751309814879495,0.0022284122562674096,,,
0,2021-02-20,2320485,0.0,0.001463918103327537,0.0,0.0,0.0,0.0,,0.01619075654989697,,,,
0,2021-02-21,2320485,0.0,0.0007942305164653078,0.0,0.0,0.0,0.0,,0.007596310363537711,,,,
0,2021-02-22,2320485,0.0,0.010153049901205998,0.0047834827633016375,0.0,0.0,0.0,,0.003098471986417657,0.0014414414414414415,,,
0,2021-02-23,2320485,0.0,0.009028285035240478,0.0029011176542834793,0.0,0.0,0.0,,0.0023389021479713603,0.0019310754604872252,,,
0,2021-02-24,2320485,0.0,0.008226728464092635,0.0014496969383555594,0.0,0.0,0.0,,0.0017810371922472499,0.0017835909631391202,,,
0,2021-02-25,2320485,0.0,0.007587637929139813,0.0013501487835517144,0.0,0.0,0.0,,0.002385414891804396,0.001915097350781998,,,
0,2021-02-26,2320485,0.0,0.0071342844276088835,0.0011747544155639876,0.0,0.0,0.0,,0.002718212020537602,0.001834189288334556,,,
0,2021-02-27,2320485,0.0,0.0016630144129352268,0.0,0.0,0.0,0.0,,0.013215859030837005,,,,
0,2021-02-28,2320485,0.0,0.0009032594479171381,0.0,0.0,0.0,0.0,,0.009541984732824428,,,,
0,2021-03-01,2320485,4.453092061932455e-06,0.01124822325217932,0.003914698866831719,2.513842293026386e-06,2.370194161996307e-06,0.0,0.29545454545454547,0.0030648992414374376,0.0019815059445178335,0.15384615384615383,0.4583333333333333,
0,2021-03-02,2320485,0.0006512647140576213,0.010146585735309641,0.00408190529135073,7.577438911836679e-06,2.980698718874143e-06,0.0006426458261958166,0.004361421988150099,0.002716583895751093,0.0015822784810126582,0.18125,0.40686274509803916,0.0008625486922648858
0,2021-03-03,2320485,7.469702813564116e-06,0.009242033454213235,0.004257299659338457,6.392341830838525e-06,1.6519535068459108e-06,0.0,0.1759259259259259,0.0023780658397836428,0.002024496406518878,0.12365591397849462,0.42592592592592593,
0,2021-03-04,2320485,0.0010426699590818298,0.008615727602922087,0.002961593517447142,8.690711927319792e-06,3.303907013691821e-06,0.0010323991177131789,0.002776064157927205,0.003097212508742132,0.002323217656454189,0.1333333333333333,0.40350877192982454,0.0007967851451534676
0,2021-03-05,2320485,1.2856507727192089e-05,0.008100605405048228,0.0029567094809921203,9.839896975560427e-06,4.309443930902378e-06,0.0,0.24603174603174602,0.002127885945313331,0.0017490161783996502,0.17346938775510204,0.4347826086956523,
0,2021-03-06,2320485,0.0015290266187169207,0.0018796357945285865,0.0,1.4616197332310557e-05,1.7596896051184704e-06,0.0015140153890242775,0.0017478415915915914,0.013269274765499885,,0.09741784037558684,0.4083333333333333,0.0005095028200388644
0,2021-03-07,2320485,0.0013368254193986747,0.0009986418069211106,0.0,1.1958706908254094e-05,5.42271694638549e-06,0.001321814189706031,0.003930564498819488,0.009905254091300603,,0.23633879781420764,0.41944444444444445,0.0004208754208754208
0,2021-03-08,2320485,1.83151367063351e-05,0.01222244487682532,0.007178240755704088,1.4436637168522957e-05,5.602277110173089e-06,0.0,0.23595505617977527,0.0028911924405895214,0.003001741009785676,0.16901408450704225,0.4333333333333334,
0,2021-03-09,2320485,0.0018743926377459896,0.01112913895155538,0.0050059937182672315,1.9823442082150936e-05,7.110582485988922e-06,0.0018507625201915413,0.0034635000380604398,0.0026770660385857883,0.0021468441391155,0.13696369636963696,0.4342105263157895,0.0006942837306179125
0,2021-03-10,2320485,3.149485272834486e-05,0.010272672882321296,0.0054434022772538206,2.7831825387077857e-05,6.643726060141166e-06,0.0,0.178030303030303,0.0028210075926003607,0.0026915769474350855,0.13807785888077856,0.40570175438596495,
0,2021-03-11,2320485,0.002812594493536191,0.009608300276307173,0.005771638256657556,2.2875964866540117e-05,9.013920222137468e-06,0.0027862709735249295,0.0028230308566788466,0.003377271373249925,0.0017845192951148785,0.14791666666666667,0.4022435897435897,0.0006664103549916698
0,2021-03-12,2320485,2.6718552371594734e-05,0.008987776262289995,0.0045158662951926,2.2624580637237478e-05,5.817749306718209e-06,0.0,0.19140625,0.0028768699654775605,0.002290294875465216,0.13761467889908255,0.435483870967742,
0,2021-03-13,2320485,0.003084843613870948,0.0020221347405104243,0.0,2.865780214050081e-05,7.254230617019002e-06,0.0030536719694374214,0.002626868447358021,0.013785790031813362,,0.12962962962962962,0.4208333333333333,0.0006225918616671364
0,2021-03-14,2320485,0.0023217488298064117,0.0010845433892770983,0.0,2.8693714173258324e-05,1.0019457139348021e-05,0.002289140704062584,0.004377026401111626,0.010284810126582278,,0.17970521541950113,0.40086206896551724,0.0008540178011783877
0,2021-03-15,2320485,3.8354050985031144e-05,0.01329607100814413,0.01639111363931822,3.167441289213247e-05,8.116119403199474e-06,0.0,0.20695970695970695,0.0026684816663425596,0.0021295614680828688,0.14679911699779247,0.4593495934959349,
0,2021-03-16,2320485,0.003210406445204342,0.012031213302391517,0.01283928431628157,3.757835107746872e-05,7.807275921484804e-06,0.0031710468573021003,0.00295584519217981,0.003146279724767371,0.0016531274028014577,0.13324607329842933,0.39384057971014486,0.0006927135960480521
0,2021-03-17,2320485,4.7978475764046446e-05,0.01119119494416038,0.007204528363682592,4.151430986769288e-05,9.624424779015307e-06,0.0,0.16449275362318838,0.0031576109977280603,0.0016150257207799975,0.11416666666666664,0.42948717948717946,
0,2021-03-18,2320485,0.004495396436520817,0.013798228962192512,0.007716777598935857,4.3166263374538785e-05,8.69071192731979e-06,0.004451188724196309,0.0024068531977894953,0.002935000724053042,0.0020509977827050997,0.12803030303030302,0.3954248366013071,0.0006439175785499456
0,2021-03-19,2320485,5.702830801894143e-05,0.013944785967875968,0.007852956027152368,4.884036455022691e-05,1.2066443006526648e-05,0.0,0.19272727272727272,0.0029357231149567367,0.0025790166812993853,0.14345991561181434,0.43076923076923074,
0,2021-03-20,2320485,0.004682749511416797,0.003309617026900265,0.0,5.577138687242821e-05,1.4185252939220313e-05,0.004621663143696254,0.0030716854104506155,0.014365960743801653,,0.12113095238095237,0.41145833333333337,0.0006980315510261064
0,2021-03-21,2320485,0.003734779582716542,0.001745468440146493,0.0,4.568010566756518e-05,1.5011229692643272e-05,0.003682132542694019,0.004270797343468078,0.009070850698700662,,0.17604617604617603,0.4196787148594378,0.000720868159058585
0,2021-03-22,2320485,6.747870955137972e-05,0.023854855055444584,0.013941302500698489,5.73515163137591e-05,1.5909030511581275e-05,0.0,0.19318181818181815,0.0028872149665516594,0.0021403844965073872,0.142226148409894,0.41950757575757575,
0,2021-03-23,2320485,0.005490267480002386,0.018641038403609585,0.01630356010345538,7.818049531312061e-05,1.950023378733326e-05,0.005404401809679154,0.003662613589425857,0.002848398707044772,0.0025152445692588994,0.12848101265822784,0.41513761467889904,0.0006822803909991471
0,2021-03-24,2320485,9.660336811772829e-05,0.016776306102675373,0.014477864182128592,8.547063796289713e-05,1.7094127592579425e-05,0.0,0.1530758226037196,0.002906628311159055,0.002390944174925841,0.10990338164251208,0.4219858156028369,
0,2021-03-25,2320485,0.007632527970086712,0.01838085572628136,0.009997443063267655,9.301216484197633e-05,2.0900803064876527e-05,0.0075355295696086485,0.0027522509978650327,0.0027741174838754423,0.001883539777806155,0.11134307585247041,0.3975409836065574,0.0005950197085579356
0,2021-03-26,2320485,0.0001025288535227191,0.018699646841069863,0.010155420095367993,8.830768855074124e-05,2.3450557390660443e-05,0.0,0.17614770459081835,0.0030781697659592448,0.0018880733166447452,0.12701149425287356,0.41539440203562344,
0,2021-03-27,2320485,0.0083497630883199,0.004478481869092018,0.0,0.00011764781931363494,2.8155033681895547e-05,0.008222383108128978,0.003596813883101405,0.016407803769296334,,0.13022598870056495,0.41613588110403404,0.0006729738912265112
0,2021-03-28,2320485,0.006231779132379661,0.0024099846942916376,0.0,9.398178972642939e-05,2.804729758362298e-05,0.006126628700465641,0.004147838984512435,0.010083141694675394,,0.14303221288515405,0.4172008547008548,0.0004769596310731884
0,2021-03-29,2320485,0.00011560083344645629,0.0323214399863247,0.005003695348170749,9.944041870557238e-05,2.7400880993987616e-05,0.0,0.1965547703180212,0.002814181787477613,0.001923132122047131,0.15020366598778004,0.41287878787878796,
0,2021-03-30,2320485,0.008367755016731418,0.025471937978482947,0.0036550907820276056,0.00011919203672220828,2.969925109046889e-05,0.008236819745297497,0.0038369518185751737,0.0027431977051828337,0.0018667600046669,0.13824181919023848,0.4176767676767678,0.0006748598533850797
0,2021-03-31,2320485,0.00014946588033679732,0.02226323376363131,0.004723150548269004,0.0001333054655959135,2.815503368189555e-05,0.0,0.15705128205128205,0.003060915113631232,0.0023110138052666786,0.11766207248596222,0.41090146750524115,
0,2021-04-01,2320485,0.01100784246971359,0.02323578188755081,0.002711609857422046,0.00011931413763358384,2.7199773610545522e-05,0.010880893433915764,0.0026522840186355813,0.0027785355326410484,0.00237575946409098,0.12229580573951433,0.40459401709401716,0.0005826958568922454
0,2021-04-02,2320485,0.0001442945476197145,0.022148889851331368,0.004810201315673232,0.0001261948831099245,3.109982036801213e-05,0.0,0.16973995271867612,0.002421943390720747,0.0025080616266571123,0.1250670960815888,0.4123809523809525,
0,2021-04-03,2320485,0.010059068111479571,0.005627666917332657,0.0,0.00013269496103903564,3.077661207319447e-05,0.009918544327299389,0.0030234195034553367,0.01654434708804513,,0.11256218905472636,0.4080952380952381,0.0005951994459234248
0,2021-04-04,2320485,0.006554807867033544,0.0030081355119008866,0.0,0.0001112554774827964,2.6072135781959387e-05,0.0064321323631338625,0.0040494458653026425,0.008490165558228386,,0.13702359346642465,0.4201388888888889,0.0003845382197552331
0,2021-04-05,2320485,0.00011890474046014816,0.0389740004065242,0.004864213012940542,0.00010080507595035817,2.725723286295755e-05,0.0,0.19661458333333334,0.002766905488479059,0.0022147413182140325,0.1448170731707317,0.42736486486486486,
0,2021-04-06,2320485,0.008355544925593863,0.03135748920304736,0.0015831101400497463,0.00012386060098068587,2.607213578195939e-05,0.008222419020161737,0.003246120335291176,0.0027929552449259053,0.0024952792015106554,0.11137949543746643,0.4143835616438356,0.0006053477410404225
0,2021-04-07,2320485,0.00016533899881562107,0.043492631928239135,0.0021765564813677604,0.00014874763968164697,2.7364968961230108e-05,0.0,0.15362318840579708,0.0025920679418980543,0.0017814726840855108,0.11698717948717947,0.4150326797385621,
0,2021-04-08,2320485,0.012245931346248741,0.028418125233877125,0.0015913339955512184,0.00014968135253334242,3.1746236957647505e-05,0.012088421170574258,0.002724993747346257,0.0024010113729487715,0.002298850574712644,0.11315789473684211,0.4092592592592594,0.0005364838494779599
0,2021-04-09,2320485,0.00018746081099425322,0.01427503302111412,0.0016380196381359932,0.00016792466517416248,3.332636639897837e-05,0.0,0.14201618837380425,0.002645822015653608,0.0010523546435148646,0.10224948875255623,0.41134751773049644,
0,2021-04-10,2320485,0.012448776872076314,0.004189368458174336,0.0,0.00013138058064011043,3.7255142782651033e-05,0.012302219866392865,0.003245405194028477,0.02258059139247258,,0.1474861739567622,0.41966019417475725,0.000661357179451353
0,2021-04-11,2320485,0.009583090029311396,0.0035526696646031586,0.0,0.00016494396645528824,3.580429665924722e-05,0.009406582388308183,0.003893836410267914,0.0098621103117506,,0.12783860502838604,0.4052845528455285,0.0005717291376037689
0,2021-04-12,2320485,0.0001823972143754429,0.05556004455965022,0.03026931869846175,0.0001627892444898371,3.544517633167203e-05,0.0,0.16841042584434654,0.0023981233763716026,0.002137208298345739,0.13147694818441452,0.40318627450980393,
0,2021-04-13,2320485,0.011939795631803992,0.06721906555454278,0.010580489279899102,0.0002454371966779932,3.7183318717135975e-05,0.01168823184233756,0.0031097408742807708,0.0023659207008647847,0.0015816930836693682,0.08090111642743221,0.40319314641744547,0.0005183391783715782
0,2021-04-14,2320485,0.0002671496116831899,0.028628462009737923,0.0021246995060659013,0.00024603333642176815,3.314680623519077e-05,0.0,0.11784971398855952,0.002331081250532926,0.0032421479229989866,0.08621903153153153,0.42030965391621133,
0,2021-04-15,2320485,0.015567736917066902,0.013643390641755205,0.0222235150554015,0.00016219310474606234,4.063087386185788e-05,0.015390331475244759,0.0027348013534162848,0.0024900438072481086,0.0013726172524455786,0.1314430894308943,0.4153450807635829,0.0004986217147800956
0,2021-04-16,2320485,0.00025935670057480816,0.008277220782149708,0.011375136375944393,0.00023227902787563797,4.273531898144856e-05,0.0,0.1407201482658194,0.002054295818597878,0.0015458973776532644,0.1009120329508679,0.4201977401129943,
0,2021-04-17,2320485,0.016945882721356394,0.008147721992026095,0.0,0.00018868182010800888,4.6326522257200495e-05,0.016738885764542032,0.002919603170579188,0.01413250302715793,,0.1292372881355932,0.42658730158730157,0.0004985471522901074
0,2021-04-18,2320485,0.012146490927543158,0.006246072121417143,0.0,0.00021665729362611673,4.2555758817660936e-05,0.011914678756093375,0.0038057464563126813,0.004781973477185884,,0.12130407718643012,0.4166666666666667,0.0005045954225986664
0,2021-04-19,2320485,0.00023529563862726964,0.10022814914410863,0.037845213392889834,0.00020864891032118995,4.5536457536535066e-05,0.0,0.1752606367990983,0.0019482808275411469,0.0011638362775450739,0.13739376770538245,0.40485312899105996,
0,2021-04-20,2320485,0.014814051085584834,0.04194164151028776,0.011575130486371031,0.00037116522336207023,4.023584150152517e-05,0.014439524495956672,0.0032187399392505697,0.0018158599638696817,0.001391343021648456,0.075495447241564,0.42247360482654606,0.00042420760317916304
0,2021-04-21,2320485,0.0002915338819255458,0.021487533856068896,0.0021238376172797208,0.00026826288469867295,3.4547375512734046e-05,0.0,0.129985754985755,0.0014193065768997,0.0010135819987837015,0.09915123456790123,0.42869875222816395,
0,2021-04-22,2320485,0.019024751291217126,0.012811359119609329,0.026747964326423183,0.00016885119561930653,3.881372500432738e-05,0.01884332370172614,0.002339311326313916,0.0014270155831730231,0.0010499531270925404,0.140879035394788,0.4075414781297134,0.00042369867987169266
0,2021-04-23,2320485,0.00030611416722509886,0.07730923348639042,0.013263570618498576,0.0002808320961638048,3.8425875050546175e-05,0.0,0.13541666666666666,0.0016097250234935348,0.001112012987012987,0.10461760461760462,0.4186228482003129,
0,2021-04-24,2320485,0.02004491158816656,0.011947789650295809,0.0,0.00034155934355677105,4.147839783493535e-05,0.019704321869494248,0.002625462454554178,0.009159210828171598,,0.09266352386564526,0.4010416666666667,0.00044577785975991285
0,2021-04-25,2320485,0.014633126264552453,0.005016350748514496,0.0,0.00024561675684178097,3.9625336944647335e-05,0.014374056860239702,0.003104599116531801,0.006434146877748461,,0.10516334440753043,0.4198630136986301,0.00042724834151997883
0,2021-04-26,2320485,0.00023393098138248394,0.06164605675106709,0.03755978455653308,0.00020922350284531015,3.7492162198850664e-05,0.0,0.15280160091480846,0.0014261787958834739,0.0009966136158632605,0.11496986996511259,0.42028985507246375,
0,2021-04-27,2320485,0.01797224143515976,0.08454545062777827,0.011979657988164825,0.0003554501178273796,3.1810878616611034e-05,0.017618723384694716,0.002229285914460222,0.0013168897702859031,0.0006855775645892286,0.07000368731563421,0.41009259259259256,0.00028872069700388615
0,2021-04-28,2320485,0.00041288064061320546,0.028867672059935758,0.002017214792022645,0.0003917643653517838,3.013019548355912e-05,0.0,0.08964903357070193,0.0012282324392596789,0.001971020669081611,0.06819399785637728,0.4263211382113821,
0,2021-04-29,2320485,0.02226836918431564,0.05280167723557792,0.027189610505275137,0.00016573403117595378,3.2392653547282865e-05,0.022094195825441667,0.0018283174676362191,0.001428498270978036,0.0010050304140093872,0.13590671491757136,0.4085144927536232,0.00031473339660281616
0,2021-04-30,2320485,0.00038152943601589036,0.07973024317473862,0.012510890323933708,0.0003594076238372583,3.296724607140319e-05,0.0,0.08565446932459493,0.0013086058169464903,0.000550622892146741,0.06115942028985507,0.42032967032967034,
0,2021-05-01,2320485,0.022245277747252552,0.012102319127251415,0.0,0.00031415846256278325,3.242856558004038e-05,0.02193104746062426,0.0018748190329118811,0.008358326939620096,,0.08105912930474334,0.41805555555555557,0.00022604125864995428
0,2021-05-02,2320485,0.016352867324431464,0.0068250100015011216,0.0,0.00023849180954268882,3.4080519086886273e-05,0.01610679807597694,0.0023012451477791504,0.0038735603612561104,,0.09245794126033645,0.4206560283687944,0.00024583088614804134
0,2021-05-03,2320485,0.0002224391309000773,0.12421009688348199,0.07511224305838368,0.0002014665037696858,2.880145027153089e-05,0.0,0.13472964943553178,0.0009365699340238515,0.0007024727039177906,0.10039177277179234,0.42299578059071735,
0,2021-05-04,2320485,0.01916518170411212,0.04078839840234552,0.04275772090748268,0.0005325826282005703,2.2021258486911147e-05,0.018654728070496743,0.0017647586256366113,0.0008693472103644076,0.0007244131591772447,0.04385290889132821,0.40555555555555556,0.00019560127574064852
0,2021-05-05,2320485,0.0003409488389998933,0.01944661712242628,0.007065872005205811,0.0003252911927176146,2.291187689929765e-05,0.0,0.08870472682627378,0.0011571767102961043,0.001029683283624485,0.06951585261353899,0.42876344086021506,
0,2021-05-06,2320485,0.022118651919749537,0.09754106720505988,0.03373612269274169,0.00013905139083711675,2.334282129238788e-05,0.02197187944186955,0.0014294626892550715,0.0009206381331174545,0.0006265743205453299,0.13391136801541426,0.42317708333333326,0.0001756601421471012
0,2021-05-07,2320485,0.0004026457112773124,0.056051967584362684,0.045172560908603124,0.0003842587505054622,2.585666358541427e-05,0.0,0.06794743845642048,0.0007408858869242925,0.0005802029360967184,0.04879958246346555,0.4195804195804196,
0,2021-05-08,2320485,0.02232891687154482,0.010561585185855548,0.0,0.0003250398084883119,2.1224011359694217e-05,0.022015045705244107,0.0012669365618178496,0.0077605910806357314,,0.05246331236897274,0.4173728813559322,0.00018452944179437401
0,2021-05-09,2320485,0.015925298662420415,0.00845369251112016,0.0,0.0001807452608685971,2.6754464404352266e-05,0.015734390296281434,0.001665766860125073,0.0027467926171574047,,0.07717803030303029,0.4403073286052009,0.0001491633190318731
0,2021-05-10,2320485,0.0001937813287595766,0.12793966922144864,0.0690300016304063,0.00017869827500141831,2.2624580637237484e-05,0.0,0.11830655957161981,0.0005873425848910681,0.00047056596866914586,0.08964646464646463,0.41015625,
0,2021-05-11,2320485,0.01911304461495477,0.040750942152179385,0.04313354751269669,0.0004819538444190187,1.6964844274652355e-05,0.01864956392018622,0.00143994113066278,0.000608697417985765,0.0003238721488956672,0.04001879446905625,0.4143859649122807,0.0001194139194139194
0,2021-05-12,2320485,0.0003228491744901031,0.01989993471192445,0.006704776515828949,0.0003130092775145427,1.4508461234037995e-05,0.0,0.053242246801127734,0.0006746469828488142,0.0008549748851127499,0.039570757880617036,0.4261603375527427,
0,2021-05-13,2320485,0.022306435939038593,0.09597314785486652,0.03285010102054814,0.00011251239862930957,1.7956016378759903e-05,0.022189362712249073,0.0009264747119404507,0.0005332945753767721,0.000400356446384523,0.10483392645314352,0.429553264604811,8.890298521807662e-05
0,2021-05-14,2320485,0.0003676314793387303,0.05879920217828024,0.029010135093884858,0.00035836617488729013,1.2964243825464642e-05,0.0,0.044893221912720514,0.0004663609682728041,0.0003053771098220158,0.03374262326289739,0.42976190476190473,
0,2021-05-15,2320485,0.02250980578054444,0.01124269279913466,0.0,0.0002627324316540148,1.3000155858222164e-05,0.022256985069931495,0.0008586065769263794,0.005157986761583614,,0.04829026363873662,0.4189814814814815,9.166875735762395e-05
0,2021-05-16,2320485,0.01599152045082529,0.008337912117509916,0.0,0.00015316481971082183,1.4185252939220317e-05,0.015836595941509345,0.0010201110812505599,0.0018952854773750293,,0.060166441745389106,0.4388888888888889,9.838245671171904e-05
0,2021-05-17,2320485,0.00015108192181088575,0.131136271081261,0.07398539529451821,0.00014540782063519764,9.588512746257788e-06,0.0,0.08882428940568475,0.00039892976207686615,0.00022124537859159846,0.07440874609549308,0.39732142857142855,
0,2021-05-18,2320485,0.018767089638588474,0.041877811463264504,0.04153000342600789,0.0004553286633325935,1.0450401532438262e-05,0.01833316454677936,0.0008409493058975902,0.00038518898952088414,0.00025820290776197666,0.02283791523482245,0.4330357142857143,7.565992265874571e-05
0,2021-05-19,2320485,0.00027408063400539116,0.020051555314226695,0.007279369039949265,0.00026783194030558264,9.265304451440108e-06,0.0,0.046267893660531696,0.00032939491586108125,0.0004136871343301223,0.03594771241830065,0.43,
0,2021-05-20,2320485,0.022074659679621585,0.10306638482903362,0.03368430162947259,7.947332849239136e-05,1.073769779449842e-05,0.021991451499722415,0.0005893457859766256,0.0003971659570449741,0.0002709499778218551,0.0899234693877551,0.4223163841807909,7.58713093450853e-05
0,2021-05-21,2320485,0.00034084110290162075,0.05845703233016657,0.04346149619583833,0.0003369626033638086,6.356429798081005e-06,0.0,0.027020351709148387,0.0003488035057208688,0.00015594368205310998,0.021919312961853402,0.4097222222222222,
0,2021-05-22,2320485,0.021760321656895006,0.01119004575911214,0.0,0.00027551711531569186,8.906184123864912e-06,0.02149902570655129,0.0005427381633740551,0.0036399693740507837,,0.026302667663924206,0.42176870748299317,6.492598437780929e-05
0,2021-05-23,2320485,0.015532708320315218,0.008081176995326412,0.0,0.00012070034209802408,6.320517765323484e-06,0.015414701380674006,0.0005650421129346212,0.0015382732882339573,,0.04381443298969072,0.4444444444444444,6.507239303725394e-05
0,2021-05-24,2320485,0.00011527762515163868,0.12882788152764044,0.07258101934150261,0.00011104000528625133,6.248693699808446e-06,0.0,0.06598984771573604,0.00022798978784128787,0.00018498623979360679,0.05107997664915353,0.4027777777777778,
0,2021-05-25,2320485,0.019301496598053133,0.046788566470658814,0.01899800400921933,0.00044214894731058377,4.812212389507653e-06,0.01888926237402957,0.0003618515333906563,0.00023553588830888173,0.00014245939005741657,0.011577206435122537,0.39880952380952384,2.4712782549480484e-05
0,2021-05-26,2320485,0.00023299726853078835,0.020954527465881778,0.006034370688311568,0.0002278259358137055,7.038758420473882e-06,0.0,0.035422343324250684,0.00022616061515687324,0.0001902044698050404,0.025069637883008356,0.44144144144144143,
0,2021-05-27,2320485,0.02263969960302838,0.10158361290850836,0.03137505018706577,6.503669132386836e-05,3.663027341267019e-06,0.022575417064392426,0.00027741207447808916,0.00016060590691619752,0.00012089624415668153,0.06446540880503145,0.4473684210526316,2.3577343116358904e-05
0,2021-05-28,2320485,0.0003525843376133296,0.062150584899277495,0.026959881231725283,0.0003492804305996378,5.530453044658049e-06,0.0,0.0190254319549602,0.00018830303156328483,0.00010107458240238323,0.014697236919459141,0.40104166666666663,
0,2021-05-29,2320485,0.02263758079309567,0.011369857307129045,0.0,0.00021475395588996815,4.1298837671147765e-06,0.022435108752408773,0.0002442842235082061,0.0026906604460571948,,0.013728323699421965,0.43560606060606055,4.546977456564399e-05
0,2021-05-30,2320485,0.015618753550802235,0.008675880257790937,0.0,0.0001102140285328283,5.099508651567813e-06,0.015509293674957311,0.00036237368524863874,0.0007815934736944947,,0.02629911280101394,0.4733333333333333,2.7716570351584694e-05
0,2021-05-31,2320485,0.00011319472725170254,0.13769556795238927,0.05165759169598884,0.00011168642187588668,3.4475551447219e-06,0.0,0.03654970760233918,0.00012673438350763224,8.617861769497217e-05,0.030787448194197747,0.38095238095238093,


==> figures/results/tables/mean_case_fatality_rates.csv <==
,0
oct_to_feb_cfr,0.043670330280688056
march_to_june_cfr,0.01440207160435781


==> figures/results/tables/multiplier_data.csv <==
,work_multiplier_seasonal,other_multiplier_seasonal,school_multiplier_seasonal,stringency,doubled_stringency,work_multiplier,other_multiplier,school_multiplier,school_multiplier_without_vacations,our_mean_stringency,our_mean_stringency_seasonal
2020-09-15,1.0,1.0,1.0,0.505,1.009,1.0,1.0,1.0,1.0,0.863,1.0
2020-09-16,1.002,1.005,1.002,0.505,1.009,1.0,1.0,1.0,1.0,0.863,1.003
2020-09-17,0.992,1.01,1.004,0.505,1.009,0.988,1.0,1.0,1.0,0.86,1.003
2020-09-18,0.982,1.014,1.006,0.505,1.009,0.976,1.0,1.0,1.0,0.857,1.002
2020-09-19,0.984,1.019,1.008,0.505,1.009,0.976,1.0,1.0,1.0,0.857,1.005
2020-09-20,0.986,1.024,1.01,0.505,1.009,0.976,1.0,1.0,1.0,0.857,1.009
2020-09-21,0.988,1.029,1.012,0.505,1.009,0.976,1.0,1.0,1.0,0.857,1.012
2020-09-22,1.014,1.034,1.014,0.505,1.009,1.0,1.0,1.0,1.0,0.863,1.023
2020-09-23,1.028,1.039,1.016,0.505,1.009,1.012,1.0,1.0,1.0,0.867,1.03
2020-09-24,1.031,1.043,1.018,0.505,1.009,1.012,1.0,1.0,1.0,0.867,1.034
2020-09-25,1.008,1.048,1.02,0.505,1.009,0.988,1.0,1.0,1.0,0.86,1.029
2020-09-26,1.01,1.053,1.023,0.505,1.009,0.988,1.0,1.0,1.0,0.86,1.033
2020-09-27,1.037,1.058,1.025,0.505,1.009,1.012,1.0,1.0,1.0,0.867,1.044
2020-09-28,1.039,1.063,1.027,0.505,1.009,1.012,1.0,1.0,1.0,0.867,1.047
2020-09-29,1.041,1.068,1.029,0.505,1.009,1.012,1.0,1.0,1.0,0.867,1.051
2020-09-30,1.068,1.073,1.031,0.505,1.009,1.036,1.0,1.0,1.0,0.873,1.062
2020-10-01,1.082,1.437,1.033,0.505,1.009,1.048,1.333,1.0,1.0,0.96,1.171
2020-10-02,1.06,1.443,1.035,0.505,1.009,1.024,1.333,1.0,1.0,0.953,1.167
2020-10-03,1.062,1.45,1.037,0.505,1.009,1.024,1.333,1.0,1.0,0.953,1.171
2020-10-04,1.027,1.456,1.039,0.505,1.009,0.988,1.333,1.0,1.0,0.943,1.162
2020-10-05,1.029,1.463,1.041,0.505,1.009,0.988,1.333,1.0,1.0,0.943,1.166
2020-10-06,1.031,1.47,0.952,0.505,1.009,0.988,1.333,0.912,1.0,0.914,1.133
2020-10-07,1.045,1.476,0.862,0.505,1.009,1.0,1.333,0.825,1.0,0.888,1.105
2020-10-08,1.035,1.482,0.773,0.505,1.009,0.988,1.333,0.738,1.0,0.856,1.068
2020-10-09,1.037,1.489,0.682,0.505,1.009,0.988,1.333,0.65,1.0,0.827,1.034
2020-10-10,1.039,1.495,0.592,0.505,1.009,0.988,1.333,0.562,1.0,0.798,1.001
2020-10-11,0.953,1.502,0.5,0.505,1.009,0.905,1.333,0.475,1.0,0.745,0.938
2020-10-12,0.955,1.508,0.409,0.505,1.009,0.905,1.333,0.388,1.0,0.716,0.904
2020-10-13,0.97,1.515,0.317,0.505,1.009,0.917,1.333,0.3,1.0,0.69,0.874
2020-10-14,0.971,1.521,0.318,0.505,1.009,0.917,1.333,0.3,1.0,0.69,0.877
2020-10-15,0.961,1.527,0.319,0.412,0.824,0.905,1.333,0.3,1.0,0.687,0.875
2020-10-16,0.95,1.534,0.319,0.412,0.824,0.893,1.333,0.3,1.0,0.683,0.873
2020-10-17,0.952,1.54,0.32,0.412,0.824,0.893,1.333,0.3,1.0,0.683,0.876
2020-10-18,0.966,1.546,0.32,0.412,0.824,0.905,1.333,0.3,1.0,0.687,0.883
2020-10-19,0.968,1.552,0.321,0.412,0.824,0.905,1.333,0.3,1.0,0.687,0.885
2020-10-20,0.97,1.169,0.321,0.412,0.824,0.905,1.0,0.3,1.0,0.603,0.78
2020-10-21,0.997,1.173,0.322,0.412,0.824,0.929,1.0,0.3,1.0,0.61,0.791
2020-10-22,0.999,1.178,0.323,0.393,0.787,0.929,1.0,0.3,1.0,0.61,0.793
2020-10-23,0.975,1.183,0.323,0.393,0.787,0.905,1.0,0.3,1.0,0.603,0.787
2020-10-24,0.977,1.187,0.352,0.393,0.787,0.905,1.0,0.326,1.0,0.612,0.8
2020-10-25,1.068,1.191,0.38,0.393,0.787,0.988,1.0,0.351,1.0,0.644,0.844
2020-10-26,1.07,1.196,0.409,0.393,0.787,0.988,1.0,0.377,1.0,0.652,0.858
2020-10-27,1.085,1.2,0.437,0.393,0.787,1.0,1.0,0.403,1.0,0.664,0.876
2020-10-28,1.1,1.205,0.466,0.393,0.787,1.012,1.0,0.429,1.0,0.676,0.894
2020-10-29,1.089,1.209,0.495,0.393,0.787,1.0,1.0,0.454,1.0,0.681,0.903
2020-10-30,1.078,1.213,0.523,0.393,0.787,0.988,1.0,0.48,1.0,0.687,0.912
2020-10-31,1.079,1.217,0.552,0.393,0.787,0.988,1.0,0.506,1.0,0.695,0.926
2020-11-01,0.705,0.847,0.581,0.393,0.787,0.644,0.693,0.531,1.0,0.531,0.709
2020-11-02,0.706,0.85,0.611,0.38,0.759,0.644,0.693,0.557,0.66,0.539,0.722
2020-11-03,0.707,0.853,0.64,0.38,0.759,0.644,0.693,0.583,0.66,0.548,0.735
2020-11-04,0.708,0.856,0.669,0.38,0.759,0.644,0.693,0.609,0.66,0.557,0.749
2020-11-05,0.709,0.858,0.698,0.38,0.759,0.644,0.693,0.634,0.66,0.565,0.762
2020-11-06,0.702,0.861,0.728,0.38,0.759,0.636,0.693,0.66,0.66,0.572,0.772
2020-11-07,0.703,0.864,0.729,0.38,0.759,0.636,0.693,0.66,0.66,0.572,0.774
2020-11-08,0.73,0.866,0.73,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.785
2020-11-09,0.731,0.869,0.731,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.787
2020-11-10,0.732,0.872,0.732,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.788
2020-11-11,0.733,0.874,0.733,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.79
2020-11-12,0.734,0.877,0.734,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.792
2020-11-13,0.726,0.879,0.735,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.79
2020-11-14,0.727,0.882,0.736,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.792
2020-11-15,0.737,0.884,0.737,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.797
2020-11-16,0.738,0.886,0.738,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.798
2020-11-17,0.739,0.889,0.739,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.8
2020-11-18,0.705,0.891,0.74,0.38,0.759,0.629,0.693,0.66,0.66,0.569,0.789
2020-11-19,0.732,0.893,0.741,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.8
2020-11-20,0.733,0.895,0.742,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.801
2020-11-21,0.734,0.898,0.743,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.802
2020-11-22,0.743,0.9,0.743,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.807
2020-11-23,0.744,0.902,0.744,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.808
2020-11-24,0.745,0.904,0.745,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.81
2020-11-25,0.755,0.906,0.746,0.38,0.759,0.668,0.693,0.66,0.66,0.58,0.814
2020-11-26,0.747,0.908,0.747,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.812
2020-11-27,0.738,0.909,0.747,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.81
2020-11-28,0.739,0.911,0.748,0.38,0.759,0.652,0.693,0.66,0.66,0.576,0.811
2020-11-29,0.749,0.913,0.749,0.38,0.759,0.66,0.693,0.66,0.66,0.578,0.816
2020-11-30,0.749,0.915,0.749,0.324,0.648,0.66,0.693,0.66,0.66,0.578,0.817
2020-12-01,0.75,1.004,0.75,0.324,0.648,0.66,0.76,0.66,0.66,0.595,0.842
2020-12-02,0.769,1.006,0.751,0.324,0.648,0.676,0.76,0.66,0.66,0.599,0.849
2020-12-03,0.769,1.008,0.751,0.324,0.648,0.676,0.76,0.66,0.66,0.599,0.85
2020-12-04,0.761,1.01,0.752,0.324,0.648,0.668,0.76,0.66,0.66,0.597,0.848
2020-12-05,0.762,1.011,0.753,0.324,0.648,0.668,0.76,0.66,0.66,0.597,0.849
2020-12-06,0.753,1.013,0.753,0.324,0.648,0.66,0.76,0.66,0.66,0.595,0.847
2020-12-07,0.754,1.014,0.754,0.324,0.648,0.66,0.76,0.66,0.66,0.595,0.848
2020-12-08,0.772,1.016,0.754,0.324,0.648,0.676,0.76,0.66,0.66,0.599,0.855
2020-12-09,0.764,1.017,0.755,0.324,0.648,0.668,0.76,0.66,0.66,0.597,0.852
2020-12-10,0.755,1.018,0.755,0.324,0.648,0.66,0.76,0.66,0.66,0.595,0.85
2020-12-11,0.747,1.019,0.756,0.324,0.648,0.652,0.76,0.66,0.66,0.593,0.848
2020-12-12,0.747,1.021,0.756,0.324,0.648,0.652,0.76,0.66,0.66,0.593,0.848
2020-12-13,0.72,1.022,0.756,0.324,0.648,0.629,0.76,0.66,0.66,0.586,0.84
2020-12-14,0.721,1.023,0.757,0.324,0.648,0.629,0.76,0.66,0.66,0.586,0.84
2020-12-15,0.712,1.024,0.757,0.25,0.5,0.621,0.76,0.66,0.66,0.584,0.838
2020-12-16,0.64,1.025,0.076,0.176,0.352,0.558,0.76,0.066,0.066,0.368,0.529
2020-12-17,0.623,1.025,0.076,0.176,0.352,0.542,0.76,0.066,0.066,0.364,0.523
2020-12-18,0.614,1.026,0.076,0.176,0.352,0.534,0.76,0.066,0.066,0.362,0.52
2020-12-19,0.614,1.027,0.076,0.176,0.352,0.534,0.76,0.066,0.066,0.362,0.52
2020-12-20,0.506,1.028,0.076,0.176,0.352,0.44,0.76,0.066,0.066,0.335,0.482
2020-12-21,0.506,1.028,0.0,0.176,0.352,0.44,0.76,0.0,0.066,0.313,0.451
2020-12-22,0.479,1.029,0.0,0.176,0.352,0.416,0.76,0.0,0.066,0.307,0.442
2020-12-23,0.425,1.174,0.0,0.176,0.352,0.369,0.867,0.0,0.066,0.32,0.461
2020-12-24,0.19,1.174,0.0,0.176,0.352,0.165,0.867,0.0,0.066,0.263,0.379
2020-12-25,0.118,1.175,0.0,0.176,0.352,0.102,0.867,0.0,0.066,0.245,0.354
2020-12-26,0.118,0.633,0.0,0.176,0.352,0.102,0.467,0.0,0.066,0.145,0.209
2020-12-27,0.326,0.633,0.0,0.176,0.352,0.283,0.467,0.0,0.066,0.196,0.282
2020-12-28,0.326,0.633,0.0,0.176,0.352,0.283,0.467,0.0,0.066,0.196,0.283
2020-12-29,0.326,0.633,0.0,0.176,0.352,0.283,0.467,0.0,0.066,0.196,0.283
2020-12-30,0.335,0.633,0.0,0.176,0.352,0.291,0.467,0.0,0.066,0.198,0.286
2020-12-31,0.199,0.633,0.0,0.176,0.352,0.173,0.467,0.0,0.066,0.165,0.238
2021-01-01,0.109,0.633,0.0,0.176,0.352,0.094,0.467,0.0,0.066,0.143,0.206
2021-01-02,0.109,0.633,0.0,0.176,0.352,0.094,0.467,0.0,0.066,0.143,0.206
2021-01-03,0.525,0.633,0.009,0.176,0.352,0.456,0.467,0.008,0.066,0.247,0.356
2021-01-04,0.525,0.633,0.019,0.176,0.352,0.456,0.467,0.016,0.066,0.25,0.36
2021-01-05,0.524,0.632,0.028,0.148,0.296,0.456,0.467,0.025,0.066,0.253,0.364
2021-01-06,0.443,0.632,0.038,0.148,0.296,0.385,0.467,0.033,0.066,0.235,0.339
2021-01-07,0.56,0.632,0.047,0.148,0.296,0.487,0.467,0.041,0.066,0.267,0.384
2021-01-08,0.569,0.632,0.057,0.148,0.296,0.495,0.467,0.05,0.066,0.272,0.391
2021-01-09,0.569,0.631,0.066,0.148,0.296,0.495,0.467,0.058,0.066,0.275,0.395
2021-01-10,0.641,0.631,0.076,0.167,0.333,0.558,0.467,0.066,0.066,0.295,0.424
2021-01-11,0.641,0.631,0.209,0.167,0.333,0.558,0.467,0.182,0.182,0.333,0.48
2021-01-12,0.632,0.63,0.208,0.167,0.333,0.55,0.467,0.182,0.182,0.331,0.476
2021-01-13,0.632,0.63,0.208,0.167,0.333,0.55,0.467,0.182,0.182,0.331,0.476
2021-01-14,0.622,0.629,0.208,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.472
2021-01-15,0.604,0.629,0.208,0.167,0.333,0.526,0.467,0.182,0.182,0.325,0.466
2021-01-16,0.604,0.628,0.208,0.167,0.333,0.526,0.467,0.182,0.182,0.325,0.465
2021-01-17,0.612,0.627,0.208,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.468
2021-01-18,0.612,0.627,0.208,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.468
2021-01-19,0.612,0.626,0.208,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.467
2021-01-20,0.62,0.625,0.208,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.47
2021-01-21,0.62,0.624,0.208,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.47
2021-01-22,0.619,0.624,0.207,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.469
2021-01-23,0.619,0.623,0.207,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.469
2021-01-24,0.61,0.622,0.207,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.465
2021-01-25,0.609,0.621,0.207,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.465
2021-01-26,0.609,0.62,0.207,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.464
2021-01-27,0.617,0.619,0.207,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.467
2021-01-28,0.608,0.618,0.206,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.463
2021-01-29,0.607,0.617,0.206,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.462
2021-01-30,0.607,0.616,0.206,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.462
2021-01-31,0.606,0.615,0.206,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.461
2021-02-01,0.606,0.613,0.206,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.46
2021-02-02,0.605,0.612,0.206,0.167,0.333,0.534,0.467,0.182,0.182,0.327,0.46
2021-02-03,0.613,0.611,0.205,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.462
2021-02-04,0.613,0.61,0.205,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.461
2021-02-05,0.612,0.608,0.205,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.461
2021-02-06,0.611,0.607,0.205,0.167,0.333,0.542,0.467,0.182,0.182,0.329,0.46
2021-02-07,0.54,0.606,0.204,0.167,0.333,0.479,0.467,0.182,0.182,0.311,0.435
2021-02-08,0.539,0.604,0.204,0.167,0.333,0.479,0.467,0.182,0.182,0.311,0.434
2021-02-09,0.565,0.603,0.204,0.167,0.333,0.503,0.467,0.182,0.182,0.318,0.442
2021-02-10,0.591,0.859,0.204,0.167,0.333,0.526,0.667,0.182,0.182,0.375,0.52
2021-02-11,0.599,0.857,0.203,0.167,0.333,0.534,0.667,0.182,0.182,0.377,0.522
2021-02-12,0.589,0.855,0.203,0.167,0.333,0.526,0.667,0.182,0.182,0.375,0.518
2021-02-13,0.589,0.852,0.203,0.167,0.333,0.526,0.667,0.182,0.182,0.375,0.517
2021-02-14,0.579,0.85,0.203,0.167,0.333,0.519,0.667,0.182,0.182,0.372,0.513
2021-02-15,0.578,0.848,0.202,0.167,0.333,0.519,0.667,0.182,0.182,0.372,0.512
2021-02-16,0.604,0.845,0.202,0.167,0.333,0.542,0.667,0.182,0.182,0.379,0.52
2021-02-17,0.62,0.843,0.202,0.167,0.333,0.558,0.667,0.182,0.182,0.383,0.525
2021-02-18,0.62,0.841,0.202,0.167,0.333,0.558,0.667,0.182,0.182,0.383,0.524
2021-02-19,0.619,0.838,0.201,0.167,0.333,0.558,0.667,0.182,0.182,0.383,0.523
2021-02-20,0.618,0.836,0.201,0.167,0.333,0.558,0.667,0.182,0.182,0.383,0.522
2021-02-21,0.643,0.833,0.201,0.167,0.333,0.581,0.667,0.182,0.182,0.39,0.529
2021-02-22,0.642,0.831,0.255,0.185,0.37,0.581,0.667,0.231,0.231,0.406,0.551
2021-02-23,0.65,0.828,0.255,0.185,0.37,0.589,0.667,0.231,0.231,0.409,0.552
2021-02-24,0.657,0.825,0.254,0.185,0.37,0.597,0.667,0.231,0.231,0.411,0.554
2021-02-25,0.648,0.823,0.254,0.185,0.37,0.589,0.667,0.231,0.231,0.409,0.55
2021-02-26,0.647,0.82,0.254,0.185,0.37,0.589,0.667,0.231,0.231,0.409,0.548
2021-02-27,0.646,0.817,0.253,0.185,0.37,0.589,0.667,0.231,0.231,0.409,0.547
2021-02-28,0.653,0.839,0.253,0.185,0.37,0.597,0.687,0.231,0.231,0.416,0.555
2021-03-01,0.652,0.836,0.252,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.554
2021-03-02,0.651,0.833,0.252,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.552
2021-03-03,0.65,0.83,0.251,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.551
2021-03-04,0.64,0.827,0.251,0.222,0.444,0.589,0.687,0.231,0.231,0.414,0.547
2021-03-05,0.648,0.824,0.251,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.548
2021-03-06,0.647,0.821,0.25,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.547
2021-03-07,0.62,0.818,0.25,0.222,0.444,0.574,0.687,0.231,0.231,0.409,0.537
2021-03-08,0.619,0.815,0.249,0.222,0.444,0.574,0.687,0.231,0.231,0.409,0.535
2021-03-09,0.643,0.812,0.249,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.542
2021-03-10,0.651,0.809,0.248,0.222,0.444,0.605,0.687,0.231,0.231,0.418,0.544
2021-03-11,0.641,0.806,0.248,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.539
2021-03-12,0.64,0.803,0.248,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.538
2021-03-13,0.639,0.799,0.247,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.536
2021-03-14,0.638,0.796,0.247,0.222,0.444,0.597,0.687,0.231,0.231,0.416,0.535
2021-03-15,0.636,0.793,0.573,0.222,0.444,0.597,0.687,0.538,0.538,0.518,0.664
2021-03-16,0.644,0.79,0.572,0.222,0.444,0.605,0.687,0.538,0.538,0.52,0.665
2021-03-17,0.651,0.787,0.571,0.222,0.444,0.613,0.687,0.538,0.538,0.522,0.666
2021-03-18,0.649,0.783,0.57,0.222,0.444,0.613,0.687,0.538,0.538,0.522,0.664
2021-03-19,0.648,0.78,0.569,0.222,0.444,0.613,0.687,0.538,0.538,0.522,0.662
2021-03-20,0.647,0.777,0.567,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.66
2021-03-21,0.637,0.773,0.566,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.655
2021-03-22,0.636,0.77,0.565,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.653
2021-03-23,0.635,0.767,0.564,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.651
2021-03-24,0.642,0.763,0.563,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.652
2021-03-25,0.641,0.76,0.562,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.65
2021-03-26,0.631,0.757,0.561,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.645
2021-03-27,0.63,0.753,0.373,0.25,0.5,0.605,0.687,0.358,0.538,0.461,0.569
2021-03-28,0.572,0.75,0.186,0.25,0.5,0.55,0.687,0.179,0.538,0.385,0.475
2021-03-29,0.57,0.747,0.0,0.25,0.5,0.55,0.687,0.0,0.538,0.326,0.4
2021-03-30,0.577,0.743,0.0,0.25,0.5,0.558,0.687,0.0,0.538,0.328,0.401
2021-03-31,0.568,0.74,0.0,0.25,0.5,0.55,0.687,0.0,0.538,0.326,0.397
2021-04-01,0.535,0.737,0.0,0.25,0.5,0.519,0.687,0.0,0.538,0.317,0.385
2021-04-02,0.146,0.733,0.0,0.25,0.5,0.141,0.687,0.0,0.538,0.211,0.256
2021-04-03,0.145,0.73,0.0,0.25,0.5,0.141,0.687,0.0,0.538,0.211,0.255
2021-04-04,0.129,0.727,0.0,0.25,0.5,0.126,0.687,0.0,0.538,0.207,0.249
2021-04-05,0.129,0.723,0.0,0.25,0.5,0.126,0.687,0.0,0.538,0.207,0.248
2021-04-06,0.521,0.72,0.0,0.25,0.5,0.511,0.687,0.0,0.182,0.315,0.377
2021-04-07,0.528,0.716,0.025,0.25,0.5,0.519,0.687,0.025,0.182,0.325,0.388
2021-04-08,0.543,0.713,0.051,0.25,0.5,0.534,0.687,0.05,0.182,0.338,0.402
2021-04-09,0.55,0.71,0.076,0.25,0.5,0.542,0.687,0.075,0.182,0.348,0.413
2021-04-10,0.549,0.706,0.101,0.25,0.5,0.542,0.687,0.1,0.182,0.357,0.421
2021-04-11,0.603,0.703,0.183,0.25,0.5,0.597,0.687,0.182,0.182,0.399,0.47
2021-04-12,0.602,0.7,0.183,0.25,0.5,0.597,0.687,0.182,0.182,0.399,0.469
2021-04-13,0.609,0.697,0.183,0.25,0.5,0.605,0.687,0.182,0.182,0.402,0.47
2021-04-14,0.607,0.693,0.182,0.25,0.5,0.605,0.687,0.182,0.182,0.402,0.468
2021-04-15,0.614,0.69,0.182,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.469
2021-04-16,0.613,0.687,0.182,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.468
2021-04-17,0.612,0.683,0.181,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.466
2021-04-18,0.61,0.68,0.181,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.465
2021-04-19,0.609,0.677,0.18,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.463
2021-04-20,0.616,0.674,0.18,0.25,0.5,0.621,0.687,0.182,0.182,0.406,0.464
2021-04-21,0.615,0.671,0.18,0.25,0.5,0.621,0.687,0.182,0.182,0.406,0.463
2021-04-22,0.613,0.667,0.179,0.25,0.5,0.621,0.687,0.182,0.182,0.406,0.461
2021-04-23,0.612,0.664,0.179,0.25,0.5,0.621,0.687,0.182,0.182,0.406,0.46
2021-04-24,0.611,0.661,0.179,0.25,0.5,0.621,0.687,0.182,0.182,0.406,0.458
2021-04-25,0.602,0.658,0.178,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.454
2021-04-26,0.601,0.655,0.178,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.453
2021-04-27,0.6,0.652,0.178,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.451
2021-04-28,0.599,0.649,0.177,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.45
2021-04-29,0.59,0.646,0.177,0.25,0.5,0.605,0.687,0.182,0.182,0.402,0.446
2021-04-30,0.596,0.643,0.177,0.25,0.5,0.613,0.687,0.182,0.182,0.404,0.447
2021-05-01,0.595,0.64,0.522,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.577
2021-05-02,0.586,0.637,0.521,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.573
2021-05-03,0.585,0.634,0.52,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.571
2021-05-04,0.584,0.631,0.519,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.569
2021-05-05,0.583,0.628,0.518,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.567
2021-05-06,0.59,0.626,0.517,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.568
2021-05-07,0.596,0.623,0.516,0.25,0.5,0.621,0.687,0.538,0.538,0.525,0.569
2021-05-08,0.595,0.62,0.515,0.25,0.5,0.621,0.687,0.538,0.538,0.525,0.567
2021-05-09,0.579,0.617,0.515,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.561
2021-05-10,0.578,0.615,0.514,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.559
2021-05-11,0.585,0.612,0.513,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.56
2021-05-12,0.576,0.61,0.512,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.556
2021-05-13,0.134,0.607,0.511,0.25,0.5,0.141,0.687,0.538,0.538,0.39,0.416
2021-05-14,0.38,0.605,0.51,0.25,0.5,0.401,0.687,0.538,0.538,0.463,0.492
2021-05-15,0.38,0.602,0.509,0.25,0.5,0.401,0.687,0.538,0.538,0.463,0.491
2021-05-16,0.587,0.6,0.509,0.25,0.5,0.621,0.687,0.538,0.538,0.525,0.555
2021-05-17,0.586,0.597,0.508,0.25,0.5,0.621,0.687,0.538,0.538,0.525,0.553
2021-05-18,0.593,0.595,0.507,0.25,0.5,0.629,0.687,0.538,0.538,0.527,0.554
2021-05-19,0.592,0.593,0.506,0.25,0.5,0.629,0.687,0.538,0.538,0.527,0.553
2021-05-20,0.599,0.59,0.505,0.25,0.5,0.636,0.687,0.538,0.538,0.529,0.554
2021-05-21,0.598,0.588,0.505,0.25,0.5,0.636,0.687,0.538,0.538,0.529,0.552
2021-05-22,0.597,0.586,0.504,0.25,0.5,0.636,0.687,0.538,0.538,0.529,0.551
2021-05-23,0.132,0.584,0.503,0.25,0.5,0.141,0.687,0.538,0.538,0.39,0.406
2021-05-24,0.132,0.582,0.503,0.25,0.5,0.141,0.687,0.538,0.538,0.39,0.405
2021-05-25,0.543,0.58,0.502,0.25,0.5,0.581,0.687,0.538,0.538,0.514,0.531
2021-05-26,0.564,0.578,0.501,0.25,0.5,0.605,0.687,0.538,0.538,0.52,0.537
2021-05-27,0.571,0.576,0.501,0.25,0.5,0.613,0.687,0.538,0.538,0.522,0.538
2021-05-28,0.592,0.574,0.5,0.25,0.5,0.636,0.687,0.538,0.538,0.529,0.543
2021-05-29,0.591,0.572,0.499,0.25,0.5,0.636,0.687,0.538,0.538,0.529,0.542
2021-05-30,0.591,0.57,0.499,0.25,0.5,0.636,0.687,0.538,0.538,0.529,0.541
2021-05-31,0.59,0.568,0.498,0.306,0.611,0.636,0.687,0.538,0.538,0.529,0.54
2021-06-01,0.589,0.567,,0.306,0.611,0.636,0.687,,,0.525,0.535
2021-06-02,0.589,0.565,,0.306,0.611,0.636,0.687,,,0.525,0.534
2021-06-03,0.312,0.563,,0.306,0.611,0.338,0.687,,,0.399,0.405
2021-06-04,0.493,0.562,,0.306,0.611,0.534,0.687,,,0.482,0.488
2021-06-05,0.493,0.56,,0.306,0.611,0.534,0.687,,,0.482,0.487
2021-06-06,0.615,0.559,,0.324,0.648,0.668,0.687,,,0.538,0.543


==> figures/results/tables/rapid_test_demand_shares.csv <==
,share_educ_workers,share_students,share_workers,private_demand_shares
2020-01-01,,,,
2020-01-02,,,,
2020-01-03,,,,
2020-01-04,,,,
2020-01-05,,,,
2020-01-06,,,,
2020-01-07,,,,
2020-01-08,,,,
2020-01-09,,,,
2020-01-10,,,,
2020-01-11,,,,
2020-01-12,,,,
2020-01-13,,,,
2020-01-14,,,,
2020-01-15,,,,
2020-01-16,,,,
2020-01-17,,,,
2020-01-18,,,,
2020-01-19,,,,
2020-01-20,,,,
2020-01-21,,,,
2020-01-22,,,,
2020-01-23,,,,
2020-01-24,,,,
2020-01-25,,,,
2020-01-26,,,,
2020-01-27,,,,
2020-01-28,,,,
2020-01-29,,,,
2020-01-30,,,,
2020-01-31,,,,
2020-02-01,,,,
2020-02-02,,,,
2020-02-03,,,,
2020-02-04,,,,
2020-02-05,,,,
2020-02-06,,,,
2020-02-07,,,,
2020-02-08,,,,
2020-02-09,,,,
2020-02-10,,,,
2020-02-11,,,,
2020-02-12,,,,
2020-02-13,,,,
2020-02-14,,,,
2020-02-15,,,,
2020-02-16,,,,
2020-02-17,,,,
2020-02-18,,,,
2020-02-19,,,,
2020-02-20,,,,
2020-02-21,,,,
2020-02-22,,,,
2020-02-23,,,,
2020-02-24,,,,
2020-02-25,,,,
2020-02-26,,,,
2020-02-27,,,,
2020-02-28,,,,
2020-02-29,,,,
2020-03-01,,,,
2020-03-02,,,,
2020-03-03,,,,
2020-03-04,,,,
2020-03-05,,,,
2020-03-06,,,,
2020-03-07,,,,
2020-03-08,,,,
2020-03-09,,,,
2020-03-10,,,,
2020-03-11,,,,
2020-03-12,,,,
2020-03-13,,,,
2020-03-14,,,,
2020-03-15,,,,
2020-03-16,,,,
2020-03-17,,,,
2020-03-18,,,,
2020-03-19,,,,
2020-03-20,,,,
2020-03-21,,,,
2020-03-22,,,,
2020-03-23,,,,
2020-03-24,,,,
2020-03-25,,,,
2020-03-26,,,,
2020-03-27,,,,
2020-03-28,,,,
2020-03-29,,,,
2020-03-30,,,,
2020-03-31,,,,
2020-04-01,,,,
2020-04-02,,,,
2020-04-03,,,,
2020-04-04,,,,
2020-04-05,,,,
2020-04-06,,,,
2020-04-07,,,,
2020-04-08,,,,
2020-04-09,,,,
2020-04-10,,,,
2020-04-11,,,,
2020-04-12,,,,
2020-04-13,,,,
2020-04-14,,,,
2020-04-15,,,,
2020-04-16,,,,
2020-04-17,,,,
2020-04-18,,,,
2020-04-19,,,,
2020-04-20,,,,
2020-04-21,,,,
2020-04-22,,,,
2020-04-23,,,,
2020-04-24,,,,
2020-04-25,,,,
2020-04-26,,,,
2020-04-27,,,,
2020-04-28,,,,
2020-04-29,,,,
2020-04-30,,,,
2020-05-01,,,,
2020-05-02,,,,
2020-05-03,,,,
2020-05-04,,,,
2020-05-05,,,,
2020-05-06,,,,
2020-05-07,,,,
2020-05-08,,,,
2020-05-09,,,,
2020-05-10,,,,
2020-05-11,,,,
2020-05-12,,,,
2020-05-13,,,,
2020-05-14,,,,
2020-05-15,,,,
2020-05-16,,,,
2020-05-17,,,,
2020-05-18,,,,
2020-05-19,,,,
2020-05-20,,,,
2020-05-21,,,,
2020-05-22,,,,
2020-05-23,,,,
2020-05-24,,,,
2020-05-25,,,,
2020-05-26,,,,
2020-05-27,,,,
2020-05-28,,,,
2020-05-29,,,,
2020-05-30,,,,
2020-05-31,,,,
2020-06-01,,,,
2020-06-02,,,,
2020-06-03,,,,
2020-06-04,,,,
2020-06-05,,,,
2020-06-06,,,,
2020-06-07,,,,
2020-06-08,,,,
2020-06-09,,,,
2020-06-10,,,,
2020-06-11,,,,
2020-06-12,,,,
2020-06-13,,,,
2020-06-14,,,,
2020-06-15,,,,
2020-06-16,,,,
2020-06-17,,,,
2020-06-18,,,,
2020-06-19,,,,
2020-06-20,,,,
2020-06-21,,,,
2020-06-22,,,,
2020-06-23,,,,
2020-06-24,,,,
2020-06-25,,,,
2020-06-26,,,,
2020-06-27,,,,
2020-06-28,,,,
2020-06-29,,,,
2020-06-30,,,,
2020-07-01,,,,
2020-07-02,,,,
2020-07-03,,,,
2020-07-04,,,,
2020-07-05,,,,
2020-07-06,,,,
2020-07-07,,,,
2020-07-08,,,,
2020-07-09,,,,
2020-07-10,,,,
2020-07-11,,,,
2020-07-12,,,,
2020-07-13,,,,
2020-07-14,,,,
2020-07-15,,,,
2020-07-16,,,,
2020-07-17,,,,
2020-07-18,,,,
2020-07-19,,,,
2020-07-20,,,,
2020-07-21,,,,
2020-07-22,,,,
2020-07-23,,,,
2020-07-24,,,,
2020-07-25,,,,
2020-07-26,,,,
2020-07-27,,,,
2020-07-28,,,,
2020-07-29,,,,
2020-07-30,,,,
2020-07-31,,,,
2020-08-01,,,,
2020-08-02,,,,
2020-08-03,,,,
2020-08-04,,,,
2020-08-05,,,,
2020-08-06,,,,
2020-08-07,,,,
2020-08-08,,,,
2020-08-09,,,,
2020-08-10,,,,
2020-08-11,,,,
2020-08-12,,,,
2020-08-13,,,,
2020-08-14,,,,
2020-08-15,,,,
2020-08-16,,,,
2020-08-17,,,,
2020-08-18,,,,
2020-08-19,,,,
2020-08-20,,,,
2020-08-21,,,,
2020-08-22,,,,
2020-08-23,,,,
2020-08-24,,,,
2020-08-25,,,,
2020-08-26,,,,
2020-08-27,,,,
2020-08-28,,,,
2020-08-29,,,,
2020-08-30,,,,
2020-08-31,,,,
2020-09-01,,,,
2020-09-02,,,,
2020-09-03,,,,
2020-09-04,,,,
2020-09-05,,,,
2020-09-06,,,,
2020-09-07,,,,
2020-09-08,,,,
2020-09-09,,,,
2020-09-10,,,,
2020-09-11,,,,
2020-09-12,,,,
2020-09-13,,,,
2020-09-14,,,,
2020-09-15,0.0,0.0,0.0,0.0
2020-09-16,0.0,0.0,0.0,0.0
2020-09-17,0.0,0.0,0.0,0.0
2020-09-18,0.0,0.0,0.0,0.0
2020-09-19,0.0,0.0,0.0,0.0
2020-09-20,0.0,0.0,0.0,0.0
2020-09-21,0.0,0.0,0.0,0.0
2020-09-22,0.0,0.0,0.0,0.0
2020-09-23,0.0,0.0,0.0,0.0
2020-09-24,0.0,0.0,0.0,0.0
2020-09-25,0.0,0.0,0.0,0.0
2020-09-26,0.0,0.0,0.0,0.0
2020-09-27,0.0,0.0,0.0,0.0
2020-09-28,0.0,0.0,0.0,0.0
2020-09-29,0.0,0.0,0.0,0.0
2020-09-30,0.0,0.0,0.0,0.0
2020-10-01,0.0,0.0,0.0,0.0
2020-10-02,0.0,0.0,0.0,0.0
2020-10-03,0.0,0.0,0.0,0.0
2020-10-04,0.0,0.0,0.0,0.0
2020-10-05,0.0,0.0,0.0,0.0
2020-10-06,0.0,0.0,0.0,0.0
2020-10-07,0.0,0.0,0.0,0.0
2020-10-08,0.0,0.0,0.0,0.0
2020-10-09,0.0,0.0,0.0,0.0
2020-10-10,0.0,0.0,0.0,0.0
2020-10-11,0.0,0.0,0.0,0.0
2020-10-12,0.0,0.0,0.0,0.0
2020-10-13,0.0,0.0,0.0,0.0
2020-10-14,0.0,0.0,0.0,0.0
2020-10-15,0.0,0.0,0.0,0.0
2020-10-16,0.0,0.0,0.0,0.0
2020-10-17,0.0,0.0,0.0,0.0
2020-10-18,0.0,0.0,0.0,0.0
2020-10-19,0.0,0.0,0.0,0.0
2020-10-20,0.0,0.0,0.0,0.0
2020-10-21,0.0,0.0,0.0,0.0
2020-10-22,0.0,0.0,0.0,0.0
2020-10-23,0.0,0.0,0.0,0.0
2020-10-24,0.0,0.0,0.0,0.0
2020-10-25,0.0,0.0,0.0,0.0
2020-10-26,0.0,0.0,0.0,0.0
2020-10-27,0.0,0.0,0.0,0.0
2020-10-28,0.0,0.0,0.0,0.0
2020-10-29,0.0,0.0,0.0,0.0
2020-10-30,0.0,0.0,0.0,0.0
2020-10-31,0.0,0.0,0.0,0.0
2020-11-01,0.0,0.0,0.0,0.0
2020-11-02,0.0,0.0,0.0,0.0
2020-11-03,0.0,0.0,0.0,0.0
2020-11-04,0.0,0.0,0.0,0.0
2020-11-05,0.0,0.0,0.0,0.0
2020-11-06,0.0,0.0,0.0,0.0
2020-11-07,0.0,0.0,0.0,0.0
2020-11-08,0.0,0.0,0.0,0.0
2020-11-09,0.0,0.0,0.0,0.0
2020-11-10,0.0,0.0,0.0,0.0
2020-11-11,0.0,0.0,0.0,0.0
2020-11-12,0.0,0.0,0.0,0.0
2020-11-13,0.0,0.0,0.0,0.0
2020-11-14,0.0,0.0,0.0,0.0
2020-11-15,0.0,0.0,0.0,0.0
2020-11-16,0.0,0.0,0.0,0.0
2020-11-17,0.0,0.0,0.0,0.0
2020-11-18,0.0,0.0,0.0,0.0
2020-11-19,0.0,0.0,0.0,0.0
2020-11-20,0.0,0.0,0.0,0.0
2020-11-21,0.0,0.0,0.0,0.0
2020-11-22,0.0,0.0,0.0,0.0
2020-11-23,0.0,0.0,0.0,0.0
2020-11-24,0.0,0.0,0.0,0.0
2020-11-25,0.0,0.0,0.0,0.0
2020-11-26,0.0,0.0,0.0,0.0
2020-11-27,0.0,0.0,0.0,0.0
2020-11-28,0.0,0.0,0.0,0.0
2020-11-29,0.0,0.0,0.0,0.0
2020-11-30,0.0,0.0,0.0,0.0
2020-12-01,0.0,0.0,0.0,0.0
2020-12-02,0.0,0.0,0.0,0.0
2020-12-03,0.0,0.0,0.0,0.0
2020-12-04,0.0,0.0,0.0,0.0
2020-12-05,0.0,0.0,0.0,0.0
2020-12-06,0.0,0.0,0.0,0.0
2020-12-07,0.0,0.0,0.0,0.0
2020-12-08,0.0,0.0,0.0,0.0
2020-12-09,0.0,0.0,0.0,0.0
2020-12-10,0.0,0.0,0.0,0.0
2020-12-11,0.0,0.0,0.0,0.0
2020-12-12,0.0,0.0,0.0,0.0
2020-12-13,0.0,0.0,0.0,0.0
2020-12-14,0.0,0.0,0.0,0.0
2020-12-15,0.0,0.0,0.0,0.0
2020-12-16,0.0,0.0,0.0,0.0
2020-12-17,0.0,0.0,0.0,0.0
2020-12-18,0.0,0.0,0.0,0.0
2020-12-19,0.0,0.0,0.0,0.0
2020-12-20,0.0,0.0,0.0,0.0
2020-12-21,0.0,0.0,0.0,0.0
2020-12-22,0.0,0.0,0.0,0.0
2020-12-23,0.0,0.0,0.0,0.0
2020-12-24,0.0,0.0,0.0,0.0
2020-12-25,0.0,0.0,0.0,0.0
2020-12-26,0.0,0.0,0.0,0.0
2020-12-27,0.0,0.0,0.0,0.0
2020-12-28,0.0,0.0,0.0,0.0
2020-12-29,0.0,0.0,0.0,0.0
2020-12-30,0.0,0.0,0.0,0.0
2020-12-31,0.0,0.0,0.0,0.0
2021-01-01,0.0,0.0,0.0,0.0
2021-01-02,0.005,0.0,0.002,0.0
2021-01-03,0.01,0.0,0.004,0.0
2021-01-04,0.015,0.0,0.006,0.0
2021-01-05,0.02,0.0,0.007,0.0
2021-01-06,0.025,0.0,0.009,0.0
2021-01-07,0.031,0.0,0.011,0.0
2021-01-08,0.036,0.0,0.013,0.0
2021-01-09,0.041,0.0,0.015,0.0
2021-01-10,0.046,0.0,0.017,0.0
2021-01-11,0.051,0.0,0.018,0.0
2021-01-12,0.056,0.0,0.02,0.0
2021-01-13,0.061,0.0,0.022,0.0
2021-01-14,0.066,0.0,0.024,0.0
2021-01-15,0.071,0.0,0.026,0.0
2021-01-16,0.076,0.0,0.028,0.0
2021-01-17,0.081,0.0,0.029,0.0
2021-01-18,0.086,0.0,0.031,0.0
2021-01-19,0.092,0.0,0.033,0.0
2021-01-20,0.097,0.0,0.035,0.0
2021-01-21,0.102,0.0,0.037,0.0
2021-01-22,0.107,0.0,0.039,0.0
2021-01-23,0.112,0.0,0.04,0.0
2021-01-24,0.117,0.0,0.042,0.0
2021-01-25,0.122,0.0,0.044,0.0
2021-01-26,0.127,0.0,0.046,0.0
2021-01-27,0.132,0.0,0.048,0.0
2021-01-28,0.137,0.0,0.05,0.0
2021-01-29,0.142,0.0,0.052,0.0
2021-01-30,0.147,0.0,0.053,0.0
2021-01-31,0.153,0.0,0.055,0.0
2021-02-01,0.158,0.0,0.057,0.0
2021-02-02,0.163,0.004,0.059,0.0
2021-02-03,0.168,0.007,0.061,0.0
2021-02-04,0.173,0.011,0.063,0.0
2021-02-05,0.178,0.014,0.064,0.0
2021-02-06,0.183,0.018,0.066,0.0
2021-02-07,0.188,0.021,0.068,0.0
2021-02-08,0.193,0.025,0.07,0.0
2021-02-09,0.198,0.029,0.072,0.0
2021-02-10,0.203,0.032,0.074,0.0
2021-02-11,0.208,0.036,0.075,0.0
2021-02-12,0.214,0.039,0.077,0.0
2021-02-13,0.219,0.043,0.079,0.0
2021-02-14,0.224,0.046,0.081,0.0
2021-02-15,0.229,0.05,0.083,0.0
2021-02-16,0.234,0.054,0.085,0.0
2021-02-17,0.239,0.057,0.086,0.0
2021-02-18,0.244,0.061,0.088,0.0
2021-02-19,0.249,0.064,0.09,0.0
2021-02-20,0.254,0.068,0.092,0.0
2021-02-21,0.259,0.071,0.094,0.0
2021-02-22,0.264,0.075,0.096,0.0
2021-02-23,0.269,0.079,0.098,0.0
2021-02-24,0.275,0.082,0.099,0.0
2021-02-25,0.28,0.086,0.101,0.0
2021-02-26,0.285,0.089,0.103,0.0
2021-02-27,0.29,0.093,0.105,0.0
2021-02-28,0.295,0.096,0.107,0.0
2021-03-01,0.3,0.1,0.109,0.005
2021-03-02,0.329,0.114,0.11,0.01
2021-03-03,0.357,0.129,0.112,0.015
2021-03-04,0.386,0.143,0.114,0.02
2021-03-05,0.414,0.157,0.116,0.025
2021-03-06,0.443,0.171,0.118,0.03
2021-03-07,0.471,0.186,0.12,0.035
2021-03-08,0.5,0.2,0.121,0.04
2021-03-09,0.529,0.214,0.123,0.045
2021-03-10,0.557,0.229,0.125,0.05
2021-03-11,0.586,0.243,0.127,0.055
2021-03-12,0.614,0.257,0.129,0.06
2021-03-13,0.643,0.271,0.131,0.065
2021-03-14,0.671,0.286,0.132,0.07
2021-03-15,0.7,0.3,0.134,0.075
2021-03-16,0.729,0.314,0.136,0.08
2021-03-17,0.757,0.329,0.138,0.085
2021-03-18,0.786,0.343,0.15,0.09
2021-03-19,0.814,0.357,0.161,0.095
2021-03-20,0.843,0.371,0.173,0.1
2021-03-21,0.871,0.386,0.185,0.111
2021-03-22,0.9,0.4,0.196,0.123
2021-03-23,0.903,0.422,0.208,0.134
2021-03-24,0.906,0.444,0.22,0.145
2021-03-25,0.909,0.466,0.231,0.157
2021-03-26,0.912,0.488,0.243,0.168
2021-03-27,0.916,0.509,0.255,0.18
2021-03-28,0.919,0.531,0.267,0.191
2021-03-29,0.922,0.553,0.278,0.202
2021-03-30,0.925,0.575,0.29,0.214
2021-03-31,0.928,0.597,0.302,0.225
2021-04-01,0.931,0.619,0.313,0.225
2021-04-02,0.934,0.641,0.325,0.225
2021-04-03,0.938,0.662,0.337,0.225
2021-04-04,0.941,0.684,0.348,0.225
2021-04-05,0.944,0.706,0.36,0.225
2021-04-06,0.947,0.728,0.364,0.225
2021-04-07,0.95,0.75,0.367,0.239
2021-04-08,0.95,0.767,0.371,0.254
2021-04-09,0.95,0.783,0.374,0.268
2021-04-10,0.95,0.8,0.378,0.283
2021-04-11,0.95,0.817,0.382,0.297
2021-04-12,0.95,0.833,0.385,0.312
2021-04-13,0.95,0.85,0.389,0.326
2021-04-14,0.95,0.867,0.392,0.341
2021-04-15,0.95,0.883,0.396,0.355
2021-04-16,0.95,0.9,0.397,0.37
2021-04-17,0.95,0.917,0.399,0.384
2021-04-18,0.95,0.933,0.4,0.399
2021-04-19,0.95,0.95,0.402,0.413
2021-04-20,0.95,0.951,0.403,0.428
2021-04-21,0.95,0.952,0.404,0.442
2021-04-22,0.95,0.953,0.406,0.456
2021-04-23,0.95,0.955,0.407,0.471
2021-04-24,0.95,0.956,0.408,0.485
2021-04-25,0.95,0.957,0.41,0.5
2021-04-26,0.95,0.958,0.411,0.514
2021-04-27,0.95,0.959,0.413,0.529
2021-04-28,0.95,0.96,0.414,0.543
2021-04-29,0.95,0.962,0.415,0.558
2021-04-30,0.95,0.963,0.417,0.572
2021-05-01,0.95,0.964,0.418,0.587
2021-05-02,0.95,0.965,0.419,0.601
2021-05-03,0.95,0.966,0.421,0.616
2021-05-04,0.95,0.967,0.422,0.63
2021-05-05,0.95,0.969,0.424,0.63
2021-05-06,0.95,0.97,0.425,0.63
2021-05-07,0.95,0.971,0.426,0.63
2021-05-08,0.95,0.972,0.428,0.63
2021-05-09,0.95,0.973,0.429,0.63
2021-05-10,0.95,0.974,0.43,0.63
2021-05-11,0.95,0.976,0.432,0.63
2021-05-12,0.95,0.977,0.433,0.63
2021-05-13,0.95,0.978,0.435,0.63
2021-05-14,0.95,0.979,0.436,0.63
2021-05-15,0.95,0.98,0.437,0.63
2021-05-16,0.95,0.981,0.439,0.63
2021-05-17,0.95,0.983,0.44,0.63
2021-05-18,0.95,0.984,0.441,0.63
2021-05-19,0.95,0.985,0.443,0.63
2021-05-20,0.95,0.986,0.444,0.63
2021-05-21,0.95,0.987,0.446,0.63
2021-05-22,0.95,0.988,0.447,0.63
2021-05-23,0.95,0.99,0.448,0.63
2021-05-24,0.95,0.991,0.45,0.63
2021-05-25,0.95,0.992,0.451,0.63
2021-05-26,0.95,0.993,0.452,0.63
2021-05-27,0.95,0.994,0.454,0.63
2021-05-28,0.95,0.995,0.455,0.63
2021-05-29,0.95,0.997,0.457,0.63
2021-05-30,0.95,0.998,0.458,0.63
2021-05-31,0.95,0.999,0.459,0.63
2021-06-01,0.95,1.0,0.461,0.63
2021-06-02,0.95,1.0,0.462,0.63
2021-06-03,0.95,1.0,0.463,0.63
2021-06-04,0.95,1.0,0.465,0.63
2021-06-05,0.95,1.0,0.466,0.63
2021-06-06,0.95,1.0,0.468,0.63
2021-06-07,,,,
2021-06-08,,,,
2021-06-09,,,,
2021-06-10,,,,
2021-06-11,,,,
2021-06-12,,,,
2021-06-13,,,,
2021-06-14,,,,
2021-06-15,,,,
2021-06-16,,,,
2021-06-17,,,,
2021-06-18,,,,
2021-06-19,,,,
2021-06-20,,,,
2021-06-21,,,,
2021-06-22,,,,
2021-06-23,,,,
2021-06-24,,,,
2021-06-25,,,,
2021-06-26,,,,
2021-06-27,,,,
2021-06-28,,,,
2021-06-29,,,,
2021-06-30,,,,
2021-07-01,,,,
2021-07-02,,,,
2021-07-03,,,,
2021-07-04,,,,
2021-07-05,,,,
2021-07-06,,,,
2021-07-07,,,,
2021-07-08,,,,
2021-07-09,,,,
2021-07-10,,,,
2021-07-11,,,,
2021-07-12,,,,
2021-07-13,,,,
2021-07-14,,,,
2021-07-15,,,,
2021-07-16,,,,
2021-07-17,,,,
2021-07-18,,,,
2021-07-19,,,,
2021-07-20,,,,
2021-07-21,,,,
2021-07-22,,,,
2021-07-23,,,,
2021-07-24,,,,
2021-07-25,,,,
2021-07-26,,,,
2021-07-27,,,,
2021-07-28,,,,
2021-07-29,,,,
2021-07-30,,,,
2021-07-31,,,,
2021-08-01,,,,
2021-08-02,,,,
2021-08-03,,,,
2021-08-04,,,,
2021-08-05,,,,
2021-08-06,,,,
2021-08-07,,,,
2021-08-08,,,,
2021-08-09,,,,
2021-08-10,,,,
2021-08-11,,,,
2021-08-12,,,,
2021-08-13,,,,
2021-08-14,,,,
2021-08-15,,,,
2021-08-16,,,,
2021-08-17,,,,
2021-08-18,,,,
2021-08-19,,,,
2021-08-20,,,,
2021-08-21,,,,
2021-08-22,,,,
2021-08-23,,,,
2021-08-24,,,,
2021-08-25,,,,
2021-08-26,,,,
2021-08-27,,,,
2021-08-28,,,,
2021-08-29,,,,
2021-08-30,,,,
2021-08-31,,,,
2021-09-01,,,,
2021-09-02,,,,
2021-09-03,,,,
2021-09-04,,,,
2021-09-05,,,,
2021-09-06,,,,
2021-09-07,,,,
2021-09-08,,,,
2021-09-09,,,,
2021-09-10,,,,
2021-09-11,,,,
2021-09-12,,,,
2021-09-13,,,,
2021-09-14,,,,
2021-09-15,,,,
2021-09-16,,,,
2021-09-17,,,,
2021-09-18,,,,
2021-09-19,,,,
2021-09-20,,,,
2021-09-21,,,,
2021-09-22,,,,
2021-09-23,,,,
2021-09-24,,,,
2021-09-25,,,,
2021-09-26,,,,
2021-09-27,,,,
2021-09-28,,,,
2021-09-29,,,,
2021-09-30,,,,
2021-10-01,,,,
2021-10-02,,,,
2021-10-03,,,,
2021-10-04,,,,
2021-10-05,,,,
2021-10-06,,,,
2021-10-07,,,,
2021-10-08,,,,
2021-10-09,,,,
2021-10-10,,,,
2021-10-11,,,,
2021-10-12,,,,
2021-10-13,,,,
2021-10-14,,,,
2021-10-15,,,,
2021-10-16,,,,
2021-10-17,,,,
2021-10-18,,,,
2021-10-19,,,,
2021-10-20,,,,
2021-10-21,,,,
2021-10-22,,,,
2021-10-23,,,,
2021-10-24,,,,
2021-10-25,,,,
2021-10-26,,,,
2021-10-27,,,,
2021-10-28,,,,
2021-10-29,,,,
2021-10-30,,,,
2021-10-31,,,,
2021-11-01,,,,
2021-11-02,,,,
2021-11-03,,,,
2021-11-04,,,,
2021-11-05,,,,
2021-11-06,,,,
2021-11-07,,,,
2021-11-08,,,,
2021-11-09,,,,
2021-11-10,,,,
2021-11-11,,,,
2021-11-12,,,,
2021-11-13,,,,
2021-11-14,,,,
2021-11-15,,,,
2021-11-16,,,,
2021-11-17,,,,
2021-11-18,,,,
2021-11-19,,,,
2021-11-20,,,,
2021-11-21,,,,
2021-11-22,,,,
2021-11-23,,,,
2021-11-24,,,,
2021-11-25,,,,
2021-11-26,,,,
2021-11-27,,,,
2021-11-28,,,,
2021-11-29,,,,
2021-11-30,,,,
2021-12-01,,,,
2021-12-02,,,,
2021-12-03,,,,
2021-12-04,,,,
2021-12-05,,,,
2021-12-06,,,,
2021-12-07,,,,
2021-12-08,,,,
2021-12-09,,,,
2021-12-10,,,,
2021-12-11,,,,
2021-12-12,,,,
2021-12-13,,,,
2021-12-14,,,,
2021-12-15,,,,
2021-12-16,,,,
2021-12-17,,,,
2021-12-18,,,,
2021-12-19,,,,
2021-12-20,,,,
2021-12-21,,,,
2021-12-22,,,,
2021-12-23,,,,
2021-12-24,,,,
2021-12-25,,,,
2021-12-26,,,,
2021-12-27,,,,
2021-12-28,,,,
2021-12-29,,,,
2021-12-30,,,,
2021-12-31,,,,
2022-01-01,,,,
2022-01-02,,,,
2022-01-03,,,,
2022-01-04,,,,
2022-01-05,,,,
2022-01-06,,,,
2022-01-07,,,,
2022-01-08,,,,
2022-01-09,,,,
2022-01-10,,,,
2022-01-11,,,,
2022-01-12,,,,
2022-01-13,,,,
2022-01-14,,,,
2022-01-15,,,,
2022-01-16,,,,
2022-01-17,,,,
2022-01-18,,,,
2022-01-19,,,,
2022-01-20,,,,
2022-01-21,,,,
2022-01-22,,,,
2022-01-23,,,,
2022-01-24,,,,
2022-01-25,,,,
2022-01-26,,,,
2022-01-27,,,,
2022-01-28,,,,
2022-01-29,,,,
2022-01-30,,,,
2022-01-31,,,,
2022-02-01,,,,
2022-02-02,,,,
2022-02-03,,,,
2022-02-04,,,,
2022-02-05,,,,
2022-02-06,,,,
2022-02-07,,,,
2022-02-08,,,,
2022-02-09,,,,
2022-02-10,,,,
2022-02-11,,,,
2022-02-12,,,,
2022-02-13,,,,
2022-02-14,,,,
2022-02-15,,,,
2022-02-16,,,,
2022-02-17,,,,
2022-02-18,,,,
2022-02-19,,,,
2022-02-20,,,,
2022-02-21,,,,
2022-02-22,,,,
2022-02-23,,,,
2022-02-24,,,,
2022-02-25,,,,
2022-02-26,,,,
2022-02-27,,,,
2022-02-28,,,,
2022-03-01,,,,
2022-03-02,,,,
2022-03-03,,,,
2022-03-04,,,,
2022-03-05,,,,
2022-03-06,,,,
2022-03-07,,,,
2022-03-08,,,,
2022-03-09,,,,
2022-03-10,,,,
2022-03-11,,,,
2022-03-12,,,,
2022-03-13,,,,
2022-03-14,,,,
2022-03-15,,,,
2022-03-16,,,,
2022-03-17,,,,
2022-03-18,,,,
2022-03-19,,,,
2022-03-20,,,,
2022-03-21,,,,
2022-03-22,,,,
2022-03-23,,,,
2022-03-24,,,,
2022-03-25,,,,
2022-03-26,,,,
2022-03-27,,,,
2022-03-28,,,,
2022-03-29,,,,
2022-03-30,,,,
2022-03-31,,,,
2022-04-01,,,,
2022-04-02,,,,
2022-04-03,,,,
2022-04-04,,,,
2022-04-05,,,,
2022-04-06,,,,
2022-04-07,,,,
2022-04-08,,,,
2022-04-09,,,,
2022-04-10,,,,
2022-04-11,,,,
2022-04-12,,,,
2022-04-13,,,,
2022-04-14,,,,
2022-04-15,,,,
2022-04-16,,,,
2022-04-17,,,,
2022-04-18,,,,
2022-04-19,,,,
2022-04-20,,,,
2022-04-21,,,,
2022-04-22,,,,
2022-04-23,,,,
2022-04-24,,,,
2022-04-25,,,,
2022-04-26,,,,
2022-04-27,,,,
2022-04-28,,,,
2022-04-29,,,,
2022-04-30,,,,
2022-05-01,,,,
2022-05-02,,,,
2022-05-03,,,,
2022-05-04,,,,
2022-05-05,,,,
2022-05-06,,,,
2022-05-07,,,,
2022-05-08,,,,
2022-05-09,,,,
2022-05-10,,,,
2022-05-11,,,,
2022-05-12,,,,
2022-05-13,,,,
2022-05-14,,,,
2022-05-15,,,,
2022-05-16,,,,
2022-05-17,,,,
2022-05-18,,,,
2022-05-19,,,,
2022-05-20,,,,
2022-05-21,,,,
2022-05-22,,,,
2022-05-23,,,,
2022-05-24,,,,
2022-05-25,,,,
2022-05-26,,,,
2022-05-27,,,,
2022-05-28,,,,
2022-05-29,,,,
2022-05-30,,,,
2022-05-31,,,,
2022-06-01,,,,
2022-06-02,,,,
2022-06-03,,,,
2022-06-04,,,,
2022-06-05,,,,
2022-06-06,,,,
2022-06-07,,,,
2022-06-08,,,,
2022-06-09,,,,
2022-06-10,,,,
2022-06-11,,,,
2022-06-12,,,,
2022-06-13,,,,
2022-06-14,,,,
2022-06-15,,,,
2022-06-16,,,,
2022-06-17,,,,
2022-06-18,,,,
2022-06-19,,,,
2022-06-20,,,,
2022-06-21,,,,
2022-06-22,,,,
2022-06-23,,,,
2022-06-24,,,,
2022-06-25,,,,
2022-06-26,,,,
2022-06-27,,,,
2022-06-28,,,,
2022-06-29,,,,
2022-06-30,,,,
2022-07-01,,,,
2022-07-02,,,,
2022-07-03,,,,
2022-07-04,,,,
2022-07-05,,,,
2022-07-06,,,,
2022-07-07,,,,
2022-07-08,,,,
2022-07-09,,,,
2022-07-10,,,,
2022-07-11,,,,
2022-07-12,,,,
2022-07-13,,,,
2022-07-14,,,,
2022-07-15,,,,
2022-07-16,,,,
2022-07-17,,,,
2022-07-18,,,,
2022-07-19,,,,
2022-07-20,,,,
2022-07-21,,,,
2022-07-22,,,,
2022-07-23,,,,
2022-07-24,,,,
2022-07-25,,,,
2022-07-26,,,,
2022-07-27,,,,
2022-07-28,,,,
2022-07-29,,,,
2022-07-30,,,,
2022-07-31,,,,
2022-08-01,,,,
2022-08-02,,,,
2022-08-03,,,,
2022-08-04,,,,
2022-08-05,,,,
2022-08-06,,,,
2022-08-07,,,,
2022-08-08,,,,
2022-08-09,,,,
2022-08-10,,,,
2022-08-11,,,,
2022-08-12,,,,
2022-08-13,,,,
2022-08-14,,,,
2022-08-15,,,,
2022-08-16,,,,
2022-08-17,,,,
2022-08-18,,,,
2022-08-19,,,,
2022-08-20,,,,
2022-08-21,,,,
2022-08-22,,,,
2022-08-23,,,,
2022-08-24,,,,
2022-08-25,,,,
2022-08-26,,,,
2022-08-27,,,,
2022-08-28,,,,
2022-08-29,,,,
2022-08-30,,,,
2022-08-31,,,,
2022-09-01,,,,
2022-09-02,,,,
2022-09-03,,,,
2022-09-04,,,,
2022-09-05,,,,
2022-09-06,,,,
2022-09-07,,,,
2022-09-08,,,,
2022-09-09,,,,
2022-09-10,,,,
2022-09-11,,,,
2022-09-12,,,,
2022-09-13,,,,
2022-09-14,,,,
2022-09-15,,,,
2022-09-16,,,,
2022-09-17,,,,
2022-09-18,,,,
2022-09-19,,,,
2022-09-20,,,,
2022-09-21,,,,
2022-09-22,,,,
2022-09-23,,,,
2022-09-24,,,,
2022-09-25,,,,
2022-09-26,,,,
2022-09-27,,,,
2022-09-28,,,,
2022-09-29,,,,
2022-09-30,,,,
2022-10-01,,,,
2022-10-02,,,,
2022-10-03,,,,
2022-10-04,,,,
2022-10-05,,,,
2022-10-06,,,,
2022-10-07,,,,
2022-10-08,,,,
2022-10-09,,,,
2022-10-10,,,,
2022-10-11,,,,
2022-10-12,,,,
2022-10-13,,,,
2022-10-14,,,,
2022-10-15,,,,
2022-10-16,,,,
2022-10-17,,,,
2022-10-18,,,,
2022-10-19,,,,
2022-10-20,,,,
2022-10-21,,,,
2022-10-22,,,,
2022-10-23,,,,
2022-10-24,,,,
2022-10-25,,,,
2022-10-26,,,,
2022-10-27,,,,
2022-10-28,,,,
2022-10-29,,,,
2022-10-30,,,,
2022-10-31,,,,
2022-11-01,,,,
2022-11-02,,,,
2022-11-03,,,,
2022-11-04,,,,
2022-11-05,,,,
2022-11-06,,,,
2022-11-07,,,,
2022-11-08,,,,
2022-11-09,,,,
2022-11-10,,,,
2022-11-11,,,,
2022-11-12,,,,
2022-11-13,,,,
2022-11-14,,,,
2022-11-15,,,,
2022-11-16,,,,
2022-11-17,,,,
2022-11-18,,,,
2022-11-19,,,,
2022-11-20,,,,
2022-11-21,,,,
2022-11-22,,,,
2022-11-23,,,,
2022-11-24,,,,
2022-11-25,,,,
2022-11-26,,,,
2022-11-27,,,,
2022-11-28,,,,
2022-11-29,,,,
2022-11-30,,,,
2022-12-01,,,,
2022-12-02,,,,
2022-12-03,,,,
2022-12-04,,,,
2022-12-05,,,,
2022-12-06,,,,
2022-12-07,,,,
2022-12-08,,,,
2022-12-09,,,,
2022-12-10,,,,
2022-12-11,,,,
2022-12-12,,,,
2022-12-13,,,,
2022-12-14,,,,
2022-12-15,,,,
2022-12-16,,,,
2022-12-17,,,,
2022-12-18,,,,
2022-12-19,,,,
2022-12-20,,,,
2022-12-21,,,,
2022-12-22,,,,
2022-12-23,,,,
2022-12-24,,,,
2022-12-25,,,,
2022-12-26,,,,
2022-12-27,,,,
2022-12-28,,,,
2022-12-29,,,,
2022-12-30,,,,
2022-12-31,,,,
2023-01-01,,,,
2023-01-02,,,,
2023-01-03,,,,
2023-01-04,,,,
2023-01-05,,,,
2023-01-06,,,,
2023-01-07,,,,
2023-01-08,,,,
2023-01-09,,,,
2023-01-10,,,,
2023-01-11,,,,
2023-01-12,,,,
2023-01-13,,,,
2023-01-14,,,,
2023-01-15,,,,
2023-01-16,,,,
2023-01-17,,,,
2023-01-18,,,,
2023-01-19,,,,
2023-01-20,,,,
2023-01-21,,,,
2023-01-22,,,,
2023-01-23,,,,
2023-01-24,,,,
2023-01-25,,,,
2023-01-26,,,,
2023-01-27,,,,
2023-01-28,,,,
2023-01-29,,,,
2023-01-30,,,,
2023-01-31,,,,
2023-02-01,,,,
2023-02-02,,,,
2023-02-03,,,,
2023-02-04,,,,
2023-02-05,,,,
2023-02-06,,,,
2023-02-07,,,,
2023-02-08,,,,
2023-02-09,,,,
2023-02-10,,,,
2023-02-11,,,,
2023-02-12,,,,
2023-02-13,,,,
2023-02-14,,,,
2023-02-15,,,,
2023-02-16,,,,
2023-02-17,,,,
2023-02-18,,,,
2023-02-19,,,,
2023-02-20,,,,
2023-02-21,,,,
2023-02-22,,,,
2023-02-23,,,,
2023-02-24,,,,
2023-02-25,,,,
2023-02-26,,,,
2023-02-27,,,,
2023-02-28,,,,
2023-03-01,,,,
2023-03-02,,,,
2023-03-03,,,,
2023-03-04,,,,
2023-03-05,,,,
2023-03-06,,,,
2023-03-07,,,,
2023-03-08,,,,
2023-03-09,,,,
2023-03-10,,,,
2023-03-11,,,,
2023-03-12,,,,
2023-03-13,,,,
2023-03-14,,,,
2023-03-15,,,,
2023-03-16,,,,
2023-03-17,,,,
2023-03-18,,,,
2023-03-19,,,,
2023-03-20,,,,
2023-03-21,,,,
2023-03-22,,,,
2023-03-23,,,,
2023-03-24,,,,
2023-03-25,,,,
2023-03-26,,,,
2023-03-27,,,,
2023-03-28,,,,
2023-03-29,,,,
2023-03-30,,,,
2023-03-31,,,,
2023-04-01,,,,
2023-04-02,,,,
2023-04-03,,,,
2023-04-04,,,,
2023-04-05,,,,
2023-04-06,,,,
2023-04-07,,,,
2023-04-08,,,,
2023-04-09,,,,
2023-04-10,,,,
2023-04-11,,,,
2023-04-12,,,,
2023-04-13,,,,
2023-04-14,,,,
2023-04-15,,,,
2023-04-16,,,,
2023-04-17,,,,
2023-04-18,,,,
2023-04-19,,,,
2023-04-20,,,,
2023-04-21,,,,
2023-04-22,,,,
2023-04-23,,,,
2023-04-24,,,,
2023-04-25,,,,
2023-04-26,,,,
2023-04-27,,,,
2023-04-28,,,,
2023-04-29,,,,
2023-04-30,,,,
2023-05-01,,,,
2023-05-02,,,,
2023-05-03,,,,
2023-05-04,,,,
2023-05-05,,,,
2023-05-06,,,,
2023-05-07,,,,
2023-05-08,,,,
2023-05-09,,,,
2023-05-10,,,,
2023-05-11,,,,
2023-05-12,,,,
2023-05-13,,,,
2023-05-14,,,,
2023-05-15,,,,
2023-05-16,,,,
2023-05-17,,,,
2023-05-18,,,,
2023-05-19,,,,
2023-05-20,,,,
2023-05-21,,,,
2023-05-22,,,,
2023-05-23,,,,
2023-05-24,,,,
2023-05-25,,,,
2023-05-26,,,,
2023-05-27,,,,
2023-05-28,,,,
2023-05-29,,,,
2023-05-30,,,,
2023-05-31,,,,
2023-06-01,,,,
2023-06-02,,,,
2023-06-03,,,,
2023-06-04,,,,
2023-06-05,,,,
2023-06-06,,,,
2023-06-07,,,,
2023-06-08,,,,
2023-06-09,,,,
2023-06-10,,,,
2023-06-11,,,,
2023-06-12,,,,
2023-06-13,,,,
2023-06-14,,,,
2023-06-15,,,,
2023-06-16,,,,
2023-06-17,,,,
2023-06-18,,,,
2023-06-19,,,,
2023-06-20,,,,
2023-06-21,,,,
2023-06-22,,,,
2023-06-23,,,,
2023-06-24,,,,
2023-06-25,,,,
2023-06-26,,,,
2023-06-27,,,,
2023-06-28,,,,
2023-06-29,,,,
2023-06-30,,,,
2023-07-01,,,,
2023-07-02,,,,
2023-07-03,,,,
2023-07-04,,,,
2023-07-05,,,,
2023-07-06,,,,
2023-07-07,,,,
2023-07-08,,,,
2023-07-09,,,,
2023-07-10,,,,
2023-07-11,,,,
2023-07-12,,,,
2023-07-13,,,,
2023-07-14,,,,
2023-07-15,,,,
2023-07-16,,,,
2023-07-17,,,,
2023-07-18,,,,
2023-07-19,,,,
2023-07-20,,,,
2023-07-21,,,,
2023-07-22,,,,
2023-07-23,,,,
2023-07-24,,,,
2023-07-25,,,,
2023-07-26,,,,
2023-07-27,,,,
2023-07-28,,,,
2023-07-29,,,,
2023-07-30,,,,
2023-07-31,,,,
2023-08-01,,,,
2023-08-02,,,,
2023-08-03,,,,
2023-08-04,,,,
2023-08-05,,,,
2023-08-06,,,,
2023-08-07,,,,
2023-08-08,,,,
2023-08-09,,,,
2023-08-10,,,,
2023-08-11,,,,
2023-08-12,,,,
2023-08-13,,,,
2023-08-14,,,,
2023-08-15,,,,
2023-08-16,,,,
2023-08-17,,,,
2023-08-18,,,,
2023-08-19,,,,
2023-08-20,,,,
2023-08-21,,,,
2023-08-22,,,,
2023-08-23,,,,
2023-08-24,,,,
2023-08-25,,,,
2023-08-26,,,,
2023-08-27,,,,
2023-08-28,,,,
2023-08-29,,,,
2023-08-30,,,,
2023-08-31,,,,
2023-09-01,,,,
2023-09-02,,,,
2023-09-03,,,,
2023-09-04,,,,
2023-09-05,,,,
2023-09-06,,,,
2023-09-07,,,,
2023-09-08,,,,
2023-09-09,,,,
2023-09-10,,,,
2023-09-11,,,,
2023-09-12,,,,
2023-09-13,,,,
2023-09-14,,,,
2023-09-15,,,,
2023-09-16,,,,
2023-09-17,,,,
2023-09-18,,,,
2023-09-19,,,,
2023-09-20,,,,
2023-09-21,,,,
2023-09-22,,,,
2023-09-23,,,,
2023-09-24,,,,
2023-09-25,,,,
2023-09-26,,,,
2023-09-27,,,,
2023-09-28,,,,
2023-09-29,,,,
2023-09-30,,,,
2023-10-01,,,,
2023-10-02,,,,
2023-10-03,,,,
2023-10-04,,,,
2023-10-05,,,,
2023-10-06,,,,
2023-10-07,,,,
2023-10-08,,,,
2023-10-09,,,,
2023-10-10,,,,
2023-10-11,,,,
2023-10-12,,,,
2023-10-13,,,,
2023-10-14,,,,
2023-10-15,,,,
2023-10-16,,,,
2023-10-17,,,,
2023-10-18,,,,
2023-10-19,,,,
2023-10-20,,,,
2023-10-21,,,,
2023-10-22,,,,
2023-10-23,,,,
2023-10-24,,,,
2023-10-25,,,,
2023-10-26,,,,
2023-10-27,,,,
2023-10-28,,,,
2023-10-29,,,,
2023-10-30,,,,
2023-10-31,,,,
2023-11-01,,,,
2023-11-02,,,,
2023-11-03,,,,
2023-11-04,,,,
2023-11-05,,,,
2023-11-06,,,,
2023-11-07,,,,
2023-11-08,,,,
2023-11-09,,,,
2023-11-10,,,,
2023-11-11,,,,
2023-11-12,,,,
2023-11-13,,,,
2023-11-14,,,,
2023-11-15,,,,
2023-11-16,,,,
2023-11-17,,,,
2023-11-18,,,,
2023-11-19,,,,
2023-11-20,,,,
2023-11-21,,,,
2023-11-22,,,,
2023-11-23,,,,
2023-11-24,,,,
2023-11-25,,,,
2023-11-26,,,,
2023-11-27,,,,
2023-11-28,,,,
2023-11-29,,,,
2023-11-30,,,,
2023-12-01,,,,
2023-12-02,,,,
2023-12-03,,,,
2023-12-04,,,,
2023-12-05,,,,
2023-12-06,,,,
2023-12-07,,,,
2023-12-08,,,,
2023-12-09,,,,
2023-12-10,,,,
2023-12-11,,,,
2023-12-12,,,,
2023-12-13,,,,
2023-12-14,,,,
2023-12-15,,,,
2023-12-16,,,,
2023-12-17,,,,
2023-12-18,,,,
2023-12-19,,,,
2023-12-20,,,,
2023-12-21,,,,
2023-12-22,,,,
2023-12-23,,,,
2023-12-24,,,,
2023-12-25,,,,
2023-12-26,,,,
2023-12-27,,,,
2023-12-28,,,,
2023-12-29,,,,
2023-12-30,,,,
2023-12-31,,,,
2024-01-01,,,,
2024-01-02,,,,
2024-01-03,,,,
2024-01-04,,,,
2024-01-05,,,,
2024-01-06,,,,
2024-01-07,,,,
2024-01-08,,,,
2024-01-09,,,,
2024-01-10,,,,
2024-01-11,,,,
2024-01-12,,,,
2024-01-13,,,,
2024-01-14,,,,
2024-01-15,,,,
2024-01-16,,,,
2024-01-17,,,,
2024-01-18,,,,
2024-01-19,,,,
2024-01-20,,,,
2024-01-21,,,,
2024-01-22,,,,
2024-01-23,,,,
2024-01-24,,,,
2024-01-25,,,,
2024-01-26,,,,
2024-01-27,,,,
2024-01-28,,,,
2024-01-29,,,,
2024-01-30,,,,
2024-01-31,,,,
2024-02-01,,,,
2024-02-02,,,,
2024-02-03,,,,
2024-02-04,,,,
2024-02-05,,,,
2024-02-06,,,,
2024-02-07,,,,
2024-02-08,,,,
2024-02-09,,,,
2024-02-10,,,,
2024-02-11,,,,
2024-02-12,,,,
2024-02-13,,,,
2024-02-14,,,,
2024-02-15,,,,
2024-02-16,,,,
2024-02-17,,,,
2024-02-18,,,,
2024-02-19,,,,
2024-02-20,,,,
2024-02-21,,,,
2024-02-22,,,,
2024-02-23,,,,
2024-02-24,,,,
2024-02-25,,,,
2024-02-26,,,,
2024-02-27,,,,
2024-02-28,,,,
2024-02-29,,,,
2024-03-01,,,,
2024-03-02,,,,
2024-03-03,,,,
2024-03-04,,,,
2024-03-05,,,,
2024-03-06,,,,
2024-03-07,,,,
2024-03-08,,,,
2024-03-09,,,,
2024-03-10,,,,
2024-03-11,,,,
2024-03-12,,,,
2024-03-13,,,,
2024-03-14,,,,
2024-03-15,,,,
2024-03-16,,,,
2024-03-17,,,,
2024-03-18,,,,
2024-03-19,,,,
2024-03-20,,,,
2024-03-21,,,,
2024-03-22,,,,
2024-03-23,,,,
2024-03-24,,,,
2024-03-25,,,,
2024-03-26,,,,
2024-03-27,,,,
2024-03-28,,,,
2024-03-29,,,,
2024-03-30,,,,
2024-03-31,,,,
2024-04-01,,,,
2024-04-02,,,,
2024-04-03,,,,
2024-04-04,,,,
2024-04-05,,,,
2024-04-06,,,,
2024-04-07,,,,
2024-04-08,,,,
2024-04-09,,,,
2024-04-10,,,,
2024-04-11,,,,
2024-04-12,,,,
2024-04-13,,,,
2024-04-14,,,,
2024-04-15,,,,
2024-04-16,,,,
2024-04-17,,,,
2024-04-18,,,,
2024-04-19,,,,
2024-04-20,,,,
2024-04-21,,,,
2024-04-22,,,,
2024-04-23,,,,
2024-04-24,,,,
2024-04-25,,,,
2024-04-26,,,,
2024-04-27,,,,
2024-04-28,,,,
2024-04-29,,,,
2024-04-30,,,,
2024-05-01,,,,
2024-05-02,,,,
2024-05-03,,,,
2024-05-04,,,,
2024-05-05,,,,
2024-05-06,,,,
2024-05-07,,,,
2024-05-08,,,,
2024-05-09,,,,
2024-05-10,,,,
2024-05-11,,,,
2024-05-12,,,,
2024-05-13,,,,
2024-05-14,,,,
2024-05-15,,,,
2024-05-16,,,,
2024-05-17,,,,
2024-05-18,,,,
2024-05-19,,,,
2024-05-20,,,,
2024-05-21,,,,
2024-05-22,,,,
2024-05-23,,,,
2024-05-24,,,,
2024-05-25,,,,
2024-05-26,,,,
2024-05-27,,,,
2024-05-28,,,,
2024-05-29,,,,
2024-05-30,,,,
2024-05-31,,,,
2024-06-01,,,,
2024-06-02,,,,
2024-06-03,,,,
2024-06-04,,,,
2024-06-05,,,,
2024-06-06,,,,
2024-06-07,,,,
2024-06-08,,,,
2024-06-09,,,,
2024-06-10,,,,
2024-06-11,,,,
2024-06-12,,,,
2024-06-13,,,,
2024-06-14,,,,
2024-06-15,,,,
2024-06-16,,,,
2024-06-17,,,,
2024-06-18,,,,
2024-06-19,,,,
2024-06-20,,,,
2024-06-21,,,,
2024-06-22,,,,
2024-06-23,,,,
2024-06-24,,,,
2024-06-25,,,,
2024-06-26,,,,
2024-06-27,,,,
2024-06-28,,,,
2024-06-29,,,,
2024-06-30,,,,
2024-07-01,,,,
2024-07-02,,,,
2024-07-03,,,,
2024-07-04,,,,
2024-07-05,,,,
2024-07-06,,,,
2024-07-07,,,,
2024-07-08,,,,
2024-07-09,,,,
2024-07-10,,,,
2024-07-11,,,,
2024-07-12,,,,
2024-07-13,,,,
2024-07-14,,,,
2024-07-15,,,,
2024-07-16,,,,
2024-07-17,,,,
2024-07-18,,,,
2024-07-19,,,,
2024-07-20,,,,
2024-07-21,,,,
2024-07-22,,,,
2024-07-23,,,,
2024-07-24,,,,
2024-07-25,,,,
2024-07-26,,,,
2024-07-27,,,,
2024-07-28,,,,
2024-07-29,,,,
2024-07-30,,,,
2024-07-31,,,,
2024-08-01,,,,
2024-08-02,,,,
2024-08-03,,,,
2024-08-04,,,,
2024-08-05,,,,
2024-08-06,,,,
2024-08-07,,,,
2024-08-08,,,,
2024-08-09,,,,
2024-08-10,,,,
2024-08-11,,,,
2024-08-12,,,,
2024-08-13,,,,
2024-08-14,,,,
2024-08-15,,,,
2024-08-16,,,,
2024-08-17,,,,
2024-08-18,,,,
2024-08-19,,,,
2024-08-20,,,,
2024-08-21,,,,
2024-08-22,,,,
2024-08-23,,,,
2024-08-24,,,,
2024-08-25,,,,
2024-08-26,,,,
2024-08-27,,,,
2024-08-28,,,,
2024-08-29,,,,
2024-08-30,,,,
2024-08-31,,,,
2024-09-01,,,,
2024-09-02,,,,
2024-09-03,,,,
2024-09-04,,,,
2024-09-05,,,,
2024-09-06,,,,
2024-09-07,,,,
2024-09-08,,,,
2024-09-09,,,,
2024-09-10,,,,
2024-09-11,,,,
2024-09-12,,,,
2024-09-13,,,,
2024-09-14,,,,
2024-09-15,,,,
2024-09-16,,,,
2024-09-17,,,,
2024-09-18,,,,
2024-09-19,,,,
2024-09-20,,,,
2024-09-21,,,,
2024-09-22,,,,
2024-09-23,,,,
2024-09-24,,,,
2024-09-25,,,,
2024-09-26,,,,
2024-09-27,,,,
2024-09-28,,,,
2024-09-29,,,,
2024-09-30,,,,
2024-10-01,,,,
2024-10-02,,,,
2024-10-03,,,,
2024-10-04,,,,
2024-10-05,,,,
2024-10-06,,,,
2024-10-07,,,,
2024-10-08,,,,
2024-10-09,,,,
2024-10-10,,,,
2024-10-11,,,,
2024-10-12,,,,
2024-10-13,,,,
2024-10-14,,,,
2024-10-15,,,,
2024-10-16,,,,
2024-10-17,,,,
2024-10-18,,,,
2024-10-19,,,,
2024-10-20,,,,
2024-10-21,,,,
2024-10-22,,,,
2024-10-23,,,,
2024-10-24,,,,
2024-10-25,,,,
2024-10-26,,,,
2024-10-27,,,,
2024-10-28,,,,
2024-10-29,,,,
2024-10-30,,,,
2024-10-31,,,,
2024-11-01,,,,
2024-11-02,,,,
2024-11-03,,,,
2024-11-04,,,,
2024-11-05,,,,
2024-11-06,,,,
2024-11-07,,,,
2024-11-08,,,,
2024-11-09,,,,
2024-11-10,,,,
2024-11-11,,,,
2024-11-12,,,,
2024-11-13,,,,
2024-11-14,,,,
2024-11-15,,,,
2024-11-16,,,,
2024-11-17,,,,
2024-11-18,,,,
2024-11-19,,,,
2024-11-20,,,,
2024-11-21,,,,
2024-11-22,,,,
2024-11-23,,,,
2024-11-24,,,,
2024-11-25,,,,
2024-11-26,,,,
2024-11-27,,,,
2024-11-28,,,,
2024-11-29,,,,
2024-11-30,,,,
2024-12-01,,,,
2024-12-02,,,,
2024-12-03,,,,
2024-12-04,,,,
2024-12-05,,,,
2024-12-06,,,,
2024-12-07,,,,
2024-12-08,,,,
2024-12-09,,,,
2024-12-10,,,,
2024-12-11,,,,
2024-12-12,,,,
2024-12-13,,,,
2024-12-14,,,,
2024-12-15,,,,
2024-12-16,,,,
2024-12-17,,,,
2024-12-18,,,,
2024-12-19,,,,
2024-12-20,,,,
2024-12-21,,,,
2024-12-22,,,,
2024-12-23,,,,
2024-12-24,,,,
2024-12-25,,,,
2024-12-26,,,,
2024-12-27,,,,
2024-12-28,,,,
2024-12-29,,,,
2024-12-30,,,,
2024-12-31,,,,
2025-01-01,,,,
2025-01-02,,,,
2025-01-03,,,,
2025-01-04,,,,
2025-01-05,,,,
2025-01-06,,,,
2025-01-07,,,,
2025-01-08,,,,
2025-01-09,,,,
2025-01-10,,,,
2025-01-11,,,,
2025-01-12,,,,
2025-01-13,,,,
2025-01-14,,,,
2025-01-15,,,,
2025-01-16,,,,
2025-01-17,,,,
2025-01-18,,,,
2025-01-19,,,,
2025-01-20,,,,
2025-01-21,,,,
2025-01-22,,,,
2025-01-23,,,,
2025-01-24,,,,
2025-01-25,,,,
2025-01-26,,,,
2025-01-27,,,,
2025-01-28,,,,
2025-01-29,,,,
2025-01-30,,,,
2025-01-31,,,,
2025-02-01,,,,
2025-02-02,,,,
2025-02-03,,,,
2025-02-04,,,,
2025-02-05,,,,
2025-02-06,,,,
2025-02-07,,,,
2025-02-08,,,,
2025-02-09,,,,
2025-02-10,,,,
2025-02-11,,,,
2025-02-12,,,,
2025-02-13,,,,
2025-02-14,,,,
2025-02-15,,,,
2025-02-16,,,,
2025-02-17,,,,
2025-02-18,,,,
2025-02-19,,,,
2025-02-20,,,,
2025-02-21,,,,
2025-02-22,,,,
2025-02-23,,,,
2025-02-24,,,,
2025-02-25,,,,
2025-02-26,,,,
2025-02-27,,,,
2025-02-28,,,,
2025-03-01,,,,
2025-03-02,,,,
2025-03-03,,,,
2025-03-04,,,,
2025-03-05,,,,
2025-03-06,,,,
2025-03-07,,,,
2025-03-08,,,,
2025-03-09,,,,
2025-03-10,,,,
2025-03-11,,,,
2025-03-12,,,,
2025-03-13,,,,
2025-03-14,,,,
2025-03-15,,,,
2025-03-16,,,,
2025-03-17,,,,
2025-03-18,,,,
2025-03-19,,,,
2025-03-20,,,,
2025-03-21,,,,
2025-03-22,,,,
2025-03-23,,,,
2025-03-24,,,,
2025-03-25,,,,
2025-03-26,,,,
2025-03-27,,,,
2025-03-28,,,,
2025-03-29,,,,
2025-03-30,,,,
2025-03-31,,,,
2025-04-01,,,,
2025-04-02,,,,
2025-04-03,,,,
2025-04-04,,,,
2025-04-05,,,,
2025-04-06,,,,
2025-04-07,,,,
2025-04-08,,,,
2025-04-09,,,,
2025-04-10,,,,
2025-04-11,,,,
2025-04-12,,,,
2025-04-13,,,,
2025-04-14,,,,
2025-04-15,,,,
2025-04-16,,,,
2025-04-17,,,,
2025-04-18,,,,
2025-04-19,,,,
2025-04-20,,,,
2025-04-21,,,,
2025-04-22,,,,
2025-04-23,,,,
2025-04-24,,,,
2025-04-25,,,,
2025-04-26,,,,
2025-04-27,,,,
2025-04-28,,,,
2025-04-29,,,,
2025-04-30,,,,
2025-05-01,,,,
2025-05-02,,,,
2025-05-03,,,,
2025-05-04,,,,
2025-05-05,,,,
2025-05-06,,,,
2025-05-07,,,,
2025-05-08,,,,
2025-05-09,,,,
2025-05-10,,,,
2025-05-11,,,,
2025-05-12,,,,
2025-05-13,,,,
2025-05-14,,,,
2025-05-15,,,,
2025-05-16,,,,
2025-05-17,,,,
2025-05-18,,,,
2025-05-19,,,,
2025-05-20,,,,
2025-05-21,,,,
2025-05-22,,,,
2025-05-23,,,,
2025-05-24,,,,
2025-05-25,,,,
2025-05-26,,,,
2025-05-27,,,,
2025-05-28,,,,
2025-05-29,,,,
2025-05-30,,,,
2025-05-31,,,,
2025-06-01,,,,
2025-06-02,,,,
2025-06-03,,,,
2025-06-04,,,,
2025-06-05,,,,
2025-06-06,,,,
2025-06-07,,,,
2025-06-08,,,,
2025-06-09,,,,
2025-06-10,,,,
2025-06-11,,,,
2025-06-12,,,,
2025-06-13,,,,
2025-06-14,,,,
2025-06-15,,,,
2025-06-16,,,,
2025-06-17,,,,
2025-06-18,,,,
2025-06-19,,,,
2025-06-20,,,,
2025-06-21,,,,
2025-06-22,,,,
2025-06-23,,,,
2025-06-24,,,,
2025-06-25,,,,
2025-06-26,,,,
2025-06-27,,,,
2025-06-28,,,,
2025-06-29,,,,
2025-06-30,,,,
2025-07-01,,,,
2025-07-02,,,,
2025-07-03,,,,
2025-07-04,,,,
2025-07-05,,,,
2025-07-06,,,,
2025-07-07,,,,
2025-07-08,,,,
2025-07-09,,,,
2025-07-10,,,,
2025-07-11,,,,
2025-07-12,,,,
2025-07-13,,,,
2025-07-14,,,,
2025-07-15,,,,
2025-07-16,,,,
2025-07-17,,,,
2025-07-18,,,,
2025-07-19,,,,
2025-07-20,,,,
2025-07-21,,,,
2025-07-22,,,,
2025-07-23,,,,
2025-07-24,,,,
2025-07-25,,,,
2025-07-26,,,,
2025-07-27,,,,
2025-07-28,,,,
2025-07-29,,,,
2025-07-30,,,,
2025-07-31,,,,
2025-08-01,,,,
2025-08-02,,,,
2025-08-03,,,,
2025-08-04,,,,
2025-08-05,,,,
2025-08-06,,,,
2025-08-07,,,,
2025-08-08,,,,
2025-08-09,,,,
2025-08-10,,,,
2025-08-11,,,,
2025-08-12,,,,
2025-08-13,,,,
2025-08-14,,,,
2025-08-15,,,,
2025-08-16,,,,
2025-08-17,,,,
2025-08-18,,,,
2025-08-19,,,,
2025-08-20,,,,
2025-08-21,,,,
2025-08-22,,,,
2025-08-23,,,,
2025-08-24,,,,
2025-08-25,,,,
2025-08-26,,,,
2025-08-27,,,,
2025-08-28,,,,
2025-08-29,,,,
2025-08-30,,,,
2025-08-31,,,,
2025-09-01,,,,
2025-09-02,,,,
2025-09-03,,,,
2025-09-04,,,,
2025-09-05,,,,
2025-09-06,,,,
2025-09-07,,,,
2025-09-08,,,,
2025-09-09,,,,
2025-09-10,,,,
2025-09-11,,,,
2025-09-12,,,,
2025-09-13,,,,
2025-09-14,,,,
2025-09-15,,,,
2025-09-16,,,,
2025-09-17,,,,
2025-09-18,,,,
2025-09-19,,,,
2025-09-20,,,,
2025-09-21,,,,
2025-09-22,,,,
2025-09-23,,,,
2025-09-24,,,,
2025-09-25,,,,
2025-09-26,,,,
2025-09-27,,,,
2025-09-28,,,,
2025-09-29,,,,
2025-09-30,,,,
2025-10-01,,,,
2025-10-02,,,,
2025-10-03,,,,
2025-10-04,,,,
2025-10-05,,,,
2025-10-06,,,,
2025-10-07,,,,
2025-10-08,,,,
2025-10-09,,,,
2025-10-10,,,,
2025-10-11,,,,
2025-10-12,,,,
2025-10-13,,,,
2025-10-14,,,,
2025-10-15,,,,
2025-10-16,,,,
2025-10-17,,,,
2025-10-18,,,,
2025-10-19,,,,
2025-10-20,,,,
2025-10-21,,,,
2025-10-22,,,,
2025-10-23,,,,
2025-10-24,,,,
2025-10-25,,,,
2025-10-26,,,,
2025-10-27,,,,
2025-10-28,,,,
2025-10-29,,,,
2025-10-30,,,,
2025-10-31,,,,
2025-11-01,,,,
2025-11-02,,,,
2025-11-03,,,,
2025-11-04,,,,
2025-11-05,,,,
2025-11-06,,,,
2025-11-07,,,,
2025-11-08,,,,
2025-11-09,,,,
2025-11-10,,,,
2025-11-11,,,,
2025-11-12,,,,
2025-11-13,,,,
2025-11-14,,,,
2025-11-15,,,,
2025-11-16,,,,
2025-11-17,,,,
2025-11-18,,,,
2025-11-19,,,,
2025-11-20,,,,
2025-11-21,,,,
2025-11-22,,,,
2025-11-23,,,,
2025-11-24,,,,
2025-11-25,,,,
2025-11-26,,,,
2025-11-27,,,,
2025-11-28,,,,
2025-11-29,,,,
2025-11-30,,,,
2025-12-01,,,,
2025-12-02,,,,
2025-12-03,,,,
2025-12-04,,,,
2025-12-05,,,,
2025-12-06,,,,
2025-12-07,,,,
2025-12-08,,,,
2025-12-09,,,,
2025-12-10,,,,
2025-12-11,,,,
2025-12-12,,,,
2025-12-13,,,,
2025-12-14,,,,
2025-12-15,,,,
2025-12-16,,,,
2025-12-17,,,,
2025-12-18,,,,
2025-12-19,,,,
2025-12-20,,,,
2025-12-21,,,,
2025-12-22,,,,
2025-12-23,,,,
2025-12-24,,,,
2025-12-25,,,,
2025-12-26,,,,
2025-12-27,,,,
2025-12-28,,,,
2025-12-29,,,,
2025-12-30,,,,
2025-12-31,,,,


==> figures/results/tables/rapid_test_statistics/educ_demand_share.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-04,4.998954959846757e-05,5.042049399155779e-05,5.085143838464804e-05,5.472993792246018e-05,4.998954959846757e-05,5.128238277773827e-05,5.171332717082851e-05,4.7403883239926143e-05,4.7834827633016384e-05,5.085143838464804e-05,5.214427156391875e-05,4.912766081228709e-05,4.7834827633016384e-05,5.128238277773827e-05,5.257521595700898e-05,5.042049399155779e-05,5.128238277773827e-05,5.085143838464804e-05,5.257521595700898e-05,5.3006160350099234e-05,5.5160882315550415e-05,5.3006160350099234e-05,4.826577202610661e-05,5.042049399155779e-05,5.257521595700898e-05,5.128238277773827e-05,4.955860520537733e-05,5.3006160350099234e-05,5.042049399155779e-05,4.955860520537733e-05,1.2745180425643776e-05
2021-01-05,2.542571919232402e-05,2.3701941619963072e-05,2.154721965451188e-05,2.2409108440692354e-05,2.2409108440692354e-05,2.4994774799233786e-05,2.2840052833782594e-05,2.4994774799233786e-05,2.4994774799233786e-05,2.1116275261421647e-05,2.1116275261421647e-05,2.4132886013053305e-05,2.7580441157775207e-05,2.4132886013053305e-05,2.1116275261421647e-05,2.4563830406143546e-05,2.542571919232402e-05,2.5856663585414256e-05,2.197816404760212e-05,2.4132886013053305e-05,2.068533086833141e-05,1.939249768906069e-05,2.327099722687283e-05,2.2840052833782594e-05,2.5856663585414256e-05,2.542571919232402e-05,2.628760797850449e-05,2.4563830406143546e-05,2.327099722687283e-05,2.542571919232402e-05,1.4939405627128236e-05
2021-01-06,3.188988508867758e-05,3.4906495840309256e-05,3.3182718267948294e-05,3.3182718267948294e-05,3.533744023339948e-05,3.4044607054128775e-05,3.3182718267948294e-05,3.232082948176782e-05,3.4906495840309256e-05,3.4044607054128775e-05,3.4906495840309256e-05,3.4906495840309256e-05,2.97351631232264e-05,3.4475551447219015e-05,3.188988508867758e-05,3.4044607054128775e-05,3.4044607054128775e-05,3.0166107516316632e-05,3.3613662661038535e-05,2.8011385550865448e-05,3.275177387485806e-05,3.4906495840309256e-05,3.4044607054128775e-05,3.3182718267948294e-05,2.97351631232264e-05,3.232082948176782e-05,3.1458940695587347e-05,3.0166107516316632e-05,3.3182718267948294e-05,3.1027996302497106e-05,1.7924892617036715e-05
2021-01-07,0.0001297142623201615,0.000130576151106342,0.00013574748382342482,0.0001314380398925225,0.000130576151106342,0.00012928331792707128,0.00012928331792707128,0.00013919503896814674,0.00012885237353398103,0.00013100709549943224,0.00012799048474780057,0.0001318689842856127,0.0001297142623201615,0.0001284214291408908,0.00013100709549943224,0.0001271285959616201,0.0001314380398925225,0.00013316181746488346,0.0001314380398925225,0.00013488559503724437,0.0001266976515685299,0.000130576151106342,0.00013229992867870295,0.000130576151106342,0.0001314380398925225,0.00013229992867870295,0.00013402370625106388,0.0001271285959616201,0.0001318689842856127,0.00013100709549943224,3.408154514496508e-05
2021-01-08,5.386804913627971e-05,5.343710474318946e-05,4.998954959846757e-05,4.7834827633016384e-05,5.171332717082851e-05,4.955860520537733e-05,5.085143838464804e-05,4.7834827633016384e-05,5.128238277773827e-05,5.128238277773827e-05,5.085143838464804e-05,4.654199445374566e-05,5.3006160350099234e-05,4.7834827633016384e-05,4.7834827633016384e-05,5.128238277773827e-05,4.568010566756519e-05,5.085143838464804e-05,5.042049399155779e-05,4.826577202610661e-05,5.472993792246018e-05,4.955860520537733e-05,4.912766081228709e-05,4.912766081228709e-05,4.7403883239926143e-05,5.214427156391875e-05,4.654199445374566e-05,5.214427156391875e-05,5.559182670864065e-05,4.955860520537733e-05,4.1253691115681177e-05
2021-01-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.1253691115681177e-05
2021-01-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.1253691115681177e-05
2021-01-11,0.0005507469343693236,0.0005541944895140457,0.0005511778787624139,0.0005550563783002262,0.0005632443217689407,0.0005524707119416846,0.0005572111002656771,0.0005610895998034894,0.000549454101190053,0.0005529016563347748,0.0005563492114794967,0.0005537635451209553,0.0005653990437343918,0.0005649680993413015,0.0005636752661620308,0.0005498850455831431,0.0005511778787624139,0.0005679847100929331,0.0005503159899762334,0.0005550563783002262,0.0005679847100929331,0.0005662609325205722,0.0005559182670864066,0.0005623824329827599,0.0005546254339071358,0.000549454101190053,0.0005593658222311284,0.0005589348778380381,0.0005580729890518577,0.0005632443217689407,0.00011360104625090179
2021-01-12,0.00016849925769828292,0.0001590184810502977,0.00016849925769828292,0.00016979209087755363,0.00016117320301574888,0.00017625625677390716,0.0001710849240568243,0.00016936114648446335,0.00017453247920154623,0.00016591359133974148,0.00017280870162918527,0.00017151586844991456,0.00016375886937429032,0.00016893020209137317,0.000165051702553561,0.00017367059041536578,0.0001775490899531779,0.00015772564787102695,0.00016763736891210244,0.00017798003434626813,0.00016246603619501958,0.00016074225862265862,0.00016763736891210244,0.00016591359133974148,0.00017625625677390716,0.00017539436798772668,0.00017194681284300482,0.00017151586844991456,0.00016849925769828292,0.00017065397966373408,0.00013436435753322096
2021-01-13,0.00015255431515394412,0.00015341620394012458,0.00015298525954703435,0.00015600187029866602,0.00015513998151248554,0.0001491067600092222,0.00015643281469175625,0.0001456592048645003,0.00015039959318849294,0.00014867581561613195,0.0001547090371193953,0.00015083053758158316,0.00014393542729213934,0.0001547090371193953,0.00014609014925759056,0.00015772564787102695,0.00015513998151248554,0.0001465210936506808,0.00015643281469175625,0.00014350448289904912,0.00014996864879540268,0.00014996864879540268,0.0001443663716852296,0.00015169242636776364,0.00015039959318849294,0.00015126148197467342,0.00015169242636776364,0.0001443663716852296,0.00014479731607831982,0.00014867581561613195,0.00015118144944452805
2021-01-14,0.00021116275261421643,0.00022193636244147242,0.0002184888072967505,0.0002184888072967505,0.00021374841897275784,0.00021461030775893832,0.00020986991943494567,0.00021331747457966761,0.00021547219654511883,0.00022969336151709664,0.0002029748091455019,0.00021590314093820903,0.00021590314093820903,0.00020943897504185547,0.00021805786290366022,0.0002046985867178629,0.0002046985867178629,0.0002193506960829309,0.00021461030775893832,0.0002167650297243895,0.00021116275261421643,0.0002107318082211262,0.00022409108440692358,0.00021762691851057,0.00020728425307640428,0.0002107318082211262,0.00022064352926220166,0.0002167650297243895,0.00020426764232477264,0.00020685330868331405,0.00016303242025450957
2021-01-15,0.00015384714833321483,0.00014953770440231245,0.00015427809272630506,0.00014738298243686127,0.00015169242636776364,0.00014695203804377099,0.00015255431515394412,0.00015600187029866602,0.00015083053758158316,0.00014264259411286864,0.00014522826047141008,0.00015212337076085387,0.00015212337076085387,0.0001456592048645003,0.00015255431515394412,0.00015341620394012458,0.00015513998151248554,0.00014609014925759056,0.00015341620394012458,0.00015083053758158316,0.0001491067600092222,0.0001568637590848465,0.00015298525954703435,0.00014350448289904912,0.0001590184810502977,0.0001590184810502977,0.00014609014925759056,0.00015039959318849294,0.00016591359133974148,0.0001491067600092222,0.00017749983916539612
2021-01-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00017749983916539612
2021-01-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00017749983916539612
2021-01-18,0.0007261413023570503,0.000730881690681043,0.0007050250270956287,0.000729157913108682,0.0007209699696399675,0.000721831858426148,0.0007244175247846893,0.0007188152476745162,0.000712782026171253,0.0007196771364606967,0.0007226937472123284,0.0007192461920676066,0.0007274341355363211,0.0007257103579639602,0.0007196771364606967,0.000721831858426148,0.000729157913108682,0.0007248484691777798,0.0007222628028192383,0.000721831858426148,0.0007282960243225015,0.0007261413023570503,0.000712782026171253,0.0007317435794672233,0.0007076106934541702,0.0007188152476745162,0.0007270031911432307,0.0007188152476745162,0.0007287269687155918,0.0007209699696399675,0.0002010376114927534
2021-01-19,0.0002977825756253542,0.00029907540880462486,0.0003059705190940687,0.00029476596487372253,0.0003059705190940687,0.00030769429666642966,0.0003098490186318808,0.0003094180742387906,0.0003167441289213246,0.0003094180742387906,0.0003081252410595198,0.00030079918637698587,0.00029950635319771516,0.00030510863030788825,0.00030510863030788825,0.0003038157971286175,0.0003085561854526101,0.00030209201955625663,0.000295627853659903,0.00030640146348715895,0.00029950635319771516,0.00030424674152170774,0.0003029539083424371,0.00029433502048063233,0.0003167441289213246,0.00030079918637698587,0.00029605879805299324,0.00030726335227333935,0.0003081252410595198,0.00031200374059733204,0.00022038085839403234
2021-01-20,0.00027192591203993995,0.000259428524640323,0.0002693402456813985,0.000266754579322857,0.0002607213578195937,0.00027321874521921065,0.0002714949676468497,0.0002577047470679621,0.000270202134467579,0.0002645998573574059,0.0002697711900744888,0.00027494252279157156,0.000259428524640323,0.0002697711900744888,0.00026546174614358635,0.0002620141909988645,0.0002602904134265035,0.0002663236349297669,0.0002650308017504961,0.0002568428582817816,0.0002758044115777521,0.0002689093012883083,0.0002658926905366766,0.000266754579322857,0.0002650308017504961,0.000268478356895218,0.0002624451353919547,0.0002650308017504961,0.000261152302212684,0.0002671855237159473,0.00023687987230091572
2021-01-21,0.0002964897424460835,0.00031717507331441487,0.0003098490186318808,0.0003094180742387906,0.0003094180742387906,0.0002964897424460835,0.0002921802985151811,0.0003115727962042418,0.0003059705190940687,0.00031631318452823436,0.00030510863030788825,0.0003098490186318808,0.00031200374059733204,0.0002969206868391737,0.0003081252410595198,0.0003033848527355273,0.0002930421873013616,0.0003115727962042418,0.00031200374059733204,0.00030898712984570037,0.000304677685914798,0.00030209201955625663,0.0003180369621005954,0.000313727518169693,0.0003128656293835125,0.0002969206868391737,0.0003132965737766028,0.0003115727962042418,0.0002844232994395568,0.00030769429666642966,0.0002500790834264224
2021-01-22,0.0002607213578195937,0.000259428524640323,0.0002650308017504961,0.0002633070241781352,0.00025382624753014993,0.00025339530313705973,0.00025511908070942064,0.0002637379685712254,0.0002624451353919547,0.00024822397041997685,0.0002572738026748718,0.00024650019284761594,0.00026416891296431565,0.0002633070241781352,0.0002607213578195937,0.0002693402456813985,0.0002572738026748718,0.0002473620816337964,0.0002568428582817816,0.0002589975802472328,0.00024908585920615736,0.0002602904134265035,0.0002486549148130671,0.0002568428582817816,0.0002473620816337964,0.0002714949676468497,0.0002620141909988645,0.0002577047470679621,0.0002714949676468497,0.00025210246995778897,0.00026531604589639864
2021-01-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00026531604589639864
2021-01-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00026531604589639864
2021-01-25,0.00088860733855207,0.0008976571708069649,0.0008825741170488066,0.0008860216721935287,0.0008855907278004383,0.0009032594479171381,0.0008890382829451601,0.0008929167824829723,0.0008649053969321069,0.0008838669502280773,0.0008877454497658895,0.0008907620605175211,0.0008916239493037015,0.0008955024488415137,0.000879557506297175,0.0008817122282626261,0.0009079998362411306,0.0008782646731179043,0.0008899001717313406,0.0008864526165866187,0.0008907620605175211,0.0008834360058349869,0.0008976571708069649,0.0008890382829451601,0.0008929167824829723,0.0008899001717313406,0.0008825741170488066,0.000885159783407348,0.0008929167824829723,0.0008899001717313406,0.00028909186369803426
2021-01-26,0.0004270658935524255,0.00041973983886989133,0.0004236183384077036,0.0004313753374833279,0.00044042516973822287,0.0004283587267316962,0.00043913233655895216,0.0004374085589865912,0.00044387272488294473,0.00044042516973822287,0.0004378395033796814,0.0004287896711247864,0.00042189456083534265,0.000433530059448779,0.00042577306037315483,0.00043051344869714735,0.000433530059448779,0.00044301083609676433,0.0004206017276560719,0.0004313753374833279,0.0004322372262695083,0.0004399942253451326,0.00042922061551787664,0.0004287896711247864,0.0004188779500837109,0.00042103267204916215,0.00042620400476624503,0.00042577306037315483,0.0004313753374833279,0.00043568478141423024,0.0003071566422331455
2021-01-27,0.0003744906775954165,0.00037104312245069465,0.0003719050112368751,0.00036716462291288236,0.0003740597332023263,0.00038095484349177005,0.00037836917713322864,0.00035854573505107767,0.0003727669000230555,0.00037535256638159697,0.00036673367851979216,0.0003693193448783336,0.0003714740668437848,0.0003770763439539579,0.000366302734126702,0.0003822476766710408,0.0003632861233750703,0.0003740597332023263,0.000382678621064131,0.0003788001215263189,0.0003775072883470481,0.00037621445516777737,0.00036587178973361166,0.0003607004570165289,0.0003964688416430186,0.00037836917713322864,0.0003775072883470481,0.0003779382327401384,0.0003714740668437848,0.0003744906775954165,0.0003225434091826246
2021-01-28,0.00040164017436010137,0.00040250206314628193,0.00040939717343572567,0.0004063805626840941,0.00039603789724992834,0.0003925903421052065,0.0003943141196775674,0.00040853528464954527,0.0003981926192153796,0.00040982811782881603,0.00039862356360846976,0.0004102590622219062,0.0004020711187531917,0.00039172845331902597,0.00040508772950482335,0.0003861261762088529,0.0003908665645328455,0.0004111209510080867,0.00040034734118083067,0.00040336395193246233,0.0004046567851117331,0.00039474506407065764,0.0004042258407186429,0.0004184470056906207,0.00040508772950482335,0.00038871184256739435,0.00039043562013975526,0.0003973307304291991,0.00038784995378121385,0.0003968997860361089,0.0003359539882723613
2021-01-29,0.00034130795932746816,0.00034691023643764125,0.0003430317368998291,0.0003404460705412877,0.0003417389037205584,0.00032363923921076846,0.00033958418175510726,0.0003417389037205584,0.00034906495840309246,0.0003309652938933025,0.00034389362568600963,0.00033570568221729513,0.0003417389037205584,0.00034647929204455105,0.0003460483476514608,0.0003563910130856265,0.0003313962382863927,0.00032794868314167083,0.00034647929204455105,0.0003378604041827463,0.0003339819046449341,0.0003451864588652804,0.00034389362568600963,0.00034260079250673887,0.00033182718267948296,0.00035294345794090464,0.00035596006869253625,0.00034992684718927286,0.0003619932901957996,0.00033742945978965604,0.00034797323260726376
2021-01-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00034797323260726376
2021-01-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00034797323260726376
2021-02-01,0.0008493913987808582,0.0008636125637528361,0.0008584412310357532,0.0008493913987808582,0.0008459438436361364,0.000861457841787385,0.0008416343997052339,0.0008679220076837384,0.0008356011782019707,0.0008493913987808582,0.0008537008427117607,0.0008567174534633924,0.0008498223431739485,0.0008554246202841216,0.0008554246202841216,0.0008437891216706853,0.0008562865090703021,0.0008502532875670388,0.0008377559001674219,0.0008442200660637755,0.0008480985656015876,0.0008468057324223169,0.0008472366768154071,0.0008502532875670388,0.0008433581772775951,0.0008515461207463097,0.0008459438436361364,0.000845081954849956,0.0008480985656015876,0.0008468057324223169,0.00034245509225955115
2021-02-02,0.0004960169964468633,0.0004960169964468633,0.0004960169964468633,0.0005016192735570365,0.0005007573847708561,0.0005042049399155778,0.0005093762726326609,0.0005072215506672097,0.0005106691058119315,0.0005054977730948487,0.0004968788852330441,0.0004942932188745025,0.000502481162343217,0.0004830886646541564,0.0004904147193366904,0.0005042049399155778,0.0005171332717082851,0.0005033430511293974,0.0004990336071984951,0.0004973098296261342,0.0005080834394533901,0.0005141166609566536,0.0004917075525159611,0.0004904147193366904,0.00048653621979887824,0.0004994645515915854,0.0004964479408399537,0.0004904147193366904,0.000495155107660683,0.0004960169964468633,0.00035224779056348737
2021-02-03,0.0006933895284821922,0.0006912348065167411,0.0006890800845512898,0.0006821849742618461,0.0007007155831647262,0.0006951133060545533,0.0007020084163439972,0.0006649471985382367,0.0006895110289443803,0.0007045940827025385,0.0006981299168061848,0.0006908038621236508,0.0006938204728752825,0.0006981299168061848,0.0006938204728752825,0.0006938204728752825,0.000694682361661463,0.0006899419733374704,0.0006994227499854557,0.0007063178602748994,0.0006869253625858388,0.0006839087518342071,0.000696406139233824,0.000694682361661463,0.000712782026171253,0.0007007155831647262,0.0007114891929919822,0.0007028703051301775,0.000687356306978929,0.0007024393607370872,0.0003981433684275976
2021-02-04,0.0005791892643132793,0.0005572111002656771,0.0005653990437343918,0.0005701394320583843,0.0005632443217689407,0.0005658299881274821,0.0005636752661620308,0.0005666918769136625,0.0005679847100929331,0.0005658299881274821,0.0005684156544860234,0.0005658299881274821,0.0005718632096307452,0.0005774654867409184,0.0005830677638510915,0.0005636752661620308,0.0005559182670864066,0.0005834987082441817,0.0005813439862787307,0.0005684156544860234,0.0005585039334449481,0.0005722941540238357,0.0005658299881274821,0.0005740179315961965,0.0005688465988791136,0.0005589348778380381,0.0005585039334449481,0.0005576420446587675,0.0005615205441965795,0.0005645371549482112,0.0004220382089663725
2021-02-05,0.0005063596618810292,0.0005162713829221046,0.000524028381997729,0.0005158404385290144,0.0005210117712460973,0.0004986026628054049,0.0005054977730948487,0.0005296306591079022,0.0005132547721704731,0.0005007573847708561,0.0005003264403777659,0.0005171332717082851,0.0005016192735570365,0.0005042049399155778,0.0004998954959846756,0.0005184261048875559,0.0004942932188745025,0.000495155107660683,0.000502481162343217,0.0005154094941359242,0.0005244593263908191,0.0005080834394533901,0.0005085143838464804,0.0005287687703217214,0.0005050668287017585,0.0005123928833842926,0.0005154094941359242,0.0005145476053497436,0.0005287687703217214,0.0005162713829221046,0.0004462018767217894
2021-02-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0004462018767217894
2021-02-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0004462018767217894
2021-02-08,0.0016789593554795658,0.0016806831330519266,0.0016651691349006778,0.0016729261339763026,0.0016543955250734224,0.0016505170255356099,0.001657843080218144,0.0016608596909697755,0.001659135913397415,0.001670340467617761,0.0016802521886588365,0.0016548264694665124,0.0016875782433413706,0.001679390299872656,0.0016716333007970314,0.0016587049690043245,0.0016673238568661293,0.001657843080218144,0.001673788022762483,0.0016418981376738052,0.0016543955250734224,0.0016724951895832124,0.0016660310236868586,0.0016531026918941516,0.0016574121358250535,0.0016806831330519266,0.0016690476344384901,0.0016686166900454,0.001675942744727934,0.001659566857790505,0.0005627825956334865
2021-02-09,0.0008110373477958272,0.0008343083450227,0.0008429272328845048,0.0008261204015539853,0.0008472366768154071,0.000850684231960129,0.0008368940113812415,0.0008549936758910314,0.0008282751235194367,0.0008343083450227,0.0008192252912645418,0.0008377559001674219,0.0008187943468714515,0.0008218109576230831,0.0008175015136921808,0.0008407725109190535,0.0008308607898779781,0.0008278441791263465,0.000814484902940549,0.0008463747880292266,0.0008420653440983242,0.0008377559001674219,0.0008386177889536024,0.0008136230141543686,0.0008269822903401661,0.0008179324580852709,0.0008218109576230831,0.0008274132347332562,0.0008140539585474589,0.0008433581772775951,0.0006101249153886854
2021-02-10,0.0008299989010917976,0.0008351702338088803,0.0008282751235194367,0.0008196562356576321,0.0008562865090703021,0.0008623197305735656,0.0008480985656015876,0.0008187943468714515,0.0008515461207463097,0.0008347392894157902,0.0008437891216706853,0.000854131787104851,0.0008429272328845048,0.0008356011782019707,0.0008502532875670388,0.0008390487333466926,0.0008653363413251971,0.0008463747880292266,0.0008472366768154071,0.0008468057324223169,0.0008373249557743316,0.0008269822903401661,0.0008325845674503389,0.0008433581772775951,0.0008601650086081143,0.000845081954849956,0.0008394796777397829,0.0008412034553121438,0.0008412034553121438,0.0008485295099946779,0.0006311775750492222
2021-02-11,0.000790782961320586,0.0007696666860591644,0.0007774236851347887,0.0007899210725344054,0.0007632025201628108,0.0007765617963486082,0.0007834569066380518,0.0007666500753075327,0.0007869044617827739,0.00078000935149333,0.00078000935149333,0.000777854629527879,0.0007869044617827739,0.0007916448501067664,0.000777854629527879,0.0007731142412038863,0.0007700976304522546,0.0007976780716100298,0.0007916448501067664,0.0007821640734587813,0.0007709595192384351,0.0007937995720722178,0.0007700976304522546,0.0007869044617827739,0.0007838878510311423,0.0007739761299900668,0.0007774236851347887,0.0007752689631693374,0.0007860425729965932,0.00078000935149333,0.0006615899365044475
2021-02-12,0.000694682361661463,0.0007011465275578166,0.0007011465275578166,0.0007162295813159749,0.0007063178602748994,0.0006976989724130948,0.0007089035266334407,0.0007101963598127116,0.0007089035266334407,0.0007114891929919822,0.000711058248598892,0.0007162295813159749,0.0006834778074411168,0.0006951133060545533,0.0007033012495232678,0.0007157986369228848,0.0006920966953029216,0.0007054559714887188,0.0007054559714887188,0.0007041631383094483,0.0007119201373850725,0.0007054559714887188,0.0007175224144952456,0.0007330364126464943,0.0006925276396960117,0.0007089035266334407,0.0007188152476745162,0.0007119201373850725,0.0007071797490610799,0.0007011465275578166,0.0006894699866212284
2021-02-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006894699866212284
2021-02-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006894699866212284
2021-02-15,0.0017875573425383054,0.0018086736177997274,0.0017836788430004933,0.0018065188958342761,0.0017918667864692077,0.0017724742887801472,0.0017948833972208395,0.0018030713406895539,0.0017802312878557715,0.001797900007972471,0.0017888501757175766,0.0017763527883179594,0.001797900007972471,0.0018142758949099005,0.001830220837454239,0.0017987618967586516,0.0017806622322488618,0.0017789384546765008,0.001811690228551359,0.0018004856743310128,0.0017983309523655613,0.0017871263981452156,0.001797900007972471,0.0017560984018427182,0.001787988286931396,0.0018091045621928172,0.0017802312878557715,0.0018013475631171929,0.0018030713406895539,0.0017767837327110497,0.0007076681527065818
2021-02-16,0.0009834151050319222,0.0009765199947424783,0.0009916030485006366,0.0009666082737014028,0.0009851388826042833,0.0009864317157835538,0.0009584203302326883,0.0009838460494250123,0.0009881554933559148,0.000954110886301786,0.0009747962171701176,0.0009661773293083127,0.0009933268260729977,0.0009528180531225152,0.0009403206657228985,0.0009743652727770274,0.0009743652727770274,0.0009610059965912297,0.0009446301096538008,0.0009480776647985226,0.0009536799419086957,0.000977381883528659,0.0009907411597144563,0.0009571274970534176,0.0009653154405221322,0.0009691939400599443,0.0009739343283839369,0.0009838460494250123,0.0009640226073428617,0.0009860007713904638,0.0007276660246621264
2021-02-17,0.0009653154405221322,0.0009622988297705006,0.0009717796064184857,0.0009463538872261617,0.000957558441446508,0.0009821222718526515,0.0009687629956668543,0.0009627297741635908,0.0009627297741635908,0.0009713486620253957,0.0009571274970534176,0.0009803984942802905,0.0009584203302326883,0.000946784831619252,0.0009571274970534176,0.0009584203302326883,0.0009894483265351856,0.0009937577704660881,0.000975658105956298,0.0009765199947424783,0.0009709177176323053,0.0009657463849152225,0.0009480776647985226,0.0009997909919693512,0.0009864317157835538,0.0009666082737014028,0.0009463538872261617,0.0009523871087294252,0.0009597131634119592,0.0009674701624875834,0.0007454558196321228
2021-02-18,0.0008123301809750979,0.0008136230141543686,0.0008166396249060003,0.0008256894571608952,0.0008274132347332562,0.0008149158473336393,0.0008243966239816245,0.0008088826258303758,0.0008118992365820076,0.0008127611253681881,0.0008179324580852709,0.0008209490688369026,0.0008239656795885343,0.0008403415665259633,0.0008312917342710684,0.0008140539585474589,0.000807158848258015,0.0008110373477958272,0.0008256894571608952,0.0008291370123056171,0.0008136230141543686,0.0008278441791263465,0.0008050041262925639,0.0008175015136921808,0.0008045731818994736,0.0008179324580852709,0.0008317226786641585,0.0008231037908023537,0.0008356011782019707,0.0008295679566987075,0.0007510970869492898
2021-02-19,0.000770528574845345,0.000747257577618472,0.0007571692986595473,0.0007739761299900668,0.0007485504107977428,0.0007580311874457278,0.0007528598547286451,0.0007675119640937133,0.0007834569066380518,0.0007735451855969764,0.0007700976304522546,0.0007769927407416982,0.0007468266332253818,0.0007610477981973597,0.0007597549650180887,0.000772683296810796,0.0007683738528798937,0.0007718214080246155,0.0007619096869835401,0.0007567383542664573,0.0007709595192384351,0.000756307409873367,0.0007532907991217354,0.0007761308519555178,0.0007627715757697205,0.0007588930762319084,0.0007713904636315253,0.0007554455210871865,0.0007558764654802768,0.0007593240206249987,0.0007592029457717014
2021-02-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0007592029457717014
2021-02-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0007592029457717014
2021-02-22,0.00474943815624751,0.004764090265612577,0.004736078880061711,0.004786068429660179,0.00475202382260605,0.004736940768847892,0.0047748638754398325,0.004763228376826396,0.004728321880986087,0.004783482763301638,0.004759349877288584,0.004758487988502404,0.004754178544571501,0.004772709153474382,0.00475245476699914,0.00477141632029511,0.00473435510248935,0.004726167159020636,0.004778311430584554,0.00475245476699914,0.0047692615983296605,0.004766675931971118,0.004760211766074765,0.004729614714165358,0.004754178544571501,0.00475245476699914,0.004761935543647126,0.004785206540873999,0.004790808817984171,0.004721426770696644,0.0011826468543060114
2021-02-23,0.002893360655207855,0.002927405262261984,0.00292007920757945,0.002891636877635494,0.00293860981648233,0.002930852817406706,0.0029011176542834798,0.0029213720407587213,0.002921802985151811,0.0029011176542834798,0.0029084437089660136,0.002896377265959487,0.002943350204806323,0.0028851727117391412,0.0029136150416830967,0.002899393876711119,0.0029097365421452844,0.0029265433734758034,0.002888620266883863,0.0029174935412209085,0.002914907874862367,0.0029045652094282014,0.0029330075393721572,0.002896808210352577,0.002918355430007089,0.0029140459860761865,0.0029312837617997962,0.002893791599600945,0.002882156100987509,0.002936886038909969,0.0014599636754918945
2021-02-24,0.0014919294888784025,0.0014578848818242738,0.0014863272117682294,0.0014574539374311835,0.001445818438817747,0.001478139268299515,0.0014557301598588227,0.0014677966028653492,0.001474691713154793,0.0014496969383555596,0.0014755536019409735,0.0014738298243686125,0.0014755536019409735,0.0014432327724592056,0.0014755536019409735,0.0014557301598588227,0.0014863272117682294,0.0014824487122304176,0.0014716751024031615,0.0014660728252929886,0.001462194325755176,0.0014794321014787856,0.0014647799921137176,0.0014699513248308007,0.0014712441580100712,0.0014604705481828153,0.001461763381362086,0.0014540063822864615,0.0014415089948868448,0.0014660728252929886,0.0015313670571946317
2021-02-25,0.0013471321728000824,0.001362215226558241,0.0013415298956899096,0.0013376513961520975,0.001362215226558241,0.0013462702840139026,0.0013579057826273388,0.0013419608400829998,0.0013415298956899096,0.0013501487835517144,0.0013523035055171655,0.0013501487835517144,0.0013268777863248414,0.0013798839466749408,0.0013540272830895265,0.0013419608400829998,0.0013514416167309852,0.0013389442293313682,0.001340237062510639,0.0013540272830895265,0.0013393751737244585,0.0013553201162687972,0.0013449774508346314,0.0013686793924545947,0.0013428227288691805,0.0013704031700269555,0.0013363585629728267,0.0013596295601996993,0.0013669556148822337,0.0013630771153444214,0.0016072214788431436
2021-02-26,0.001146312085620032,0.0011398479197236785,0.0011501905851578444,0.0011639808057367315,0.0011364003645789565,0.0011394169753305885,0.0011527762515163855,0.0011493286963716635,0.0011618260837712804,0.0011747544155639876,0.0011471739744062124,0.0011777710263156196,0.001151483418337115,0.0011562238066611073,0.0011458811412269419,0.0011682902496676342,0.0011609641949851,0.0011609641949851,0.001153638140302566,0.0011476049187993027,0.001180356692674161,0.0011303671430756932,0.0011394169753305885,0.0011682902496676342,0.0011605332505920099,0.0011501905851578444,0.0011648426945229124,0.0011532071959094758,0.0011402788641167686,0.001157085695447288,0.001663078028536111
2021-02-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001663078028536111
2021-02-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001663078028536111
2021-03-01,0.003915560755617899,0.0039099584785077255,0.00389832297989429,0.003909527534114636,0.003914698866831719,0.003903063368218282,0.00391900831076262,0.00391814642197644,0.003907372812149184,0.003914698866831719,0.003932798531341509,0.0039052180901837327,0.00390047770185974,0.0039134060336524475,0.00393667703087932,0.003932798531341509,0.0038931516471772064,0.0038978920355011992,0.003915129811224809,0.0039009086462528314,0.003924610587872794,0.0039345223089138695,0.003934091364520779,0.0038897040920324853,0.00390047770185974,0.0038996158130735602,0.0038953063691426577,0.00391771547758335,0.003940555530417133,0.00386298553966089,0.0015421837614611965
2021-03-02,0.00408247988387485,0.004077164903026737,0.004090667827343564,0.0040903805310815045,0.0040587779422548865,0.004080899754433519,0.004081905291350729,0.004068402367033903,0.004046711499248361,0.004081905291350729,0.004069551552082144,0.004076159366109528,0.004090524179212535,0.004079175976861158,0.004050015406262053,0.004054468498323985,0.004042258407186429,0.0040956955119296175,0.004039241796434797,0.004095695511929618,0.0040498717581310215,0.004066678589461541,0.0040619382011375495,0.0040796069212542495,0.0040830544763989715,0.004061507256744458,0.004092966197440047,0.004073142755357895,0.004057485109075615,0.00409842482641919,0.0017079687535217299
2021-03-03,0.004264625714020991,0.004277984990206788,0.004307289208936925,0.004273244601882796,0.004293068043964947,0.004300825043040571,0.004255252673471279,0.0042883276556409545,0.004303410709399113,0.004257299659338457,0.004264625714020991,0.004265918547200262,0.00428013971217224,0.0042478188826904715,0.004281863489744601,0.004270802583655285,0.004310736764081647,0.004264194769627901,0.004318924707550361,0.004287896711247864,0.004269797046738074,0.004287609414985804,0.00425945438130391,0.0042439403831526605,0.0042775540458136994,0.004301255987433661,0.00426261464018657,0.004260747214483179,0.004245233216331931,0.0042887586000340434,0.0021094370631536347
2021-03-04,0.0029913286805703693,0.002954842055288728,0.002960013388005812,0.002990035847391098,0.002991041384308309,0.002980267774481053,0.0029700687571779173,0.002960300684267872,0.002974090904846759,0.002961593517447142,0.002981847903922384,0.0029712179422261573,0.0029913286805703693,0.002962742702495383,0.0029614498693161127,0.0029636045912815635,0.002980411422612083,0.0029687759239986466,0.0029747732334691524,0.0029512508520129765,0.002930996465537735,0.0029633172950195032,0.0029799804782189927,0.0029818119918896264,0.002952112740799157,0.0029736599604536693,0.0029710742940951274,0.0029755273861570603,0.003011870363307671,0.0029682013314745264,0.0023409776712319066
2021-03-05,0.002873537213125705,0.002927405262261984,0.002894222543994036,0.002885603656132231,0.002864487380870809,0.002887327433704592,0.0029248195959034424,0.0029123222085038264,0.002922377577675932,0.0029567094809921203,0.0029075818201798327,0.002921515688889751,0.002888332970621803,0.0029205101519725407,0.0029019795430696603,0.002929559984227435,0.002910167486538375,0.002911029375324555,0.002889051211276953,0.002883305286035749,0.0029627427024953835,0.002886896489311502,0.002925681484689623,0.0029334384837652475,0.0029347313169445183,0.002917924485613999,0.002927405262261984,0.002932145650585977,0.0029032723762489306,0.0029222339295449013,0.002592067763885293
2021-03-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002592067763885293
2021-03-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002592067763885293
2021-03-08,0.007217169399213239,0.007209412400137614,0.007211854418365127,0.00721946776930972,0.007244318895977923,0.007221335195013111,0.007225357342681955,0.007251501302529428,0.00721831858426148,0.007178240755704088,0.007231390564185218,0.007227368416516375,0.007179246292621298,0.007245037136633075,0.007258827357211962,0.007237711081950541,0.007188583421138255,0.007242990150765895,0.007231246916054188,0.007213147251544397,0.00723684919316436,0.00723598730437818,0.007211854418365127,0.007240871340833201,0.007220473306226932,0.0071744699922645485,0.007203666474896411,0.007216163862296028,0.007240548132538384,0.007171345645414644,0.0030647646833271815
2021-03-09,0.005011165050984315,0.004999960496763969,0.004994214571522766,0.00502236960520466,0.0049933526827365855,0.005010877754722255,0.005017018712323791,0.00498186083225418,0.004983153665433449,0.005005993718267232,0.005027253641659684,0.005014576694096279,0.00504176210289372,0.005008723032756804,0.005014756254260066,0.005024380679039083,0.005004269940694871,0.00500225886686045,0.0050217950126805406,0.005014899902391097,0.004993209034605555,0.005031132141197495,0.004979131517764606,0.005011739643508434,0.004989581919297046,0.005009153977149894,0.005035441585128397,0.005020933123894361,0.004976114907012977,0.005013176124818736,0.003198467062389906
2021-03-10,0.005443258629122792,0.0054363635188333466,0.0054501537394122355,0.00542429707582682,0.005429899352936994,0.005438087296405709,0.005451159276329445,0.00544110390715734,0.005463943959991123,0.005443402277253821,0.005392694487000203,0.0054257335571371215,0.005413667114130595,0.005429899352936994,0.005403180800565399,0.0054064847075790895,0.005438518240798797,0.005416109132358106,0.005430330297330085,0.0054680738437582355,0.005412661577213385,0.0053830700622211885,0.005410075910854843,0.005395423801489775,0.005460209108584341,0.00544196579594352,0.005412661577213385,0.005445987943612362,0.005402031615517158,0.005436507166964377,0.0033629229672190518
2021-03-11,0.005780975385174512,0.005778677015078029,0.005785715773498503,0.005788014143594985,0.005815019992228642,0.0058158818810148186,0.005746463921694535,0.005744632408023903,0.0057375936496034275,0.005771638256657556,0.00579376006883619,0.0057681907015128325,0.005792323587525887,0.005774223923016097,0.00575942816552,0.005730411243051922,0.005803959086139322,0.005771207312264466,0.005793472772574125,0.005736300816424155,0.0057447760561549314,0.005826023439065546,0.00581372715904937,0.0057729310898368275,0.005739173779044758,0.005827948324021346,0.005766754220202534,0.005744345111761839,0.005777312357833243,0.0058138708071804,0.003763709700671155
2021-03-12,0.004480528854959201,0.004487423965248644,0.004488716798427915,0.004469898893262975,0.004440451026401809,0.00442666080582292,0.004458550690911597,0.004501788778351653,0.004520319387254532,0.0045158662951926,0.004463542463464893,0.004490871520393366,0.004513711573227149,0.004464871208676922,0.004495468260586329,0.0044951809643242685,0.004501932426482683,0.004455534080159967,0.004477655892338599,0.004430970249753823,0.004466164041856192,0.004451799228753185,0.00447761998030584,0.004513388364932331,0.004488860446558945,0.004449500858656703,0.004496617445634569,0.004470760782049153,0.004471622670835336,0.0044582633946495375,0.003987358383036442
2021-03-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003987358383036442
2021-03-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003987358383036442
2021-03-15,0.016473567666529486,0.016401743601014446,0.016465523371191802,0.016407345878124615,0.01648419762822571,0.01641998691365526,0.016474716851577725,0.016524490928979646,0.01645040440540088,0.01639111363931822,0.016476835661510418,0.016462937704833258,0.01641625206224848,0.016481540137801655,0.016493534756742662,0.0165216538783918,0.016399732527180022,0.01642684611191195,0.01640490385989711,0.01650143540394932,0.016506139880240554,0.016455719386248995,0.01647213118521918,0.01650359012591477,0.016504128806406133,0.016416826654772603,0.01645388787257836,0.01648258158675162,0.016530739622679452,0.016416216150215726,0.005307434430357009
2021-03-16,0.012827059860330914,0.012877731738551772,0.012754912586521052,0.012832662137441084,0.01280946296427973,0.012858087856633407,0.01284415398792349,0.012808206043133215,0.012806230881331551,0.01283928431628157,0.012858734273223048,0.01282016475004146,0.012814095616505443,0.012811258565917602,0.012832195281015236,0.0128425379464494,0.012838695358944349,0.012850115385361238,0.012853060172047352,0.012830471503442874,0.012871411220786451,0.012833811322489331,0.012789567698132066,0.012804327543595395,0.01277764490325656,0.012822032175744852,0.012819733805648385,0.012810396677131429,0.012777932199518621,0.012834960507537563,0.006424085297439358
2021-03-17,0.007199608415194812,0.007217743991737359,0.007246617266074405,0.0072351254155919986,0.007159135554277087,0.00721961141744075,0.007209412400137616,0.007196340420213877,0.007246617266074405,0.007204528363682592,0.007161002979980478,0.0071835557365522015,0.0071946166426415156,0.007221909787537233,0.007205821196861862,0.007185997754779712,0.00718369938468323,0.00723498176746097,0.007222484380061352,0.007187003291696922,0.007159997443063269,0.0071835557365522015,0.0071620085168976905,0.007165025127649322,0.007181113718324691,0.007170196460366403,0.007203917859125714,0.007213721844068518,0.0071926055688070955,0.007172494830462883,0.006676816227970403
2021-03-18,0.007727084352337266,0.0076708963858848535,0.00768603689889542,0.007702089577538031,0.007768311365942902,0.007704711155929334,0.007720799746604703,0.007660180235310007,0.00766836817877872,0.007716777598935856,0.007693362953577957,0.007692321504627991,0.0076893408059091105,0.007681404246669695,0.0076554039349532544,0.0076594979066876125,0.007750822205989991,0.007716849423001369,0.007690489990957356,0.007703382410717305,0.007691351879743536,0.007763319593389605,0.007734984999543926,0.007725396486797659,0.007744932632617758,0.007768455014073931,0.007713150483627347,0.007715305205592802,0.007693075657315895,0.007750355349564138,0.006952738636227216
2021-03-19,0.00778041372098218,0.007826955715435926,0.007818767771967211,0.007803541070078022,0.007797364200443728,0.0077874524794026515,0.007819486012622362,0.007786877886878534,0.007839453102835544,0.007852956027152368,0.007806270384567594,0.007814458328036308,0.007817474938787941,0.0077781153508856985,0.007801529996243599,0.00780210458876772,0.00783801662152524,0.007721517987259846,0.007835574603297731,0.007753695168610584,0.007761883112079299,0.007793342052774886,0.00780023716306433,0.007791905571464586,0.007825950178518715,0.0077996625705402094,0.007802822829422873,0.007791905571464586,0.007760123422474181,0.007807563217746864,0.007427466637636063
2021-03-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.007427466637636063
2021-03-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.007427466637636063
2021-03-22,0.014050941936707195,0.013881580790222734,0.013945288736334572,0.013927943224512691,0.013996894327407128,0.013960730910420308,0.013950352332953385,0.014009140330577444,0.014008960770413656,0.013941302500698487,0.01396949344641314,0.013982709074467907,0.013999228609536368,0.014002101572156969,0.013965866331104632,0.013963603873040908,0.013939327338896823,0.013923059188057668,0.013925357558154149,0.013981990833812758,0.01400554912730169,0.013931283043559142,0.014008278441791262,0.013993015827869321,0.013927691840283387,0.013932252668443593,0.0139451810002363,0.013968739293725234,0.014019482996011606,0.01393911186670028,0.007071160616361294
2021-03-23,0.016249153373827742,0.016361270740096703,0.016314513273446442,0.016221393372506183,0.016246962739829528,0.016312969056037862,0.01633516269228201,0.016279211745245794,0.016215036942708094,0.01630356010345538,0.016342093714604197,0.01630029210847446,0.016273645380168362,0.016318822717377314,0.016303021422964012,0.016309521500893126,0.01626524196450311,0.01634640315853511,0.016326723364583996,0.016316093402887758,0.01636349728612768,0.016368524970713734,0.016304134695979508,0.016313184528234406,0.016285963207404202,0.0163107425100069,0.016277559791738942,0.01633487539601994,0.016344679380962738,0.0162897698828765,0.007568222926576891
2021-03-24,0.014484615644287003,0.014494922397688412,0.014478366950587197,0.014543008609550734,0.014469963534921937,0.014534748842016504,0.014471938696723597,0.014495963846638382,0.014568075208415484,0.01447786418212859,0.014425540350400888,0.014486195773728337,0.014489643328873059,0.014485872565433518,0.014504008141976062,0.014582870965911578,0.014466875100104791,0.014513991687082657,0.014537047212112984,0.014504295438238128,0.014490505217659237,0.01448217362605949,0.0144867344542197,0.014477145941473441,0.014513740302853356,0.014464038049516945,0.014479982992061284,0.014422631475747525,0.014515499992458472,0.014495784286474597,0.00861071623265949
2021-03-25,0.010006026039096715,0.009970293566502976,0.009973382001320131,0.01003931649346293,0.010087366793292493,0.010004912766081231,0.009998592248315905,0.009974890306695941,0.010001680683133049,0.009997443063267657,0.009995862933826332,0.01001184378840343,0.009993456827631577,0.01004588839545755,0.009980887616166443,0.00995398950363107,0.010064849948753528,0.010007211136177712,0.0099971557670056,0.009993277267467791,0.009985340708228384,0.00997406432994252,0.010028506971602916,0.009977045028661395,0.009985376620261131,0.010006600631620824,0.010016548264694669,0.009968605700963373,0.009974890306695931,0.010010838251486215,0.008938181403032498
2021-03-26,0.010159621803200623,0.010180594430331015,0.010166121881129735,0.010119867182938048,0.010136386718006507,0.010076162239072149,0.010178727004627623,0.010121842344739715,0.010102485759083409,0.010155420095367991,0.010152044364288784,0.01007486940589288,0.010121878256772469,0.010076054502973877,0.01012288379368968,0.010094836496106057,0.0101602323077575,0.010102593495181682,0.010137823199316809,0.010139654712987441,0.010120585423593198,0.01015391178999218,0.010123566122312076,0.010142384027477013,0.010188207781275608,0.01016080690028162,0.010139367416725385,0.010191116655928971,0.010054615019417635,0.010082662317001258,0.00927113331637601
2021-03-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00927113331637601
2021-03-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00927113331637601
2021-03-29,0.005041726190860963,0.005050345078722767,0.005009549009510225,0.005037452658962818,0.0050154744949152145,0.004991628905164222,0.005025817160349382,0.005000678737419117,0.005059538559108692,0.005003695348170749,0.005001037857746693,0.005063452970679261,0.005073472427818609,0.005027397289790712,0.005028654210937225,0.005008148440232682,0.005031563085590584,0.004979993406550786,0.005033861455687066,0.0049883249981505316,0.005048082620659043,0.005029121067363073,0.0050573838371432405,0.005012170587901524,0.005007142903315471,0.004998667663584696,0.005009297625280923,0.005016767328094486,0.005031706733721614,0.005028797859068256,0.00799358327218882
2021-03-30,0.0036592565778274773,0.0036819529825302295,0.003673729127028757,0.003656670911468936,0.0036755247286666334,0.003653259268356972,0.0036694915071633694,0.0036763291582004,0.0036717898772598533,0.0036550907820276056,0.0036969642122228735,0.0036560963189448134,0.0036977901889762963,0.0036736573029632407,0.0036662594242151923,0.003653331092422485,0.003675704288830423,0.0037046493872329826,0.0036430602510538345,0.0036592565778274756,0.003673226358570153,0.0036647511188393775,0.0036683423221151295,0.0036726158540132735,0.0036434911954469273,0.0036921879118661212,0.003671358932866761,0.003685113241412892,0.0036368833814195405,0.003683281727742257,0.006188617041641299
2021-03-31,0.00473000974652569,0.004687525811773546,0.0047218577150897325,0.004700166847304193,0.004697545268912892,0.004740101027730554,0.0047234378445310645,0.004758775284764464,0.004714064803981352,0.004723150548269004,0.0046984430697318315,0.004701423768450705,0.004664398462677703,0.004705194531890246,0.0047057691244143645,0.004739490523173676,0.0046671277771672725,0.00471424436414514,0.004741968453433945,0.0047287169133464185,0.004742399397827036,0.004713238827227928,0.004713813419752049,0.0047378026576340715,0.004729183769772267,0.004723725140793124,0.0047306202510825675,0.004719559344993253,0.004708642087034967,0.004722575955744883,0.004791764317469071
2021-04-01,0.0026886620684899915,0.002682772495117759,0.002685106777246998,0.0026892366610141104,0.0027393339467108486,0.0027168171021718862,0.0026873692353107195,0.002685896841967661,0.002663667293690757,0.002711609857422046,0.0027112148250617155,0.002703601474117119,0.0026919659755036828,0.002693258808682953,0.0027009798957258195,0.0027287398970473825,0.0027126513063720145,0.0026880515639331136,0.002690744966389925,0.002737789729302277,0.0026771343059748282,0.002691535031110592,0.0027149137644357398,0.0027139441395512853,0.0026940847854363768,0.0027211983701683025,0.002705145691525693,0.002703386001920574,0.0027142314358133447,0.002672681213912894,0.0037488670865227906
2021-04-02,0.0048120687413766225,0.004773966074620896,0.004773822426489865,0.00478793585536357,0.004790198313427293,0.0048147262318006786,0.004785888869496391,0.004780897096943096,0.00481978982841949,0.004810201315673232,0.004778275518551797,0.0047657781311521786,0.0047923889474255025,0.0047676814688883285,0.004770949463869263,0.004776013060488073,0.0047870739665773895,0.004791096114246232,0.00478851044788769,0.004777018597405284,0.0047638029693505175,0.004788079503494601,0.004794974613784043,0.004792101651163443,0.004804132182137212,0.004809052130624992,0.004802731612859669,0.0048169527778316465,0.0047742892829157136,0.004799535441944247,0.0029857842731358377
2021-04-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0029857842731358377
2021-04-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0029857842731358377
2021-04-05,0.00486062180966479,0.004887735394396717,0.004889459171969079,0.0048930503752448295,0.004874268382112647,0.004835770682996587,0.004870533530705865,0.004857892495175218,0.004893948176063768,0.004864213012940542,0.004832754072244954,0.004892368046622438,0.0048885972831829,0.004882133117286544,0.004883461862498572,0.004814654407735165,0.004906445563463385,0.004853547139211558,0.0048600472171406684,0.004863889804645724,0.004875417567160889,0.004871251771361016,0.004902423415794543,0.00483889502984649,0.004875417567160889,0.004850817824721986,0.00483803314106031,0.004848627190723779,0.004872544604540286,0.004861735082680273,0.002963544293268465
2021-04-06,0.0015907594030270982,0.0015776874231033613,0.0015766459741533927,0.0015729470347793685,0.0015815659226411727,0.0015746708123517287,0.001569786775896707,0.0015674884058002251,0.0015710436970432196,0.0015831101400497465,0.0015700740721587669,0.0015670574614071351,0.0015805603857239618,0.0015766818861861506,0.0015637176423606855,0.0015526567362713695,0.001567201109538165,0.0015744553401551842,0.0015706127526501296,0.0015749581086137888,0.001570361368420827,0.0015776874231033607,0.0015826791956566556,0.0015618861286900525,0.0015806681218222345,0.0015706486646828864,0.001565333683834774,0.00157204923396043,0.0015775437749723307,0.0015711873451742498,0.0026640329123861647
2021-04-07,0.0021778493145470303,0.002188622924374286,0.002200114774856693,0.002205968436196169,0.00219436884961549,0.002163340853312993,0.0021935069608293094,0.0022029877374772945,0.002194763881975823,0.0021765564813677604,0.002171816093043767,0.0021960926271878513,0.0021833079435261736,0.0021845648646726867,0.0021989655898084527,0.002195194826368913,0.002207584477670257,0.002185462665491625,0.0021946561458775497,0.0021952307384016704,0.002184313480443384,0.0021959489790568205,0.002210134231996041,0.0022245349571318068,0.0021923577757810685,0.0022010843997411463,0.002188766572505317,0.0021788548514642407,0.002179142147726301,0.00217713107389188,0.002303262683420278
2021-04-08,0.0015947456386631832,0.0015759636455309994,0.0015812786263791126,0.001590328458634008,0.0015786929600205715,0.001599162818692358,0.0015965053282683017,0.0015763945899240912,0.0015943146942700931,0.0015913339955512186,0.0016054833364576814,0.0015791239044136622,0.0015784056637585114,0.001598157281775147,0.0015861626628341356,0.001607939719498296,0.0015754967891051525,0.0015860190147031052,0.0016031131422956852,0.0015851571259169251,0.0015901848105029782,0.0015972235689234516,0.001582858755820443,0.0016008147721992044,0.0015835769964755947,0.0015832897002135335,0.0015860190147031054,0.0015810990662153256,0.0015824278114273534,0.0015823918993945964,0.002144386208808085
2021-04-09,0.0016393124713152641,0.0016368704530877526,0.0016245167138191653,0.0016189144367089925,0.0016483623035701588,0.0016528153956320913,0.0016135994558608795,0.0016191658209382953,0.0016131685114677895,0.0016380196381359932,0.0016384505825290836,0.0016077098824886465,0.0016457766372116173,0.0016312681759775795,0.0016385942306601136,0.0016212128068054741,0.0016239421212950456,0.0016348234672205735,0.0016229365843778347,0.001642903674591016,0.001636295860563632,0.0016117320301574885,0.0016296880465362484,0.0015919085880753375,0.0016273896764397672,0.0016255222507363767,0.0016367268049567224,0.0016194890292331127,0.0016367268049567224,0.0016552574138596027,0.0016929251003937964
2021-04-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0016929251003937964
2021-04-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0016929251003937964
2021-04-12,0.03022123248659944,0.030301316319648705,0.030173756779294,0.030307888221643323,0.030324802789072118,0.03023696195694722,0.030353927447638467,0.030205826224546456,0.030290578621854206,0.03026931869846175,0.030255420741784587,0.03032049334514121,0.03020629308097231,0.030282462502451007,0.030222992176204545,0.03024396480333495,0.030292158751295525,0.03025409199657256,0.03020658037723437,0.03026378824541709,0.030314711507867263,0.030319846928551573,0.030296827315554012,0.030258078232208656,0.030301388143714213,0.03029287699195068,0.030309540175150168,0.030304297018367576,0.030344482583023236,0.030268780017970395,0.0053224685753467445
2021-04-13,0.010651688476044162,0.010622994761870912,0.010595450232745872,0.010548671218875936,0.010608881332997193,0.010605541513950746,0.010576021823024072,0.010594229223632129,0.010607911708112741,0.010580489279899102,0.010590580561103959,0.010595953001204491,0.010627232381736287,0.010607444851686895,0.010617212924596936,0.010590925316618444,0.01057675442849232,0.01063534850113949,0.01062256381747781,0.01062525721993462,0.010564925004901991,0.010585502599672038,0.010610317814307496,0.010594660168025223,0.010553052486872357,0.010586184928294448,0.010547794965276663,0.01061832619761242,0.010502940836362504,0.010528186995391051,0.006610941520811655
2021-04-14,0.0021264232836382623,0.0020740994519105557,0.0021593187056441507,0.0020786961921035185,0.0020839034368533593,0.002137915134120669,0.002064223642902238,0.0021305890794381353,0.0020956466715650675,0.0021246995060659013,0.002104409207557903,0.002089649362094562,0.00213978255982406,0.0021054506565078707,0.002116080618204097,0.002128721653734744,0.0021167988588592468,0.0020667733972280227,0.0021523876833219493,0.0021077490266043523,0.0020751049888277666,0.00204899694101305,0.002089218417701472,0.002087638288260141,0.0020887515612756247,0.0020938151578944342,0.0021058816009009614,0.0020865609272774158,0.0020764337340397946,0.002127141524293413,0.006598273123732241
2021-04-15,0.0221752492833754,0.022238418548995883,0.022184837796121664,0.022267291823332924,0.022230086957396138,0.022237700308340724,0.022227213994775525,0.02225307065836095,0.02225134688078859,0.0222235150554015,0.02220244905698596,0.022234109105064983,0.022179522815273543,0.022249623103216237,0.022181713449271747,0.022207390552693388,0.02223612017889939,0.02224980266338001,0.022197478831652302,0.022225490217203173,0.022275336118670615,0.02222839909185653,0.022251239144690314,0.02226813216489944,0.022240142326568228,0.02225368116291782,0.02229803252337336,0.022250089959642075,0.022337858967701445,0.022286001992399582,0.009548214452021201
2021-04-16,0.01148790015880301,0.011472098864389695,0.011417225278336208,0.011410186519915731,0.011438377465630386,0.011425772342132495,0.011433780725437423,0.011406308020377922,0.01141586062109142,0.011375136375944393,0.011427460207672104,0.011489516200277095,0.011446457673000829,0.01140530248346071,0.011494328412666602,0.0113961808271403,0.011432882924618484,0.011436222743664936,0.011446457673000829,0.011425018189444587,0.011436438215861482,0.011458990972433202,0.01145267045466788,0.011430512730456486,0.011391871383209394,0.01139413384127312,0.011408534566408888,0.01142921989727722,0.011399269261957449,0.011400598007169471,0.010948222133776017
2021-04-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010948222133776017
2021-04-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010948222133776017
2021-04-19,0.03788471662892312,0.03792526131390636,0.03788554260567654,0.03781978767369752,0.037907197561429316,0.03788407021233348,0.037888666952526434,0.037937184108781837,0.03787620547715957,0.037845213392889834,0.037805279212463495,0.037930863591016536,0.03790644340874142,0.03788798462390405,0.037919874508992715,0.03789847093746925,0.03789760904868306,0.03786162519186002,0.03790461189507079,0.03790601246434832,0.03798738913057683,0.03792644641098733,0.03790209805277776,0.03787530767634063,0.03791028599624646,0.03791042964437751,0.03795126162562278,0.03793405976193193,0.0378598655022549,0.03788507574925068,0.012037127637965394
2021-04-20,0.011604147408839112,0.011557677238450869,0.011595471061724877,0.011585509063837951,0.01160447061713393,0.011625443244264316,0.011578254833220928,0.011523812191560531,0.011539110717515231,0.011575130486371031,0.01162736094681356,0.011536130018796349,0.011566439774443698,0.011609031445294123,0.01154000851833417,0.011565721533788549,0.011549417470916637,0.011606230306739036,0.011576028287189965,0.011559975608547345,0.011508477753573065,0.011538392476860079,0.011594860557168,0.011536525051156684,0.011539685310039354,0.011602531367365013,0.01156218060735866,0.011551787665078634,0.01159240417412739,0.011582075873506322,0.012176943100051846
2021-04-21,0.0020755000211881,0.0020942461022875245,0.00203219010968253,0.002115506025679976,0.002083903436853359,0.0020882128807842614,0.0021193845252177887,0.002029568531291232,0.0021148955211230985,0.0021238376172797208,0.0020916604359289834,0.002083616140591299,0.0020762900859087646,0.0020508643667164405,0.0020867404874412034,0.0020910858434048623,0.002095682583597825,0.0020660910686056294,0.0020663065408021747,0.0020840111729516315,0.0020265519205396,0.002060668351659244,0.002058190421398976,0.0021122021186662852,0.002048135052226869,0.002051726255502621,0.002056179347564554,0.002052588144288801,0.0020573285326127943,0.002070975105060652,0.012173044421371817
2021-04-22,0.02670989757170018,0.026771953564305173,0.026748251622685227,0.026667269988817032,0.02678812834385917,0.0266891045047336,0.02679554776982689,0.02676983475437248,0.026795511857794132,0.026747964326423183,0.02665642455492425,0.02685516174420437,0.026751268233436862,0.026719414260380936,0.0267534229554023,0.026771343059748327,0.026745091363802563,0.02670386435019694,0.02676193410716584,0.026776011624006796,0.02686144634993693,0.0267135246870087,0.02675776831136597,0.026734066369746016,0.026748072062521437,0.02678908360393053,0.026755146732974657,0.02676577669467091,0.02670174554026424,0.02668759619935776,0.01281756957554474
2021-04-23,0.013342972122925446,0.013270357992689743,0.013256675508209128,0.01327789951956882,0.01326586898859505,0.013366135384054048,0.013262529169548605,0.013283142676351415,0.01319390127494898,0.013263570618498576,0.013329253726412074,0.013243459880154356,0.013316971811209005,0.01334218205820478,0.01332278956051572,0.01325782469325737,0.013238719491830359,0.013275349765243038,0.01332192767172954,0.013310723117509192,0.013255957267553978,0.013330151527231014,0.01334667106229947,0.013204782620874513,0.01328526148628411,0.013252832920704071,0.013277109454848154,0.013297902521814757,0.01333467644335846,0.013324082393694986,0.013083126574079975
2021-04-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013083126574079975
2021-04-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013083126574079975
2021-04-26,0.037677683760075985,0.03758251687326858,0.03756553048177426,0.037517659742108515,0.037643782801152915,0.037606613847248865,0.037621230044581185,0.03762370797484145,0.03757052225432757,0.03755978455653308,0.03753762683232169,0.03767743237584672,0.03756366305607088,0.03753999702648369,0.037554541399750466,0.03760718843977298,0.03760711661570748,0.037519491255779136,0.037623456590612135,0.037560251412958934,0.03761562776747101,0.03765143206413026,0.03765746528563351,0.03759558885319233,0.03755946134823824,0.037630243964803335,0.037567469731543165,0.0376304235249671,0.0375852820997909,0.03754987283549198,0.013039735261966822
2021-04-27,0.01193942214666331,0.012001779800343462,0.011979751359449998,0.011981511049055123,0.011972856249160543,0.011934502198175522,0.011952135006259466,0.01191442737186407,0.012013293198045527,0.011979657988164824,0.011939422146663296,0.011942115549120114,0.011989555344392794,0.012023707687545205,0.011958347787926513,0.011944054798889023,0.011949764812097462,0.012013760054471379,0.011989124399999702,0.011939493970728823,0.011986696746585307,0.011886344162247695,0.01193730333673061,0.011965745666674577,0.01199900020900803,0.011991099561801376,0.01194868745111475,0.011960466597859213,0.011930731434735992,0.011891048638538931,0.013095552000606333
2021-04-28,0.0019528963413539273,0.002004896964786816,0.0019901012072907173,0.002045262089606268,0.0019984327988904612,0.002011756163043501,0.0019689131079637804,0.001989095670373507,0.001991824984863079,0.0020172147920226448,0.0020251513512620565,0.001991681336732048,0.002001305761511064,0.0019698468208154767,0.002033339294730771,0.002009206408717718,0.0020176457364157355,0.002019836370413943,0.0019824519443133654,0.002041670886330516,0.0019995460719059452,0.001974156264746379,0.001968841283898266,0.0019915017765682603,0.001964819136229423,0.0019570262251210413,0.0020236789579189986,0.002002311298428275,0.002005399733245421,0.0020122230194693494,0.01308458959609258
2021-04-29,0.0272889790999152,0.027175748460630724,0.027193129884485374,0.02720505267936088,0.027281868517429197,0.027189107736816515,0.027291492942208232,0.027319303220375617,0.027221715862560364,0.027189610505275137,0.02725938758492298,0.027313255634059275,0.02721643679374499,0.027222146806953427,0.027179375575939243,0.027230298838389413,0.027300435038364858,0.02725579638164724,0.027240390119594258,0.027237660805104674,0.0271698588872585,0.027316667277171237,0.027305067690590552,0.02726272740396944,0.027226635811048148,0.02725188197007668,0.027253354363419732,0.027250122280471543,0.02731167550461796,0.02725514996505761,0.01315565010338732
2021-04-30,0.012474260050521043,0.012549244374918743,0.012547915629706715,0.012476809804846823,0.01247584017996237,0.012496094566437613,0.012554236147472041,0.012471207527736651,0.012529528668934866,0.012510890323933708,0.01245458025656992,0.012437845249304916,0.012525111488905694,0.012551219536720412,0.012555493068618554,0.012521879405957512,0.012430626930720657,0.012503097412825329,0.012584545903119386,0.012517749522190398,0.012565476613725141,0.012518898707238641,0.01258041601935227,0.01252453689638157,0.012508556041804477,0.012532437543588222,0.012454975288930257,0.012535885098732949,0.012426137926625964,0.01248758341467408,0.01304446627896036
2021-05-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01304446627896036
2021-05-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01304446627896036
2021-05-03,0.07501635793092104,0.07513985941157418,0.07501700434751073,0.07508283110355526,0.07519160865077781,0.07503585816470837,0.07517074375974564,0.07505636393541294,0.07513576543983985,0.07511224305838367,0.07507223705389178,0.07516761941289575,0.07508125097411393,0.07511895860850927,0.07500508155263523,0.07510111032822883,0.07502501273081562,0.07507414039162791,0.07507029780412293,0.07504523120525812,0.07507151881323658,0.07515131535002383,0.07516014971008213,0.07514758049861707,0.07503862339123077,0.07499886877096819,0.07511705527077317,0.07509435886607044,0.07503643275723255,0.07503643275723251,0.018400510313405682
2021-05-04,0.04291513052946545,0.04276585857410555,0.042777889105079334,0.04274084943449324,0.042722570209819656,0.04275212581277908,0.042808881189349064,0.04274908765480779,0.0427910185442555,0.04275772090748268,0.042729458137702514,0.04274896555389642,0.04274781636884819,0.04274160358718113,0.04279188043304166,0.04282804385002849,0.04280448555653951,0.042757333057528914,0.04279798547861045,0.042823727223691016,0.04271292423782101,0.0427138938627054,0.04278754944189109,0.04273262557899176,0.042789797535141734,0.04290684203230502,0.042781623956486096,0.04276279168650808,0.042768286227519985,0.04263063540596038,0.02280186076316627
2021-05-05,0.0071206019431282715,0.007032401990675804,0.0070503580070545675,0.007036136842082589,0.007116005202935309,0.007138917079834607,0.007000978962012974,0.007096540881180734,0.007058150918162942,0.0070658720052058106,0.007138557959507031,0.0070749577494934645,0.007097223209803127,0.007069858240841895,0.0071734285433145825,0.0070515431041355625,0.007092123701151559,0.007077004735360645,0.007124911387059173,0.007082858396700117,0.007131878321414131,0.0070890352663344125,0.0070114652755781685,0.007071941138741833,0.0070819605958811795,0.0070980850985893065,0.007045581706697814,0.007132093793610676,0.0071000961724237265,0.007148613328679138,0.023528751942969238
2021-05-06,0.033675251797217684,0.033698702354608326,0.033729227582452226,0.033773219822580185,0.033756592551413465,0.03371579648220093,0.03364860506891159,0.03363513805662754,0.033758244504920286,0.03373612269274169,0.03365083161494256,0.03374452610840696,0.033752103547318765,0.0337167301950526,0.033688718809501736,0.033601452569900984,0.03367676010259351,0.03367185451891879,0.03367205562630225,0.0336201986510004,0.03375088253820498,0.03380934732753425,0.0337078599229615,0.033751349394630856,0.033685630374684625,0.03354636351165096,0.033593587834727066,0.033667243413912744,0.03365751125303546,0.03374061169683637,0.02444979092527558
2021-05-07,0.04520229607172633,0.045271534470882835,0.045136146107387004,0.0451929589432094,0.04520739558037791,0.045185596976494116,0.045308308392426576,0.045243379437200935,0.04523073840167033,0.04517256090860312,0.04516950838581876,0.04519834574812303,0.04522197586567744,0.04528417550641351,0.045126844890902816,0.04525124417237486,0.045170082978342886,0.045254871287683365,0.045239572761728616,0.04528424733047902,0.045100700931055344,0.045127706779688984,0.04527699309986199,0.045187643962361294,0.04522571071708425,0.04527580800278103,0.0452957391809614,0.045217127741255206,0.045217594597681036,0.04507890232717154,0.029121470125070666
2021-05-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.029121470125070666
2021-05-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.029121470125070666
2021-05-10,0.0690354243473527,0.06905302124340383,0.06900148747639685,0.06898881052883335,0.06906627278349138,0.06911019319955382,0.06906530315860694,0.06906641643162244,0.06908175086960988,0.0690300016304063,0.06895253937574831,0.06897875515966131,0.06900737704976903,0.06899897363410383,0.0690241479690668,0.06902802646860459,0.06891080959368405,0.06906821203326031,0.06902421979313232,0.06907564582404109,0.06890632058958937,0.06901297932687922,0.06900852623481726,0.06898184359447845,0.06899929684239857,0.06908379785547704,0.06904784991068677,0.06893127945235587,0.06901635505795843,0.06897430206759937,0.02825460358913063
2021-05-11,0.04311720753779203,0.043270099426053914,0.04321524738722004,0.04311289809386114,0.04320876167410407,0.04313035134178128,0.043168662298326964,0.04313293700813983,0.04312709771161345,0.043133547512696685,0.04312334849539351,0.04320937217866093,0.04322161818183125,0.04309835372059431,0.04307605234825188,0.04316060363817621,0.04319612063857341,0.04319226368625522,0.043240313986084786,0.04319312557504144,0.0431879183302916,0.043119807568963685,0.04319010896428981,0.043141282964552635,0.043133992821902924,0.043167592119750825,0.043092895091615166,0.043188852043143273,0.043130150234397854,0.04300261224126276,0.02830957403506676
2021-05-12,0.006678201611588385,0.0066677512100559435,0.006639201144013718,0.006677016514507386,0.006693105105182756,0.006644875245189408,0.006678057963457356,0.00666527327979568,0.006708475455202976,0.006704776515828949,0.006697306813015384,0.00673196192462639,0.00672359442099389,0.00674169408550368,0.006708403631137461,0.006708942311628822,0.00677387126685442,0.0066756159452298425,0.006689406165808732,0.006675903241491905,0.006751426246380968,0.0067115998020528785,0.006716088806147569,0.006711204769692545,0.006742196853962285,0.0066676793859904325,0.0066671047934663075,0.00676618609184431,0.006686353643024343,0.006756848963327354,0.02825457851911157
2021-05-13,0.03283343783734865,0.032742077626013506,0.032785387537519084,0.03279152849512065,0.03282271450436728,0.03289572366696331,0.032748340684526416,0.03288062624839204,0.03282772782414018,0.03285010102054814,0.032917867026361625,0.03276527679917488,0.03275963861003193,0.03286391997075323,0.032885725757043606,0.03279497605026538,0.032806001044321915,0.032774793487855614,0.03276768290536965,0.03276807793772996,0.032807329789533934,0.03283875281819676,0.03282449574119205,0.03277978526040893,0.03288138040107996,0.032788440060303486,0.032922894710947635,0.03280966407166317,0.03284475012766728,0.032911618332661784,0.02813009383540543
2021-05-14,0.02912350938130033,0.029074345808455287,0.029102967698563038,0.02909427698663572,0.029073950776094964,0.02903311879484965,0.029113058979767906,0.028986433152264873,0.02903559672510993,0.029010135093884858,0.029004999673200527,0.02904511341379068,0.028976413695125564,0.028977383320009993,0.02897020091345848,0.0290015521180558,0.02896061240071225,0.02901817938922255,0.029106918022166375,0.029078762988484483,0.02900334771969369,0.028929835788639027,0.02901889762987768,0.029049853802114663,0.02882443397249572,0.029066624721412436,0.02896790254336202,0.029028809350918762,0.02903839786366501,0.028996129401109405,0.025817503600010273
2021-05-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025817503600010273
2021-05-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025817503600010273
2021-05-17,0.07406885485864667,0.07403218867320124,0.07401049780541567,0.07402356978533943,0.0740519043791851,0.07405520828619883,0.07405147343479203,0.07407826381122916,0.07396474587568262,0.07398539529451821,0.07407671959382056,0.07407718645024644,0.07408569760200995,0.07399835953834362,0.07411151835356257,0.07404109485732509,0.07409920052632676,0.07411755157506586,0.07407521128844473,0.07403588761257525,0.07401505863357588,0.0740657664238295,0.07408350696801172,0.07405610608701776,0.07398593397500959,0.07412875612928617,0.07403779095031139,0.07399983193168669,0.07411220068218502,0.07393264051839744,0.02653620923048004
2021-05-18,0.041507199285206915,0.04148188130211283,0.04152145636221164,0.041485221121159314,0.0415129595752612,0.04148945874102467,0.04148264981961385,0.04149322950446425,0.041543254966095434,0.041530003426007885,0.04144991959295867,0.04146938391471321,0.04137748502288674,0.04147979840421295,0.04147692544159233,0.04148737584312473,0.04140938927278853,0.041383625980488316,0.04144546650089671,0.041515710436970464,0.04137854083664981,0.0414787928672957,0.04144137252916239,0.041488862601280915,0.041495635610658964,0.041467516489009836,0.0415318708517113,0.041480624380966336,0.041406178737060026,0.04154612792871608,0.026296088861554705
2021-05-19,0.007229056282055981,0.0072708578881857345,0.0072984383293435125,0.007260120190391236,0.0072831038913560514,0.007227045208221563,0.0072320728928076125,0.0071998957114568765,0.007327347515713313,0.007279369039949265,0.0072793331279165105,0.007263208625208381,0.00726062295884984,0.007268308133859951,0.007223777213240626,0.007217025751082212,0.007221155634849327,0.007218677704589058,0.007252183631151823,0.007273874498937366,0.0073006648753744735,0.007265830203599681,0.007272473929659825,0.007254948857674153,0.007273587202675306,0.007231390564185218,0.007241445933357326,0.007305800296058802,0.007233365725986883,0.007256924019475816,0.026375430683603335
2021-05-20,0.033655428355135526,0.03369428517457918,0.033746609006306875,0.03368922157796033,0.03369543435962742,0.03372384077753863,0.03379695767623292,0.033671947890204015,0.033734937595660715,0.033684301629472585,0.03363420434377582,0.0337279706613057,0.033815272812939244,0.033686923207863866,0.03369697857703597,0.03369898965087039,0.033732675137596965,0.033797747740953565,0.0337194595095422,0.03369345919782575,0.03376284124511325,0.03377594913706977,0.03371698157928193,0.033790278038139984,0.0337189567410836,0.0337393906877226,0.033640848069835964,0.033736302252905484,0.0338508975494347,0.033698881914772126,0.02650417942527136
2021-05-21,0.04351906318434864,0.043538312033906665,0.04335225179218996,0.04342827756553762,0.0434606702190849,0.043467026648883016,0.043514897388548815,0.043525240053982936,0.043377138830890935,0.043461496195838334,0.043447490503062916,0.04350013754308542,0.04343043228750308,0.04344221143424753,0.04352825666473455,0.043549911620487367,0.0434354240600564,0.04349773143689068,0.04349054903033917,0.043387732880554385,0.04343560362022016,0.04345539115026957,0.043469073634750166,0.043429211278389335,0.04343635777290809,0.043514646004319486,0.043511988513895435,0.04345233862748518,0.043349630213798666,0.043443181059132,0.028566750430628025
2021-05-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.028566750430628025
2021-05-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.028566750430628025
2021-05-24,0.07258676526674385,0.07264397313492656,0.07249676971265348,0.07258435916054905,0.07251781416384938,0.07256324288528761,0.07251943020532342,0.07261621313360499,0.07258364091989393,0.07258101934150261,0.07252366782518882,0.07261847559166873,0.0725808756933716,0.07247206223411629,0.07265101189334704,0.07255663507126026,0.0726129810506568,0.07262626850277705,0.07257947512409405,0.07258342544769737,0.0726388018022095,0.07255979533014292,0.07260350027400883,0.07250352117481189,0.07250653778556351,0.07264135155653524,0.07256299150105835,0.07262985970605282,0.07261125727308447,0.07257570436065451,0.02835662331263466
2021-05-25,0.018954227241287928,0.01893390103074717,0.018946398418146784,0.01893221316520757,0.018976492701597583,0.018962415184756637,0.018911276450109944,0.018955412338368918,0.018990426570307486,0.018998004009219333,0.018925619715993297,0.018985075677426626,0.01900012281915201,0.01898216680277326,0.018975810372975188,0.0189517995878735,0.018962609109733526,0.01893749223402292,0.01892452799019746,0.018984680645066303,0.018932895493829944,0.018909049904078958,0.01886879251535777,0.018979846885457133,0.018940041988348703,0.018915837278270137,0.01891853068072694,0.018988128200211018,0.018973763387108024,0.01896386603088004,0.025139116203505753
2021-05-26,0.006025033559794613,0.005979173893963262,0.006062813018255525,0.006037530947194231,0.006083929293516947,0.006008944969119245,0.006062777106222768,0.0059929641145421465,0.006019143986422378,0.006034370688311568,0.006073012035558659,0.006029486651856545,0.005986966805071643,0.006054337778524751,0.0059401375143558355,0.006030384452675483,0.005975151746294418,0.0059504801797900025,0.0060498487744300574,0.006013972653705298,0.005995872989195508,0.00608637131174446,0.006076315942572351,0.006038680132242471,0.006104614624385277,0.00598323195366486,0.006087197288497882,0.006000433817355712,0.006030923133166845,0.006077572863718865,0.024963734148214973
2021-05-27,0.03144870576625145,0.031400009049832256,0.03139232387482215,0.031387655310563665,0.031364958905860905,0.03134035916342202,0.03142866685197275,0.031392180226691116,0.031361259966486886,0.03137505018706577,0.031392252050756624,0.03143035471751236,0.03137774358952258,0.031394801805082445,0.03137038162280729,0.031376845788703644,0.03142816408351415,0.03144310348914127,0.031432724911674384,0.0313764866683761,0.03139695652704789,0.0313753733953606,0.03145184447791445,0.03135544221718015,0.03142529112089356,0.03141940154752132,0.03144554550736876,0.031397531119572004,0.031407083720285514,0.03136711362782635,0.024631484811039942
2021-05-28,0.026921527180740274,0.02701992615049586,0.02684941581896317,0.026906156830720028,0.026914919366712864,0.026939555021184527,0.02691657132021972,0.02698717437662102,0.026935891993843244,0.026959881231725283,0.026824636516360467,0.02690123688223225,0.026970906225781854,0.026916176287859382,0.02701805872479247,0.02695582317202368,0.026897322470661702,0.02698325996505045,0.02690069820174088,0.02698710255255549,0.02693585608181049,0.02682294865082087,0.02687063983032285,0.026983870469607315,0.02690472034940974,0.026996511505137957,0.026865217113376468,0.026907306015768285,0.026912549172550874,0.026846183736014974,0.02226910562040072
2021-05-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02226910562040072
2021-05-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02226910562040072
2021-05-31,0.0515970799207924,0.051637911902037696,0.05156220933698485,0.051558438573545314,0.05159535614322002,0.0516173702193004,0.05160271810993533,0.05157032545638806,0.05157183376176383,0.05165759169598884,0.05162491174617947,0.05168211961436221,0.05159133399555119,0.05161115743763334,0.05162627640342427,0.05156447179504856,0.051524824910884254,0.05168431024836041,0.051570253632322524,0.051662188436181776,0.051586162662834105,0.05157208514599318,0.05162106915867442,0.05153376700704092,0.05158379246867209,0.051576861446349896,0.05159194450010805,0.051663265797164515,0.05162501948227776,0.051563358522033066,0.01927243220329795


==> figures/results/tables/rapid_test_statistics/hh_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-03-01,1.651953506845911e-06,1.867425703391029e-06,2.082897899936148e-06,1.7237775723609505e-06,1.041448949968074e-06,2.7293144895715048e-06,2.1547219654511885e-06,2.442018227511346e-06,2.0110738344211086e-06,2.513842293026386e-06,1.0055369172105543e-06,9.337128516955148e-07,1.7956016378759904e-06,1.580129441330871e-06,1.7956016378759904e-06,2.011073834421109e-06,2.082897899936148e-06,1.5083053758158316e-06,2.011073834421109e-06,3.303907013691821e-06,1.939249768906069e-06,7.182406551503959e-07,1.651953506845911e-06,3.447555144721901e-06,1.2928331792707131e-06,1.651953506845911e-06,3.0884348171467026e-06,2.011073834421109e-06,2.0110738344211086e-06,1.1491850482406335e-06,2.724184199177573e-07
2021-03-02,4.1298837671147765e-06,3.842587505054618e-06,4.524916127447495e-06,4.668564258477575e-06,3.51937921023694e-06,5.38680491362797e-06,3.66302734126702e-06,5.3508928808704495e-06,3.447555144721901e-06,7.577438911836679e-06,6.033221503263328e-06,2.2983700964812666e-06,4.381267996417416e-06,4.740388323992615e-06,3.232082948176782e-06,5.099508651567811e-06,4.848124422265173e-06,5.6381891429306074e-06,4.524916127447495e-06,4.489004094689975e-06,4.5967401929625366e-06,4.345355963659896e-06,5.099508651567811e-06,4.524916127447495e-06,7.577438911836679e-06,6.607814027383642e-06,6.033221503263328e-06,3.447555144721901e-06,4.453092061932456e-06,4.884036455022694e-06,9.532079551924542e-07
2021-03-03,5.027684586052772e-06,6.1050455687783675e-06,7.11058248598892e-06,7.469702813564118e-06,6.823286223928763e-06,7.685175010109237e-06,5.853661339475728e-06,6.212781667050926e-06,6.1050455687783675e-06,6.392341830838525e-06,5.817749306718209e-06,7.6133509445941984e-06,4.668564258477575e-06,6.176869634293406e-06,5.386804913627968e-06,9.193480385925066e-06,6.284605732565965e-06,7.11058248598892e-06,4.740388323992614e-06,6.823286223928763e-06,6.966934354958841e-06,7.038758420473883e-06,6.751462158413722e-06,4.6685642584775735e-06,7.685175010109237e-06,6.823286223928763e-06,7.182406551503958e-06,6.320517765323485e-06,3.950323603327179e-06,7.038758420473883e-06,1.8723849841051636e-06
2021-03-04,6.859198256686282e-06,8.511151763532194e-06,1.192279487549657e-05,6.176869634293408e-06,5.530453044658049e-06,7.397878748049082e-06,7.4337907808066e-06,7.613350944594197e-06,7.900647206654357e-06,8.690711927319792e-06,8.259767534229555e-06,7.32605468253404e-06,7.6133509445941984e-06,4.812212389507653e-06,7.756999075624278e-06,9.265304451440106e-06,6.607814027383642e-06,7.792911108381795e-06,7.864735173896837e-06,5.3508928808704495e-06,8.690711927319792e-06,9.265304451440108e-06,8.690711927319792e-06,9.229392418682589e-06,9.337128516955147e-06,7.577438911836679e-06,7.721087042866756e-06,7.36196671529156e-06,1.0594049663468339e-05,1.1958706908254093e-05,3.020543974267011e-06
2021-03-05,8.044295337684436e-06,1.1132730154831138e-05,1.1850970809981532e-05,1.2928331792707125e-05,8.331591599744594e-06,1.10609060893161e-05,1.235373926858681e-05,9.839896975560423e-06,1.1060906089316096e-05,9.839896975560428e-06,1.0199017303135623e-05,8.582975829047232e-06,1.0486313565195779e-05,8.762535992834833e-06,9.624424779015308e-06,1.199461894101161e-05,7.32605468253404e-06,1.1779146744466493e-05,9.193480385925066e-06,1.0486313565195779e-05,1.0342665434165705e-05,1.364657244785752e-05,7.469702813564118e-06,8.187943468714515e-06,1.0629961696225858e-05,1.0199017303135621e-05,9.839896975560422e-06,8.762535992834831e-06,1.0558137630710817e-05,1.2928331792707125e-05,4.484557843015235e-06
2021-03-06,1.238965130134433e-05,1.1743234711708972e-05,1.4975317659885751e-05,1.1635498613436416e-05,1.0378577466923222e-05,1.4041604808190234e-05,1.0989082023801055e-05,1.5585822216763594e-05,1.3467012284069922e-05,1.4616197332310555e-05,1.3395188218554879e-05,1.0773609827255937e-05,1.1024994056558578e-05,1.2569211465131927e-05,1.4544373266795514e-05,1.238965130134433e-05,1.2461475366859367e-05,1.0414489499680743e-05,1.0019457139348025e-05,1.1348202351376254e-05,1.3071979923737205e-05,9.444864615227707e-06,1.1060906089316098e-05,1.1743234711708972e-05,1.3323364153039841e-05,1.1312290318618735e-05,1.4975317659885751e-05,1.1348202351376254e-05,1.4185252939220315e-05,1.9895266147665977e-05,6.2899070326396935e-06
2021-03-07,9.37304054971267e-06,1.0665873728983377e-05,1.5621734249521113e-05,1.6950479461549343e-05,1.084543389277098e-05,1.37902205788876e-05,1.2820595694434566e-05,1.2461475366859367e-05,1.0629961696225858e-05,1.1958706908254096e-05,1.3538836349584965e-05,1.1886882842739051e-05,1.174323471170897e-05,1.2210091137556732e-05,1.4113428873705279e-05,1.0773609827255937e-05,1.1132730154831136e-05,1.3179716022009766e-05,1.1850970809981532e-05,1.4185252939220315e-05,1.4472549201280478e-05,1.3718396513372561e-05,1.206644300652665e-05,1.2641035530646969e-05,1.2353739268586807e-05,1.1707322678951452e-05,1.4975317659885751e-05,1.1420026416891292e-05,1.6770919297761752e-05,1.637588693742903e-05,8.129116138864101e-06
2021-03-08,1.1886882842739051e-05,1.3143803989252245e-05,1.6304062871913986e-05,1.7812368247729824e-05,1.1958706908254096e-05,1.4795757496098153e-05,1.4580285299553036e-05,1.6627271166731666e-05,1.5442174085733512e-05,1.4436637168522956e-05,1.4580285299553036e-05,1.3000155858222164e-05,1.594494254433879e-05,1.5011229692643273e-05,1.1455938449648818e-05,1.6447711002944068e-05,1.3862044644402636e-05,1.6627271166731673e-05,1.0773609827255935e-05,1.669909523224671e-05,1.5370350020218478e-05,1.1850970809981532e-05,1.1671410646193933e-05,1.422116497197784e-05,1.7309599789124542e-05,1.3682484480615042e-05,1.1563674547921373e-05,1.745324792015462e-05,1.2246003170314247e-05,1.774054418221478e-05,9.925743834818876e-06
2021-03-09,1.6842743363276786e-05,1.9967090213181008e-05,1.84946968701227e-05,2.2552756571722447e-05,1.5837206446066233e-05,2.1762691851057004e-05,1.6591359133974147e-05,2.0613506802816362e-05,2.23013723424198e-05,1.9823442082150933e-05,2.2840052833782598e-05,1.7201863690851985e-05,1.77764562149723e-05,1.9643881918363335e-05,1.7632808083942222e-05,1.5944942544338787e-05,2.108036322866412e-05,2.23013723424198e-05,1.8207400608062538e-05,1.853060890288022e-05,2.215772421138972e-05,1.8602432968395263e-05,1.6699095232246707e-05,1.7058215559821906e-05,2.036212257351373e-05,1.7596896051184703e-05,1.8817905164940376e-05,2.0146650376968613e-05,2.082897899936149e-05,2.273231673551004e-05,1.2011377889631786e-05
2021-03-10,2.061350680281637e-05,1.7453247920154628e-05,2.4276534144083394e-05,2.7652265223290252e-05,1.8817905164940376e-05,2.0900803064876527e-05,2.276822876826755e-05,2.025438647524117e-05,1.6806831330519267e-05,2.7831825387077857e-05,2.219363624414724e-05,2.1619043720026918e-05,2.0972627130391564e-05,2.3558293488932996e-05,2.0326210540756207e-05,2.2911876899297642e-05,2.025438647524117e-05,2.776000132156282e-05,1.978753004939341e-05,1.9069289394243012e-05,2.4563830406143546e-05,1.892564126321293e-05,2.032621054075621e-05,1.8602432968395256e-05,2.298370096481268e-05,2.190633998208709e-05,2.3917413816508192e-05,1.6663183199489192e-05,2.7724089288805293e-05,2.2840052833782598e-05,1.4207826216953618e-05
2021-03-11,2.255275657172244e-05,2.492295073371875e-05,2.6862200502624813e-05,3.0489315811134333e-05,1.90333773614855e-05,2.582075155265674e-05,2.3989237882023236e-05,2.6718552371594737e-05,2.301961299757019e-05,2.287596486654012e-05,2.2157724211389715e-05,2.1942252014844605e-05,1.8530608902880225e-05,2.133174745796676e-05,2.472184335027664e-05,2.499477479923379e-05,2.330690925963036e-05,2.3953325849265714e-05,1.7632808083942222e-05,2.255275657172245e-05,2.6646728306079716e-05,2.102290397625209e-05,2.366602958720556e-05,2.309143706308525e-05,2.2552756571722447e-05,2.0864891032119008e-05,2.363011755444804e-05,2.528207106129395e-05,2.829868181292561e-05,2.7257232862957534e-05,1.6439297326698025e-05
2021-03-12,2.5928487650929308e-05,2.8657802140500798e-05,3.443963941446149e-05,2.9088746533591052e-05,2.470747853717363e-05,3.016610751631664e-05,2.5353895126808975e-05,2.8011385550865455e-05,2.6072135781959383e-05,2.2624580637237478e-05,3.178214899040503e-05,2.294778893205516e-05,2.2983700964812673e-05,2.600031171644434e-05,2.5856663585414256e-05,2.9519690926681282e-05,2.9950635319771522e-05,3.0237931581831677e-05,2.169086778554196e-05,2.930421873013616e-05,2.8083209616380486e-05,2.470747853717363e-05,2.3378733325145395e-05,2.5246159028536425e-05,2.743679302674513e-05,3.117164443352719e-05,2.222954827690476e-05,2.4994774799233786e-05,2.926830669737865e-05,2.661081627332218e-05,1.8825053369555926e-05
2021-03-13,2.5497543257839067e-05,2.984289922149897e-05,3.181806102316255e-05,2.9699251090468883e-05,2.4994774799233786e-05,2.7616353190532733e-05,2.9519690926681282e-05,2.6072135781959383e-05,2.449200634062851e-05,2.865780214050081e-05,2.894509840256097e-05,2.6395344076777067e-05,2.9878811254256488e-05,2.531798309405147e-05,2.7077672699169946e-05,2.833459384568313e-05,3.275177387485806e-05,3.1027996302497106e-05,2.7005848633654888e-05,3.124346849904225e-05,2.8693714173258324e-05,2.860034288808877e-05,2.5210246995778906e-05,2.639534407677707e-05,3.088434817146703e-05,2.6862200502624813e-05,2.6431256109534586e-05,2.7149496764684977e-05,2.923239466462113e-05,3.6917569674730354e-05,2.10795423822011e-05
2021-03-14,2.072124290108893e-05,2.600031171644434e-05,2.6215783912989466e-05,3.1315292564557264e-05,2.467156650441612e-05,2.5820751552656744e-05,2.6790376437109768e-05,3.0525227843891835e-05,2.9627427024953832e-05,2.8693714173258324e-05,3.271586184210053e-05,2.3127349095842763e-05,2.5784839519899225e-05,3.016610751631665e-05,3.106390833525463e-05,2.9591514992196327e-05,2.2480932506207402e-05,2.7724089288805293e-05,2.1834515916572045e-05,2.4958862766476267e-05,2.923239466462113e-05,2.506659886474883e-05,2.1834515916572045e-05,2.477930260268867e-05,3.476284770927915e-05,2.8190945714653052e-05,2.31991731613578e-05,2.8657802140500798e-05,2.8442329943955688e-05,3.217718135073774e-05,2.312687026873932e-05
2021-03-15,2.650308017504961e-05,2.887327433704592e-05,3.487058380755172e-05,2.8801450271530884e-05,2.3989237882023236e-05,2.6251695945746978e-05,2.6143959847474428e-05,3.7528074231608176e-05,2.6718552371594737e-05,3.1674412892132474e-05,3.350592656276598e-05,2.3342821292387886e-05,2.833459384568313e-05,2.729314489571506e-05,2.5713015454384188e-05,3.1458940695587347e-05,3.048931581113431e-05,3.566064852821716e-05,2.3845589750993154e-05,2.8155033681895534e-05,3.228491744901031e-05,2.7652265223290252e-05,2.643125610953458e-05,2.9663339057711364e-05,3.6019768855792355e-05,2.97351631232264e-05,2.8011385550865455e-05,2.898101043531849e-05,3.271586184210053e-05,3.4188255185158844e-05,2.5271331653402647e-05
2021-03-16,3.93954999349992e-05,4.2088902391813204e-05,4.711658697786597e-05,4.474639281586966e-05,3.4619199578249084e-05,3.752807423160819e-05,4.1227013605632724e-05,4.2591670850418455e-05,4.3884504029689176e-05,3.757835107746872e-05,4.2878967112478634e-05,3.350592656276597e-05,3.824631488675857e-05,3.806675472297098e-05,4.086789327805752e-05,4.374085589865909e-05,3.372139875931109e-05,4.3669031833144076e-05,3.946732400051425e-05,3.935958790224171e-05,4.144248580217783e-05,3.826067969986157e-05,3.0058371418044093e-05,3.544517633167204e-05,4.438727248829446e-05,4.1909342228025596e-05,3.9359587902241714e-05,3.4224167217916356e-05,4.733205917441108e-05,4.661381851926068e-05,2.8235066212040855e-05
2021-03-17,3.64507132488826e-05,3.979053229533193e-05,5.045640602431532e-05,5.185697530185858e-05,4.036512481945225e-05,4.6541994453745615e-05,4.295079117799367e-05,4.1981166293540634e-05,4.384859199693167e-05,4.1514309867692875e-05,4.672155461753325e-05,4.269940694869104e-05,3.584020869200476e-05,4.101154140908761e-05,4.13706617366628e-05,4.6757466650290776e-05,5.1282382777738266e-05,4.790665169853139e-05,3.856952318157626e-05,4.2986703210751204e-05,4.819394796059157e-05,4.42795363900219e-05,4.399224012796173e-05,4.151430986769287e-05,4.95226931726198e-05,4.5141425176202365e-05,3.680983357645779e-05,4.158613393320792e-05,4.550054550377757e-05,5.2359743760463846e-05,3.140421759805208e-05
2021-03-18,3.4942407873066754e-05,3.7075582618863425e-05,4.9235396910559614e-05,4.729614714165354e-05,3.6917569674730354e-05,3.688165764197282e-05,3.55888244627021e-05,4.657790648650316e-05,3.354183859552348e-05,4.3166263374538785e-05,4.790665169853138e-05,3.002245938528656e-05,3.986235636084697e-05,3.835405098503113e-05,3.932367586948416e-05,4.032921278669472e-05,4.546463347102005e-05,4.445909655380949e-05,3.339819046449342e-05,3.9682796197059364e-05,4.535689737274749e-05,4.079606921254247e-05,4.715249901062349e-05,3.88209074108789e-05,4.510551314344486e-05,4.241211068663086e-05,3.867725927984881e-05,3.720486593679051e-05,4.93790450415897e-05,4.5428721438262516e-05,3.38834475318874e-05
2021-03-19,4.201707832629816e-05,4.4351360455536936e-05,5.900346982060502e-05,5.361666490697705e-05,4.302261524350871e-05,4.2986703210751184e-05,5.020502179501266e-05,5.6166419232760924e-05,4.790665169853139e-05,4.884036455022691e-05,6.090680755675359e-05,4.244802271938839e-05,4.176569409699552e-05,4.474639281586966e-05,4.991772553295249e-05,5.024093382777018e-05,4.90199247140145e-05,5.735151631375912e-05,4.266349491593351e-05,5.006137366398258e-05,5.027684586052769e-05,4.014965262290713e-05,4.0724245147027446e-05,4.862489235368181e-05,5.9362590148180214e-05,4.955860520537729e-05,4.934313300883218e-05,4.550054550377759e-05,5.117464667946568e-05,6.5288075553171e-05,3.706816079876022e-05
2021-03-20,4.4674568750354606e-05,5.401169726730973e-05,6.318363043358033e-05,5.75310764775467e-05,4.417180029174933e-05,5.419125743109733e-05,5.121055871222322e-05,5.832114119821216e-05,4.887627658298442e-05,5.577138687242821e-05,4.736797120716858e-05,5.149785497428335e-05,4.945086910710473e-05,5.203653546564614e-05,5.44426416604e-05,4.90199247140145e-05,5.3006160350099186e-05,5.6453715494821095e-05,3.5624736495459633e-05,5.0025461631225064e-05,4.790665169853139e-05,4.7188411043381e-05,4.952269317261977e-05,4.797847576404644e-05,6.1014543655026124e-05,4.991772553295249e-05,4.894810064849948e-05,4.761935543647123e-05,5.386804913627968e-05,6.42107145704454e-05,4.0384722528757065e-05
2021-03-21,4.492595297965726e-05,4.691547959442384e-05,6.263058512911454e-05,5.9111205918877555e-05,4.4674568750354606e-05,4.8337596091621614e-05,5.1138734646708176e-05,6.47853070945657e-05,4.5716017700322694e-05,4.568010566756518e-05,5.7782460706849315e-05,3.9539148066029295e-05,4.934313300883217e-05,3.989826839360449e-05,4.679337868304828e-05,5.462220182418758e-05,5.110282261395066e-05,6.191234447396415e-05,4.0293300753937205e-05,4.901992471401451e-05,5.1533767007040884e-05,4.693702681407837e-05,4.75475313709562e-05,4.661381851926069e-05,5.616641923276094e-05,5.081552635189049e-05,5.433490556212741e-05,4.4997777045172296e-05,6.094271958951109e-05,6.277423326014459e-05,4.376907249582573e-05
2021-03-22,4.3956328095204214e-05,5.182106326910103e-05,6.331291375150741e-05,7.0746704532314e-05,4.5141425176202365e-05,5.663327565860872e-05,5.5340442479337976e-05,6.0655423327450915e-05,4.4997777045172296e-05,5.735151631375911e-05,6.510851538938342e-05,4.715249901062349e-05,4.733205917441108e-05,5.149785497428338e-05,5.688465988791133e-05,5.1533767007040884e-05,6.123001585157124e-05,6.20200805722367e-05,5.113873464670816e-05,5.458628979143007e-05,4.941495707434721e-05,4.844533218989418e-05,5.110282261395066e-05,5.189288733461609e-05,6.0475863163663307e-05,5.638189142930608e-05,5.088735041740551e-05,3.896455554190898e-05,6.755053361689476e-05,6.507260335662585e-05,4.735856567477973e-05
2021-03-23,6.927431118925572e-05,7.394287544773326e-05,8.629661471632014e-05,9.434091005400459e-05,6.758644564965227e-05,8.037112931132935e-05,7.085444063058658e-05,8.202308281817525e-05,6.701185312553196e-05,7.818049531312061e-05,7.724678246142513e-05,6.636543653589659e-05,6.783064747240342e-05,7.081852859782908e-05,8.02993052458143e-05,8.137666622853991e-05,8.363912429226369e-05,8.521925373359449e-05,7.677992603557737e-05,7.735451855969767e-05,7.767772685451536e-05,7.261413023570505e-05,6.880745476340794e-05,7.810867124760559e-05,8.712259146974312e-05,7.843187954242325e-05,6.927431118925571e-05,7.200362567882722e-05,8.119710606475232e-05,9.089335490928268e-05,5.2642422761169485e-05
2021-03-24,9.017511425413226e-05,8.371094835777871e-05,0.00010163105270378112,0.00011402070400512545,8.108936996647977e-05,9.132429930237288e-05,8.582975829047235e-05,9.35508453333391e-05,8.029930524581426e-05,8.547063796289713e-05,9.448455818503464e-05,7.595394928215441e-05,8.166396249060006e-05,9.390996566091436e-05,8.144849029405496e-05,9.035467441791986e-05,8.974416986104202e-05,0.00010920849161561779,8.001200898375414e-05,8.913366530416418e-05,8.848724871452881e-05,9.031876238516232e-05,7.731860652694013e-05,8.676347114216788e-05,0.0001000509232624502,9.724978470736368e-05,8.974416986104203e-05,7.929376832860373e-05,0.00010069733985208559,0.00011078862105694868,5.9280163482517733e-05
2021-03-25,7.76777268545154e-05,8.087389776993462e-05,0.00010371395060371723,0.00010755653810877188,8.482422137326182e-05,9.173369647580865e-05,8.652645172596823e-05,9.374477031022976e-05,8.629661471632018e-05,9.301216484197631e-05,9.765918188079938e-05,7.20754497443423e-05,8.083798573717712e-05,8.399824461983886e-05,8.902592920589163e-05,8.503969356980692e-05,8.90259292058917e-05,9.39961545395324e-05,7.30235274091408e-05,8.037112931132939e-05,9.049832254894996e-05,8.318663267951891e-05,8.356730022674861e-05,9.764481706769642e-05,9.986418069211113e-05,9.255967322923155e-05,7.839596750966575e-05,8.62966147163201e-05,0.0001027227784996097,0.00010538026892366616,6.614096923019412e-05
2021-03-26,7.78931990510605e-05,8.881045700934654e-05,0.0001234296565875955,0.00012745180425643776,9.452047021779216e-05,9.872217805042196e-05,9.951224277108746e-05,0.00010669464932259136,8.665573504389534e-05,8.830768855074124e-05,0.00010637144102777368,8.231037908023541e-05,0.00010134375644172096,0.00010436036719335264,0.00010206199709687136,0.00010518634394677558,0.00010443219125886764,0.00012522525822547154,7.979653678720902e-05,9.581330339706288e-05,0.00010568911240538086,9.143203540064546e-05,9.470003038157979e-05,9.915312244351224e-05,0.00010928031568113283,0.00010450401532438271,0.00010342665434165716,8.486013340601936e-05,0.00010594049663468348,0.00012120311055662937,7.348309882262917e-05
2021-03-27,9.230828899992894e-05,9.868626601766446e-05,0.00011703731475675707,0.0001275954523874678,8.410598071811143e-05,9.92249465090273e-05,9.671110421600088e-05,0.0001209158142945692,8.554246202841221e-05,0.00011764781931363494,0.0001099267322707682,8.74457997645608e-05,8.995964205758715e-05,0.00010357030247268718,0.00011118365341728139,0.00010956761194319295,0.0001056172883398659,0.00011509806498785105,9.168341962994812e-05,9.882991414869458e-05,0.00011481076872579087,9.340719720230908e-05,9.843488178836184e-05,0.00010705376965016659,0.00011901247655842067,0.00010374986263647474,0.00011017811650007082,0.0001008769000158732,0.00012170587901523464,0.00013984145555778207,8.121017120428885e-05
2021-03-28,9.326354907127895e-05,8.525516576635202e-05,0.00012605123497889454,0.00011743234711708977,8.891819310761904e-05,9.204253995752331e-05,9.013920222137476e-05,0.00011118365341728139,8.62607026835626e-05,9.39817897264294e-05,0.00011193780610518931,8.924140140243678e-05,8.572202219219982e-05,8.080207370441959e-05,9.739343283839384e-05,0.00010116419627793333,9.778846519872647e-05,0.00011021402853282837,8.069433760614701e-05,8.38905085215663e-05,9.21143640230384e-05,8.744579976456072e-05,7.419425967703595e-05,9.265304451440113e-05,0.00010780792233807452,9.031876238516232e-05,8.672755910941038e-05,8.493195747153438e-05,0.00010813113063289216,0.00012055669396699405,8.759765636022112e-05
2021-03-29,8.755353586283331e-05,9.024693831964731e-05,0.00011671410646193942,0.00012443519350480612,8.087389776993463e-05,9.847079382111934e-05,8.769718399386338e-05,0.00011671410646193941,9.408952582470194e-05,9.944041870557238e-05,0.00011402070400512542,8.920548936967922e-05,8.626070268356259e-05,9.380222956264173e-05,9.958406683660248e-05,9.549009510224522e-05,0.00010073325188484309,0.00012174179104799216,8.532698983186705e-05,0.00010665873728983386,9.283260467818874e-05,9.926085854178482e-05,8.547063796289718e-05,0.00010744880201049932,0.00010759245014152945,9.624424779015312e-05,9.398178972642936e-05,8.399824461983888e-05,0.00011007038040179827,0.00013908730286987423,9.410440366684433e-05
2021-03-30,0.00010414489499680758,0.00010640735306053126,0.00013574030141687342,0.00015442174085733516,9.243757231785601e-05,0.0001235014806531107,0.0001247224897668663,0.00013141649267286797,0.00010877754722252756,0.00011919203672220828,0.00013502924316827444,0.00010117856109103634,0.00012163405494971968,0.00010942396381216292,0.0001255843785530468,0.0001209158142945692,0.00013255131290800556,0.000142391209883566,0.00010252885352271907,0.00012084399022905413,0.0001286656309636419,0.00011585221767575898,0.0001126201347275822,0.00012978608638567661,0.00013495741910275936,0.00011188034685277727,0.00012251030854900307,0.00010640735306053124,0.00013660937260960533,0.00015847980055893476,0.0001005694930154688
2021-03-31,0.00011276378285861224,0.00013783038172336098,0.00015865936072272248,0.00015549910184006063,0.00011193780610518928,0.0001399851036888122,0.00013071979923737212,0.00015363167613666962,0.0001099267322707682,0.0001333054655959135,0.000157043319248634,0.00012062851803250903,0.00012913966979604118,0.0001314021278597649,0.00014077516840947757,0.0001390513908371166,0.00014555146876622771,0.0001373994373302707,0.0001200898375411463,0.0001305761511063419,0.00013851271034575388,0.00013276678510455072,0.0001274877162891953,0.0001403442240163874,0.00015197972262982377,0.00014282215427665614,0.00012339374455483807,0.00012116719852387185,0.00015104600977812815,0.00018038614054102176,0.00010719851224314733
2021-04-01,0.00011642681019987922,0.00010705376965016664,0.00014336083476801896,0.00015237475499015648,0.00010935213974664788,0.000125060062874787,0.00011775555541190742,0.00013420326641485145,0.00011626161484919473,0.00011931413763358384,0.00013510106723378955,0.00010910075551734524,0.00010457583938989775,0.0001137693197758228,0.00013357121463831905,0.00013466294043414773,0.00012105946242559927,0.00013269496103903572,9.645971998669822e-05,0.00012278323999796026,0.00011516988905336609,0.00010380013948233537,0.00011001292114938625,0.00012127493462214444,0.0001392309510009042,0.00012563465539890728,0.00011226101440000701,0.00010783665196428055,0.00013213473332801838,0.00015201563466258125,0.00011192795594763289
2021-04-02,0.00012001801347563123,0.00011976662924632859,0.0001532366437763369,0.00014964544050058494,0.00011262013472758213,0.0001285291652391634,0.0001099267322707682,0.00013948233523020692,0.0001189406524929056,0.0001261948831099245,0.00015621734249521112,0.00010504269581574546,0.0001255484665202892,0.00012411198520998845,0.00013463421080794167,0.00013675302074063546,0.00014055969621293245,0.00014928632017300968,0.00012037713380320645,0.00011897656452566308,0.00012849325320640583,0.00013043250297531191,0.00012447110553756365,0.00013355684982521617,0.00015402670849700242,0.00012831369304261826,0.0001342750904803665,0.00012206499934280988,0.0001392309510009042,0.00015772564787102693,0.0001163249568345917
2021-04-03,0.00011452347246373071,0.0001103576766638584,0.00014468957998004732,0.00014741889446961867,9.692657641254599e-05,0.0001147748566930334,0.00012123902258938697,0.0001431812746042314,0.00011039358869661599,0.00013269496103903564,0.000127739100518498,0.00010285206181753678,0.00010748471404325688,0.00011617542597057657,0.00011771964337914998,0.0001297501743529191,0.0001319192611314732,0.0001343828265786391,9.477185444709483e-05,0.0001144875604309732,0.00012824186897710327,0.00012030530973769138,0.00010410898296405004,0.00012123902258938689,0.00012996564654946415,0.00011793511557569512,0.00012145449478593201,0.00010058960375381308,0.00013617842821651505,0.00015381123630045718,0.00011858963802415282
2021-04-04,9.599286356085053e-05,9.714204860909113e-05,0.00013373640998900381,0.00013915912693538923,9.057014661446496e-05,0.00011024994056558591,0.00010041004359002548,0.00013046841500806943,0.0001001586593607228,0.00011125547748279642,0.0001240401611444734,9.26889565471587e-05,0.00010145149253999352,0.00010683829745362144,0.00010694603355189408,0.00011305107912067242,0.00010414489499680748,0.00012461475366859373,9.46282063160647e-05,0.00010216973319514392,0.00010378577466923232,0.00010963943600870799,9.311990094024892e-05,9.872217805042204e-05,0.00012585012759545246,0.00010931622771389038,0.00011297925505515739,8.543472593013969e-05,0.00012008983754114619,0.0001366093726096053,0.00012052775912917224
2021-04-05,9.118065117134289e-05,9.157568353167556e-05,0.00012590758684786446,0.00012644626733922728,7.893464800102851e-05,9.232983621958344e-05,9.918903447626978e-05,0.0001184019720015429,9.204253995752328e-05,0.00010080507595035815,0.0001188688284273906,9.304807687473391e-05,8.920548936967922e-05,8.730215163353068e-05,0.00010306753401408192,0.00012307053626002038,0.00010831069079667984,0.00010073325188484317,7.986836085272407e-05,9.886582618145208e-05,0.00010594049663468348,9.696248844530352e-05,9.215027605579583e-05,0.000115098064987851,0.0001120096301707044,0.00010023048342623784,9.994318716417769e-05,7.947332849239136e-05,0.00010978308413973812,0.00013538836349584956,0.00012081864659450815
2021-04-06,0.00010479131158644282,0.00010874163518977004,0.00014788575089546646,0.0001388718306733291,0.00011168642187588667,0.00011667819442918188,0.00012818440972469112,0.00014210391362150577,0.00012421972130826102,0.0001238606009806859,0.00014303762647320138,0.00010224155726065899,0.00011513397702060854,0.00012426999815412157,0.00012612305904440948,0.0001373994373302707,0.00013718396513372557,0.00014806531105925408,0.00010644326509328876,0.00011621133800333416,0.00013028885484428184,0.000115924041741274,0.00010716150574843917,0.00013015957152635472,0.00013463421080794173,0.00011265604676033973,0.00012127493462214444,0.00011730306379916271,0.00014919294888784024,0.00014863990358337438,0.00012129367728305025
2021-04-07,0.00013826132611645124,0.0001278827486495281,0.00017280870162918513,0.00017363467838260813,0.00011678593052745442,0.00013467012284069918,0.00013517289129930457,0.00015812068023135956,0.00012878054946846603,0.00014874763968164694,0.00017112083608958174,0.00012766727645298294,0.00013179716022009767,0.00013233584071146046,0.00014246303394908102,0.0001424989459818386,0.00013862044644402644,0.0001659854154052564,0.0001237887769151708,0.00013905139083711667,0.000147095686174801,0.00013427509048036658,0.00012594349888062195,0.00014397133932489688,0.00015499633338145544,0.00013671710870787792,0.00014580285299553033,0.00012145449478593201,0.00016361522124326013,0.00016329201294844244,0.00012215813121442767
2021-04-08,0.00013291043323558087,0.00013667401426856884,0.00017934469159105378,0.0001880354035183736,0.00012132521146800493,0.00015375377704804517,0.0001554272777745455,0.0001649080544225309,0.00014247739876218404,0.00014968135253334242,0.00017629216880666454,0.00012885237353398103,0.000150686889450553,0.00014494096420934987,0.00014886974059302252,0.00016050523920645892,0.0001617837075726265,0.00016452738687530114,0.00013165351208906762,0.00013998510368881214,0.00015101009774537086,0.0001462697094213781,0.00013018111874600927,0.00015952124950890286,0.00016616497556904398,0.00014580285299553025,0.00015039959318849294,0.00012873745502915696,0.00016541082288113604,0.00018904094043558414,0.00012644794323408924
2021-04-09,0.00015718696737966414,0.00015115374587640083,0.00018009884427896158,0.00019432000925093947,0.00013520880333206203,0.00014853216748510187,0.00014720342227307362,0.0001812121172944448,0.00015614551842969599,0.00016792466517416248,0.00017991928411517405,0.0001570074072158765,0.00015086644961434062,0.00016332792498119993,0.00016020357813129575,0.00016706277638798195,0.00016016766609853818,0.0001704025954344314,0.0001468083899127409,0.00016059861049162846,0.0001705821555982189,0.00016541082288113612,0.00014228347378529343,0.00018796357945285847,0.00018555747325810467,0.00016408207766910795,0.00015779747193654192,0.000126087147011652,0.00018311545503059328,0.00020667374851952616,0.0001311262550443153
2021-04-10,0.00011606768987230406,0.00011782737947742252,0.00017622034474114954,0.0001548885972831829,0.0001060841447657136,0.0001274158922236803,0.00013538836349584962,0.00013944642319744938,0.0001373276132647557,0.00013138058064011046,0.00016354339717774505,0.00012256776780141508,0.00012150477163179249,0.00013229992867870292,0.00013488559503724442,0.00015223110685912638,0.00014720342227307368,0.00014544373266795518,0.00010561728833986586,0.0001286728133701934,0.00012432745740653358,0.00013380823405451868,0.00011861744419808796,0.00014048787214741748,0.00015366758816942724,0.00013179716022009773,0.00013287452120282328,0.0001051504319140181,0.0001589825690175401,0.00017198272487576222,0.00013312816275989924
2021-04-11,0.00013747126139578573,0.00013262313697352061,0.00019679793951120835,0.0001949305138078173,0.00012174179104799219,0.00014605423722483288,0.00015808476819860207,0.00017288052569470024,0.00014023648791811486,0.00016494396645528824,0.00018534200106155952,0.0001291037577632838,0.00014813713512476918,0.0001540051612773479,0.00016063452252438598,0.00016756554484658733,0.00016749372078107217,0.00015262613921945912,0.00011667819442918191,0.00014634153348689317,0.0001585875366572074,0.00015463721305388012,0.00014073925637671998,0.00017553801611875665,0.00018491105666846932,0.0001495377044023124,0.00015952124950890288,0.0001279545727150431,0.00018404916788228879,0.0002036571377678946,0.000140068932633849
2021-04-12,0.0001526620512522167,0.00014411498745592682,0.00020064052701626296,0.0001982344208215092,0.00012400424911171586,0.0001596289856071753,0.0001525543151539441,0.00019137522256482275,0.00012878054946846603,0.00016278924448983708,0.00018541382512707452,0.00013247948884249057,0.0001444741077835022,0.0001484962554523444,0.00016361522124326,0.00016609315150352893,0.000166919128256952,0.00016555447101216614,0.00013115074363046232,0.0001430735385059588,0.00015359576410391206,0.00016318427685016985,0.00014081108044223514,0.00017018712323788615,0.00017905739532899354,0.00016483623035701584,0.00016347157311222995,0.00014016466385259976,0.0001771899696256025,0.00020042505481971792,0.00014839676202063804
2021-04-13,0.00022238167164766542,0.00022426346216415942,0.00028234040153962085,0.0002768602253408233,0.00020599141989713327,0.00024558084480902337,0.00022521872223550958,0.0002868437704474139,0.0002187545563391559,0.00024543719667799316,0.00026247386501816066,0.00021504125215202839,0.00021583131687269376,0.00023179062423013555,0.00025153505984022,0.00025113284507333585,0.00026035505508546704,0.0002648296943670541,0.00021916395351259172,0.00021311636719622526,0.00023250886488528614,0.0002413216777239813,0.00021760537129091536,0.0002727303415737084,0.0002837337884106125,0.00023606415612828052,0.0002299591105595021,0.0002278043885940509,0.0002700225743037913,0.00030219975565452936,0.00016536116167012292
2021-04-14,0.00023037569013948945,0.00022491706116034628,0.00029821352001844484,0.00028036523973795706,0.00022883147273091602,0.0002610804781471688,0.00025231794215433405,0.0002716745278106373,0.00023030386607397443,0.0002460333364217681,0.00027616353190532724,0.00023116575486015483,0.00023008839387742924,0.00024427364681664954,0.00025221020605606164,0.00027533755515190444,0.0002686220050262483,0.0002699148382055189,0.0002167650297243893,0.0002497681878285501,0.00025343121516981716,0.0002464642808148583,0.00022445020473449862,0.00026923250958312597,0.00026969936600897365,0.0002479366741579166,0.0002578843072317498,0.0002332845647928484,0.00028287908203098366,0.0003039594452596477,0.00018126728501714762
2021-04-15,0.00013839779184092978,0.00015422063347389286,0.00019964935491215531,0.00019992228636111256,0.00013256567772110852,0.0001436194014038731,0.00015179298005948456,0.00019586422665951282,0.00015169242636776348,0.00016219310474606234,0.00019009675419865514,0.0001457094817103608,0.0001521951948263688,0.00016246603619501953,0.0001734120237795115,0.00018636190279187312,0.00017362749597605649,0.00017158769251542942,0.00012834960507537578,0.00015894665698478253,0.00015901129864374602,0.0001680108540527805,0.00014666474178171092,0.00017282306644228823,0.00017051033153270395,0.0001440790754231693,0.00016092181878644618,0.00014422272355419952,0.0001833309272271385,0.000205230084802674,0.00018299253327275482
2021-04-16,0.00021550810857787613,0.00021428709946412044,0.0002776718372811432,0.0002624092233591972,0.00019819850878875168,0.00022326510765350023,0.0002161545251675115,0.0002580997794282948,0.00020430355435752988,0.000232279027875638,0.00026869382909176326,0.00020728425307640411,0.00020365713776789463,0.00021899157575535548,0.0002313094029911849,0.00024035923524607988,0.00022717951922407006,0.00024247804517877358,0.00019080063004070255,0.00021238376172797192,0.00022064352926220142,0.00022735907938785767,0.0002119887293676392,0.00024553056796316266,0.00025490360851287546,0.00022358831594831811,0.00024111338793398774,0.00019579240259399774,0.00026345067230916535,0.00027742045305184047,0.0001924315835588694
2021-04-17,0.0001703666834016739,0.00016002401796750814,0.0002354392867582999,0.00022949225413365426,0.00015557092590557563,0.0001708335398275215,0.0001735269422843355,0.00021626226126578407,0.00017336174693365094,0.00018868182010800888,0.00021970981641050602,0.00015442174085733508,0.00017898557126347857,0.0001789496592307211,0.00019988637432835515,0.00020907985471428013,0.0001994554299352648,0.00020085599921280804,0.00015467312508663766,0.00017040259543443133,0.00018031431647550687,0.00019676202747845084,0.00017359876634985067,0.00019098019020448998,0.0002011792075076256,0.00017647172897045218,0.00019898857350941692,0.00017127884903371486,0.00021741144631402467,0.00023268842504907368,0.0002001074898443336
2021-04-18,0.00019317082420269882,0.0001926824205571965,0.0002695557178779435,0.0002645280332918908,0.00017122857218785433,0.0002115936970073064,0.0002068892207160713,0.00024168798045810804,0.00020593396064472132,0.00021665729362611676,0.00024398635055458944,0.0001830436309650783,0.0002094748870746127,0.00020523726720922544,0.0002176628305433273,0.00023235085194115294,0.00022703587109304015,0.0002276463756499177,0.0001902978615820973,0.0001913752225648228,0.00023278179633424311,0.0002139638911693028,0.00019205755118721567,0.00023989237882023222,0.0002244861167672561,0.00020952516392047342,0.00020563229956955812,0.00018731716286322304,0.00023645918848861318,0.00026197827896610706,0.0002085518110250008
2021-04-19,0.00017718996962560248,0.0001829358948668057,0.00023730671246169067,0.0002598594690334133,0.00016638044776558916,0.0001953614582009075,0.00017740544182214774,0.00023698350416687304,0.00018843043587870632,0.00020864891032118995,0.00024815214635446166,0.00016544673491389363,0.00018404916788228892,0.00019941951790250725,0.00020473449875062032,0.000218955663722598,0.0002161186131347539,0.00022534800555343653,0.0001570074072158765,0.0001799192841151742,0.0002073919891746766,0.00020053279091799043,0.00017862645093590348,0.00021489760402099823,0.00021299426628484973,0.00020907985471428,0.0002033339294730769,0.00018325910316162336,0.00022588668604479927,0.00023166852331876016,0.00021465822467121756
2021-04-20,0.0003377670328975772,0.00034254333325432713,0.0004111712278539475,0.0003977975868550469,0.00032424974376764646,0.0003487920269541355,0.00035195228583679753,0.0004310880412212675,0.00034344113407326485,0.0003711652233620703,0.00041233477771529113,0.00032647628979861265,0.0003653331092422491,0.00034496380426218387,0.000392820179114855,0.00038188855634346575,0.0003753453839750456,0.00039484561776237885,0.00033893776516547236,0.00032904040893749976,0.00038035870374799534,0.00038361951632237816,0.00032368951605662885,0.0003750006284605735,0.00039952136442740786,0.0003714668844372334,0.0003829084580737792,0.00035010640735306083,0.00040052690134461847,0.0004109126612180933,0.00023259714008199776
2021-04-21,0.0002485471787147943,0.00025414945582496757,0.00031502035134896387,0.0002986085523787773,0.0002184888072967503,0.00025116875710609333,0.0002570583304783266,0.00027939561485350404,0.0002604340615575338,0.0002682628846986729,0.00029081564127039544,0.00024229848501498594,0.0002642766490625882,0.0002500913961233678,0.0002731469211536957,0.0002624451353919549,0.00027788730947768826,0.00026776011624006783,0.0002404669713443525,0.00023917413816508168,0.0002664672830607969,0.0002733983053829983,0.0002412211240322604,0.000253072094842242,0.0002804011517707148,0.0002353674626927846,0.00028381279488267903,0.0002465361048803734,0.0002976030154615667,0.00031351204597314814,0.00023413639820985698
2021-04-22,0.00014784265645615747,0.0001465354584637837,0.00022234575961490785,0.00020969035927115773,0.00013571875419721887,0.0001724495813016099,0.00015801294413308702,0.00020611352080850904,0.00014791448052167252,0.0001688511956193065,0.00020703286884710145,0.0001369684929371805,0.00015894665698478247,0.00016630862370007408,0.00017275124237677318,0.00019528245172884098,0.00018546410197293507,0.00018544973715983208,0.00013931713987952237,0.00014608296685103897,0.00017690267336354246,0.00019241667151479093,0.00014236966266391147,0.0001777932917759289,0.00018839452384594875,0.00015932014212546083,0.00016194172051675956,0.00015603778233142342,0.00020338420631893744,0.00020795939929224547,0.00023531793828951536
2021-04-23,0.0002552627288404509,0.00025935670057480794,0.0003154512957420543,0.00033487970546387216,0.00025127649320436595,0.0002860752529464027,0.0002825558737361658,0.00032687132215894536,0.000266539107126312,0.00028083209616380485,0.00033179127064672547,0.00024912177123891473,0.00027228503236751534,0.0002818376330810154,0.0003032412046044973,0.00032572213711070465,0.0002925394188427566,0.00029185709022036343,0.00024660792894588845,0.0002759480597087824,0.00029332948356342167,0.00029347313169445215,0.00026237331132643955,0.00031193191653181696,0.0003172109853471726,0.0002832741143913162,0.0002799702073776244,0.0002675446440435225,0.0003198684757712291,0.00033922506142753197,0.00024384721707910615
2021-04-24,0.00029968591336150286,0.000313583870038663,0.000380164778771105,0.0003755105793257301,0.0002812055813044832,0.00031469714305414623,0.0003163490965609919,0.0003842515680989105,0.00030112239467180383,0.00034155934355677105,0.0003662668220939445,0.00030492907014410066,0.00032389062344007123,0.00032446521596419137,0.00032378288734179883,0.00034852627791172986,0.0003318990067449984,0.000353245119016068,0.00028129895258965237,0.00032234640603149813,0.00033169789936155587,0.00032302873465389067,0.000308053416994005,0.0003412720472947108,0.00033543275076833816,0.00033595706644659785,0.00034439639414461496,0.00032074472937051275,0.00036217285035958745,0.00036340822428644615,0.00026420574844934416
2021-04-25,0.00021044451195906567,0.00022204409853974463,0.0002751579949881168,0.0002788569343621411,0.00019299126403891128,0.00021471804385721078,0.00022753863955164518,0.00027264415269509046,0.0002183810711984777,0.00024561675684178097,0.00026600042663494906,0.00020724834104364663,0.0002285800885016132,0.00022154133008113946,0.0002562323537249037,0.0002493731554682174,0.00024908585920615725,0.0002386139104540645,0.00020082008718005052,0.00021062407212285337,0.00023214974455771088,0.00024165206842535078,0.00021403571523481786,0.00024718252147000865,0.00023881501783750645,0.00023177625941703272,0.00023942552239438456,0.000205345003307498,0.0002503427803526701,0.0002968129507409013,0.0002669577388224569
2021-04-26,0.00017891374719796344,0.00020024549465593025,0.00023612161538069264,0.0002486908268458246,0.00015980854577096298,0.00021489760402099828,0.00020383669793168217,0.00024398635055458944,0.00019159069476136798,0.00020922350284531012,0.0002333563888583634,0.00019094427817173263,0.0001962951710526031,0.00020487814688165037,0.00020818205389534208,0.00023008839387742924,0.00022692813499476742,0.00021809377493641768,0.00017327555805503282,0.00019715705983878358,0.0002233728437517729,0.00021748327037953967,0.00018383369568574369,0.00023791721701856865,0.0002307707224998221,0.00020071235108177804,0.00021371250694000009,0.00018875364417352396,0.00023841998547717382,0.00027501434685708653,0.00026828716807320436
2021-04-27,0.00033579187109591317,0.00034329748594223486,0.00040280372422144516,0.00038166590174036895,0.0003377311208648195,0.00036957072910763657,0.00034649365685765395,0.00039911914966052385,0.00034415937472841537,0.00035545011782737963,0.00039623182222681916,0.0003120396526300895,0.0003488853982393052,0.00036292700304749545,0.0003456820449173339,0.00038628418915298616,0.0003685436449707716,0.0003781896169694413,0.00031907122864401223,0.00032950726536334733,0.0003634369539126521,0.0003595943664075977,0.0003254420232551958,0.0003855946781240418,0.00036740882473563363,0.0003313172318143265,0.00034092010937368696,0.0003238690762204168,0.00037222821953169285,0.00042934271642925217,0.0002666801901121452
2021-04-28,0.00035574459649599134,0.00037326966848166116,0.0004397428411158304,0.0004302620644678451,0.0003410924871309233,0.0003798056584435296,0.00038192446837622356,0.00042430066703009675,0.00037273098799029823,0.0003917643653517838,0.00040609326642203423,0.00035344622639951024,0.0003805598111314375,0.0004013528780980416,0.0003797338343780147,0.00039768985075677455,0.00039880312377225783,0.00038192446837622334,0.00031638500859374955,0.00037204865936790564,0.000384043278308917,0.00040691924317545715,0.0003568578695114745,0.0003850129031933704,0.00040365124819452303,0.00037319784441614597,0.00037761502444532097,0.00037337740457993367,0.0004007423735411638,0.0004239056346697643,0.0002838854739965932
2021-04-29,0.00016688321622419444,0.00016946888258273583,0.0002112704887124888,0.00023292544446527335,0.00014465366794728978,0.0001614030400253968,0.00016368704530877513,0.0002319342723611658,0.00017068989169649143,0.00016573403117595378,0.00018420718082642188,0.00015855162462444995,0.00017083353982752156,0.00017076171576200656,0.00017859053890314578,0.00018451602430813652,0.00020545273940577067,0.000180529788672052,0.00013765082155957334,0.0001685351697310403,0.00019119566240103532,0.00018343866332541092,0.0001594853374761454,0.00020401625809546986,0.00019946979474836783,0.00017296671457331828,0.00017327555805503287,0.00015237475499015648,0.0001899746532872796,0.00022247504293283505,0.0002849871525557861
2021-04-30,0.0003477003011583069,0.00034590469952043085,0.0004011733179342541,0.00041622045965965487,0.0003135120459731481,0.00034163116762228634,0.0003937036151206902,0.0004135988812683558,0.00033796814028101897,0.0003594076238372583,0.0003836841579813418,0.00032396244750558637,0.0003679905996663056,0.00036357341963713066,0.00035319484217020736,0.0003721563954661783,0.0003812780517865882,0.0003578634064286853,0.00032130495708152987,0.0003609518412458318,0.0003742752053988718,0.00035337440233399484,0.0003271227063882482,0.0003686729282886989,0.00039284172633450963,0.00035858164708383553,0.0003608441051475592,0.00035850982301832056,0.00038063163519695264,0.0004148917144476268,0.000295693213559522
2021-05-01,0.00032108948488498485,0.00030690423194576423,0.00036673367851979233,0.0003525125135478147,0.00029020513671351765,0.00031972482764019885,0.0003299956690088497,0.0003643275723250388,0.00030518045437340316,0.00031415846256278325,0.00034805942148588234,0.0002933294835634216,0.0003086998335836403,0.0002973157191995065,0.00031950935544365383,0.0003318990067449982,0.0003359714312597008,0.0003473411808307317,0.00027429610620193607,0.0003206226284591369,0.00035175836085990676,0.0003305343495002123,0.00028406417911198186,0.00033143215031915035,0.0003328686316294512,0.0003080893290267624,0.0003061859912906141,0.00031290154141627014,0.00035876120724762317,0.0003683138079611233,0.0002946353134783574
2021-05-02,0.0002192214127650038,0.00022531209352067886,0.00028424373927576934,0.0002858023214974456,0.00022470158896380132,0.0002422266609494709,0.00021909931185362812,0.00027095628715548693,0.00022863036534747383,0.00023849180954268882,0.00027321874521921065,0.0002003532307542028,0.0002232651076535004,0.00025267706248190917,0.0002445250310459521,0.00023701941619963066,0.0002501273081561253,0.0002478648500924016,0.00021482577995548331,0.00023558293488932974,0.00024549465593040533,0.00024517144763558753,0.0002110550165159436,0.00025709424251108405,0.00024366314225977178,0.0002173898990943701,0.0002474698177320687,0.0002233010196862579,0.0002514560533681536,0.0002987522005098074,0.0002954683700325239
2021-05-03,0.0002003173187214453,0.00020236430458862406,0.00026287607978504494,0.0002578843072317497,0.00017503524766015126,0.00021884792762432548,0.00021917113591914317,0.00025188699776124395,0.00020200518426104864,0.00020146650376968582,0.00024721843350276624,0.000179093307361751,0.00021191690530212418,0.0002053809153402557,0.00021751918241229724,0.0002445250310459522,0.00024079017963917003,0.00020667374851952633,0.00019823442082150916,0.00021608270110199643,0.00023332047682560626,0.0002163340853312992,0.000195936050725028,0.0002249170611603464,0.0002471106974044935,0.0002192070479519005,0.0002104085999263084,0.00019112383833552025,0.00023885092987026396,0.00026840653282970294,0.00029655599159603737
2021-05-04,0.0005097713049929934,0.0005239709227453168,0.0005654277733605983,0.0005782196394288263,0.0004930147505083351,0.0005031634909656097,0.000528546115718625,0.0005797782216505025,0.0004855665949144253,0.0005325826282005703,0.0005268223381462637,0.0005221609562943382,0.0005437440879816071,0.0005126729972398014,0.0005241002060632444,0.0005473712032901167,0.0005219239368781382,0.0005493463650917803,0.0004968573380133897,0.0005490662512362713,0.0005765461387023259,0.0005255438697800964,0.0004941280235238178,0.000548879508665933,0.0005479817078469951,0.0005174636624096544,0.0005191587103558089,0.0004981358063795574,0.0005282444546434613,0.00056266972924482,0.0003210810370068028
2021-05-05,0.00032586578524173486,0.0003334791361863291,0.00035807887862523014,0.0003489213102720627,0.0003004400660494107,0.00032166407740910494,0.00034809533351863966,0.00035499044380808345,0.0003167441289213247,0.00032529119271761467,0.0003496036388944555,0.0003088075696819129,0.0003265840258968854,0.0003310371179588177,0.00033628027474141565,0.00034770030115830695,0.0003510401202047564,0.0003555650363322037,0.0002980698718874145,0.00033236586317084604,0.00034482733853770527,0.00034112839916368085,0.00030869983358364016,0.0003584739109855629,0.00034716162066694435,0.00032809233127270115,0.00035118376833578635,0.00031979665170571404,0.00033049843746745487,0.0003772199920849882,0.0003140034593890148
2021-05-06,0.00011484668075854836,0.00012648217937198474,0.00016847771047862826,0.0001610654669174762,0.00010497087175023048,0.00013836906221472375,0.00012325009642380794,0.00015754608770723934,0.00012793302549538862,0.00013905139083711675,0.00015291343548151924,0.00011962298111529849,0.00014393542729213934,0.00013190489631837018,0.0001322281046131879,0.00013612096896410298,0.0001464851816179232,0.00013863481125712937,0.00010443219125886768,0.00012583576278234939,0.0001366811966751203,0.0001397337194595095,0.00011628316206884912,0.0001441508994886845,0.00014454593184901708,0.00012450701757032117,0.00013445465064415406,0.0001218136151135072,0.0001378303817233609,0.000167062776387982,0.00030759497424440337
2021-05-07,0.0003900046757466656,0.0004040462805548553,0.000440281521607193,0.00045277890900680996,0.0003748857099557493,0.00040056281337737595,0.0004067396830116692,0.00042584488443867034,0.0003932367586948417,0.0003842587505054622,0.0004188061260181959,0.0003730541962851161,0.000390758828434573,0.0003963251935119886,0.00040329212786694747,0.0004119828397942674,0.0004165077559217147,0.0003886759305346371,0.00038160126008140565,0.00040110149386873866,0.00041474806631659663,0.0004110491269425718,0.000370504441959332,0.0004200630471647093,0.000445668326520821,0.00038038025096764986,0.0004326322586298413,0.0004012451419997692,0.00042376198653873377,0.0004675387544701502,0.0003136702641288969
2021-05-08,0.0003197966517057142,0.0003059705190940689,0.00036167008190098217,0.00035572304927633687,0.00030219975565452936,0.00032389062344007145,0.0003452941949635532,0.00036103803012444986,0.00032155634131083254,0.0003250398084883119,0.00036031978946929935,0.00029293445120308906,0.0003454737551273408,0.00032737409061755064,0.00033042661340194,0.0003273740906175505,0.00033272498349842133,0.0003561396288563241,0.00029591514992196335,0.000345150546832523,0.00033879411703444204,0.0003253630167831295,0.000326835410126188,0.00034866992604276007,0.00034374997755497985,0.00031144351288631475,0.00033592115441384037,0.00032169998944186264,0.00034515054683252323,0.00037463432572644684,0.00031498211358456114
2021-05-09,0.00016354339717774505,0.00016756554484658723,0.00021478986792272583,0.00020703286884710145,0.00014846034341958682,0.00017909330736175106,0.00017905739532899362,0.0002342541896773014,0.00017112083608958168,0.0001807452608685971,0.00020257977678516905,0.000164369373931168,0.00018401325584953127,0.00018584476952016483,0.00018591659358567988,0.00018738898692873817,0.00018652709814255758,0.00019363768062854655,0.00017147995641715697,0.00016099364285196118,0.0001988449253783869,0.00020624280412643602,0.00015302117157979184,0.00020333392947307691,0.00019381724079233414,0.00017108492405682417,0.0001866707462735879,0.0001799551961479316,0.00019582831462675525,0.00021002793237907865,0.0003069261553867145
2021-05-10,0.0001512614819746733,0.0001695766186810083,0.0001979112125266916,0.00020376487386616717,0.0001544935649228501,0.00017880601109969099,0.00017338329415330544,0.0001886459080752513,0.00015510406947972808,0.00017869827500141831,0.00020265160085068402,0.00014210391362150582,0.00017151586844991443,0.0001617837075726267,0.000169073850222403,0.00019015421345106712,0.000201897448162776,0.0001715876925154295,0.00014192435345771818,0.00018595250561843723,0.00017643581693769483,0.00018480332057019662,0.00014741889446961883,0.00018555747325810467,0.00019672611544569336,0.00016842743363276781,0.00017277278959642768,0.00017302417382573034,0.00018286407080129078,0.00020660192445401136,0.0003006405235960698
2021-05-11,0.0004711299577459024,0.0004629707439033941,0.0004890141500591469,0.0005054546786555397,0.00046444313724645225,0.0004956722409323916,0.0004798853113321857,0.0005011883291639467,0.00046065800899380935,0.0004819538444190187,0.0005224267053367436,0.00047882949756911455,0.0004940561994583026,0.0004826218082283088,0.0004910970479590837,0.0004990120599788409,0.0005121845935942989,0.0004845754228103176,0.00047080674945108457,0.000508564660692341,0.0005187134011496159,0.0004911473248049442,0.0004545745106446856,0.0004980065230616299,0.000500628101452929,0.0004913484321883856,0.0004706631013200547,0.00047536757761128923,0.00047514492300819287,0.0005266858724217856,0.0002946689339814055
2021-05-12,0.00028183763308101546,0.0002936526918582395,0.00032414200766937384,0.0003283796275347613,0.0002759839717415397,0.0002993267930339277,0.00028873274337045936,0.0003151639994799938,0.00030618599129061404,0.0003130092775145427,0.00033897367719822974,0.0002847105957016169,0.0003152358235455089,0.00029200073835139353,0.00030934625017327565,0.0003137275181696933,0.0003044263016854956,0.00031595406420065935,0.00030600643112682635,0.0003018047232941965,0.00031530764761102413,0.0003132606617438453,0.0002843155633412842,0.00032855918769854884,0.0003239624475055863,0.00031096229164736405,0.00029817760798568686,0.00029225212258069614,0.00031958117950916875,0.0003498550231237581,0.00029070287748753695
2021-05-13,9.523871087294258e-05,9.825532162457428e-05,0.00012623079514268213,0.00011369749571030778,8.68137479880284e-05,9.934704742040282e-05,0.00010078352873070364,0.00012054951156044253,9.089335490928264e-05,0.00011251239862930957,0.00012296280016174785,8.525516576635204e-05,0.00011258422269482468,0.0001074057075711903,0.0001062637049295012,0.00010805930656737716,0.00011491850482406345,0.00010459020420300075,8.963643376276948e-05,9.164750759719057e-05,0.00012166996698247715,0.0001063355289950162,9.035467441791989e-05,0.00011786329151018003,0.00011312290318618748,0.00010665873728983383,0.00010105646017966078,0.00010204044987721685,0.00011657045833090935,0.00012910375776328378,0.0002865659823235505
2021-05-14,0.00035513409193911355,0.00035876120724762317,0.0003953914806602932,0.00037840508916598656,0.000353230754202965,0.0003445041302428873,0.0003757835107746873,0.0003970075221343817,0.00034392953771876717,0.00035836617488729013,0.00038257088496585867,0.00035933579977174326,0.0003709353863524225,0.0003731619323833883,0.00037039670586105927,0.0003715818029420577,0.0003789437696573491,0.000382786357162404,0.00034834671774794216,0.0003588689433458958,0.00039488871220168817,0.00039000467574666517,0.00034313947299810185,0.0003650099009474317,0.00037082765025414974,0.00036307065117852566,0.00035969492009931865,0.00034421683398082754,0.000370145321631757,0.00037413155726784134,0.0002809004316318522
2021-05-15,0.0002432321978666815,0.00026567721834013137,0.00026926842161588345,0.00027587623564326704,0.0002376299207565084,0.00023852772157544633,0.0002540776317594525,0.0002584948117886275,0.0002490140351406421,0.0002627324316540148,0.00028410009114473913,0.0002654976581763441,0.00025080963677851816,0.0002678319403055828,0.00025993129309892835,0.0002517433496302137,0.0002705037955427421,0.00025267706248190944,0.00023666029587205543,0.0002631992880798629,0.0002588898441489601,0.0002556577612007835,0.0002387431937719915,0.00026729325981421993,0.0002600390291972011,0.0002566992101507516,0.00024398635055458936,0.0002528925346784543,0.00026829879673143054,0.0002920366503841512,0.00027015637227726524
2021-05-16,0.00014052378418017493,0.00014476140404556229,0.00017094127592579412,0.00018537791309431709,0.00014749071853513378,0.00015019848580505072,0.00014691612601101345,0.00017431700700500094,0.00014993273676264512,0.00015316481971082186,0.0001787341870341759,0.0001407751684094776,0.00016084999472093108,0.00016081408268817362,0.00015348802800563955,0.00015977263373820558,0.00016325610091568485,0.00015460130102112275,0.00013826132611645118,0.00016250194822777707,0.00018063752477032448,0.00016354339717774505,0.00013766518637267636,0.00017068989169649148,0.00015869527275547986,0.0001649798784880459,0.00015776155990378436,0.00015557092590557574,0.00016537491084837858,0.00019187799102342808,0.0002664241544195521
2021-05-17,0.00012967835028740394,0.00013747126139578578,0.00014688021397825588,0.00015718696737966414,0.00012382468894792827,0.0001398055435250245,0.0001349215070700019,0.00015725879144517913,0.0001265180914047423,0.00014540782063519764,0.00015481677321766782,0.00013632207634754518,0.00015862344868996486,0.00014034422401638745,0.0001426066820801111,0.00013269496103903564,0.000160562698458871,0.0001556786620038483,0.00012684129969955994,0.00013179716022009765,0.00015639690265899873,0.00015747426364172431,0.0001200539255083888,0.00016336383701395736,0.00015725879144517916,0.0001495377044023125,0.00013574748382342495,0.00013955415929572192,0.0001473829824368612,0.00017137222031888438,0.0002619120640180894
2021-05-18,0.0004616491810979171,0.0004599613155583137,0.0004593867230341934,0.0004611464126393117,0.0004469037004476794,0.000471812286368295,0.00046654758236604345,0.0004846472468758329,0.0004620442134582494,0.00045532866333259346,0.00046257571154306086,0.00045956628319798114,0.00047056973003488476,0.00047181228636829524,0.00047870739665773897,0.0004606077321479491,0.000467732679447041,0.00045417947828435323,0.00045861102312663086,0.00045385626998953527,0.0004658652537436501,0.0004663895694219096,0.00044517992287531846,0.00044866339005279765,0.00045662149651186433,0.00045073192313963115,0.0004675387544701502,0.00046046408401691886,0.000469887401412492,0.0004822052286483213,0.00025820905461368567
2021-05-19,0.00024854717871479443,0.00024653610488037327,0.0002928985391703317,0.000266539107126312,0.0002658926905366765,0.0002780309576087183,0.0002631633760471052,0.0002734701294485133,0.00024384270242355937,0.00026783194030558264,0.0002980339598546568,0.00024815214635446166,0.0002772768049208106,0.000252317942154334,0.0002852133641602223,0.0002790005824931715,0.00029526873333232787,0.00026147551050750167,0.0002643484731281034,0.00028647028530673547,0.000295268733332328,0.0002752657310863893,0.0002454587438976477,0.00030270252411313453,0.00027487069872605654,0.00025533455290596566,0.0002753734671846618,0.00024506371153731497,0.00028032932770519973,0.00031742645754371764,0.0002530498635838684
2021-05-20,7.936559239411881e-05,8.044295337684439e-05,9.0570146614465e-05,0.00010094872408138821,7.760590278900031e-05,7.717495839591008e-05,7.864735173896839e-05,0.00010001501122969274,8.248993924402304e-05,7.947332849239136e-05,0.00010295979791580934,8.076616167166208e-05,8.432145291465655e-05,7.692357416660743e-05,8.740988773180322e-05,7.624124554421455e-05,8.36534891053667e-05,9.006737815585971e-05,7.081852859782904e-05,8.076616167166208e-05,9.390996566091436e-05,8.317226786641588e-05,7.764181482175782e-05,9.175524369546316e-05,9.211436402303835e-05,9.319172500576397e-05,9.746525690390882e-05,8.733806366628823e-05,8.065842557338953e-05,9.865035398490698e-05,0.00025011718438308145
2021-05-21,0.0003270867943554903,0.0003552418280373861,0.00035344622639951013,0.0003461560837497338,0.0003431753850308596,0.00034213393608089146,0.0003326890714656636,0.00035272798574435967,0.0003205508043936219,0.0003369626033638086,0.00038188855634346564,0.0003318271826794834,0.00035172244882714933,0.0003474848289617618,0.00034227758421192145,0.0003605568088854989,0.00034863401401000253,0.000346048347651461,0.00033265315943290625,0.0003303907013691823,0.00037818961696944143,0.0003305343495002125,0.0003390095892309871,0.0003498191110910007,0.0003713663307455123,0.00034755665302727673,0.00034389362568600963,0.00032916969225542684,0.00034712570863418664,0.0003556727724304764,0.00024699061440733983
2021-05-22,0.00024560239202867795,0.0002419393646874108,0.000288984127599762,0.0002711358473192745,0.00024086200370468505,0.0002567710342162665,0.0002470388733389786,0.00026661093119182696,0.0002465720169131308,0.00027551711531569186,0.0002854288363567672,0.0002448123273080123,0.0002658926905366768,0.0002700943983693064,0.00025634008982317616,0.00028244813763789346,0.00027009439836930653,0.0002710281112210021,0.00025350303923533224,0.00025845889975586995,0.0002781027816742334,0.000267652380141795,0.00026380979263674036,0.0002796110870500492,0.00026363023247295283,0.00025960808480411077,0.0002528566226456969,0.0002637738806039828,0.00026941206974691366,0.0002916057059910608,0.00024783430776358984
2021-05-23,0.00010809521860013466,0.00012073625413078162,0.00013926686303366168,0.00013395188218554891,0.0001160317778395465,0.0001181864998049977,0.00013436127935898454,0.00013747126139578578,0.00010561728833986582,0.00012070034209802407,0.00015259022718670158,0.00013150986395803752,0.00013262313697352064,0.00013028885484428178,0.00013093527143391722,0.0001270926839288626,0.00013959007132847948,0.00012461475366859376,0.00011276378285861224,0.00012648217937198474,0.00014508461234037998,0.00012393242504620084,0.00012263959186693018,0.00013793811782163357,0.00014253485801459607,0.00013395188218554883,0.0001115786857776141,0.0001237887769151708,0.00013107891956494724,0.0001473111583713461,0.00024344989318906413
2021-05-24,0.00011495441685682099,0.00010712559371568168,0.00012658991547025733,0.00011481076872579092,0.00010963943600870805,0.0001153135371843962,0.00012134675868765952,0.00013215628054767287,0.00010863389909149752,0.00011104000528625132,0.00013427509048036658,0.00011165050984312914,0.00012633853124095477,0.0001189765645256632,0.00011671410646193945,0.00011251239862930957,0.00013326955356315602,0.00011904838859117825,0.00010220564522790148,0.00011466712059476079,0.0001386563584767839,0.0001210594624255993,0.00010044595562278294,0.00014289397834217125,0.0001398414555577821,0.00011086044512246371,0.00012346556862035304,0.00010827477876392226,0.00011915612468945071,0.00014088290450775014,0.0002399233315722757
2021-05-25,0.0004227205375887657,0.0004545026865791701,0.00044588379871736585,0.00043119577731954016,0.00044354951658812726,0.0004202066952957391,0.0004138502654976585,0.0004432981323588248,0.0004284664628299689,0.00044214894731058377,0.0004627049948609881,0.0004401737855089203,0.000457785046373208,0.00044153844275370615,0.00045748338529804473,0.0004618431060748077,0.0004467241402838918,0.00043712126272453137,0.00044591971075012366,0.0004359002536107752,0.000446027446848396,0.00046103867654103965,0.0004416102668192213,0.00045545076424396915,0.000450516450943086,0.000447823048486272,0.0004144607700545362,0.0004409279381968282,0.0004588121305100735,0.0004593795406276421,0.00023719890795954643
2021-05-26,0.00021705232598644955,0.00020986991943494556,0.00022832870427231064,0.00024064653150814,0.0002091516787797953,0.0002204639690984139,0.0002082538779608572,0.0002226186910638651,0.0002125992339245171,0.00022782593581370552,0.00022473750099655875,0.00020635054022470877,0.00020879255845222006,0.0002243783806689836,0.00022035623300014132,0.00021514898825030095,0.00021285061815381969,0.0002046985867178627,0.00020326210540756203,0.00020484223484889288,0.00022739499142061532,0.00021777056664159988,0.00021152187294179152,0.00020807431779706954,0.000212383761727972,0.00020448311452131765,0.00022707178312579752,0.00021295835425209225,0.00021238376172797206,0.00024244213314601607,0.0002292813307945921
2021-05-27,5.3544840841462e-05,5.824931713269707e-05,7.78931990510605e-05,7.46611161028837e-05,5.727969224824406e-05,7.304507462879528e-05,6.83765103703177e-05,7.099808876161667e-05,6.324108968599236e-05,6.503669132386836e-05,8.238220314575046e-05,5.139011887601081e-05,6.435436270147548e-05,8.040704134408688e-05,7.555891692182168e-05,7.211136177709977e-05,7.904238409930109e-05,7.024393607370876e-05,6.561128384798866e-05,6.869971866513539e-05,7.782137498554541e-05,7.900647206654358e-05,6.397369515424575e-05,7.807275921484805e-05,8.04429533768444e-05,6.614996433935146e-05,6.205599260499421e-05,6.367203407908261e-05,8.19153467199027e-05,7.947332849239137e-05,0.00022703443461172994
2021-05-28,0.00033426920090699454,0.00035570868446323375,0.00035825843878901806,0.00037276690002305583,0.0003494959027961828,0.0003611314014096192,0.000368206071862851,0.00033516700172593253,0.0003415234315240136,0.0003492804305996378,0.00035872529521486563,0.00033502335359490243,0.00036975028927142416,0.00035100420817199904,0.0003521893052529968,0.0003753166543488395,0.00037581942280744487,0.00034568922732388605,0.00032931334038645673,0.00034748482896176166,0.0003663027341267021,0.00034694614847039884,0.0003548467956770533,0.00035786340642868523,0.0003629629150802529,0.00034374997755497975,0.00035297936997366245,0.0003491367824686076,0.00032848736363303403,0.0003595512719682885,0.00022804852201293037
2021-05-29,0.0001991322216404471,0.0001933503843664864,0.0002231932835879852,0.0002091157667470375,0.0002098699194349456,0.0001932785603009714,0.00021374841897275757,0.00021565175670890628,0.0002069251327488289,0.00021475395588996813,0.00022545574165170907,0.00020663783648676863,0.00020455493858683265,0.00020380078589892468,0.0002088284704849775,0.0001952896341353925,0.0002079665816987969,0.0002225827790311076,0.00019539737023366508,0.00020351348963686453,0.00021953025624671843,0.00021834515916572018,0.0002076792854367368,0.00023235085194115294,0.00023188399551530507,0.0002062068920936785,0.00020487814688165023,0.00021622634923302656,0.0002286519125671284,0.00022398334830865083,0.00022049416940786635
2021-05-30,0.0001101781165000708,0.00011387705587409532,0.00012048486990147901,0.00013876409457505654,0.00012544073042201673,0.00011477485669303332,0.00012368104081689825,0.00012565620261856185,0.00011678593052745442,0.0001102140285328283,0.00013420326641485145,0.00012170587901523464,0.0001310789195649473,0.00012170587901523464,0.00012928331792707128,0.0001190843006239357,0.00011642681019987922,0.00012939105402534382,0.00011366158367755019,0.00011746825914984729,0.00013416735438209393,0.00012263959186693018,0.00011017811650007082,0.00012562029058580431,0.00012698494783059005,0.0001149185048240634,0.0001265540034374998,0.00011732461101881728,0.00012152631885144702,0.00012267550389968764,0.0002195118214032364
2021-05-31,9.125247523685788e-05,0.00010357030247268725,0.00011484668075854839,0.00010529408004504816,0.0001015951406710236,0.00010744880201049932,9.717796064184864e-05,0.0001093521397466479,0.00011204554220346191,0.00011168642187588667,0.00011222510236724943,9.448455818503465e-05,0.00010780792233807448,0.000102313381326174,0.00010346256637441466,0.00010967534804146554,0.00010137966847447854,0.00010945987584492042,9.552600713500272e-05,0.00011276378285861228,0.00011323063928445996,9.681884031427344e-05,0.00010540181614332064,0.00011671410646193941,0.00011341019944824758,0.00012037713380320639,0.0001033548302761421,9.509506274191248e-05,0.0001234655686203531,0.00010479131158644296,0.0002176033533766939


==> figures/results/tables/rapid_test_statistics/other_contact_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-03-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-03-02,0.0006419994096061812,0.0006468834460612039,0.0006394496552803974,0.0006301843508289575,0.0006384441183631867,0.0006347092669564048,0.0006486431356663223,0.0006194466530344588,0.0006268086197497503,0.0006426458261958166,0.0006346374428908897,0.000649935968845593,0.0006250848421773894,0.0006469193580939612,0.0006471348302905063,0.0006431126826216644,0.0006352479474477676,0.0006449441962922979,0.0006405988403286378,0.0006385518544614593,0.0006406706643941532,0.0006281732769945361,0.0006385159424287018,0.0006454110527181457,0.000623325152572271,0.0006305434711565326,0.000631764480270288,0.0006242947774567242,0.000638946886821792,0.0006390187108873071,9.102879457568236e-05
2021-03-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.102879457568236e-05
2021-03-04,0.001013042532056876,0.001005070060784706,0.0009974926218728696,0.0009846361141456778,0.0010069015744553402,0.0010137248606792689,0.0010090203843880338,0.001027730553454702,0.0010134375644172088,0.0010323991177131786,0.0010199735543790773,0.0009791056611010195,0.0010069015744553402,0.000997708094069415,0.0010000782882314118,0.0010062551578657046,0.0009993600475762608,0.0009901306551575782,0.001002161186131348,0.0010182856888394736,0.0009997191679038358,0.0010121447312379382,0.0010149458697930245,0.0010197939942152901,0.0010103491296000618,0.0009998269040021087,0.0009998987280676233,0.0010138325967775411,0.0010159873187429922,0.0010029871628847707,0.00023489975121853798
2021-03-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00023489975121853798
2021-03-06,0.0015223469806240216,0.0015388665156924814,0.0015463362185060454,0.0015188635134465427,0.0015307503962892822,0.001547557227619801,0.0015162778470880012,0.0015268359847187122,0.001514015389024278,0.0015140153890242775,0.001521844212165417,0.0015156314304983658,0.0015517948474851881,0.0015422063347389305,0.001529242090913466,0.0015275183133411053,0.0015334797107788534,0.0015297807714048288,0.001522490628755052,0.0015226701889188405,0.0015481677321766793,0.001521916036230932,0.0015412007978217199,0.0015135126205656725,0.0015159546387931836,0.0015365681455960002,0.0015342697754995185,0.001520874587280964,0.0015388665156924812,0.0015167087914810915,0.0004532833875622129
2021-03-07,0.0013060847193582378,0.001282813722131365,0.0013134107740407715,0.0013053305666703295,0.0013218501017387891,0.0012995128173636115,0.001306731135947873,0.0013079521450616288,0.0013166787690217065,0.001321814189706031,0.001302278043885941,0.0013037863492617564,0.001301200682903215,0.001284142467343393,0.0013436487056226036,0.0013097836587322622,0.0013251540087524806,0.0013179356901682193,0.0013303253414695634,0.0013126207093201064,0.0012946646929413467,0.001293192299598288,0.0012898165685190813,0.0013014520671325177,0.0013026730762462735,0.0012952033734327092,0.001306587487816843,0.0013074134645702658,0.0012787915744625227,0.0013021703077876678,0.00063987871856701
2021-03-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00063987871856701
2021-03-09,0.001846632636424427,0.0018796357945285878,0.0018217815097562237,0.0018749672302701094,0.001859345496020588,0.0018821496368216157,0.0018516244089777211,0.0018689340087668478,0.0018763318875148949,0.0018507625201915415,0.0018667074627358804,0.0018796717065613464,0.001838013748562622,0.0018539586911069602,0.0018517321450759949,0.0018686467125047864,0.0018643731806066426,0.001830544045749058,0.0018584117831688934,0.0018559338529086239,0.0018700472817823298,0.0018929232466488692,0.0018717351473219329,0.0018461298679658216,0.001857909014710288,0.0018685030643737558,0.0018569393898258352,0.0018454116273106714,0.001878486609480348,0.0018407071510194372,0.0008146068328422452
2021-03-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0008146068328422452
2021-03-11,0.0028132409101258252,0.002746336793098565,0.0028032932770519947,0.002758331412039577,0.0028043706380347193,0.0028008871708572404,0.0027988760970228174,0.002787851102966261,0.0027723011927822537,0.002786270973524929,0.002802036355905481,0.0027898980888334387,0.002814461919239581,0.002801461763381361,0.002780683061227859,0.0027922682829954327,0.0027821051777250565,0.0027814587611354217,0.002798732448891788,0.0027846908440835962,0.0027926633153557675,0.002794796490101562,0.002758223675941307,0.0027915500423402835,0.0027806686964147553,0.0027878870149990183,0.002801354027283088,0.002805663471213989,0.002821895710020387,0.0027841521635922372,0.0010693949756193208
2021-03-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0010693949756193208
2021-03-13,0.003066959421557705,0.003092708349044845,0.0030502244142927,0.0030660616207387665,0.0030502244142927,0.0030372601704672353,0.0030789540404987173,0.003086351919246765,0.003060782551923411,0.003053671969437421,0.0030409591098412595,0.003088255256982913,0.0030751832770591764,0.0030797800172521397,0.003066025708706009,0.003052199576094364,0.0030742854762402377,0.003093606149863784,0.003062578153561287,0.0030942525664534194,0.0030798518413176533,0.0030661118975846263,0.0031094792683426077,0.003074034092010936,0.003058986950285534,0.0030420364708239863,0.0030747882446988434,0.003074716420633329,0.003065810236509464,0.003044981257510102,0.0012893976290055122
2021-03-14,0.002303577341231108,0.002305193382705196,0.00227689470089227,0.002273662617944093,0.0022535877916326393,0.002302643628379413,0.0022726570810268822,0.002263463600640958,0.002302140859920807,0.002289140704062584,0.0022781516220387824,0.0022741653864026983,0.002254557416517093,0.0023041878457879853,0.002279516279283569,0.0022832152186575932,0.002310723835749854,0.002266192915130529,0.0022618834711996267,0.002251576717798218,0.002269209525882162,0.0022928396434366088,0.002275673691778515,0.0022727289050923976,0.0022801986079059623,0.002285190380459257,0.0022947788932055142,0.002296789967039936,0.0022544855924515783,0.0022848671721644393,0.0014285827494122307
2021-03-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0014285827494122307
2021-03-16,0.003168123617835638,0.003110987573718424,0.003193369776864175,0.003141440977496801,0.00317760439448362,0.0031904249901780588,0.003154225661158477,0.0031672258170167013,0.003170386075899362,0.0031710468573021003,0.003163167757315099,0.003171571172980361,0.003197427836565775,0.0031653583913133104,0.003173797719011325,0.003139932672120983,0.0031475101110328193,0.0031925078880779933,0.003192867008405566,0.0031824884309386444,0.0031725048858320536,0.003185196198208563,0.003185433217624761,0.003212367242192903,0.003159253345744532,0.003176096089107807,0.003190604550341845,0.0031610489473824074,0.003210248432260207,0.003155985350763597,0.0016160649024145224
2021-03-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0016160649024145224
2021-03-18,0.004472269087424972,0.004472498924434618,0.004420555760254144,0.004481283007647108,0.004477332684043781,0.004440055994041472,0.004507750175789401,0.0044414565633190215,0.004487423965248646,0.00445118872419631,0.004430180185033156,0.004418724246583511,0.004462070070121835,0.004463434727366622,0.004476470795257603,0.004479307845845445,0.004450111363213577,0.004437398503617418,0.004412870585244032,0.004432155346834821,0.004480349294795414,0.004460489940680501,0.004449716330853245,0.004419370663173144,0.004414738010947418,0.004451835140785943,0.004464763472578651,0.004431688490408976,0.004421884505466171,0.004449249474427397,0.0018533992500404692
2021-03-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0018533992500404692
2021-03-20,0.0045903478511317,0.004599828627779683,0.004595820844923944,0.004592287100900603,0.0046361356928975314,0.004621339935401436,0.004611823246720695,0.004594585470997084,0.0046402296646318895,0.0046216631436962535,0.004588013569002459,0.004675531192832532,0.004589450050312759,0.004598859002895231,0.004624536106316857,0.004585176518414611,0.004601336933155497,0.004633801410768293,0.004619364773599775,0.004639152303649165,0.004597817553945261,0.0045955910079142955,0.004630317943590818,0.0046515419549505105,0.0045772399591752005,0.004653481204719417,0.0046354892763079,0.00463100027221321,0.004609812172886272,0.004610817709803485,0.002074310067432195
2021-03-21,0.003677284418271753,0.003678986648624461,0.0036546239256017576,0.0036695633312288866,0.003651032722326007,0.003662740045004957,0.0036006481403672045,0.0036917569674730336,0.0036887403567214022,0.003682132542694019,0.0036885607965576133,0.0036483393198691923,0.003671071636604701,0.003679941908695811,0.003660262114744689,0.003669024650737523,0.0036949531383884526,0.0036328253217179436,0.003700447679400353,0.00364837523190195,0.003655593550486211,0.0037121550020793063,0.0036508172501294634,0.0036791877560079025,0.0036378170942712373,0.0036272948686732857,0.0036706047801788547,0.003663996966151472,0.003675201520371817,0.003676458441518331,0.0022723412261482965
2021-03-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0022723412261482965
2021-03-23,0.005438985097224648,0.005437512703881589,0.005359009000273649,0.0054543554472448645,0.005422824682483764,0.005441032083091824,0.005411440568099629,0.005440206106338403,0.005426739094054335,0.005404401809679154,0.005423614747204427,0.0054020316155171605,0.005453881408412466,0.0053771086647834395,0.005422393738090671,0.005453673118622472,0.005409285846134178,0.005457443882062017,0.005412374280951325,0.005399697333387919,0.005491775785378203,0.0054395956017815215,0.005405766466923939,0.0053888878115279076,0.005431730866607624,0.00539434644050705,0.005435681190210954,0.005407202948234238,0.005415714099997778,0.005388277306971025,0.002593611639274507
2021-03-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002593611639274507
2021-03-25,0.007516675752410952,0.007553090553627077,0.007584334022126117,0.007536283722296556,0.00753754064344307,0.007525452653216894,0.007592356770244155,0.007558419899288297,0.0074656088418297625,0.0075355295696086485,0.00752143050554805,0.007508990577400843,0.007521847085128031,0.007589972211269051,0.007566342093714605,0.00758548320717436,0.007534200824396633,0.007502217568022781,0.007541613067957781,0.007497103694558098,0.00752917313981057,0.007561077389712349,0.007529783644367446,0.007582861628783067,0.007497635192642914,0.007545814775790405,0.0075704001534162,0.0075434302168153064,0.007526709574363406,0.007540104762581963,0.003034768114807417
2021-03-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003034768114807417
2021-03-27,0.008225306347595437,0.008245007688766213,0.008187332964157641,0.008249173484566084,0.008198070661952139,0.008217570895739473,0.008196275060314262,0.008214195164660262,0.008214015604496472,0.008222383108128978,0.008246120961781697,0.008199183934967625,0.008208018295025966,0.008184783209831853,0.008250466317745363,0.008183957233078428,0.008238256226607803,0.008253411104431473,0.008260988543343306,0.008216134414429166,0.008226369343765059,0.008241631957687009,0.008244433096242095,0.008225866575306459,0.008192109264514386,0.008265980315896603,0.008196346884379773,0.008188123028878305,0.0082303914914339,0.008191283287760961,0.003549819514673844
2021-03-28,0.00610953457287306,0.006073873924344843,0.006050997959478303,0.006082923756599736,0.006090537107544336,0.006119949062372741,0.006104111855926675,0.006067553406579522,0.006097791338161353,0.006126628700465641,0.0061080980915627575,0.0060614124489779845,0.0060665119576295504,0.006097001273440689,0.00605236261672309,0.006134708907836084,0.006015588695179389,0.0060742689567051785,0.006110109165397182,0.0061246176266312215,0.006105440601138704,0.006040655294044135,0.006070857313593214,0.006063818555172741,0.0061194103818813786,0.006127311029088035,0.006061125152715925,0.006102028958026739,0.006075561789884449,0.0061128743919195115,0.003895758689745723
2021-03-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003895758689745723
2021-03-30,0.0082867733828632,0.008223209084882393,0.008262848786640147,0.008262640496850163,0.008237178865625075,0.008228955010123603,0.008309182491303904,0.008265922856644197,0.008225794751240939,0.008236819745297497,0.008217463159641204,0.008255831575439325,0.00827258812992398,0.008263215089374276,0.008260629423015732,0.00823488049552859,0.00826228137652258,0.008256571363314135,0.008232330741202816,0.008199004374803833,0.00819716567872664,0.008327210331748177,0.008238435786771588,0.008214841581249892,0.008184172705274977,0.008210079645706253,0.008223618482055835,0.008251471854662568,0.00823527552788892,0.008264472010520788,0.004299062856694129
2021-03-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004299062856694129
2021-04-01,0.010860193738234322,0.010839149287038413,0.01079896372238275,0.010836635444745384,0.010822450191806162,0.01083417187929823,0.010788692881014092,0.010793469181370844,0.010831011620415566,0.010880893433915764,0.010873373454256331,0.01080876770732556,0.010845038860410642,0.010812430734666813,0.01093300179344692,0.010835802285585408,0.010855525173975849,0.010809737332210004,0.010902138992495106,0.010844212883657223,0.010867807089178902,0.010801348281357858,0.010867821453992016,0.010857248951548208,0.010783234252034956,0.010827743625434622,0.010891616766897148,0.010822838041759954,0.010808279303680043,0.010794869750648393,0.004770143734661929
2021-04-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004770143734661929
2021-04-03,0.009963290720115266,0.010004984590146742,0.00996684601135826,0.009948566786684682,0.010053609482500428,0.009888055011488256,0.01003468384123721,0.010001537035002016,0.009961135998149807,0.009918544327299387,0.009921022257559664,0.010039172845331902,0.010026029041342652,0.009976793644432087,0.009889742877027864,0.00999632979025218,0.009980722420815756,0.009945298791703742,0.009923428363754415,0.009947238041472656,0.009934740654073028,0.009926480886538795,0.009945729736096837,0.010020390852199728,0.010034073336680334,0.009925475349621595,0.009949572323601882,0.010025598096949554,0.009976685908333815,0.009929892529650774,0.005019869854109249
2021-04-04,0.006436908663490611,0.006443444653452482,0.006439637977980181,0.006402073991715817,0.0064210355450117895,0.006453859142952164,0.006418557614751521,0.006401678959355486,0.006468870372644806,0.006432132363133863,0.006439961186274999,0.006414499555049924,0.0064115188563310405,0.006471348302905072,0.00646499187310699,0.0063812091006837,0.006392198182707501,0.0064486878102350785,0.00644445019036969,0.006425919581466809,0.006439458417816393,0.006441792699945633,0.006431737330773532,0.006432168275166621,0.0063759803087142,0.0064516325969212,0.0064169056612446715,0.006426494173990932,0.006422148818027275,0.006520978732175964,0.005069034692425924
2021-04-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005069034692425924
2021-04-06,0.008208485151451814,0.008166827193453087,0.008223640029275487,0.008203313818734735,0.008220084738032494,0.00821164541033447,0.008140266654025627,0.008141078265965952,0.008220802978687644,0.008222419020161737,0.008240626420769798,0.00821114264187587,0.00823053513956493,0.008179554417862356,0.008234377727069985,0.008225830663273703,0.008167114489715155,0.008197855189755594,0.008219761529737676,0.008244002151849006,0.008179001372557898,0.008173470919513239,0.008220587506491095,0.00818849651401898,0.008157166856641326,0.00825427299321765,0.008239118115393981,0.008263516750449434,0.00821758526055257,0.008182556663800886,0.005063531224708738
2021-04-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005063531224708738
2021-04-08,0.012121819361038757,0.01219650920676784,0.012155217551503244,0.012061666706169896,0.012118134786477813,0.012104811422324786,0.01215202138058782,0.012083142101758905,0.01207249059284302,0.012088421170574258,0.012050533976015071,0.012117150796780277,0.01207980228271245,0.01215543302369978,0.012117811578183013,0.012133325576334264,0.012181469247448985,0.012154621411759464,0.012111333047473548,0.012037569732189607,0.01222273217308738,0.0121409604744985,0.012100308053417,0.012088672554803559,0.012115534755306178,0.012056962229878673,0.012037677468287886,0.012121165762042559,0.012098153331451544,0.01217374816040613,0.00524601089995178
2021-04-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00524601089995178
2021-04-10,0.01229351478965245,0.01228791251254227,0.012313841000193206,0.012340954584925123,0.012324614610020452,0.012309962500655388,0.012285147286019942,0.01230594035298654,0.012379919140467044,0.012302219866392863,0.012304396135577976,0.012304934816069334,0.012381441810655952,0.01229003132247496,0.012325691971003177,0.01230313921443146,0.012274876444651287,0.012377225738010223,0.012317288555337924,0.01237815945086191,0.012273224491144449,0.012307233186165818,0.012382935751218668,0.012378374923058476,0.01227480462058578,0.012406063100314509,0.012323214040742915,0.012345443589019829,0.012359808402122823,0.012251354063195115,0.005582429931947382
2021-04-11,0.00940320665722898,0.00943391144523666,0.009362841532409523,0.009368946577978309,0.009435383838579716,0.00938424510393301,0.009355479565694234,0.009403350305360008,0.00939483915359648,0.009406582388308184,0.0094211985856405,0.009411107304435637,0.009380977108952077,0.00937090019256032,0.009360004481821688,0.009354940885202874,0.00935515635739942,0.009357849759856237,0.009471906375894115,0.00937997157203487,0.009352355218844331,0.009382844534655464,0.0093660736153577,0.009342802618130829,0.009359142593035505,0.009426908598848946,0.009445259647588038,0.009351672890221938,0.009339139590789568,0.009335117443120721,0.0060040577176822384
2021-04-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0060040577176822384
2021-04-13,0.011638960533394235,0.011682392545811174,0.011682794760578062,0.011638996445426987,0.011727289769164637,0.01173542025338093,0.011689237379254765,0.0116881959303048,0.0116898837958444,0.01168823184233756,0.011645474976136456,0.011670117813014651,0.011657943633909859,0.011667259215207157,0.011714153147581927,0.011642178251529316,0.011707530968741444,0.011675985839167242,0.011600979967549885,0.011736102582003327,0.01172127091247447,0.011662856399991098,0.011678679241624045,0.011673041052481134,0.011686558341611059,0.011634794737594364,0.01166743877537095,0.011722563745653749,0.011659523763351198,0.011650473931096304,0.006500015784193443
2021-04-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006500015784193443
2021-04-15,0.015409199657255563,0.015464669383052815,0.015362212353595618,0.015419477681030759,0.015303208883775003,0.015332398184000328,0.015393972955366366,0.01535397413328104,0.015306031569549756,0.015390331475244759,0.015361494112940481,0.015406994658444247,0.015319749966063138,0.015377999283195824,0.01541437098997264,0.015257923810467785,0.015352889589891769,0.015360905155603241,0.015407303501925968,0.015383026967781871,0.015290187180697147,0.015349714966196004,0.015324095322026788,0.015391803868587819,0.015334833019821296,0.015410930617234466,0.015376131857492457,0.01539150220751265,0.015294072862641504,0.015330444569418329,0.006963933169280325
2021-04-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006963933169280325
2021-04-17,0.01665844281116519,0.016720426979704685,0.01664393434993116,0.016600926099500764,0.016617108061461282,0.016671658439219972,0.016703045555850043,0.016620411968474972,0.016727875135298578,0.016738885764542032,0.01672523919209418,0.016674962346233647,0.01674276426407986,0.016687316085502238,0.016658370987099675,0.016683796706292,0.016689578543565953,0.016674890522168122,0.0166488902104517,0.01667528555452847,0.01665255323779297,0.01670376379650519,0.016727465738125162,0.016624865060536908,0.01672430547924248,0.016638547545017524,0.0166780507810508,0.016656948870602473,0.01664695096068279,0.01663299554475321,0.007585583589856402
2021-04-18,0.012029992293277766,0.01199484877802125,0.0119604665978592,0.011944234359052813,0.012075277366585006,0.012013472758209312,0.011938488433811605,0.012032757519800095,0.0120265950149789,0.011914678756093377,0.011962118551366068,0.01201070753168698,0.0120647910530198,0.012005500286937136,0.011975980596010459,0.012014047350733428,0.012001729523497592,0.012036887403567221,0.012045649939560043,0.011999000209008036,0.012011892628767971,0.012058506447287244,0.011976160156174248,0.011985138164363623,0.011938991202270214,0.011979765724263096,0.011963160000316015,0.012017458993845395,0.011985942593897396,0.01194796921045959,0.007958907844627855
2021-04-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.007958907844627855
2021-04-20,0.014356316316057481,0.014365330236279634,0.014357716885335041,0.014440767052290075,0.01444956550031566,0.01435850695005569,0.01442752987701565,0.014402772121632615,0.014319686042644816,0.014439524495956672,0.01440506330932255,0.014410205912413418,0.014342978587091356,0.014325913189124975,0.0145022269051513,0.014404783195467029,0.014388579686286844,0.014408223568205203,0.01446087779063428,0.014374487804632803,0.014453889309059678,0.014399295836861697,0.014408245115424866,0.014434992397422656,0.014373970671361085,0.014368828068270209,0.01430108360967642,0.014420799962076894,0.014354901381966843,0.014348588046608062,0.008346856984023352
2021-04-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008346856984023352
2021-04-22,0.01884325187766064,0.018813358701593272,0.018834151768559883,0.018695840165597558,0.01880580999230763,0.01880820891609585,0.018814385785730147,0.01879184739397153,0.01876359898900446,0.01884332370172614,0.01879542423243417,0.018765940453540242,0.018806485138523482,0.01883126444112616,0.0188055657904849,0.018769668122540488,0.018817488585360385,0.01878896006653781,0.018855914460410936,0.01882098641735097,0.01884530604593437,0.018849112721406658,0.018813143229396718,0.018799798318024023,0.018865596344442348,0.0187645542490758,0.018918868253834858,0.01887145000578184,0.01873323895651124,0.018725244938019425,0.008839170971065813
2021-04-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008839170971065813
2021-04-24,0.01970191576329948,0.01977061548196462,0.019566060543377787,0.019704946738864217,0.019757342394657425,0.01975481418755131,0.019602906288987,0.019645562601496386,0.019833784747585098,0.019704321869494248,0.01972403757547812,0.01969250681071701,0.019677890613384697,0.01968446251537933,0.019725114936460827,0.01971588554404215,0.01965562515307504,0.019715720348691467,0.019708020808868243,0.019711145155718163,0.01968077794081841,0.019759123631482203,0.01976152973767695,0.019644564246985716,0.019676001640461658,0.019781891860250485,0.019625459045558718,0.019737123920214955,0.019693691907798017,0.019655603605855373,0.009271638547374008
2021-04-25,0.014281569011076,0.014412001514051304,0.014322436904354044,0.014385247049646962,0.014378962443914378,0.01433838184689839,0.014351561562920397,0.01443785817763672,0.014430460298888668,0.014374056860239704,0.014367506505464731,0.014419686689061403,0.014330624847822762,0.014521712774125532,0.01442780280846461,0.014491582578641962,0.014484507908188737,0.014310600298357169,0.014385247049646954,0.014444573727762372,0.014421173447217578,0.014365315871466526,0.014412145162182338,0.014338166374701837,0.014423098332173381,0.014412324722346125,0.01434204487423965,0.01444080296432283,0.014501781595945102,0.014447087570055394,0.009614915272741118
2021-04-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009614915272741118
2021-04-27,0.0177496802033483,0.017676491480588474,0.01770403600971349,0.017627737304916864,0.01761551284896621,0.017608495637765374,0.01769426793680343,0.01759336948956792,0.01758976392147906,0.017618723384694716,0.017529934474905036,0.017615857604480673,0.017639775018297176,0.017661860918443042,0.017608488455358815,0.017557191707767986,0.017584305292499918,0.01760806469337229,0.017694892806173413,0.01762520909781074,0.01761403327321659,0.017623190841569755,0.017593132470151727,0.017711606266218774,0.01755081373075026,0.01759092747134041,0.01768169154293176,0.017556976235571443,0.01760968073484638,0.01751937633727432,0.010076103069722939
2021-04-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010076103069722939
2021-04-29,0.021970155664297192,0.022012819159213142,0.02192339819764692,0.021959310230404438,0.021985561926350174,0.02195505106331937,0.02199058961093621,0.02205747218074384,0.022019965653731884,0.02209419582544167,0.021932785603009725,0.022035443739850374,0.02208349403967993,0.022049269872461988,0.02199805931374979,0.022035515563915874,0.022039429975486437,0.02202800994906953,0.02193690112196372,0.022093118464458942,0.021945915042185862,0.021939917732715374,0.022098146149044998,0.0218916160486565,0.022055640667073183,0.022021272851724227,0.021984412741301942,0.022041297401189836,0.021950260398149526,0.021889892271084118,0.010532108452560428
2021-04-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010532108452560428
2021-05-01,0.022122243123025298,0.022072576781721642,0.022049916289051643,0.02213341176521288,0.022101665528255224,0.022178050421930467,0.02206209046815644,0.022011741798230403,0.02211247505011525,0.02193104746062426,0.022141563796648826,0.02211710770234098,0.022120591169518432,0.02208367359984371,0.02211534801273585,0.022020971190649084,0.021949412874176448,0.022036772485062396,0.022081159757550685,0.02203397134650731,0.0220572423437342,0.022073869614900925,0.022070170675526902,0.022118867391946087,0.02201421972849069,0.022026250259464437,0.021982114371205442,0.022049808552953347,0.022018457348356047,0.021961608600500896,0.010869155842523482
2021-05-02,0.01614333497810443,0.01607810436180367,0.01614942565886011,0.016054488609062334,0.016125615981141872,0.016159696500228762,0.016020285989064062,0.016075770079674426,0.016031145787769943,0.016106798075976942,0.016119115903212775,0.016066361127091974,0.01605501292474059,0.01601870585962274,0.01609128407782568,0.016096706794772046,0.016081695565079424,0.016083096134356968,0.016149066538532538,0.01610773178882863,0.016068192640762598,0.016107049460206233,0.016053217323102702,0.016050775304875205,0.016091643198153257,0.016117909258912103,0.016144290238175783,0.016050811216907948,0.016132942035824403,0.016144218414110255,0.01111093760468999
2021-05-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01111093760468999
2021-05-04,0.018557219719153542,0.018686409665795444,0.01855976229107278,0.018644055014361217,0.01868174110153696,0.018637483112366588,0.01867076638432626,0.018639041694588274,0.01858885822001291,0.018654728070496743,0.0185164523795672,0.018625955349851418,0.018689160527504668,0.018717703411140343,0.01862365697975497,0.018611806008944985,0.018694848993493454,0.018611841920977704,0.01865283191516716,0.01871498846146389,0.01866252816401169,0.01861842100537892,0.018714061931018728,0.0186117700969122,0.018730387541110297,0.01868586380289754,0.01866953101039941,0.01866118505398656,0.018587184719286404,0.01865425403166436,0.011257220516058649
2021-05-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011257220516058649
2021-05-06,0.022012388214820027,0.02193086790046047,0.021959109123020973,0.021925409271481323,0.02195273832840981,0.02201364513596657,0.021991128291427568,0.0219746446683919,0.021965860585179398,0.02197187944186955,0.021878795452962046,0.02207440829539228,0.021919232401847018,0.021930077835739813,0.021955036698506285,0.021951388035978108,0.021963871058564618,0.02200597432576953,0.022134381390097317,0.022022335847893853,0.02196932968754375,0.022038603998733024,0.02189104145613237,0.022012962807344147,0.02195830469348721,0.0219307601643622,0.021981144746320992,0.02200348203069618,0.021970550696657525,0.022086797946693628,0.011254159716405757
2021-05-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011254159716405757
2021-05-08,0.021975111524817743,0.02190027084855104,0.0218197560711087,0.02191141794351899,0.021909248856740424,0.021956975948275184,0.021964409739055973,0.0219493769621437,0.02191330691644204,0.02201504570524411,0.022030322683979142,0.021972094914066088,0.02192311090138485,0.02203310945772112,0.0220314575042143,0.022009694812363218,0.02199285206899995,0.02196940151160929,0.02195697594827518,0.022029230958183318,0.021972633594557468,0.021975650205309102,0.022042841618598416,0.02195051178237883,0.02197087390495235,0.021990711711847598,0.021961895896762982,0.021996479184308446,0.02195133775913225,0.021937367978389574,0.011240660075474782
2021-05-09,0.01568774056572944,0.015817347091951317,0.0157936092382986,0.01574049534185024,0.0158093387086464,0.015726992417533392,0.015672549775872992,0.015636099062624108,0.01573518036100212,0.015734390296281434,0.015727638834123026,0.015727710658188555,0.01570882092895811,0.01566134522165265,0.015717727113081954,0.015589844364432425,0.01564827324172891,0.015678942117703838,0.015662278934504344,0.015718229881540563,0.015690577616317283,0.015700273865161804,0.015756152988132516,0.015684221186519208,0.015779028952999048,0.015724945431666217,0.015705301549747853,0.015723975806781757,0.01566385906394568,0.015655793221388346,0.011185918132672803
2021-05-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011185918132672803
2021-05-11,0.01863216813151848,0.018523239753758382,0.01866725418752259,0.018615820974207255,0.01858328467252894,0.01873334669260953,0.018645412489199452,0.01859708207551439,0.018626975251581742,0.01864956392018622,0.018593612973150014,0.01864446441153465,0.018660624826275538,0.018621502257789482,0.01866840337257081,0.01858291118738827,0.01863282173051466,0.018621660270733625,0.01864811307406281,0.018686589225959224,0.01860257661652629,0.01865060536913618,0.018642798093214702,0.018626616131254155,0.018613831447592485,0.018589612372700817,0.018589648284733584,0.018643264949640543,0.018703194949906302,0.018621214961527438,0.011183745352085165
2021-05-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011183745352085165
2021-05-13,0.02218016923186318,0.02228478098328581,0.02208643882636604,0.022149931300281332,0.022111878910371474,0.022122760256297,0.02217558685648333,0.022144034544502558,0.022192092026738646,0.022189362712249076,0.022171801728230668,0.022064460662318444,0.02209534501048991,0.022196106992000964,0.02206851872202004,0.02224807888580763,0.02220168053948491,0.022104840151950987,0.02215944798896208,0.022075234272145708,0.022268333272282875,0.022231451614640903,0.02214253342153327,0.022117538646734068,0.02210389207428617,0.02219496498935928,0.022207641936922682,0.022126926052096863,0.022094195825441656,0.022116461285751336,0.011208746967271591
2021-05-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011208746967271591
2021-05-15,0.022256877333833226,0.02228320085384449,0.022337032990948014,0.02226815371211909,0.02236016034004385,0.022335345125408402,0.0222892699873805,0.022292681630492462,0.022216907241374116,0.02225698506993149,0.02221730227373445,0.0223725499913452,0.022249515367117927,0.022373340056065876,0.022382030767993184,0.022306328202940318,0.022381973308740748,0.022272858188410318,0.02224362579374569,0.02240002269640471,0.022375961634457164,0.02235843656247149,0.02237125715816594,0.022273073660606862,0.02216451158558088,0.02227070346644489,0.022295482769047567,0.022382605360517296,0.022285606960039242,0.02221044307547775,0.011256703006565645
2021-05-16,0.015874159927773728,0.015800935292981138,0.015819968670342622,0.01576380225110987,0.015870856020760032,0.015850041406573756,0.015811170222317032,0.015787791488991884,0.015810272421498094,0.015836595941509345,0.01572110284416117,0.015785636767026424,0.01586712116935325,0.01572336530222489,0.01587735609868914,0.01573079909300569,0.01579892421914671,0.015836739589640374,0.01584826735215554,0.015781722355455857,0.01579342967813481,0.015751017567448185,0.015852160216506463,0.01574372742479841,0.015820650998965003,0.015816269730968606,0.01577647919867327,0.015840510353079918,0.015814510041363476,0.015808656380024,0.011270680893167144
2021-05-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011270680893167144
2021-05-18,0.018279224673577583,0.018336324805662024,0.018259760351823008,0.018264788036409057,0.018359610167702014,0.01826608086958832,0.018271769335577108,0.018242249644650425,0.01829103973235481,0.01833316454677936,0.01831893619940085,0.01825828795847996,0.018281824704749226,0.018377875027562492,0.018307343795226704,0.018291650236911684,0.018305742118565744,0.018205784566588442,0.018238263409014344,0.01822025711578974,0.018218834999292537,0.018314346641614448,0.018233774404919672,0.0181988319970466,0.018289710987142774,0.01838035295782275,0.018337904935103358,0.01829689339369429,0.018332532495002843,0.01831087753925006,0.011221661002655068
2021-05-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011221661002655068
2021-05-20,0.022010772173345943,0.021964517475154276,0.021963835146531874,0.0220071809700702,0.021913378740507555,0.021969114215347224,0.02195514443460454,0.021971951265935076,0.021943149815663525,0.02199145149972241,0.021894955867702952,0.022024957426285158,0.022006570465513305,0.021930257395903572,0.02202513698644893,0.021912875972048947,0.0218797076185941,0.021952379208082237,0.021981324306484758,0.02189359121045816,0.021943760320220402,0.02202887183785574,0.02199410899014645,0.02202423918563001,0.022082057558369627,0.0219348182240638,0.02192810267393813,0.02191768818443845,0.021944909505268652,0.02203303763365559,0.01119498174830789
2021-05-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01119498174830789
2021-05-22,0.02152858130951071,0.021632798028573062,0.02161857686360109,0.021514934737062855,0.021606725892791084,0.021654452984325844,0.021633444445162683,0.02152746803649524,0.021672768121032176,0.02149902570655129,0.021649389387707017,0.021610101623870292,0.0216510054291811,0.02163818483348668,0.021607049101085917,0.02161807409514248,0.02161843321547003,0.02162277857143369,0.021627985816183533,0.02171956149971521,0.021552426899261703,0.02158945220503473,0.021621629386385455,0.02157106524426286,0.02152484645810393,0.0215876206913641,0.021660234821599803,0.02157569789648859,0.021623640460219862,0.02157278902183524,0.011095203175061486
2021-05-23,0.015428096568892557,0.015353399540756941,0.015469898175022319,0.015428383865154622,0.015487387334975232,0.015371247821037406,0.015413063791980266,0.015415814653689491,0.01544860233959711,0.015414701380674006,0.01547546454009974,0.01539469837842806,0.01539538070705046,0.015463074888798391,0.015360869243570503,0.015399546502850338,0.01545470738516589,0.015404035506945031,0.015422637939913409,0.015412798042937862,0.015390245286366138,0.015461243375127756,0.015448243219269532,0.015413264899363715,0.015424325805453028,0.015340040264571125,0.015475213155870431,0.01542346391666684,0.015451511214250462,0.015350454754070809,0.01103985924398468
2021-05-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01103985924398468
2021-05-25,0.018938030914514285,0.018884091041312497,0.01890254982614985,0.018905745997065272,0.0189023343539533,0.01887838102810404,0.01889579836399142,0.01890046692824991,0.0189345474473368,0.018889262374029568,0.018819140538867237,0.01883934464849661,0.018812999581265703,0.018954658185681,0.01884365409242752,0.018783120770011447,0.01890285148722501,0.018855361415106468,0.01891580136623736,0.01884307949990341,0.018926574976064644,0.018916914639252862,0.01892872969803008,0.018930467840415542,0.018916986463318373,0.018906105117392862,0.0188025707269529,0.018872419630666302,0.018838805968005246,0.01895993007208981,0.01112546251705523
2021-05-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01112546251705523
2021-05-27,0.02261876288793076,0.02265485448085206,0.02255465990945859,0.02259495321021252,0.022653705295803826,0.022608599782660388,0.022518963348897608,0.022636647080244,0.022595958747129732,0.022575417064392426,0.022634061413885454,0.022631296187363138,0.022729946541348026,0.02260831248639829,0.022653417999541736,0.022702509748321283,0.02269507595754049,0.022640741051978358,0.022606804181022497,0.022632158076149315,0.02254956040080699,0.022637185760735364,0.022651421290520432,0.02265022182862633,0.02254471227638476,0.022636252047883658,0.022615746277179112,0.02260831248639833,0.02250739967434969,0.02266796237280855,0.011218756676859192
2021-05-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011218756676859192
2021-05-29,0.02240081276112537,0.02242871641057795,0.022435360136638088,0.02243370818313126,0.02242246771687815,0.022413992477147374,0.022503341614648096,0.022397652502242703,0.022452346528132414,0.022435108752408773,0.02240149508974776,0.022439418196339732,0.02238389819369656,0.02242271910110745,0.02240002269640471,0.022344251309532298,0.022475581613326526,0.02245723056458745,0.02243988505276555,0.02252959331059381,0.022417332296193825,0.022479926969290177,0.022384400962155198,0.022366373121710914,0.022464377059106155,0.022504778095958383,0.022419558842224796,0.02242688489690732,0.022525894371219813,0.022434318687688155,0.011337379080337995
2021-05-30,0.015537700092868513,0.015460561046505368,0.015567686640221054,0.015456395250705498,0.01544975152464535,0.015542260921028724,0.01547550045213248,0.015487315510909726,0.015492666403790574,0.015509293674957313,0.01549974107424381,0.015495287982181884,0.015462428472208741,0.015480994993144396,0.015453450464019384,0.015585247624239473,0.015427521976368444,0.015442856414355896,0.01549334873241297,0.015430323114923525,0.01551701476200018,0.015560576057735052,0.0155533577391508,0.015539064750113294,0.015499417865948991,0.015440737604423212,0.015497406792114568,0.015493923324937119,0.015516081049148497,0.015482323738356412,0.011348133468677241
2021-05-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011348133468677241


==> figures/results/tables/rapid_test_statistics/private_demand_share.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-03-01,2.513842293026386e-06,1.867425703391029e-06,2.7293144895715048e-06,2.5856663585414262e-06,2.5497543257839056e-06,3.591203275751979e-06,3.0166107516316623e-06,3.950323603327178e-06,3.0884348171467026e-06,4.453092061932455e-06,1.7956016378759895e-06,1.5801294413308713e-06,2.226546030966228e-06,2.6574904240564653e-06,2.226546030966228e-06,2.4420182275113464e-06,2.9447866861166237e-06,2.5856663585414262e-06,2.226546030966228e-06,3.878499537812138e-06,2.5856663585414262e-06,1.7956016378759904e-06,3.160258882661742e-06,4.093971734357258e-06,2.5856663585414254e-06,2.9447866861166237e-06,4.596740192962535e-06,2.4420182275113464e-06,2.6574904240564653e-06,1.7956016378759895e-06,3.97939524889279e-07
2021-03-02,0.0006461652054060536,0.0006510492418610763,0.0006446209879974803,0.0006355711557425852,0.0006425380900975441,0.0006402397200010629,0.0006522343389420744,0.0006249771060791169,0.0006311898877461678,0.0006512647140576213,0.0006417480253768786,0.0006537426443178902,0.0006298252305013821,0.0006511569779593488,0.0006513724501558938,0.0006494332003869879,0.0006407065764269103,0.0006511210659265912,0.0006456983489802056,0.0006438668353095718,0.0006460574693077809,0.000632446808892681,0.0006436154510802693,0.000649433200386988,0.0006320158644995907,0.0006382286461666418,0.000638803238690762,0.0006281732769945361,0.0006437590992112996,0.0006461292933732957,9.219405453382398e-05
2021-03-03,6.320517765323485e-06,6.5359899618686036e-06,7.756999075624278e-06,8.33159159974459e-06,7.685175010109239e-06,9.19348038592507e-06,6.931022322201323e-06,7.721087042866758e-06,7.828823141139318e-06,7.469702813564116e-06,6.895110289443802e-06,8.259767534229555e-06,5.099508651567813e-06,7.038758420473883e-06,6.895110289443802e-06,1.0917257958286017e-05,7.146494518746442e-06,8.618887861804754e-06,6.2486936998084465e-06,7.685175010109237e-06,8.906184123864912e-06,8.547063796289713e-06,7.6133509445941984e-06,5.7459252412031675e-06,9.193480385925066e-06,7.685175010109239e-06,8.044295337684435e-06,7.397878748049078e-06,5.027684586052774e-06,7.685175010109237e-06,9.327227056494856e-05
2021-03-04,0.0010195066979532296,0.0010140480689740862,0.0010101336574035165,0.0009935422982695428,0.0010133657403516938,0.0010223437485410737,0.0010192194016911693,0.0010365649135130515,0.001022774692934164,0.0010426699590818298,0.0010278023775202164,0.0009881554933559146,0.00101587958264472,0.001003454019310618,0.0010085535279621858,0.0010169569436274458,0.0010072606947829157,0.0009997550799365935,0.00101038504163282,0.0010248935028668571,0.0010095590648793963,0.0010215536838204084,0.0010241393501789495,0.001031573140959757,0.0010218409800824679,0.0010085176159294283,0.0010090203843880334,0.0010218050680497108,0.0010273355210943683,0.001016130966874023,0.00023845675255833044
2021-03-05,1.1060906089316098e-05,1.3718396513372561e-05,1.3359276185797365e-05,1.5298525954703436e-05,8.978008189379946e-06,1.3431100251312405e-05,1.429298903749288e-05,1.2210091137556732e-05,1.3000155858222164e-05,1.2856507727192087e-05,1.2569211465131927e-05,1.0091281204863062e-05,1.2641035530646969e-05,1.0270841368650664e-05,1.1563674547921375e-05,1.4364813103007916e-05,9.049832254894987e-06,1.5011229692643273e-05,1.0486313565195779e-05,1.2425563334101848e-05,1.1635498613436416e-05,1.6447711002944068e-05,8.547063796289713e-06,1.0127193237620585e-05,1.3215628054767284e-05,1.364657244785752e-05,1.2210091137556732e-05,9.624424779015308e-06,1.400569277543272e-05,1.5298525954703433e-05,0.0002402255056764782
2021-03-06,0.001536209025268425,0.0015525130881403392,0.001561850216657294,0.0015308581323875547,0.0015419549505096286,0.0015625684573124445,0.0015282006419634982,0.0015440019363768072,0.001528954794651406,0.0015290266187169207,0.0015369272659235757,0.0015276260494393775,0.0015658005402606212,0.0015562120275143636,0.0015453306815888352,0.0015410212376579329,0.0015476290516853164,0.0015420626866079006,0.0015337670070409133,0.0015361012891701527,0.001564256322852048,0.0015325459979271586,0.0015544882499420026,0.00152687189675147,0.0015305349240927366,0.0015487064126680425,0.0015501428939783425,0.0015342338634667615,0.00155481145823682,0.0015373941223494234,0.00046061884777713586
2021-03-07,0.0013170738013820384,0.0012943055726137714,0.0013328750957953474,0.0013262313697352062,0.0013338447206798006,0.0013157450561700106,0.001320880476854336,0.0013225324303611818,0.001329463452683383,0.001336825419398675,0.0013178638661027044,0.001317289273578584,0.0013149190794165876,0.0012975735675947052,0.0013592345278393672,0.0013218501017387891,0.001338513284938278,0.001333162392057408,0.0013422481363450606,0.0013290684203230505,0.0013107532836167154,0.0013096400106012325,0.0013034631409669392,0.001315385935842435,0.001318115250332007,0.0013087781218150518,0.0013238252635404525,0.001320700916690549,0.001297322183365403,0.0013210600370181234,0.0006493357248695035
2021-03-08,1.5549910184006075e-05,1.72377757236095e-05,1.9320673623545648e-05,2.018256240972613e-05,1.5621734249521113e-05,1.86742570339103e-05,1.7165951658094463e-05,2.1583131687269396e-05,1.7165951658094463e-05,1.83151367063351e-05,1.802784044427494e-05,1.6232238806398945e-05,2.003891427869605e-05,1.7812368247729824e-05,1.4903493594370718e-05,1.9679793951120857e-05,1.6232238806398948e-05,1.985935411490845e-05,1.2497387399616886e-05,1.9500233787333256e-05,1.7956016378759906e-05,1.422116497197784e-05,1.3826132611645121e-05,1.6735007265004223e-05,2.2265460309662282e-05,1.6483623035701587e-05,1.4580285299553033e-05,2.068533086833141e-05,1.5693558315036154e-05,2.054168273730133e-05,0.0006514548768215568
2021-03-09,0.001865594189720398,0.0019019730789037648,0.0018434723775417664,0.0018995310606762532,0.0018782352252510433,0.0019052769859174586,0.0018718787954529624,0.0018919895337971755,0.0019010752780848255,0.0018743926377459894,0.0018904094043558433,0.0018994951486434968,0.001858268135037863,0.001878666169644133,0.001873423012861537,0.001887249145473182,0.0018882187703576356,0.0018556106446138067,0.0018778761049234691,0.0018780556650872565,0.0018948265843850179,0.001914757762565441,0.0018901580201265407,0.001865953310047973,0.0018805335953475254,0.0018890447471110574,0.0018775528966286515,0.0018696163373892395,0.0019015421345106754,0.0018648759490652476,0.0008285613937234185
2021-03-10,2.298370096481268e-05,2.068533086833141e-05,2.7724089288805297e-05,3.1961709154192625e-05,2.1619043720026918e-05,2.327099722687283e-05,2.578483951989921e-05,2.4348358209598425e-05,1.9392497689060696e-05,3.149485272834486e-05,2.628760797850449e-05,2.355829348893299e-05,2.377376568547811e-05,2.635943204401954e-05,2.312734909584275e-05,2.722132083020001e-05,2.477930260268867e-05,3.0776612073194474e-05,2.323508519411531e-05,2.251684453896492e-05,2.736496896123009e-05,2.301961299757019e-05,2.463565447165859e-05,2.2911876899297642e-05,2.6359432044019534e-05,2.4061061947538274e-05,2.6934024568139857e-05,1.9464321754575733e-05,3.289542200588815e-05,2.7580441157775214e-05,0.0008310837865004347
2021-03-11,0.0028374097081716363,0.0027719779844874357,0.0028323820235855862,0.002792986523650584,0.002826061505820261,0.0028285394360805308,0.0028231167191341425,0.002816221608844701,0.002796577726926337,0.002812594493536191,0.00282609741785302,0.0028143900951740674,0.0028355422824682466,0.002824768672640992,0.0028055341878960626,0.0028207465249721463,0.002807566808950139,0.0028068485682949877,0.0028203514926118146,0.0028116966927172514,0.002820818349037664,0.002817780191066375,0.002785660468968052,0.0028161138727464275,0.002804155165838173,0.002811158012225891,0.002828359875916743,0.0028333157364372804,0.002851128104685009,0.002813312734191341,0.00108824793776862
2021-03-12,2.916057059910609e-05,3.0812524105951986e-05,3.8749083345363866e-05,3.3757310792068624e-05,2.707767269916993e-05,3.490649584030924e-05,3.095617223698207e-05,3.253630167831294e-05,3.016610751631664e-05,2.671855237159473e-05,3.759989829712323e-05,2.661081627332218e-05,2.837050587844065e-05,3.13871166300723e-05,3.102799630249711e-05,3.4475551447219015e-05,3.361366266103851e-05,3.756398626436572e-05,2.4492006340628508e-05,3.253630167831294e-05,3.303907013691821e-05,2.923239466462111e-05,2.811912164913801e-05,2.8909186369803444e-05,3.303907013691822e-05,3.461919957824908e-05,2.5246159028536418e-05,2.822685774741057e-05,3.293133403864565e-05,3.307498216967574e-05,0.0010909504037384633
2021-03-13,0.003095329927436146,0.0031240236416094037,0.003085490030460584,0.00310132723690665,0.003078954040498716,0.003069724648080032,0.003110772101521878,0.003115727962042416,0.003087070159901915,0.003084843613870948,0.0030752191890919328,0.0031172003553854737,0.003106606305722006,0.0031069295140168235,0.0030974846494015947,0.00308322757239686,0.0031086173795564264,0.0031290872382282128,0.003090733187243183,0.0031277225809834266,0.003111957198602876,0.0030986481992629393,0.0031411536812347408,0.0031008962925135595,0.003094108918322389,0.003073567235585089,0.0031038051671669195,0.003105169824411705,0.003098131065991232,0.003086711039574341,0.0013134629661950457
2021-03-14,0.002328356643833796,0.0023345694255008467,0.002309861946963673,0.002309287354439553,0.0022817428253145357,0.002333599800616394,0.00230325413293629,0.0022987292168088424,0.0023346771615991193,0.002321748829806412,0.0023158592564341786,0.0023002375221846576,0.002284651699967895,0.002336795971531812,0.0023172957377444797,0.0023169007053841467,0.0023368677955973283,0.002298585568677812,0.002285226292492015,0.0022803781680697487,0.0023029668366742304,0.0023222156862322593,0.0022988728649398727,0.0023025358922811393,0.0023197018439392336,0.0023172957377444797,0.002322862102821895,0.002327889787407947,0.002288314727309161,0.0023233648712805,0.0014550063100861748
2021-03-15,3.210535728522272e-05,3.4906495840309256e-05,3.997009245911953e-05,3.505014397133933e-05,2.8083209616380486e-05,3.271586184210053e-05,3.1674412892132474e-05,4.39204160624467e-05,3.232082948176782e-05,3.835405098503113e-05,4.277123101420607e-05,2.894509840256097e-05,3.2644037776585504e-05,3.2679949809343016e-05,3.066887597492192e-05,3.727669000230556e-05,3.6522537314397626e-05,3.9539148066029295e-05,2.7077672699169933e-05,3.203353321970767e-05,3.724077796954804e-05,3.3900958923098686e-05,3.117164443352718e-05,3.634297715061004e-05,4.442318452105197e-05,3.684574560921532e-05,3.382913485758365e-05,3.4152343152401325e-05,3.831813895227361e-05,4.194525426078311e-05,0.0014575245986308757
2021-03-16,0.003210715288686057,0.003157170447844595,0.0032426410858074923,0.003191143230833209,0.0032153479409117738,0.003228743129130332,0.003198828405843317,0.0032142705799290514,0.003219298264515104,0.003210406445204342,0.003208668302818877,0.0032092069833102427,0.0032396603870886178,0.0032081655343602737,0.003217718135073773,0.003188126620081575,0.003185792337952336,0.003241779197021312,0.0032370747207300737,0.003224541421297701,0.00321628165376347,0.003224878994405624,0.003218759584023741,0.0032507212931779357,0.003207590941836153,0.003220698833792645,0.003233160309159505,0.0031970687162382,0.003262680000086187,0.0032096738397360885,0.001648102026837506
2021-03-17,4.1191101572875205e-05,4.560828160205013e-05,5.6058683134488414e-05,5.702830801894143e-05,4.5967401929625327e-05,5.1497854974283365e-05,4.91994848778021e-05,4.844533218989419e-05,4.901992471401452e-05,4.7978475764046446e-05,5.397578523455224e-05,4.7224323076138535e-05,4.014965262290713e-05,4.639834632271557e-05,4.589557786411029e-05,5.1497854974283365e-05,5.51608823155504e-05,5.40835213328248e-05,4.3740855898659114e-05,4.945086910710475e-05,5.293433628458418e-05,5.095917448292058e-05,4.959451723813482e-05,4.711658697786595e-05,5.6848747855153844e-05,5.24674798587364e-05,4.111927750736017e-05,4.697293884683589e-05,5.1102822613950644e-05,5.903938185336254e-05,0.001651585836034345
2021-03-18,0.004509007096935915,0.004514156882433343,0.004476614443388632,0.00453450464019375,0.004515794471127085,0.0044781945728299575,0.004548079388576095,0.004491482024950246,0.004526927201281917,0.004495396436520817,0.0044803133827626546,0.004453379358194517,0.0045037998521860745,0.0045060982222825535,0.004519493410501109,0.0045250956876112846,0.004499562232320682,0.004484910122955617,0.004447920729215372,0.004476039850864509,0.004529907900000793,0.004504733565037767,0.0045018246903844065,0.0044613877414994415,0.004464296616152798,0.004498448959305203,0.004505559541791194,0.004471407198638792,0.004474459721423179,0.004500819153467198,0.0018916163222719826
2021-03-19,4.805029982956149e-05,5.146194294152586e-05,6.740688548586467e-05,6.288196935841715e-05,4.927130894331716e-05,5.095917448292058e-05,5.6453715494821116e-05,6.413889050493035e-05,5.2647040022524e-05,5.702830801894143e-05,6.866380663237789e-05,4.675746665029076e-05,4.930722097607466e-05,4.970225333640738e-05,5.616641923276094e-05,5.605868313448837e-05,5.699239598618391e-05,6.704776515828947e-05,4.912766081228708e-05,5.846478932924222e-05,6.040403909814829e-05,4.963042927089234e-05,4.58955778641103e-05,5.745925241203169e-05,6.690411702725938e-05,5.75310764775467e-05,5.75310764775467e-05,5.304207238285673e-05,6.108636772054115e-05,7.4337907808066e-05,0.0018952518170548024
2021-03-20,0.004639834632271561,0.004659658074353712,0.004666028868964896,0.0046544149175711145,0.004682857247515065,0.004680020196927223,0.004667989665953455,0.004657431528322746,0.004693451297178536,0.004682749511416797,0.0046407324330904965,0.004730692075148083,0.0046431026272524935,0.004655671838717629,0.004683575488170218,0.0046383622389285,0.0046571442320606825,0.004697509356880135,0.004656928759864141,0.004694385010030232,0.004648740816395425,0.004645365085316215,0.004683108631744371,0.004703686226514429,0.004642528034728375,0.004707636550117756,0.004688567260723514,0.004682426303121979,0.004665691295856973,0.004682139006859921,0.0021196431944594516
2021-03-21,0.003727776736328826,0.003732495577433163,0.0037265198151823133,0.0037388735544508977,0.003699154846221081,0.003716105325682632,0.0036577841844844202,0.0037643710977087377,0.0037402741237284438,0.0037347795827165423,0.0037532742795866633,0.0036941630736677866,0.0037281717686891602,0.0037257656624944055,0.0037157821173878147,0.003730075106425307,0.00375133502981776,0.003705116243658832,0.003747779738574765,0.0037024946652675327,0.0037113290253258813,0.0037639042412828923,0.0037060499565105282,0.0037326248607510906,0.0037010222719244725,0.00368575965800253,0.0037312961155390617,0.00371456110827406,0.0037450145120524352,0.003747707914509249,0.0023214370791601424
2021-03-22,5.279068815355408e-05,6.252284903084192e-05,7.537935675803411e-05,8.389050852156626e-05,5.261112798976648e-05,6.805330207550002e-05,6.525216352041348e-05,7.480476423391374e-05,5.361666490697704e-05,6.747870955137972e-05,7.545118082354913e-05,5.512497028279288e-05,5.372440100524959e-05,6.0260390967118213e-05,6.938204728752827e-05,6.338473781702245e-05,7.071079249955652e-05,7.645671774075965e-05,5.925485404990763e-05,6.514442742214092e-05,6.363612204632508e-05,5.66332756586087e-05,6.0942719589511086e-05,6.24510249653269e-05,7.168041738400952e-05,6.543172368420107e-05,5.857252542751477e-05,4.909174877952956e-05,7.940150442687632e-05,7.642080570800214e-05,0.002325685301625677
2021-03-23,0.005514544014146473,0.00551914075433943,0.005453493558458683,0.005554765490834892,0.005497270326390103,0.005527939202365022,0.0054884718783645104,0.005528585618954659,0.005498275863307313,0.005490267480002386,0.005507146135398418,0.005473424736639109,0.005527608811663652,0.0054541040630155645,0.00550854670467596,0.0055426631357956046,0.005502118450812366,0.005552467120738413,0.0054925299380661095,0.005480535319125093,0.005577174599275583,0.005515657287161951,0.005478596069356188,0.0054763336112924705,0.005525784480399569,0.005477590532438979,0.005510593690543139,0.005483875138171546,0.00550398587651576,0.005491919433509229,0.002652659571611861
2021-03-24,0.00010202608506411382,9.376631752988427e-05,0.0001173605230515748,0.00012651809140474228,9.0570146614465e-05,9.90812983779972e-05,9.660336811772833e-05,0.00010705376965016658,9.258122044888606e-05,9.660336811772829e-05,0.00010892119535355764,8.414189275086892e-05,9.085744287652515e-05,0.00010274432571926424,9.502323867639748e-05,0.00010134375644172093,9.936859464005736e-05,0.0001208439902290542,8.927731343519425e-05,9.904538634523964e-05,9.961997886935995e-05,0.00010066142781932804,8.723032756801563e-05,9.732160877287872e-05,0.00010996264430352571,0.00010759245014152938,0.0001000150112296927,8.769718399386341e-05,0.00011211736626897691,0.00012587167481510695,0.0026600600155051073
2021-03-25,0.007597226441886073,0.0076401413210313044,0.007692716536988309,0.0076511663150878656,0.00762663839671448,0.007626149993068982,0.007684794342562013,0.007659691831664502,0.007557220437394194,0.007632527970086712,0.007626185905101735,0.00758436993415888,0.007607281811058177,0.007676232913952612,0.007659282434491065,0.0076778489554267014,0.007629547271367845,0.007603417676333465,0.007618428906026113,0.007584621318388177,0.007630445072186775,0.007648774573706211,0.00761783994868888,0.007682337959521394,0.007606628212061988,0.007645434754659766,0.007655834879346341,0.007631845641464322,0.0076385755564030815,0.007649492814361367,0.0031083604204115664
2021-03-26,9.082153084376764e-05,0.00010152331660550856,0.00013700440496993796,0.00014512052437313746,0.00010529408004504816,0.00011402070400512542,0.00011373340774306531,0.00012386060098068579,0.0001008769000158732,0.00010252885352271909,0.00012231638357211247,9.042649848343487e-05,0.00011405661603788298,0.00011642681019987925,0.00011348202351376264,0.00011725278695330224,0.00011800693964121016,0.00013966189539399443,8.97082578282845e-05,0.0001088852833208001,0.00012070034209802407,0.0001045040153243827,0.00010461175142265526,0.00011078862105694864,0.0001228550640634752,0.00011678593052745445,0.00011463120856200327,9.556191916776027e-05,0.0001227473279652027,0.00013822541408369362,0.0031165223704089514
2021-03-27,0.008324423558006189,0.00835234875467844,0.00831647263395368,0.008388943116058348,0.008286055142208058,0.008325163345881004,0.008300096747016249,0.008347787926518233,0.00830688412120742,0.0083497630883199,0.008368042312993476,0.008295787303085349,0.008309146579271141,0.008297618816755978,0.008370017474795145,0.008302897885571335,0.008351881898252596,0.008382838070489578,0.008357484175362766,0.008321320758375939,0.008345776852683812,0.0083423292975391,0.008350660889138838,0.008341539232818428,0.008317298610707102,0.008374865599217405,0.00831212727799002,0.008294207173644019,0.00835870518447652,0.008344088987144204,0.0036398754351811592
2021-03-28,0.00621497230104914,0.006166670616990272,0.006189367021693031,0.006215080037147408,0.0061890079013654535,0.006223447540779911,0.006204952843909791,0.006192024512117083,0.006198201381751374,0.006231779132379661,0.006234580270934743,0.006158374937423289,0.006161391548174919,0.006189654317955092,0.006158482673521564,0.006251458926330776,0.006121601015879589,0.006197519053128985,0.006198955534439287,0.006219964073602433,0.0062052760522046104,0.006140490745110039,0.006158482673521564,0.0061669579132523356,0.006235478071753679,0.006230055354807299,0.006158159465226741,0.00619586709962214,0.006195579803360079,0.006252248991051445,0.003992850290499276
2021-03-29,0.00010306753401408189,0.0001033907423088996,0.00013524471536481962,0.00014253485801459605,9.50950627419125e-05,0.00011757599524811988,0.00010278023775202171,0.00013438282657863911,0.00010744880201049932,0.00011560083344645628,0.00013276678510455074,0.00010055369172105549,0.00010062551578657055,0.00011032176463110088,0.00011703731475675707,0.00011229692643276452,0.00012034122177044883,0.00014587467706104535,9.782437723148394e-05,0.0001231064482927779,0.00010920849161561779,0.00011254831066206716,0.00010076916391760064,0.00012490204993065383,0.00012648217937198482,0.00011305107912067242,0.00011315881521894496,9.929677057454229e-05,0.00013003747061497925,0.00016156823537608148,0.0040002757018057725
2021-03-30,0.008399680813852839,0.008338235325804726,0.008411345042092492,0.008428625912255416,0.008337983941575434,0.00835920795293513,0.008437568008412033,0.008413234015015545,0.008343550306652845,0.00836775501673142,0.008363625132964306,0.008365399187382523,0.00840330792916136,0.008384633672127452,0.008397490179854642,0.008371058923745105,0.008403882521685481,0.008408048317485352,0.008341826529080495,0.008329185493549841,0.008336935310218903,0.008452184205744343,0.008360033929688551,0.008353138819399102,0.008332884432923866,0.008333222006031786,0.008358575901158589,0.00836380469312809,0.008381581149343063,0.008431893907236344,0.00441053517445091
2021-03-31,0.00012353739268586818,0.00015420626866078992,0.00018300771893232085,0.00017833915467384308,0.00012163405494971956,0.00016016766609853818,0.00014917858407473723,0.00017194681284300463,0.00012371695284965574,0.00014946588033679732,0.00017902148329623609,0.0001358552199216974,0.00014508461234037995,0.00014626970942137812,0.00015585822216763586,0.00015413444459527482,0.00016817604940346512,0.0001567919350193313,0.00013574748382342487,0.0001445100198162596,0.00015230293092464146,0.000147849838862709,0.00014257077004735356,0.00015729470347793664,0.00016598541540525645,0.00015962898560717547,0.00013847679831299634,0.00013431100251312404,0.00017259322943264003,0.00020344166557134945,0.00441800795543871
2021-04-01,0.010980391311873736,0.01095356502340387,0.010951733509733242,0.011002118091692041,0.010939128386235349,0.010965250798863176,0.010915067324287807,0.01093675819207335,0.010949772712744684,0.011007842469713591,0.01102097190888974,0.01092400942044444,0.010953026342912505,0.010934854854337196,0.011070508966875465,0.010977367518715551,0.010983443834658132,0.010951338477372905,0.01100193853152825,0.010973388465486024,0.010991057185602709,0.01091439936047852,0.010983099079143651,0.010984880315968431,0.010932089627814886,0.010961085003063288,0.011010557419390051,0.010935170880225477,0.010950706425596382,0.010956294337893448,0.004894051363304562
2021-04-02,0.00013229992867870298,0.00013571157179066728,0.00017306008585848785,0.00017485568749636373,0.0001238246889479283,0.00014555146876622774,0.0001275954523874679,0.00015628916656072606,0.00013596295601996984,0.0001442945476197145,0.00017517889579118145,0.0001190483885911782,0.00014106246467153778,0.00014242712191632354,0.00014971726456609996,0.00015269796328497414,0.00015844388852617728,0.0001695407066482508,0.00013265904900627815,0.0001344905626769116,0.000145300084536925,0.00014831669528855677,0.00013890774270608662,0.00015316481971082188,0.0001755739281515142,0.00014662882974895327,0.00015022003302470527,0.00013456238674242676,0.00015625325452796855,0.0001812121172944448,0.004898996279205592
2021-04-03,0.010084565654737405,0.010124212538901708,0.010126654557129218,0.010110925086781422,0.010159765451331659,0.010015075871351602,0.010169066667815849,0.010153085813238752,0.010077562808349684,0.010059068111479571,0.010059499055872652,0.010150751531109515,0.010142168555280473,0.010103958152426464,0.010017158769251544,0.010133693315549691,0.01012666892194232,0.010089629251356213,0.010025382624753016,0.010071170466518859,0.010071780971075724,0.010057308421874444,0.01005662609325206,0.010154630030647331,0.010178798828693134,0.010053717218598705,0.010080148474708228,0.010134339732139331,0.010125828580375798,0.010102090726723072,0.0051512760862013314
2021-04-04,0.00654802049284238,0.006554053714345647,0.006591509964511732,0.006558865926735153,0.006522846157879357,0.0065763550866880655,0.006530387684758436,0.006547302252187227,0.0065765346468518475,0.006554807867033544,0.006578797104915568,0.006514981422705465,0.0065231693661741705,0.006586087247565344,0.006590001659135918,0.006508553168841864,0.006511857075855557,0.0065903607794634955,0.006548092316907891,0.006539257956849544,0.006555885228016274,0.006562600778141935,0.006534158448197978,0.006548882381628559,0.00651646818086162,0.006573913068460554,0.006544321553468354,0.006523384838370721,0.006556675292736943,0.0066756877692953605,0.005202646265348678
2021-04-05,0.00010475539955368537,0.0001021338211623864,0.00014443819575074462,0.00014756254260064883,8.906184123864914e-05,0.00010805930656737716,0.00011513397702060854,0.00013671710870787792,0.00010884937128804258,0.00011890474046014816,0.00013632207634754512,0.00010489904768471546,0.00010752062607601434,0.00010281614978477924,0.00011901247655842067,0.00014181661735944561,0.00012425563334101858,0.00011969480518081355,9.516688680742752e-05,0.00011782737947742252,0.00012404016114447332,0.00011226101440000696,0.00010787974640358956,0.00013513697926654698,0.00013118665566321986,0.00011574448157748638,0.00012084399022905413,9.412543785745943e-05,0.00012852916523916336,0.00016081408268817348,0.005202963488304702
2021-04-06,0.008323044535948301,0.008280093744770308,0.008390630981597955,0.008357412351297248,0.008339133126623668,0.008337517085149572,0.008277127410864536,0.008293129812661297,0.008356694110642096,0.008355544925593863,0.008400865910933848,0.008320997550081125,0.008356442726412791,0.008311279754016935,0.008372028548629557,0.008373608678070892,0.008309613435696995,0.008355616749659381,0.008333889969841076,0.008371382132039931,0.008314066527758925,0.008296828752035324,0.008334967330823798,0.008327655640954373,0.008300743163605885,0.00837824133029661,0.008368114137058992,0.008386192254349126,0.008377357894290777,0.008345489556421759,0.00519789592426132
2021-04-07,0.00015478086118491036,0.0001470597741420436,0.00019521781006987752,0.00019604378682330044,0.00012928331792707136,0.00015298525954703421,0.00014953770440231245,0.00017815959451005558,0.000145156436405895,0.00016533899881562107,0.00019022603751658225,0.0001418884414249607,0.00014795757496098151,0.0001454796447007127,0.00016056269845887098,0.00016289698058810973,0.00015521180557800056,0.0001891845885666141,0.00014059560824568996,0.00015413444459527495,0.00016153232334332394,0.00015043550522125042,0.00014038013604914486,0.00015883892088651002,0.0001786982750014184,0.0001518001624660361,0.0001623223880639894,0.00013395188218554891,0.00018767628319079838,0.00018562929732361967,0.005198857169671464
2021-04-08,0.012260978487974144,0.012339223624946218,0.012344617612266394,0.012258859678041448,0.012245514766668743,0.012263578519145784,0.012311147597736388,0.012257351372665629,0.012217251996888577,0.012245931346248741,0.012237384282452446,0.012253185576865758,0.012239251708155836,0.012306048089084821,0.012276506850938488,0.012301573449803248,0.01235219505117823,0.01232872294656793,0.012251461799293392,0.01218574277934713,0.012379919140467042,0.0122956695116179,0.012236917426026605,0.012258141437386287,0.01229333522948866,0.01221382598896351,0.01219342795435724,0.012256087269112564,0.01227408637993063,0.012373850006931027,0.005385714179688286
2021-04-09,0.00017916513142726622,0.00017011529917237118,0.00020480632281613518,0.00022017667283635362,0.00014921449610749468,0.00016749372078107234,0.0001644411979966831,0.00020879255845222,0.0001753225439222115,0.0001874608109942532,0.00020620689209367848,0.00017654355303596718,0.00016803240127243507,0.00018465967243916668,0.00017830324264108568,0.00018882546823903893,0.00017848280280487332,0.00019798303659220652,0.00016576994320871135,0.00018149941355650496,0.000192560319645821,0.0001841569039805614,0.00016167597147435402,0.00021037268789355075,0.00021162960904006398,0.00018469558447192425,0.0001780518584117831,0.0001428939783421712,0.0002046626746851052,0.00023209946771185025,0.005390958191519283
2021-04-10,0.012416549413879716,0.01241927872836928,0.012511859948818165,0.012515594800224952,0.0124396408509428,0.012448906155394231,0.012436336943929106,0.01246273228800587,0.012531432006671022,0.012448776872076314,0.012484746364086238,0.01243730656881356,0.01251560916503805,0.012433248509111944,0.01247433187458656,0.012471566648064241,0.012437881161337677,0.01253954812607422,0.012434577254323984,0.01252327997523505,0.012410480280343692,0.01245407748811132,0.012514732911438764,0.01253236571952272,0.0124398922351721,0.012551830041277284,0.012471530736031472,0.012465138394200636,0.012537213843944966,0.01244499174382366,0.005729958785641113
2021-04-11,0.009553893546679536,0.0095802170666908,0.0095795347380684,0.00957917561774083,0.009564882628703331,0.009544951450522912,0.009522362781918424,0.009596557041595464,0.009549476366650362,0.009583090029311396,0.009626328116751449,0.009554360403105384,0.009541575719443713,0.009539327626193087,0.009536619858923165,0.00953916961324895,0.009541324335214409,0.009528036883094131,0.009601333341952218,0.009541360247247156,0.009533423688007756,0.009555330027989832,0.009520243971985731,0.009536727595021437,0.009563266587229256,0.00959109841261633,0.009618104261249988,0.009487851318438451,0.00954466415426085,0.009564559420408514,0.0061588874876355735
2021-04-12,0.0001727009655309127,0.00016300471668638218,0.0002289392088291886,0.00022703587109304004,0.0001433967468007765,0.0001828281587685332,0.00017525071985669655,0.00021909931185362801,0.00014838851935407185,0.0001823972143754429,0.00021557993264339104,0.00015359576410391206,0.00016616497556904406,0.00016652409589661918,0.00018918458856661405,0.00019467912957851476,0.00019162660679412555,0.00019155478272861045,0.00014946588033679738,0.00016763736891210236,0.00017894965923072098,0.00018860999604249385,0.00016221465196571686,0.00019051333377864232,0.00020685330868331392,0.00018875364417352396,0.00019011830141830958,0.00016372295734153264,0.00020735607714191908,0.00022858008850161338,0.006168217091726618
2021-04-13,0.0118703776724837,0.011910182569592124,0.01198226520174302,0.011929129758074994,0.011942690141644242,0.011989749269369682,0.011919828541590795,0.011993591856874741,0.01191138921389278,0.011939795631803992,0.011918155040864298,0.011888822092507958,0.011882788871004694,0.011907941658748054,0.011976095514515287,0.011903366465774758,0.011972992714885031,0.011950605153663996,0.011824568283498206,0.01195807485647756,0.011963964429849792,0.011912732323917916,0.011900938812360349,0.011957141143625873,0.011983083996089898,0.011877883287330016,0.011909485876156641,0.011955956046544864,0.011938560257877128,0.011967361708148662,0.006681044750120828
2021-04-14,0.00024675157707691856,0.00024703887333897865,0.0003270867943554908,0.00030837662528882253,0.0002458537762579804,0.000284926067898162,0.0002712794954503047,0.0002965974785443561,0.00025098919694230585,0.0002671496116831899,0.00029957817726323024,0.00024861900278030956,0.000247541641797584,0.00026790376437109767,0.0002743320182346939,0.0003017688112614392,0.0002928985391703317,0.000300655538245956,0.00023622935147896515,0.00027059716682791164,0.0002756966754794796,0.000271171759352032,0.0002456383040614355,0.000289055951665277,0.0002959151499219632,0.00026603633866770655,0.00027713315678978064,0.00025181517369572866,0.0003128297173507551,0.00033405372871044947,0.006697675954510194
2021-04-15,0.015561107555819862,0.015629577437475353,0.015577397253878687,0.015635560382132752,0.015446246510248209,0.015489621063412744,0.015558126857101003,0.015571744699922644,0.015471981072922253,0.015567736917066904,0.015573231458078806,0.015562170551989498,0.015484262988125337,0.015555081516723147,0.0156030887221134,0.01545773836073062,0.015541679146098053,0.01554912011928541,0.0155466781010579,0.015553932331674906,0.015462564937933241,0.015524857949954425,0.015482323738356419,0.0155820299061044,0.015521683326258657,0.015571960172119181,0.015549586975711266,0.015545241619747597,0.015495287982181888,0.01555123174681154,0.007164204828417267
2021-04-16,0.00023719897636341816,0.00023439783780833149,0.00030891530578018545,0.00030191245939246915,0.00021536446044684613,0.00024869082684582464,0.00023942552239438448,0.00029006148858248755,0.0002282209681740381,0.00025935670057480816,0.00030597051909406897,0.00022689222296201002,0.00022735907938785767,0.0002442018227511348,0.00025953626073859563,0.0002707408149589417,0.0002610086540816538,0.00027156679171236477,0.0002150053401192709,0.00023242267600666807,0.00024779302602688665,0.00025616052965938884,0.00023346412495663603,0.0002701662224348216,0.00028420782724301186,0.0002472902575682813,0.00026668275525734193,0.00021583131687269382,0.00029598697398747843,0.0003107468194508189,0.007174445230062913
2021-04-17,0.016842025122621625,0.01688871076520642,0.016893882097923488,0.01685152026408273,0.016783632157357908,0.016852619172285112,0.016890793663106363,0.016856174463528096,0.01691440223344114,0.016945882721356394,0.016963766913669617,0.016842096946687146,0.016932523445170575,0.016879912317180806,0.016873124942989634,0.016910688929254028,0.016901208152606012,0.01688989586228741,0.016815988898872442,0.01685570760710226,0.016848094256157662,0.016916973534986585,0.016913992836267704,0.016833190762563285,0.016940567740508273,0.01682514646722562,0.01688529912209444,0.01684063891815719,0.016883970376882416,0.01688495436657997,0.007803740125345307
2021-04-18,0.012239072147992048,0.012201307054344234,0.012253472873127806,0.012223953182201134,0.012255914891355331,0.0122347986160939,0.012162004925694414,0.012287373832050908,0.012247238544241094,0.012146490927543158,0.012226682496690709,0.01220481206874138,0.012286691503428522,0.012230237787933702,0.012211635354965309,0.012266329380855008,0.012245572225921151,0.01228123287444938,0.012244818073233259,0.012206033077855132,0.012260152511220715,0.01229010314654048,0.012183300761119616,0.012239754476614436,0.012183408497217892,0.012203713160539005,0.012184737242429921,0.012217058071911695,0.012241636267130936,0.012226502936526915,0.008185488658962955
2021-04-19,0.0001941404490871517,0.00020692513274882889,0.00027106402325375955,0.000293832252022027,0.0001859165935856799,0.00022071535332771647,0.0001980189486249641,0.0002685860929934905,0.00021127048871248888,0.00023529563862726964,0.0002803293277051996,0.00018634753797877005,0.00020933123894358282,0.00022218774667077482,0.00023030386607397443,0.0002490499471733997,0.00024391452648907442,0.0002533593911043019,0.00017948833972208382,0.00020742790120743427,0.00023008839387742916,0.00022883147273091608,0.00020082008718005069,0.00024312446176840907,0.00024402226258734698,0.0002299088337136416,0.00023235085194115283,0.00020760746137122167,0.0002587102839851726,0.00026679049135561444,0.008191941196201083
2021-04-20,0.014694607664633331,0.014707571908458797,0.014773398664503334,0.014849445985070653,0.014767063781924916,0.014707356436262243,0.014779683270235894,0.014837559102227916,0.014662861427675672,0.014814051085584834,0.014822037921670103,0.014733090998936285,0.014710322770168024,0.014670130023105812,0.014890938747718687,0.014780746266405515,0.014769103585385529,0.014800167493720772,0.014797337625539482,0.014704770769903697,0.01483171980570154,0.014780968921008606,0.01473763027987684,0.014809267602821531,0.014776113614179794,0.014735705394921037,0.014679129578514838,0.014770798633331684,0.014757798477473463,0.014760427238271319,0.008596571132793088
2021-04-21,0.0002704535186968815,0.0002734701294485133,0.00034992684718927313,0.0003261889935365525,0.00023378733325145386,0.00027350604148127075,0.00027752818915011303,0.00031186009246630204,0.00027982655924659456,0.0002915338819255458,0.0003257221371107048,0.00026470759345567846,0.00028582386871710014,0.0002746552265295115,0.0002967770387081438,0.00028894821556700454,0.0003050368062423734,0.0002953405573978431,0.0002606495337540788,0.00026244513539195447,0.00029490961300475264,0.00029817760798568697,0.00025673512218350893,0.0002769176845932352,0.00030798159292849,0.0002560527935611161,0.0003103876991232437,0.0002710281112210021,0.000330354789336425,0.0003462638198480061,0.008598435309312563
2021-04-22,0.01899835594714036,0.018969755604252275,0.019074798300068026,0.01892646723996637,0.01894629786445506,0.018994736014238404,0.01898554253385247,0.019022007611914457,0.018924448983725386,0.01902475129121713,0.019019407580742827,0.01891113280197889,0.01897728276631825,0.01901423624802574,0.018996617804754902,0.018981585027842626,0.019016441246837053,0.01898769725581793,0.019006996382221808,0.01898151320377709,0.01903574755564749,0.019057582071564064,0.018965517984386882,0.01898937793895098,0.019072880597518757,0.018935926469394675,0.019098500241687976,0.019039015550628424,0.018952841036823476,0.01895439961904516,0.009091954401568559
2021-04-23,0.0002731469211536957,0.0002791801426569589,0.00034942407873066807,0.00036935525691109134,0.00027002257430379145,0.000313799342235208,0.00030288208427692217,0.000355098179906356,0.0002908874653359104,0.00030611416722509886,0.0003649739889146739,0.0002695916299107012,0.0002937604279565122,0.00030812524105952,0.0003293133403864567,0.0003566783093476868,0.00031818061023162564,0.00032123313301601496,0.0002616191586385318,0.0003009428345080162,0.00031724689737993,0.00031688777705235493,0.0002829868181292561,0.00034044607054128776,0.0003401228622464703,0.0003054677506354635,0.0003054677506354635,0.0002871526139291284,0.0003498191110910006,0.0003757835107746872,0.009100283599032786
2021-04-24,0.020000811611940315,0.020085959041608398,0.019952653576012475,0.020087050767404243,0.0200329672460714,0.020067679816934823,0.019920584130760043,0.020034023059834472,0.020128802096688117,0.02004491158816656,0.020094398369306408,0.019997938649319737,0.019999231482498964,0.02001101062924346,0.020045019324264824,0.02006911629824511,0.01999215681204576,0.02007182406551505,0.019989678881785485,0.02003273740906176,0.02001084543389276,0.020084773944527397,0.020069511330605447,0.01998673409509936,0.02001501122969265,0.020125857310002,0.019964791843084542,0.020065108515389368,0.020054823309207645,0.0200265389922078,0.009551260579043567
2021-04-25,0.014503146253189894,0.014638355056521947,0.014615694563851957,0.014688560078316974,0.014578274225718604,0.014565525454089706,0.01459256721475611,0.014734491568213827,0.01466378077571428,0.014633126264552453,0.014658322146735129,0.01463792411212885,0.014574072517885991,0.014756577468359703,0.01470141658604416,0.01476034823179924,0.014751801168002954,0.014567586804769975,0.014598744084390415,0.014669239404693418,0.014669002385277225,0.0146190343828984,0.014634799765278959,0.01460036012586449,0.014682347296649906,0.014656490633064491,0.0145989954686197,0.014654048614836985,0.014771660522117862,0.01476857208730072,0.009897254990242021
2021-04-26,0.00020613506802816335,0.0002232291956207429,0.0002746193144967539,0.00027971882314832184,0.00017920104346002356,0.00023766583278926593,0.0002292624171240063,0.0002804011517707145,0.0002148616919882408,0.000233930981382484,0.00026610816273322174,0.00021091136838491365,0.00021870427949329544,0.0002320276436463352,0.0002351160784634819,0.0002591053163455053,0.00025896166821447517,0.0002448123273080124,0.0001943918333164544,0.0002236601400138331,0.000250522340516458,0.00024053879540986758,0.0002071046929126165,0.00026887338925555095,0.00026201419099886465,0.00022908285696021866,0.0002412211240322604,0.00021453848369342316,0.0002687297411245205,0.00030920260204224555,0.009898706862423504
2021-04-27,0.018085421797598342,0.018015536981852213,0.018113038150788883,0.018019286198072103,0.017949351105480113,0.0179729309461887,0.01803977760396355,0.017995512432386625,0.017935524972868457,0.01797224143515976,0.01792780388582559,0.017923515989114347,0.01799332898079496,0.018025757546375,0.017957445677663643,0.017943533356173387,0.01795351690127998,0.01798988142565024,0.018009625861260332,0.017958508673833275,0.01798468136330695,0.017983927210619054,0.017921404361588213,0.018096475521281127,0.01792508893614912,0.01792763869047493,0.018026806177731503,0.017879322641602937,0.017987223935226195,0.017954917470557528,0.010358503153640815
2021-04-28,0.00036946299300936384,0.00039180027738454137,0.00046581497689778965,0.00045920716287040607,0.00035596006869253663,0.0004007782855739213,0.0004005269013446189,0.00045310211730162754,0.00039219530974487403,0.0004128806406132055,0.00043044162463163265,0.00036601543786464236,0.0004004550772791035,0.00041959619073886166,0.0003981926192153799,0.0004215354405077678,0.00042343877824391635,0.0004017479104583744,0.00033060617356572733,0.000392518518039692,0.00040709880333924484,0.00042537802801282233,0.0003709353863524223,0.000407852956027153,0.0004263476528972756,0.00039373952715344735,0.00039707934619989676,0.00039334449479311453,0.00042645538899554813,0.00045141425176202434,0.010375117086052524
2021-04-29,0.0221473456339228,0.02219252297113177,0.022148710291167592,0.022207570112857167,0.022143143926090184,0.022127285172424446,0.02216045352587928,0.022304618790181068,0.022202506516238327,0.022268369184315642,0.022129188510160592,0.022201213683059082,0.0222680818880536,0.022231882559033984,0.022186561573693992,0.022237448924111416,0.022257020981964252,0.02222391008776181,0.022082632150893733,0.0222743305817534,0.02215147551768991,0.022135674223276613,0.022263556971926127,0.02210712415723437,0.022272154312568283,0.02220909278304606,0.0221683182610532,0.02220516400666241,0.022158514276110368,0.02212493652548209,0.010831921597123706
2021-04-30,0.0003652253731439766,0.00036536902127500654,0.0004344278602677176,0.0004447346136691255,0.0003308934698277877,0.000362747442883708,0.0004202785193612549,0.0004440522850467328,0.000359802656197591,0.00038152943601589036,0.00041277290451493295,0.0003419184638843463,0.0003926262541379641,0.000387634481584669,0.0003747420618247192,0.0003998086606894685,0.00040505181747206635,0.00038285818122791904,0.0003391891493947748,0.0003875267454863965,0.0003986953876739852,0.00038253497293310113,0.00034328312112913206,0.0003953914806602936,0.0004184829177233787,0.0003820681165072536,0.00038382780611237205,0.0003753884784143549,0.0004095767335995138,0.0004474998401914547,0.010842465540950993
2021-05-01,0.02243672479388289,0.02237621301868646,0.022421174883698883,0.0224938608380001,0.022392265697329085,0.022497344305177577,0.022391547456673933,0.02238041472651909,0.022414710717802527,0.022245277747252552,0.02249536914337592,0.022410975866395757,0.02242555615169529,0.02237876277301225,0.02243966958056901,0.02235344478991819,0.022292660083272815,0.02238634021192409,0.02235164918828031,0.02235437850276991,0.022411155426559547,0.022401997858206363,0.022351505540149308,0.022456476411899528,0.022356353664571563,0.022333800907999832,0.02229253798236144,0.022362961478598932,0.022379157805372592,0.022338864504618642,0.011178468403789842
2021-05-02,0.016371304562049164,0.016313328176365417,0.01644523307268381,0.016355934212028942,0.01635523751859345,0.016409321039926282,0.016255330243462027,0.016365005591503494,0.016267518787379937,0.01635286732443146,0.016409500600090082,0.016272783491382194,0.01629210416500573,0.016279929985900932,0.016348773352697098,0.016351825875481472,0.01634683410292819,0.016344715292995502,0.016371721141629155,0.016356494439739976,0.0163274775172719,0.016364933767437983,0.01627292713951321,0.016321264735604833,0.01635006618587637,0.016343688208858634,0.01640048667986794,0.01628337754104565,0.016397577805214572,0.016462758144669458,0.011420589620170748
2021-05-03,0.00022215183463801733,0.0002231932835879855,0.00029060016907385037,0.000289127775730792,0.00018803540351837344,0.00024326810989943907,0.00024000011491850465,0.00027925196672247415,0.00022067944129495898,0.0002224391309000773,0.0002696993660089739,0.00019388906485784917,0.00023540337472554229,0.00022944197728779395,0.00024237030908050118,0.00026894521332106576,0.0002648512415867085,0.00022836461630506826,0.0002130301783176072,0.00023985646678747455,0.00025774065910071965,0.00024226257298222856,0.00020807431779706968,0.0002482598824527344,0.0002700943983693064,0.00024053879540986747,0.00023303318056354575,0.0002092953269108252,0.0002628401677522875,0.00029735163123226395,0.01142096789358246
2021-05-04,0.019051943882421127,0.019195426818100526,0.0191117661465886,0.019203564484723382,0.019157719183705138,0.01912161322597072,0.01917823931922277,0.01920896565445011,0.01905970088149675,0.01916518170411212,0.01903150275337555,0.0191274668873102,0.019214840863009248,0.01921106291716316,0.01913005255366873,0.01913960515438224,0.019206164515895012,0.019144812399132075,0.019130174654580126,0.019243649495687312,0.019217764102475703,0.019129485143551173,0.01918878309204038,0.019144920135230347,0.019263178459100857,0.01918920685402693,0.019173520478118447,0.019141723964314933,0.01909749470477076,0.01920489322993542,0.01158913645276195
2021-05-05,0.00033944053362407737,0.000347843949289337,0.000381421699917618,0.00037161771497481533,0.00031437393475932854,0.0003422057601464063,0.0003666259424215199,0.0003775432003798061,0.00033110894202433266,0.0003409488389998933,0.0003689243125180012,0.00032144860521255987,0.00034475551447219036,0.0003435345053584346,0.00035775567033041245,0.00036314247524404046,0.0003717254510730878,0.00037258733985926813,0.00030905895391121556,0.00034586878748767337,0.0003620651142613148,0.0003607363690492866,0.0003233519429487084,0.00037966201031249967,0.000368277895928366,0.0003452582829307957,0.0003709353863524223,0.00033459240920181223,0.00034802350945312453,0.000404010368522098,0.011581626562673631
2021-05-06,0.022134381390097324,0.022062916444909868,0.02214010576811888,0.02209836162124153,0.022061659523763363,0.022160992206370668,0.022125834326301025,0.02214598097667801,0.022100351147856304,0.022118651919749537,0.022043164826893214,0.02220013632207635,0.022073546406606102,0.022071283948542388,0.022097391996357085,0.022098842842480496,0.022121704442533918,0.02215479378951669,0.0222445595065974,0.022153989359982928,0.022114773420211717,0.02218900359192151,0.02201127494180454,0.02216663039551357,0.02211947789650296,0.022060294866518573,0.022124900613449367,0.022130646538690547,0.022118077327225413,0.022269913401724212,0.01157173529439026
2021-05-07,0.0004009219337049516,0.0004148198903821113,0.00046139779686861466,0.00047188411043381015,0.00038235541276931343,0.0004134911451700832,0.00042448022719388396,0.00044595562278288136,0.0004057341460944587,0.00040264571127731236,0.0004364748461348957,0.0003830377413917066,0.00040914578920642317,0.00041176736759772207,0.00041894977414922617,0.000427425013880001,0.00043446377230047466,0.0004039026324238255,0.0003920157495810864,0.0004136707053338706,0.0004313394254505708,0.0004260603566352152,0.00038106257959004267,0.0004362234619055931,0.00046290610224443055,0.0003929494624327818,0.0004472125439293943,0.0004166154920199878,0.0004408561141313132,0.0004892296222556924,0.011576540324373216
2021-05-08,0.0222848168953186,0.0222011059469608,0.022178445454290804,0.022264864169918498,0.02220559495105548,0.022268800128708726,0.022304137568942128,0.02230573206319656,0.022225238832973858,0.02232891687154482,0.022384092118673468,0.022257595574488358,0.022260073504748658,0.022350643651363116,0.02235506083139229,0.022330461088953396,0.022318861502372712,0.022317209548865864,0.02224376944187674,0.02236540349682646,0.022306902795464455,0.022295841889375133,0.02236051946037144,0.022292502070328686,0.022310278526543676,0.02229664631890892,0.022289736843806373,0.022307908332381655,0.022293651255376943,0.02230898569336439,0.011563162442334256
2021-05-09,0.01585437239772433,0.015989545289023632,0.01602247662306228,0.015955033825543658,0.01596411956983131,0.01591330404347941,0.01586026197109654,0.01587904396422874,0.015914381404462143,0.015925298662420415,0.015943039206602637,0.015896999980607503,0.015898041429557475,0.015852469059988168,0.0159141659322656,0.015785995887353996,0.01584912924094171,0.015879941765047683,0.015837386006230008,0.01588572360232164,0.01590051935981774,0.015921348338817105,0.015915315117313842,0.01589595853165755,0.015982183322308337,0.015908384094991634,0.015899765207129823,0.015910646553055345,0.015869204067253173,0.015884983814446828,0.01149991824027209
2021-05-10,0.00016469258222598558,0.0001813557654254749,0.00021306609035036484,0.0002211462977208067,0.00016526717475010602,0.0001894359727959168,0.0001909083661389751,0.0002082538779608572,0.00016566220711043892,0.00019378132875957658,0.00022125403381907928,0.00015201563466258133,0.00018724533879770804,0.00017672311319975482,0.0001805657007048093,0.00020775110950225183,0.0002177705666415997,0.00018595250561843742,0.00015162060230224846,0.0001997427261973248,0.00019080063004070264,0.0002021129203593211,0.00015855162462444987,0.00020279524898171412,0.00021389206710378784,0.00017927286752553872,0.0001867784823718604,0.0001846596724391668,0.00019679793951120835,0.000225707125881012,0.01149249676218823
2021-05-11,0.019077225953482428,0.01896585555749481,0.019139928362677045,0.01910824676737836,0.019026726453018804,0.019207277788910508,0.019103362730923352,0.019085090688656336,0.019073289994692197,0.01911304461495477,0.01909727923257421,0.01909986489893276,0.01912945641392495,0.019082971878723633,0.01913885100169433,0.019056698635558214,0.019123667394244443,0.019083489011995327,0.019093494104321568,0.019174777399264945,0.019100676510873098,0.01912144803062004,0.01907675909705658,0.019103096981880955,0.019096381431755304,0.019060024089791572,0.01903732768508884,0.0190951819698612,0.01915579429874933,0.019126389526327458,0.011483778928125693
2021-05-12,0.00028722443799464347,0.00030607825519234137,0.00033793222824826153,0.00034403727381704,0.00028201719324480305,0.00030887939374742797,0.00029598697398747843,0.00033031887730366723,0.00031695960111787007,0.00032284917449010314,0.0003543440272184482,0.00029325765949790675,0.0003255784889796747,0.0003025588759821043,0.00032292099855561827,0.00032442930393143416,0.0003191502351160787,0.0003267994980934304,0.00031096229164736416,0.0003149485272834488,0.00033118076608984785,0.0003245370400297065,0.0002925035068099987,0.00034385771365325225,0.00033602889051211304,0.00032432156783316143,0.00031124958790942415,0.0003018765473597116,0.00033286863162945127,0.0003668055025853074,0.01147893901216806
2021-05-13,0.022276162095424032,0.022386483860055116,0.022218451458782682,0.02227012887392076,0.0222008689275446,0.022224750429328345,0.02228242515393694,0.02227195320518483,0.022283883182466883,0.022306435939038596,0.02230410165690939,0.022152337406476087,0.022214860255506945,0.0223075779416803,0.02217887639868389,0.022358939330930083,0.022323996923057025,0.02221368952323904,0.022249730839314485,0.022174387394589226,0.022393738090672147,0.022344287221565038,0.02223357042457359,0.02224060918299409,0.022224376944187656,0.02230589725854725,0.02231351060949184,0.022231753275716058,0.022221288509370527,0.02225508173219536,0.011499179546859238
2021-05-14,0.00036167008190098217,0.0003678828635680331,0.000405877794225489,0.00038881957866566735,0.0003590485035096832,0.00035269207371160186,0.00038691624092951853,0.00040936126140296857,0.0003519738330564516,0.0003676314793387303,0.000395714688955111,0.000367739215437003,0.0003829300052934341,0.000385372023520945,0.00037987748250904437,0.0003805598111314377,0.0003907229164018156,0.0003916925412862689,0.00035560094836496124,0.0003671287108801253,0.0004073142755357901,0.00039955727646016545,0.0003490290463703351,0.00037499344605402223,0.00037923106591940936,0.0003706840021231199,0.0003652971972094917,0.0003536257865632976,0.0003802006908038624,0.0003890709628949698,0.011492699648072344
2021-05-15,0.02248994642642953,0.022537673517964273,0.022599442214307208,0.022539684591798708,0.022586047026088647,0.02256862969020126,0.022534549171114363,0.022542342082222732,0.022459672582814956,0.02250980578054444,0.02249483046288455,0.022631511659559667,0.022492065236362213,0.022630398386544192,0.02263614431178539,0.022546651526153646,0.022647506878949862,0.02251785007588212,0.022471882673952483,0.022656793730620968,0.02263431279811476,0.02260594229223631,0.022602602473189883,0.0225309579678386,0.02241819418498,0.022518137372144184,0.022528480037578347,0.022628243664578742,0.02254984769706908,0.02249328624547598,0.011529793152505649
2021-05-16,0.016016299753427984,0.015946774058009424,0.0159942138532821,0.015953633256266118,0.016018885419786532,0.01600191339310531,0.0159595587416711,0.01596498145861749,0.015959630565736616,0.01599152045082529,0.015906121636927912,0.015927776592680694,0.016029228085220698,0.015885184921830282,0.01603357344118434,0.015890463990645625,0.015961677551603794,0.015991017682366684,0.015986528678271997,0.015946774058009417,0.015978197086672252,0.015917505751312046,0.015991103871245298,0.01591897814465511,0.01598376345174966,0.01598229105840662,0.015936287744444236,0.015998523297213012,0.015983763451749664,0.01600703444897654,0.011539098712635714
2021-05-17,0.00013520880333206206,0.00014558738079898528,0.00015729470347793654,0.00017083353982752167,0.0001298579104511916,0.00014950179236955494,0.00014188844142496072,0.00016724233655176962,0.00013269496103903567,0.00015108192181088577,0.00016566220711043876,0.00014587467706104543,0.00016566220711043873,0.00014846034341958685,0.00014856807951785936,0.0001416011451629005,0.00017033077136891636,0.00016673956809316428,0.00013265904900627813,0.00014185252939220318,0.0001644411979966831,0.00016537491084837863,0.00012644626733922728,0.00017147995641715683,0.00016767328094485995,0.00015722287941242167,0.0001433608347680191,0.00014939405627128224,0.00015743835160896675,0.0001811402932289297,0.011533751068938758
2021-05-18,0.018714298950434943,0.018774595253434813,0.01869831809585783,0.01870912761771784,0.018778344469654682,0.0187139039180746,0.018716755333475558,0.01870217504817599,0.01872510847229493,0.018767089638588474,0.0187616956512683,0.018690740656946,0.01872874995241654,0.01882106542382303,0.018762097866035176,0.018733583712025718,0.018754139759576127,0.018638955505709657,0.01867254762115103,0.0186514169810765,0.018660840298472068,0.018761846481805882,0.01865387336411713,0.01862661613125417,0.01872385155114845,0.018802139782559832,0.018778437840939858,0.018730710749405115,0.018776261571754736,0.01877342452116692,0.011480651229486065
2021-05-19,0.0002532157429732721,0.0002497681878285501,0.00030036824198389583,0.00027515799498811674,0.0002717104398433948,0.00028557248448779753,0.0002708485510572144,0.00028129895258965264,0.00025238976621984907,0.0002740806340053912,0.0003080175049612473,0.0002539698956611799,0.000283525498620619,0.0002584229877231124,0.00029160570599106087,0.0002848183317998897,0.0003023074917528018,0.0002695916299107011,0.00026944798177967115,0.00029501734910302525,0.00030510863030788836,0.0002800061194103819,0.00024926541936994495,0.0003113932360404544,0.000282986818129256,0.0002641689129643156,0.00028155033681895536,0.00025066598864748816,0.00028894821556700454,0.0003276254748468532,0.011474843569750454
2021-05-20,0.022089563173215945,0.02204898257619996,0.022056811399341097,0.02211114630490322,0.021991128291427582,0.022048443895708585,0.022032750337393558,0.02207329502237678,0.022026896676054054,0.022074659679621585,0.022001686429058302,0.02210654956471024,0.022093657144950287,0.022010628525214914,0.02211154133726353,0.021992062004279292,0.021962915798493268,0.022041297401189843,0.022052286483213616,0.021975470645145302,0.022042267026074286,0.0221103203281498,0.022070529795854443,0.022118616007716776,0.02217794268583221,0.022029123222085053,0.02202657346775925,0.022005313544366804,0.02202908731005229,0.022137146616619648,0.01144476994426897
2021-05-21,0.0003333354880552988,0.00035991039229586367,0.000362208762392345,0.00035290754590814753,0.00035021414345133355,0.0003464433800117938,0.0003367830432000208,0.0003584739109855629,0.0003271586184210055,0.00034084110290162075,0.0003892146110259997,0.00033584933034832567,0.0003584739109855632,0.0003526561616788447,0.0003460842596842185,0.00036694915071633735,0.00035524182803738617,0.00035244068948229963,0.0003364598349052033,0.00033505926562765986,0.00038731127328985135,0.00033470014530008485,0.00034331903316188944,0.00035606780479080914,0.0003758194228074448,0.0003546672355132656,0.0003509323841064837,0.00033434102497250967,0.0003535898745305402,0.0003645789565543413,0.011441121452750485
2021-05-22,0.0217606448651898,0.02185861289055235,0.021893375738261632,0.021774901942194544,0.0218321816344428,0.021898654807076968,0.02186665718589001,0.02178581920015284,0.02190583721362848,0.02176032165689501,0.02192206945243487,0.0218408005223046,0.02190095317717344,0.02189517133989949,0.021852543757016316,0.0218870552204963,0.0218733368239829,0.021883607665351558,0.021865579824907288,0.02196405061872841,0.021818858270289752,0.021841949707352856,0.02187286996755705,0.02183731705512712,0.021777523520585842,0.021835485541456503,0.021901348209533787,0.021826866653594682,0.0218821352720085,0.021852400108885284,0.011341433343624694
2021-05-23,0.015534970778378931,0.015470688239742996,0.015611966176611073,0.0155634131083229,0.015602952256388938,0.015487602807171775,0.015544717304069334,0.015553860507609396,0.015551813521742229,0.015532708320315218,0.015626438725812354,0.015520893261537988,0.015528183404187766,0.015593076447380613,0.015491158098414781,0.015523227543667237,0.015595626201706398,0.01552800384402399,0.015535976315296143,0.015538921101982269,0.015537628268803002,0.015582841518044715,0.0155665374551728,0.015553537299314584,0.01556725569582796,0.015474638563346313,0.015584852591879144,0.015547073133418222,0.015580866356243053,0.01550135711571791,0.011281288486797247
2021-05-24,0.000118689268263603,0.00011323063928446003,0.00013133030379424993,0.00012098763836008433,0.00011373340774306531,0.00011998210144287376,0.00012687721173231754,0.00013783038172336096,0.00011373340774306531,0.00011527762515163867,0.00014045196011466002,0.00011588812970851643,0.00013093527143391722,0.00012206499934280991,0.00012116719852387193,0.00011761190728087736,0.00014246303394908102,0.00012479431383238137,0.00010558137630710838,0.00011955115704978345,0.0001444741077835021,0.00012472248976686632,0.00010432445516059509,0.00014720342227307357,0.0001460901492575905,0.00011811467573948274,0.00012705677189610502,0.00011294334302239981,0.0001258357627823493,0.0001462697094213781,0.011277272495476878
2021-05-25,0.019339383792612325,0.0193132757447976,0.01932239740111801,0.019315035434402723,0.01932128412810252,0.019272228291355758,0.01928303781321577,0.01931564593895961,0.019337229070646892,0.019301496598053133,0.019255543560936617,0.01925333856212529,0.019245021335338643,0.019373069279338868,0.019276968679679745,0.01922214537047213,0.019323955983339688,0.019264363556181854,0.01933694177438482,0.01925560102018903,0.0193485413609655,0.019350265138537867,0.019346853495425885,0.019359401159671358,0.019343621412477717,0.019327496909769586,0.019194801948730557,0.01928842461812941,0.019274347101288454,0.019390766729081764,0.011359890452567198
2021-05-26,0.00022021258486911132,0.00021324565051415243,0.00023306909259630337,0.00024409408665286195,0.00021338929864518256,0.00022477341302931626,0.000211557784974549,0.00022750272751888783,0.00021690867785541942,0.00023299726853078838,0.00022911876899297617,0.00020850526219015996,0.00021224011359694198,0.0002279695839447356,0.00022480932506207382,0.00021924295998465825,0.00021759100647781232,0.00020764337340397926,0.00020642236429022374,0.00020850526219015985,0.00023170443535151767,0.00022164906617941205,0.00021518490028305846,0.00021374841897275768,0.0002173396222485097,0.00020793066966603947,0.0002298729216808841,0.00021597496500372392,0.00021848880729675042,0.0002469670492734637,0.01135153714273812
2021-05-27,0.02267079942339641,0.022713283358148543,0.022631583483625185,0.022670871247461914,0.022709943539102096,0.022682111713715033,0.02258536469746626,0.02270628051176083,0.022657224675014062,0.02263969960302838,0.022716946385489826,0.022682075801682272,0.022792289830215074,0.022686528893744184,0.02272692993059639,0.02277340010098462,0.022771927707641585,0.02271069769179001,0.022670943071527425,0.02269974452179897,0.022628566872873544,0.02271378612660715,0.022715560181025368,0.022727289050923968,0.02262637623887535,0.022701504211404083,0.022676078492211756,0.02267381603414805,0.02258877634057823,0.022747651173497484,0.011442248372338416
2021-05-28,0.0003357056822172953,0.00036116731344237673,0.0003604849848199842,0.0003781537049366838,0.0003520815691547243,0.0003648662528164013,0.0003713663307455127,0.000337968140281019,0.0003434626812929196,0.0003525843376133296,0.0003655485814387944,0.00033732172369138375,0.00037420338133335664,0.00035236886541678466,0.00035520591600462847,0.0003776150244453207,0.0003794106260831969,0.000347341180830732,0.00033139623828639287,0.00034999867125478805,0.00036946299300936384,0.00035017823141857563,0.0003582225267562602,0.00036188555409752746,0.00036648229429048977,0.0003463356439135212,0.00035692969357698954,0.0003512196803685436,0.0003332995760225417,0.00036400436403022097,0.0114428876065215
2021-05-29,0.022586693442678298,0.022609210287217248,0.022643865398828254,0.022632301724280345,0.022623862396582317,0.02259621013135904,0.022703587109304032,0.022602925681484688,0.022649503587971204,0.02263758079309567,0.022615243508720524,0.02263205034005106,0.022575955744883792,0.022615494892949815,0.02259509685834355,0.022528767333840426,0.022671948608444643,0.0226671723080879,0.02262519114179434,0.02272021438047073,0.022627633160021858,0.022685200148532158,0.022577428138226874,0.022587232123169657,0.022684876940237325,0.022703084340845413,0.022612334634067158,0.02262892599320113,0.02274161795199424,0.02264659471331785,0.011554120339716884
2021-05-30,0.015644717950485925,0.015570703250972684,0.015684041626355408,0.015592932799249582,0.015571780611955403,0.015654270551199424,0.015595590289673632,0.015609991014809413,0.015605932955107791,0.015618753550802238,0.015632615595446632,0.015611283847988674,0.015589341595973819,0.01559871463652355,0.015579142578670702,0.015698011407098075,0.015542584129323534,0.015569554065924432,0.015603455024847527,0.015543625578273497,0.015648165505630637,0.015680809543407233,0.015661093837423357,0.0156608783652268,0.01562546910092789,0.015553214091019766,0.015621303305128016,0.015606399811533675,0.015635452646034487,0.015605430186649191,0.011563560689676565
2021-05-31,9.276078061267372e-05,0.00010737697794498436,0.00011714505085502961,0.00010866981112425504,0.00010367803857095976,0.00010917257958286028,0.0001005536917210555,0.0001126560467603397,0.00011362567164479274,0.00011319472725170254,0.00011509806498785105,9.513097477467002e-05,0.00010931622771389031,0.00010468357548817033,0.00010647917712604633,0.00011204554220346185,0.00010453992735714028,0.00011391296790685283,9.825532162457425e-05,0.00011578039361024392,0.00011560083344645625,9.904538634523968e-05,0.00010777201030531695,0.00012152631885144702,0.00011743234711708982,0.00012102355039284175,0.00010550955224159327,9.825532162457425e-05,0.0001277031884857404,0.00010845433892770994,0.011561309176232349


==> figures/results/tables/rapid_test_statistics/share_infected_among_educ_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-04,0.0,0.034188034188034185,0.0,0.0,0.008620689655172414,0.01680672268907563,0.0,0.0,0.018018018018018014,0.0,0.0,0.008771929824561403,0.0,0.0,0.008196721311475409,0.008547008547008548,0.008403361344537815,0.00847457627118644,0.008196721311475409,0.008130081300813009,0.0,0.008130081300813009,0.0,0.0,0.0,0.0,0.0,0.016260162601626018,0.0,0.0,0.0053581369454599095
2021-01-05,0.0,0.01818181818181818,0.0,0.0,0.0,0.0,0.018867924528301886,0.017241379310344827,0.017241379310344827,0.0,0.0,0.0,0.0,0.017857142857142856,0.0,0.0,0.0,0.016666666666666666,0.0196078431372549,0.0,0.0,0.022222222222222227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01694915254237288,0.005426327285337776
2021-01-06,0.013513513513513514,0.0,0.0,0.0,0.012195121951219513,0.012658227848101266,0.0,0.0,0.0,0.02531645569620253,0.0,0.012345679012345678,0.0,0.0,0.0,0.0,0.012658227848101266,0.014285714285714284,0.01282051282051282,0.0,0.013157894736842105,0.0,0.0,0.0,0.0,0.0,0.0,0.014285714285714284,0.0,0.0,0.005209074434650376
2021-01-07,0.006644518272425249,0.0,0.0031746031746031746,0.0,0.006600660066006601,0.0,0.0,0.006191950464396285,0.0,0.009868421052631578,0.006734006734006735,0.0032679738562091504,0.006644518272425249,0.003355704697986577,0.003289473684210526,0.013559322033898305,0.009836065573770493,0.0032362459546925572,0.006557377049180328,0.012779552715654952,0.0,0.0033003300330033004,0.0065146579804560255,0.006600660066006601,0.009836065573770493,0.0065146579804560255,0.006430868167202572,0.006779661016949152,0.0032679738562091504,0.009868421052631578,0.00524725323706097
2021-01-08,0.0,0.016129032258064516,0.017241379310344827,0.0,0.0,0.008695652173913044,0.00847457627118644,0.009009009009009007,0.0,0.0,0.0,0.018518518518518517,0.0,0.009009009009009007,0.0,0.008403361344537815,0.0,0.01694915254237288,0.0,0.0,0.0,0.008695652173913044,0.017543859649122806,0.0,0.00909090909090909,0.0,0.009259259259259259,0.008264462809917356,0.007751937984496123,0.0,0.0053513743990126015
2021-01-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0053513743990126015
2021-01-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0053513743990126015
2021-01-11,0.002347417840375587,0.0023328149300155523,0.007818608287724784,0.002329192546583851,0.004590665646518746,0.0031201248049922,0.006187161639597835,0.002304147465437788,0.0039215686274509795,0.005455962587685113,0.003098373353989156,0.005447470817120622,0.006097560975609756,0.004576659038901603,0.00764525993883792,0.004702194357366771,0.004691164972634871,0.005311077389984826,0.0054815974941268605,0.007763975155279503,0.002276176024279211,0.00380517503805175,0.006201550387596899,0.005363984674329502,0.003885003885003885,0.001568627450980392,0.006163328197226503,0.007710100231303006,0.004633204633204633,0.006885998469778117,0.005237854655667206
2021-01-12,0.0025575447570332483,0.010840108401084009,0.0025575447570332483,0.0,0.013368983957219251,0.004889975550122249,0.0025188916876574307,0.005089058524173028,0.007407407407407408,0.005194805194805196,0.002493765586034913,0.007537688442211055,0.005263157894736842,0.0025510204081632647,0.007832898172323759,0.0,0.0048543689320388345,0.00273224043715847,0.007712082262210797,0.004842615012106539,0.005305039787798408,0.0053619302949061655,0.005141388174807198,0.005194805194805196,0.004889975550122249,0.004914004914004914,0.0025062656641604013,0.002512562814070352,0.007672634271099744,0.002525252525252525,0.005114071241121056
2021-01-13,0.005649717514124294,0.002808988764044944,0.008450704225352112,0.0055248618784530384,0.0027777777777777783,0.005780346820809247,0.0027548209366391185,0.002958579881656805,0.0028653295128939827,0.0057971014492753615,0.0027855153203342623,0.005714285714285714,0.008982035928143712,0.0055710306406685246,0.002949852507374631,0.00546448087431694,0.005555555555555557,0.014705882352941175,0.008264462809917356,0.003003003003003003,0.002873563218390805,0.002873563218390805,0.0029850746268656717,0.0,0.005730659025787965,0.0028490028490028487,0.0,0.0029850746268656717,0.0,0.0,0.005016899301351749
2021-01-14,0.0061224489795918356,0.007766990291262136,0.003944773175542407,0.003944773175542407,0.008064516129032258,0.004016064257028112,0.004106776180698152,0.0020202020202020198,0.002,0.0075046904315197,0.004246284501061571,0.00598802395209581,0.003992015968063872,0.00205761316872428,0.005928853754940711,0.008421052631578947,0.0021052631578947372,0.003929273084479371,0.002008032128514056,0.0019880715705765406,0.0020408163265306124,0.0,0.0019230769230769234,0.005940594059405941,0.0062370062370062365,0.0081799591002045,0.005859375,0.0,0.002109704641350211,0.0020833333333333333,0.0047747386003549105
2021-01-15,0.0056022408963585435,0.002881844380403458,0.00558659217877095,0.0029239766081871343,0.002840909090909091,0.0029325513196480943,0.0,0.011049723756906077,0.008571428571428572,0.0030211480362537764,0.0,0.0028328611898017,0.0,0.002958579881656805,0.005649717514124294,0.0,0.0027777777777777783,0.002949852507374631,0.008426966292134831,0.0,0.0028901734104046237,0.008241758241758242,0.00563380281690141,0.006006006006006006,0.0,0.002710027100271003,0.008849557522123894,0.0,0.002597402597402597,0.011560693641618495,0.004417804066579233
2021-01-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.004417804066579233
2021-01-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.004417804066579233
2021-01-18,0.002373887240356083,0.00294811320754717,0.0036674816625916866,0.0041371158392435,0.0041841004184100415,0.0053731343283582094,0.00297441998810232,0.004796163069544364,0.004232164449818622,0.006586826347305389,0.0011926058437686346,0.0035949670461354103,0.0035545023696682467,0.004156769596199525,0.004790419161676647,0.00417910447761194,0.0029550827423167852,0.0041617122473246145,0.0065632458233890216,0.004776119402985075,0.004142011834319528,0.003560830860534124,0.002418379685610641,0.005889281507656065,0.0042630937880633385,0.0017985611510791368,0.006520450503852994,0.0029976019184652283,0.002365464222353637,0.005977286312014346,0.00426723573447466
2021-01-19,0.0028943560057887122,0.001440922190201729,0.002816901408450705,0.0014619883040935672,0.0,0.0070028011204481795,0.0013908205841446453,0.0,0.005442176870748299,0.0027855153203342623,0.004195804195804196,0.0,0.008633093525179856,0.0014124293785310734,0.00423728813559322,0.005673758865248227,0.002793296089385475,0.002853067047075607,0.005830903790087464,0.0014064697609001409,0.010071942446043165,0.0028328611898017,0.004267425320056899,0.0043923865300146405,0.004081632653061225,0.0014326647564469914,0.0,0.0042075736325385684,0.0,0.004143646408839779,0.003943460460836471
2021-01-20,0.003169572107765452,0.0016611295681063125,0.0032,0.006462035541195477,0.003305785123966942,0.0015772870662460567,0.0,0.005016722408026756,0.001594896331738437,0.0032573289902280127,0.004792332268370607,0.004702194357366771,0.003322259136212625,0.001597444089456869,0.006493506493506494,0.004934210526315789,0.004966887417218543,0.0032362459546925572,0.0016260162601626016,0.003355704697986577,0.003125,0.003205128205128205,0.0032414910858995136,0.0032310177705977385,0.0032520325203252032,0.004815409309791332,0.0049261083743842365,0.004878048780487805,0.0033003300330033004,0.0064516129032258064,0.003810370236093369
2021-01-21,0.0029069767441860465,0.002717391304347826,0.004172461752433936,0.004178272980501393,0.0069637883008356535,0.0014534883720930232,0.004424778761061947,0.0027662517289073307,0.00563380281690141,0.004087193460490463,0.0014124293785310734,0.006954102920723227,0.0013812154696132596,0.008708272859216255,0.004195804195804196,0.004261363636363636,0.0,0.0027662517289073307,0.0027624309392265192,0.0027894002789400282,0.002828854314002829,0.0042796005706134095,0.010840108401084009,0.005494505494505495,0.0027548209366391185,0.00725689404934688,0.00687757909215956,0.0055325034578146606,0.0,0.0,0.0037828433011999943
2021-01-22,0.006611570247933884,0.006644518272425249,0.0016260162601626016,0.0016366612111292965,0.001697792869269949,0.0017006802721088435,0.005067567567567568,0.0032679738562091504,0.003284072249589491,0.0,0.0033500837520938024,0.005244755244755245,0.0032626427406199023,0.003273322422258593,0.003305785123966942,0.0016,0.008375209380234505,0.003484320557491289,0.006711409395973154,0.0,0.0017301038062283738,0.006622516556291391,0.0034662045060658573,0.0050335570469798654,0.006968641114982578,0.0047619047619047615,0.003289473684210526,0.0016722408026755853,0.0,0.0034188034188034192,0.003700258206424727
2021-01-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.003700258206424727
2021-01-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.003700258206424727
2021-01-25,0.0024248302618816685,0.003360537686029765,0.001953125,0.0009727626459143967,0.0019464720194647203,0.004293893129770993,0.001454192922927775,0.0019305019305019305,0.0024912805181863482,0.0014627011214041932,0.001941747572815534,0.0009675858732462506,0.002416626389560174,0.003368623676612127,0.003919647231749143,0.003421309872922776,0.0028476506881822496,0.005888125613346418,0.0058111380145278455,0.0048614487117160906,0.004837929366231253,0.0024390243902439024,0.0038406144983197314,0.006301502666020357,0.002413127413127413,0.0014527845036319614,0.0029296875,0.0014605647517039922,0.004343629343629344,0.0038740920096852296,0.0035035666082717356
2021-01-26,0.00201816347124117,0.0,0.002034587995930824,0.004995004995004995,0.0009784735812133072,0.004024144869215292,0.003925417075564278,0.003940886699507389,0.001941747572815534,0.003913894324853229,0.001968503937007874,0.006030150753768844,0.0030643513789581204,0.0019880715705765406,0.0020242914979757085,0.002002002002002002,0.0009940357852882703,0.002918287937743191,0.0020491803278688526,0.002997002997002997,0.005982053838484547,0.002938295788442703,0.007028112449799197,0.0010050251256281408,0.0051440329218107,0.002047082906857728,0.0010111223458038423,0.0,0.003996003996003996,0.004945598417408506,0.0034382586151714654
2021-01-27,0.0,0.004645760743321719,0.004634994206257242,0.002347417840375587,0.002304147465437788,0.0022624434389140274,0.0,0.002403846153846154,0.0034682080924855487,0.002296211251435132,0.0035252643948296123,0.0011668611435239206,0.002320185614849188,0.002285714285714286,0.004705882352941176,0.004509582863585118,0.0011862396204033216,0.002304147465437788,0.001126126126126126,0.005688282138794084,0.0045662100456621,0.006872852233676976,0.002355712603062426,0.0011947431302270011,0.003260869565217391,0.002277904328018223,0.0,0.005701254275940707,0.002320185614849188,0.0,0.003258480679661638
2021-01-28,0.002145922746781116,0.006423982869379015,0.0010526315789473684,0.003181336161187699,0.003264417845484222,0.0021953896816684962,0.0021857923497267764,0.0010548523206751054,0.0021645021645021645,0.002103049421661409,0.007567567567567566,0.0031512605042016808,0.0021436227224008574,0.0033003300330033004,0.00425531914893617,0.002232142857142857,0.002205071664829107,0.0010482180293501047,0.0,0.004273504273504274,0.004259850905218318,0.001091703056768559,0.005330490405117271,0.003089598352214212,0.0031914893617021275,0.0033259423503325947,0.0011037527593818985,0.0,0.0022222222222222227,0.0,0.0029862368090526775
2021-01-29,0.002525252525252525,0.007453416149068324,0.002512562814070352,0.006329113924050633,0.0012610340479192938,0.0013315579227696404,0.0038071065989847717,0.0012610340479192938,0.003703703703703704,0.0,0.0025062656641604013,0.0012836970474967909,0.0037831021437578815,0.00373134328358209,0.003735990037359901,0.0012091898428053206,0.003901170351105332,0.005256241787122208,0.0012437810945273634,0.0012755102040816323,0.0012903225806451613,0.003745318352059925,0.006265664160401002,0.0025157232704402514,0.002597402597402597,0.0036630036630036634,0.0036319612590799033,0.0012315270935960591,0.0023809523809523807,0.005108556832694764,0.002875794664106553
2021-01-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.002875794664106553
2021-01-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.002875794664106553
2021-02-01,0.002536783358701167,0.003992015968063872,0.004016064257028112,0.002029426686960933,0.0025471217524197657,0.0025012506253126567,0.0025601638504864307,0.00198609731876862,0.0015471892728210418,0.0035514967021816326,0.0010095911155981827,0.0015090543259557345,0.004056795131845843,0.0025188916876574307,0.0020151133501259445,0.0030643513789581204,0.003019627579265224,0.002534211860111505,0.00102880658436214,0.003573251659009699,0.001524390243902439,0.002544529262086514,0.00254323499491353,0.0020273694880892047,0.000510986203372509,0.0015182186234817814,0.003565970453387672,0.002549719530851607,0.002032520325203252,0.0020356234096692107,0.002747946061954808
2021-02-02,0.004344048653344918,0.002606429192006951,0.004344048653344918,0.002577319587628866,0.0008605851979345956,0.0008547008547008548,0.00338409475465313,0.004248088360237893,0.0016877637130801688,0.0025575447570332483,0.0,0.002615518744551003,0.0008576329331046312,0.0008920606601248885,0.0017574692442882249,0.004273504273504274,0.0041666666666666675,0.0017123287671232876,0.0034542314335060447,0.0008665511265164643,0.0008481764206955048,0.0016764459346186086,0.007011393514460999,0.0008787346221441124,0.00354295837023915,0.0008628127696289905,0.001736111111111111,0.002636203866432337,0.0008703220191470844,0.002606429192006951,0.002633443720821861
2021-02-03,0.0006215040397762585,0.0018703241895261843,0.00375234521575985,0.0037902716361339225,0.0018450184501845016,0.0024798512089274642,0.0012277470841006752,0.002592352559948153,0.001875,0.003058103975535168,0.0024691358024691358,0.002495321272613849,0.0012422360248447205,0.0024691358024691358,0.004968944099378882,0.004347826086956522,0.001861042183622829,0.0006246096189881324,0.0012322858903265556,0.0036607687614399033,0.0012547051442910915,0.003780718336483932,0.0024752475247524753,0.0006203473945409428,0.002418379685610641,0.0012300123001230013,0.0012113870381586915,0.002452483139178418,0.0006269592476489029,0.003680981595092025,0.0025434703762481957
2021-02-04,0.005208333333333333,0.003093580819798917,0.001524390243902439,0.0015117157974300832,0.003825554705432288,0.00456968773800457,0.0022935779816513767,0.0007604562737642585,0.0015174506828528073,0.0015232292460015233,0.002274450341167551,0.002284843869002285,0.0022607385079125852,0.0007462686567164179,0.0022172949002217295,0.001529051987767584,0.0031007751937984496,0.002215657311669129,0.0007412898443291327,0.0007581501137225169,0.0023148148148148147,0.0015060240963855422,0.006092916984006093,0.002252252252252252,0.002272727272727273,0.003084040092521202,0.0007716049382716049,0.0030911901081916537,0.0,0.0015267175572519086,0.002458835858321494
2021-02-05,0.000851063829787234,0.00333889816360601,0.0024671052631578946,0.000835421888053467,0.0049627791563275426,0.0025929127052722557,0.0017050298380221654,0.0032546786004882017,0.0008396305625524769,0.0,0.0034453057708871662,0.0025,0.003436426116838488,0.005128205128205128,0.0017241379310344827,0.0008312551953449709,0.003487358326068004,0.0008703220191470844,0.0025728987993138943,0.0008361204013377926,0.0016433853738701725,0.0008481764206955048,0.002542372881355932,0.002444987775061125,0.0034129692832764505,0.0,0.0016722408026755853,0.0033500837520938024,0.002444987775061125,0.0008347245409015025,0.002287715677790976
2021-02-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.002287715677790976
2021-02-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.002287715677790976
2021-02-08,0.0012833675564681724,0.0015384615384615385,0.002846790890269151,0.0023183925811437398,0.0026048450117218025,0.000783289817232376,0.002859370938393553,0.00233523611831863,0.002597402597402597,0.002579979360165119,0.00307771223390613,0.0018229166666666667,0.0022982635342185904,0.002309468822170901,0.0020623872131992787,0.0012990387113535984,0.002843111915223572,0.002079542500649857,0.0018022657054582907,0.002362204724409449,0.0018233915082052612,0.002318989951043545,0.002845318158303156,0.0010427528675703858,0.0020800832033281333,0.0017948717948717949,0.0018073844564936747,0.002066115702479339,0.003342761635381846,0.0015580368735393405,0.0022339415950406944
2021-02-09,0.002656748140276302,0.0005165289256198346,0.003067484662576687,0.001564945226917058,0.000508646998982706,0.001519756838905775,0.0020597322348094747,0.0015120967741935483,0.0005202913631633715,0.0,0.0015781167806417677,0.00205761316872428,0.002631578947368421,0.002621919244887257,0.0015814443858724301,0.003075345976422348,0.001037344398340249,0.003123373243102551,0.0021164021164021165,0.0010183299389002038,0.002047082906857728,0.0015432098765432098,0.001541623843782117,0.0015889830508474575,0.003126628452318916,0.0015806111696522653,0.0,0.0046875,0.002117522498676549,0.001021972406745018,0.002122559316225319
2021-02-10,0.002596053997923157,0.002579979360165119,0.001040582726326743,0.003154574132492113,0.0035228988424760945,0.0024987506246876567,0.001016260162601626,0.003157894736842105,0.0005060728744939271,0.0,0.0005107252298263534,0.001009081735620585,0.002044989775051125,0.0010314595152140279,0.002534211860111505,0.0025680534155110425,0.00049800796812749,0.0005091649694501019,0.001525940996948118,0.003053435114503817,0.0030880082346886263,0.0010422094841063053,0.002587991718426501,0.001021972406745018,0.0035070140280561127,0.0010198878123406426,0.003593429158110883,0.000512295081967213,0.000512295081967213,0.001015744032503809,0.0020227189146813395
2021-02-11,0.0021798365122615805,0.0016797312430011195,0.0011086474501108647,0.002182214948172395,0.0016939582156973462,0.00443951165371809,0.0016501650165016502,0.0016863406408094436,0.002190580503833516,0.0027624309392265192,0.0033149171270718232,0.00221606648199446,0.003833515881708653,0.0010887316276537834,0.0,0.0016722408026755853,0.003357582540570789,0.0021609940572663426,0.0027218290691344584,0.0022038567493112946,0.0022358859698155395,0.0005428881650380022,0.0016787912702853946,0.001095290251916758,0.0005497526113249038,0.004454342984409799,0.0022172949002217295,0.0005558643690939412,0.001644736842105263,0.0005524861878453039,0.001974730243667173
2021-02-12,0.003722084367245658,0.0012292562999385369,0.003687768899815612,0.001203369434416366,0.002440512507626601,0.0006176652254478072,0.00182370820668693,0.0012135922330097086,0.00182370820668693,0.003028467595396729,0.001212121212121212,0.0018050541516245488,0.0037831021437578815,0.0018598884066955985,0.0012254901960784314,0.0006020469596628537,0.0024906600249066,0.003054367745876604,0.0012217470983506415,0.00244798041615667,0.00423728813559322,0.0006108735491753207,0.0018018018018018016,0.0029394473838918285,0.0006222775357809582,0.00121580547112462,0.0,0.0012106537530266347,0.0012187690432663009,0.0018438844499078055,0.0019168630046980724
2021-02-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0019168630046980724
2021-02-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0019168630046980724
2021-02-15,0.0019286403085824492,0.0016678579938050988,0.0019328340178787144,0.0004770992366412214,0.0012025012025012026,0.0024313153415998056,0.002400960384153661,0.002390057361376673,0.0014524328249818446,0.0009587727708533076,0.001445434834979523,0.001940805434255216,0.0028763183125599234,0.002137767220902613,0.0014127619496114904,0.0007187350263536176,0.001452081316553727,0.0029069767441860465,0.0016650808753568029,0.0019147917663954047,0.001917086029235562,0.0009645526886906198,0.0019175455417066156,0.00196319018404908,0.001928175463967221,0.0023820867079561697,0.0019365770999757925,0.003110047846889952,0.0026290630975143404,0.0026679602231384912,0.0018658347061554237
2021-02-16,0.0017528483786152498,0.001323918799646955,0.000434593654932638,0.002229157378510923,0.0008748906386701663,0.0008737439930100482,0.0008992805755395684,0.001314060446780552,0.0026166593981683385,0.0009033423667570008,0.003094606542882405,0.001784121320249777,0.0008676789587852494,0.0013568521031207595,0.0009165902841429881,0.0026536930561698365,0.0017691287041132246,0.0013452914798206279,0.0009124087591240877,0.0018181818181818184,0.0031631269769543608,0.0013227513227513227,0.0008699434536755111,0.00270148581719946,0.002232142857142857,0.0017785682525566918,0.001769911504424779,0.001314060446780552,0.0013410818059901655,0.0030594405594405595,0.001834306226706149
2021-02-17,0.0013392857142857145,0.0013434841021047915,0.0013303769401330375,0.0004553734061930783,0.0009000900090009,0.0026327336551118913,0.002224199288256228,0.0013428827215756492,0.0008952551477170994,0.0013309671694764864,0.00045024763619990995,0.0021978021978021982,0.0017985611510791368,0.0022758306781975423,0.0018009905447996398,0.0013489208633093526,0.003048780487804878,0.0013009540329575024,0.00265017667844523,0.0017652250661959398,0.0022192632046160675,0.0013386880856760374,0.0009090909090909092,0.0025862068965517237,0.002621231979030144,0.0017833259028087382,0.0009107468123861566,0.0022624434389140274,0.000898069151324652,0.0017817371937639199,0.0018108659332896394
2021-02-18,0.002652519893899204,0.0031779661016949155,0.0,0.003131524008350731,0.0005208333333333333,0.0021152829190904283,0.0005227391531625719,0.0026638252530633987,0.0005307855626326964,0.0021208907741251328,0.0015806111696522653,0.0015748031496062992,0.0005230125523012552,0.0020512820512820517,0.002592016588906169,0.002117522498676549,0.002135611318739989,0.0021253985122210413,0.0020876826722338203,0.002079002079002079,0.00211864406779661,0.002082248828735034,0.0032119914346895075,0.0021085925144965732,0.0032137118371719326,0.004741833508956797,0.002072538860103627,0.0,0.0015471892728210418,0.002597402597402597,0.0018130457832987814
2021-02-19,0.0016778523489932886,0.004036908881199538,0.001707455890722823,0.0022271714922049,0.0017271157167530224,0.0005685048322910744,0.0017172295363480253,0.0011229646266142617,0.0016501650165016502,0.0022284122562674096,0.0016787912702853946,0.003327787021630616,0.0017311021350259663,0.0033975084937712344,0.0011344299489506526,0.002230897936419409,0.0028042624789680315,0.0011166945840312677,0.0022624434389140274,0.0011389521640091116,0.0027948574622694237,0.0017094017094017096,0.0017162471395881006,0.002220988339811216,0.002824858757062147,0.0028392958546280523,0.0033519553072625693,0.0,0.001710376282782212,0.0011350737797956867,0.0018370211982816642
2021-02-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0018370211982816642
2021-02-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0018370211982816642
2021-02-22,0.0021776608293258325,0.0017186793306196292,0.002274795268425841,0.001350621285791464,0.0010882379613675523,0.0010007278020378457,0.001624548736462094,0.0013570976205555052,0.0011848341232227491,0.0014414414414414415,0.0017203911626222385,0.001267886252490491,0.0016316171138506164,0.0009932279909706547,0.0013601741022850925,0.00180635838150289,0.0015474239941744039,0.0021883833318136225,0.001443001443001443,0.0017228871962277838,0.0013553808620222286,0.0016273393002441008,0.0013579576317218902,0.001822323462414579,0.0022661348803480787,0.0019949220166848025,0.0021719457013574662,0.0018011527377521613,0.001709094180084555,0.001825483753194597,0.0017843693321974072
2021-02-23,0.0017873100983020554,0.0004416310908287944,0.002361275088547816,0.0019374068554396425,0.001613139756562546,0.0007351860020585206,0.0011883541295306002,0.001180115061218469,0.0014749262536873154,0.0019310754604872245,0.0019262112905615648,0.0011902990626394881,0.0014641288433382136,0.0013442867811799852,0.0010353498003253957,0.0016349583828775267,0.0013329383886255925,0.0017670446178766016,0.0016410562434730715,0.002806499261447563,0.0014784151389710233,0.0016320474777448072,0.0023508668821627977,0.0016364177328176135,0.0025103366804489075,0.0017746228926353148,0.0019112025874742718,0.0010424422933730457,0.0013456937799043065,0.00293470286133529,0.00178514519314232
2021-02-24,0.002021952628538417,0.002660360626662725,0.002609452015076834,0.00029568302779420464,0.0008941877794336811,0.0011661807580174927,0.0014801657785671995,0.002935995302407516,0.0017533606078316776,0.0017835909631391204,0.002628504672897196,0.0014619883040935672,0.0011682242990654205,0.0026873693639892504,0.0011682242990654205,0.0017761989342806395,0.0023195129022905193,0.0011627906976744186,0.0008784773060029282,0.003527336860670194,0.0014736221632773356,0.0026216137489076608,0.0011768167107972932,0.0008795074758135446,0.002343292325717633,0.0011802891708468574,0.000884433962264151,0.002074688796680498,0.0014947683109118087,0.0029394473838918285,0.0018098458338876432
2021-02-25,0.0012795905310300705,0.002530844669408415,0.00096370061034372,0.001288659793814433,0.0009490667510281556,0.002880921895006402,0.002538876547127896,0.0032113037893384713,0.00032123353678124,0.001915097350781998,0.0025493945188017845,0.0012767315671879987,0.0016239038648911985,0.001561524047470331,0.0012730744748567788,0.0022479126525369302,0.001913265306122449,0.002574831026713872,0.001607717041800643,0.0019096117122851689,0.0019305019305019305,0.001907790143084261,0.0016020506247997435,0.001889168765743073,0.0019255455712451864,0.0015723270440251573,0.0025798129635601413,0.001584786053882726,0.0009457755359394704,0.002213088839709137,0.0017736501448587841
2021-02-26,0.00037593984962406017,0.003780718336483932,0.002622705133008617,0.002221399481673455,0.00037921880925293887,0.0007564296520423602,0.001869158878504673,0.001124859392575928,0.002225519287833828,0.0018341892883345558,0.0026296018031555218,0.0018294914013904132,0.001122754491017964,0.0037271710771524407,0.0007521624670928919,0.0018443378827001106,0.0007423904974016332,0.0011135857461024498,0.002614867388868136,0.0011265490048817126,0.0032858707557502733,0.0007624857033930614,0.0011346444780635401,0.0011066027296200663,0.0,0.0011240164855751216,0.0014798372179060304,0.0011210762331838565,0.0011337868480725626,0.0014897579143389199,0.0016905929684087723
2021-02-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0016905929684087723
2021-02-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0016905929684087723
2021-03-01,0.0015408320493066256,0.0017634740438664171,0.0021003758567322574,0.002645502645502645,0.002091589608102157,0.002318648559125539,0.0017594018033868484,0.0018697756269247692,0.0018749310687107095,0.001981505944517833,0.0025202717510409817,0.0022070183182520413,0.0017677604684565242,0.002312520647505781,0.0015325670498084294,0.0023011176857330702,0.0022138587558113787,0.0018794914317302376,0.0023115024766097963,0.0026513477684489612,0.0019765015921818377,0.0020810514786418397,0.001971738416036806,0.0017726567693330379,0.003093580819798917,0.0023206984197148856,0.0014382121916141164,0.0008799912000879992,0.0013123359580052493,0.0012271307452030346,0.001763164043449953
2021-03-02,0.002214722632356043,0.0019361425000880067,0.0023160332666596482,0.0028430030535958727,0.0014850960008486265,0.0023204303343529165,0.0017936273475416755,0.0014817950889077054,0.00117058635734809,0.0015822784810126582,0.001164267569856054,0.001690259877456159,0.0018951358180669612,0.0016886543535620053,0.00212630236019562,0.0013801889797218387,0.0014912654452492544,0.001366982124079916,0.0013857797676153929,0.0021026072329688814,0.0011695906432748536,0.0016945562380851515,0.0022266991835436325,0.0019007391763463566,0.002320675105485232,0.0019083969465648852,0.0014732189834789015,0.0010569707219110034,0.0019100169779286925,0.0017862771881895555,0.0017863131031860611
2021-03-03,0.0013136620856911885,0.0017125012591921026,0.0018009004502251124,0.002016942315449778,0.0016061031921300946,0.0013026052104208414,0.0015443037974683545,0.0018088634308109734,0.0017023833366713401,0.002024496406518878,0.0017178658043654,0.0014142842711384988,0.0014095851792186869,0.0015217611849447097,0.0015096618357487927,0.0014125718898193927,0.0010996700989703088,0.0020212228398180897,0.000997804829375374,0.00271356783919598,0.0015139281388776749,0.001407035175879397,0.0013152569809793606,0.0015231519090170593,0.0025186379206125326,0.003105901212303377,0.001213101496158512,0.0014160008091433196,0.0015226880519744188,0.002512057877813505,0.0017679829675415679
2021-03-04,0.001581823410986483,0.0023289665211062593,0.0018900843268391972,0.001439055979277594,0.002733812949640288,0.0021660649819494585,0.0013035921205098494,0.00319860424542018,0.0015918958031837915,0.002323217656454189,0.0024523946912867857,0.0011584129742253113,0.0014380212827149845,0.0011616088282270945,0.001888985759953502,0.00130643054144288,0.0012998266897746966,0.002754022322075663,0.0017715112075198844,0.0017490161783996502,0.001613849765258216,0.0023218691046292266,0.0012985139229548404,0.0020202020202020198,0.002477050852396911,0.0017363623209376356,0.0024619840695148444,0.0018796992481203009,0.0017150207231670714,0.0020286914939863787,0.0017847995197571441
2021-03-05,0.0011997600479904018,0.0017665243633151774,0.0017867778439547351,0.0013440860215053767,0.0015044380923724988,0.0016417910447761193,0.0017680860468542805,0.0022195915951464928,0.0017693895606015926,0.0017490161783996502,0.0020749962946494736,0.0022123893805309734,0.0019394301059227207,0.0017706949977866313,0.002227502227502228,0.0010297146219476316,0.0019250703391085445,0.0022205773501110288,0.0025357995226730308,0.00224148236700538,0.0023272727272727273,0.0014927601134497686,0.0020621593754603035,0.0013221683561040105,0.0016152716593245227,0.0017722640673460343,0.002208155454143972,0.0011757789535567313,0.002374944337242096,0.0019171213685297156,0.0018372254276210296
2021-03-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0018372254276210296
2021-03-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0018372254276210296
2021-03-08,0.001970384523525197,0.001972504482964734,0.0028084852106363906,0.002387489554733198,0.0016854043979140645,0.0013128841678104672,0.002087433649430429,0.0019611338919593513,0.0013729703915950336,0.0030017410097856762,0.0017281449258089506,0.0017888020988611293,0.0013805522208883553,0.0020223649773970973,0.0020185229161719304,0.0017862459065197977,0.0021581439961633,0.0020377201332698715,0.002026221692491061,0.002389771776795316,0.001965104507830644,0.002680007146685725,0.002390200179265013,0.002281338649844274,0.002267979707549985,0.002657817286323503,0.0016152189519023689,0.0013735443415945061,0.001859786942807832,0.002463794243134427,0.0018487875791641558
2021-03-09,0.0014591022229851515,0.0019764544126493087,0.0024954823164959985,0.002224694104560623,0.0013775290572535515,0.0012867804752509221,0.0015418879561418534,0.0022427326835159148,0.0022433132010353752,0.0021468441391155,0.001965979998290452,0.0010497900419916015,0.0017905866302864938,0.002232142857142857,0.0016272696128811234,0.001967325292960397,0.0021468441391155,0.002318989951043545,0.0020535637888251905,0.0016288041148735536,0.0023243801652892567,0.0012811752647762214,0.002099873432286273,0.0016302016302016302,0.002151648162492469,0.001916201916201916,0.001707067258449983,0.002483089305591232,0.001900647948164147,0.0017145306472353193,0.0018761384656362345
2021-03-10,0.001979257382630037,0.002140309155766944,0.002767454732347592,0.0018272821164693727,0.001984126984126984,0.0026943497899992075,0.001976284584980237,0.002613654364010772,0.0016562820411704393,0.002691576947435085,0.002237315221733919,0.0012707489476610275,0.002626761123935366,0.001746031746031746,0.0018344233530068594,0.0015940065354267954,0.0016640253565768624,0.0019891788669637173,0.0013490992778350925,0.0018321513002364067,0.0017515923566878981,0.001440922190201729,0.0018320853911104032,0.001756907842197732,0.0022097703417251987,0.0019797275894836877,0.0016719745222929935,0.0016616553252096849,0.001994256541161455,0.0029327837666455296,0.0019361883247370859
2021-03-11,0.0017082590612002378,0.0017833259028087382,0.0027458256029684602,0.0022263450834879408,0.0012543348336161734,0.0025843609244628227,0.002110413865232332,0.0020433081657571447,0.001272264631043257,0.0017845192951148785,0.002370545966367879,0.0011912739185466455,0.0017043349388662467,0.0014119045849743626,0.00216159809183065,0.002023684605006745,0.0013325436778205508,0.002752976190476191,0.0020757654385054488,0.001796541657309679,0.0018919591735125714,0.0021023676196089986,0.0018469267139479906,0.0015865932867271558,0.0019691418031356715,0.002429507472576014,0.0023080932171841264,0.0010464160251139846,0.0025273173269902624,0.0023624953857512,0.0019449506745223472
2021-03-12,0.0019236318168702512,0.0018246422740804766,0.0019201228878648233,0.0022172949002217295,0.0017468944099378882,0.001557632398753894,0.0013531799729364006,0.002201588972910884,0.0019065776930409914,0.002290294875465216,0.002147890723042765,0.0025909221763746287,0.0023868627076570554,0.0019301293186643504,0.0023003929838013998,0.0020132297958009773,0.0018185298621745788,0.002321307669987426,0.000769897026272736,0.0012643454580820851,0.0034732272069464545,0.002323105217307134,0.0019488018477528634,0.0020288333015084973,0.002783910914850725,0.002808716707021792,0.0014374700527072352,0.002216867469879518,0.0017346053772766695,0.002609704233520201,0.001989321313443199
2021-03-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.001989321313443199
2021-03-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.001989321313443199
2021-03-15,0.0017264832060269956,0.0020492880037833007,0.001805809997382884,0.002153757255798072,0.001594687859458329,0.0020995722121617717,0.001961810096782632,0.0025250549775309218,0.0016830386378519973,0.0021295614680828688,0.0017850137308748528,0.001814818692632534,0.0016625103906899418,0.0023225615282716308,0.002090246387792961,0.0019627533321161217,0.001690402368315028,0.002577319587628866,0.0014447830198591994,0.0017235075991016867,0.0016773267197493801,0.0014992405593673075,0.0017265735363365248,0.0021933832937305795,0.002478177245154608,0.0027298737433393704,0.00222612157242752,0.0019412272216267085,0.0022940563086548487,0.002500328127050794,0.0019801051454293363
2021-03-16,0.001606694560669456,0.0019328179152226074,0.002354603249352484,0.0023408239700374533,0.0013934032548112902,0.0018463523418643711,0.0018160750495799629,0.002186955355945837,0.001977211796246649,0.0016531274028014574,0.0020228158041179748,0.0012723072287139652,0.0016490875606897707,0.0021123218776194466,0.002047878564980441,0.0018708448869141079,0.0017390141127683768,0.002271816116530803,0.001402524544179523,0.00198206938079149,0.0025001666777785185,0.0019731121664102735,0.001880077888941113,0.0017773902545356987,0.0021840663956184266,0.0017859933471747816,0.0017747120278596305,0.0013073648218296402,0.0019138434677500587,0.00201743239929557,0.001977491623388855
2021-03-17,0.0017506583672492221,0.0017313432835820894,0.0022593495451572626,0.002501637977247007,0.0011436138196701574,0.001850193971948672,0.0023906287353573988,0.002754655967423199,0.0020812273294880178,0.0016150257207799975,0.0022464247748560885,0.0016796640671865627,0.0022159669401688926,0.0017304135091592578,0.0017343460319358892,0.002098698806739821,0.002399088346428357,0.0027397260273972607,0.0018097567766441934,0.0016788583763041132,0.0016249398170438132,0.0020395920815836827,0.0013237063778580025,0.0019245805015937925,0.002119957600847983,0.0024640903900474786,0.0022281373370020337,0.0022102747909199523,0.003913816170450688,0.0023430459597476717,0.0019968077814339073
2021-03-18,0.0018406775907883078,0.0024641801862072808,0.00233983286908078,0.0022409897396006963,0.0017755877333039695,0.00218324452338662,0.0012193770092007539,0.0017667187383768504,0.0014506500027897115,0.0020509977827051,0.0023551228558182664,0.0017243297363444211,0.0015766141746888507,0.0016150590331922474,0.002082750908582611,0.0021340102655657213,0.0015458510462099044,0.0024139204283208713,0.0014459707468995053,0.0018511319671979413,0.0025211797638247783,0.0014331385734759124,0.002114544750953618,0.0020487264673311185,0.002872293415819708,0.0014636787431633813,0.0018307905686546465,0.0015522785231178622,0.0027238868197231644,0.003604796586478334,0.0020090570287062976
2021-03-19,0.0015508169482137911,0.0018166804293971925,0.002314559682574672,0.0019878520154610712,0.001713180436584692,0.00199203187250996,0.0022042210833746623,0.0025638187988785595,0.002363416510937672,0.0025790166812993853,0.001987303339773668,0.0018749310687107095,0.002700766135699719,0.001939165604742645,0.002927206450900254,0.002153982105379432,0.0021623602712112877,0.0028272231832301023,0.0016682248987149168,0.001944984717977216,0.001998445653380704,0.0018800110588885817,0.0019886206706070816,0.0016590167560692364,0.002367580662922585,0.0023200574490415955,0.0017670771439615661,0.0021016536695979203,0.002401443642420877,0.0023733303896677337,0.002024246155902417
2021-03-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.002024246155902417
2021-03-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.002024246155902417
2021-03-22,0.0019014322078081394,0.001707332215806792,0.0026727227783957482,0.003008693499984531,0.0017009944275114682,0.0024795003961027603,0.0014903474903474904,0.002276222700707475,0.0020070130109808987,0.0021403844965073872,0.002282541640962369,0.0017257318952234207,0.001857038792616988,0.0024311432528081245,0.0023525963407485108,0.0024071845199518565,0.002133053048101892,0.002493836330063236,0.0018437148662726532,0.002773754122106821,0.0023690120911915823,0.0019486545004639652,0.0020711575925356305,0.0021634023158413397,0.0028875207540554194,0.002172702811369189,0.0017689954577758552,0.002043680784773421,0.002950396459524249,0.002921264954094408,0.0020703310697361057
2021-03-23,0.0015601959132083422,0.0015579378568004534,0.002470964528222741,0.0022870211549456828,0.0016567044965812641,0.0018463100050751648,0.0016393800480244487,0.0023376145825125413,0.0020412652325018693,0.0025152445692589,0.0024090706748016444,0.0019955886986661067,0.0017846975868260847,0.0018100259699378293,0.0020621758032207554,0.001940932696847296,0.002068417912542992,0.0027210172418304073,0.0014217947373938568,0.001981214504150284,0.002188851681317148,0.0018303046149823507,0.002131259344752512,0.002131762606916094,0.002371069017155768,0.0024519445100044577,0.0020854143665772922,0.0017097712443990252,0.002365428090113209,0.0023502534072109447,0.0021045359275744142
2021-03-24,0.001973266698397589,0.002028714107365793,0.002484749293259932,0.0021872006793652674,0.0018461171986660317,0.0020158301959505532,0.0017045792889894599,0.002001406929623795,0.0018632989263849048,0.002390944174925841,0.0021579403243630717,0.0014871657594955536,0.0022599542061910853,0.0022679277832307193,0.0022580741004842976,0.0018714417981600773,0.0019507400899425199,0.002359960815744946,0.0019364336030508707,0.0019309033657130973,0.0019923280501947718,0.0016363690458480855,0.0015540882186728534,0.001964168799476222,0.0017885237628758868,0.0020132662079100755,0.0020705627963260526,0.0016280806572068708,0.0020482678778163685,0.0032769587445012484,0.0020935082215631827
2021-03-25,0.001974941601189212,0.0021776259607173354,0.003054678387528093,0.002408702408702409,0.0016844607615591287,0.0019555328827105386,0.0019680013616441856,0.001677184604013872,0.0013720485003190811,0.001883539777806155,0.002609040893880097,0.0012753475322025251,0.0021275690396153355,0.002200778737091586,0.002316393815370623,0.0021003317812237463,0.002301597372019907,0.0021390222826625873,0.0019301457543889526,0.0025210620372734236,0.0018999928972228141,0.001748549982940976,0.0014717328238873556,0.0024316368755599163,0.002442938912324059,0.00203312506198552,0.0021240441801189465,0.0017204117613604047,0.0027554967716244268,0.003118974707950551,0.002114725407670455
2021-03-26,0.001495037747052337,0.0023381294964028776,0.0022888144788708515,0.003235557069266465,0.0017852588625350675,0.00237667650119012,0.0018308428226728188,0.001968671519175925,0.0012369902746971508,0.001888073316644745,0.002376607392946569,0.0022771980841601092,0.0023411228876686675,0.0019668205917564557,0.002270083141795068,0.001987937239505541,0.002473428312980552,0.0029958633630432,0.002507863640227833,0.002064476833949489,0.002554060956921505,0.00205097739681462,0.0019257777588628333,0.002347068819031436,0.002928489871865353,0.0022755540479421077,0.001965158274909709,0.001733541922117458,0.002753138792475468,0.002193357260867088,0.0021300827366452545
2021-03-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0021300827366452545
2021-03-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0021300827366452545
2021-03-29,0.0021577508118270387,0.001471591878519024,0.0025441463134961585,0.00376325692781389,0.002233868889079818,0.002359372752121997,0.0019720483580553893,0.003188006203687748,0.001809434604904632,0.0019231321220471308,0.0024549918166939444,0.0029217371571213795,0.0016348195329087046,0.0025715755186010627,0.0021634821352069233,0.002924982794218857,0.003110996946085566,0.0023360442983215088,0.0017118890695882907,0.002735072263488225,0.0031586136247225547,0.0018848526387936946,0.0013845105222799693,0.002407152682255846,0.002323380087772137,0.0015517241379310346,0.002408394976776191,0.0018038137777014254,0.0027401952389107718,0.0033907258294786128,0.002157146324350427
2021-03-30,0.0029339995352079947,0.001269914569383514,0.002731765705239585,0.002706005586592179,0.0019701008228068142,0.002564700396362789,0.0023989166183014123,0.002686117864999421,0.0008104665971981012,0.0018667600046669,0.003167837806704297,0.001629802095459837,0.0020713463751438435,0.0024373259052924787,0.001742767514813524,0.0025026190199045517,0.0020850225877447007,0.0017237416685819352,0.0018312877459575293,0.003372093023255814,0.003011001737116387,0.0019739897816999537,0.0018954779312212293,0.002000463875681317,0.002610864312991973,0.0010367469185577696,0.001969872537659328,0.001417167977788061,0.002104278700023381,0.0032396158741177837,0.0021840692443084067
2021-03-31,0.00220896338130807,0.002297794117647059,0.0025549776439456155,0.0037885731744576844,0.0015822784810126582,0.0019390413864145914,0.002645502645502645,0.003078037298569618,0.0010280544640409394,0.0023110138052666786,0.003301540719002201,0.0036889377692237188,0.002124318832548259,0.0016787229496688335,0.002197600952293746,0.0015681818181818182,0.001661436219309581,0.0020102339181286553,0.0015444716998273824,0.002573094088714819,0.0015746124031007752,0.0018283206874485786,0.001371240515586434,0.0014853886261670909,0.002459464383312079,0.0019157088122605363,0.0020947176684881605,0.0012781886241212453,0.002104107583935596,0.0034665207079000184,0.0022134811234900817
2021-04-01,0.0021947013638501326,0.0017752715121136175,0.0017057681205059569,0.0014668133480014664,0.0018455859735466013,0.0006214074879602299,0.0011544920235096556,0.0025478206334274066,0.0015820281601012498,0.00237575946409098,0.0013992537313432835,0.0017672436197307552,0.001413760603204524,0.002030932666770817,0.0021878418502891076,0.0017543859649122805,0.0027976375505129004,0.002390656842765324,0.0016216781753504914,0.002350493218249075,0.0025145371680025145,0.0018805829807240246,0.0014376748523469071,0.002232258734361211,0.0025418426403879244,0.0020205160087037608,0.002423535510627268,0.0019500780031201247,0.0024902723735408558,0.0031615554852987672,0.0021882243008264513
2021-04-02,0.0016118921823229154,0.001466606498194946,0.0018271226202291801,0.0035094034014217577,0.0017315822614014573,0.0014763779527559055,0.002002880547303988,0.0018021265092809516,0.0011846222619579796,0.0025080616266571123,0.0019157951676884238,0.002643948296122209,0.002157885272433016,0.0026201662450307194,0.002460941027725097,0.0017138733537795418,0.002070393374741201,0.002428275924093893,0.0015294646873594245,0.0021646973933435554,0.0018088088993397848,0.0011694854264123786,0.0011682242990654205,0.0024276209314871428,0.003160868005738881,0.0018813832646479125,0.001973448152134912,0.0018182360129959164,0.002256317689530686,0.002804702925866092,0.0021539751910445376
2021-04-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0021539751910445376
2021-04-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0021539751910445376
2021-04-05,0.0020388263451821646,0.001726316408086507,0.0019603524229074893,0.0036321211587567142,0.001944837340876945,0.002227369921596579,0.002123142250530785,0.003547986517651233,0.0015849255965483845,0.0022147413182140325,0.002229157378510923,0.0017614937466971991,0.0019022856807097948,0.0018750551486808433,0.003087508821453776,0.002058165548098434,0.003190492916520313,0.002507990056818182,0.0020388263451821646,0.001971119773210489,0.002386423899593424,0.0018575851393188851,0.0014943741209563991,0.0023374888691006235,0.0038006010252784155,0.001354471977973177,0.0018925899536872104,0.0016438599609027902,0.002741422002122391,0.003123615418697386,0.0021353990787342323
2021-04-06,0.001607717041800643,0.002703433360367667,0.0033090221501890873,0.0021691973969631237,0.00026997840172786184,0.0013542795232936078,0.003259098316132537,0.0073609596510359875,0.0014231499051233394,0.0024952792015106554,0.0013601741022850925,0.001905799074326164,0.0005403944879762226,0.002705627705627705,0.0013631406761177756,0.0013740038472107722,0.002176278563656148,0.002435723951285521,0.0008134490238611713,0.002170374389582203,0.0019021739130434786,0.0024330900243309003,0.0018898488120950325,0.003824091778202677,0.0035116153430578066,0.0013601741022850925,0.00218281036834925,0.002175095160413268,0.003523035230352303,0.0016983695652173913,0.0021456345052472065
2021-04-07,0.0013847675568743815,0.0021653543307086614,0.0031323414252153485,0.002977933997266159,0.0013741656851197488,0.002454883227176221,0.002554027504911591,0.0013693270735524255,0.001619234543670265,0.001781472684085511,0.0030417245255570983,0.0021577089054531187,0.0036181830142753774,0.001429416403785489,0.001763322884012539,0.003842883307169021,0.00234192037470726,0.0015766653527788724,0.0013741656851197488,0.0023547880690737827,0.0017751479289940828,0.003335295271728468,0.003361262665627436,0.003613369467028003,0.002554027504911591,0.0027891955372871405,0.002164928163747294,0.0017793594306049821,0.002174772637406089,0.002573238321456849,0.002179460092593336
2021-04-08,0.0015932023366967605,0.002414810839817548,0.003913198150124511,0.003008583311211397,0.0008042895442359249,0.0036968576709796672,0.0015906680805938495,0.002411575562700965,0.002120328650940896,0.002298850574712644,0.0026336581511719782,0.0010686615014694097,0.002499553651133726,0.0024470899470899468,0.001865671641791045,0.0032668590921018105,0.004287245444801715,0.0013287270794578793,0.0021041557075223566,0.002131628030908607,0.0007974481658692185,0.0018455048774057476,0.005062616573407941,0.0026427061310782237,0.003019001953471852,0.0021344717182497333,0.0013301409949454642,0.0013135630955561492,0.0024862369028591717,0.0034666666666666665,0.00225911066580416
2021-04-09,0.0013144058885383807,0.0015793629902605948,0.002475028728012021,0.0021287919105907396,0.0005226025607525476,0.0010427528675703858,0.0013351134846461947,0.002992021276595745,0.0008012820512820513,0.0010523546435148646,0.0010520778537611783,0.002232940335834226,0.0013092432573972245,0.0013206550449022716,0.0015777018143570865,0.002126528442317916,0.0018572565667285754,0.002700922266139657,0.0013276686139139671,0.0018358248098610016,0.0015801948907031868,0.001336898395721925,0.0015860428231562252,0.0016242555495397945,0.0021180831347630395,0.0019431195901784136,0.0023696682464454982,0.001862692921766897,0.0023696682464454982,0.0015620932048945586,0.0021900576004676886
2021-04-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0021900576004676886
2021-04-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0021900576004676886
2021-04-12,0.0016904493768027102,0.0019537173946011523,0.002446991758503207,0.0022979029858524983,0.0015332338803248798,0.0015018330673960945,0.001852114674992904,0.0024031604769239553,0.0015194830438967036,0.002137208298345739,0.002253374722332973,0.0014245520298978302,0.001976712120347654,0.001840022383777452,0.002228335495151351,0.002321573542607284,0.002036191586902002,0.0024991100035599858,0.0012824169816254248,0.0015659031702421455,0.001906670266839096,0.001867111837275935,0.0016351718352315544,0.0022030664977293114,0.002306686191159954,0.002088073568448995,0.0020019237421048395,0.0014879471541826006,0.002412458175381805,0.0024991934259470127,0.0021295072179644977
2021-04-13,0.0011759951237610645,0.0009966115208291811,0.0021211516723186378,0.0025956940994203595,0.0016557612511969358,0.001842465844541113,0.0020902508300996115,0.0017448352875488553,0.0020622946021101934,0.0015816930836693682,0.002386846062735391,0.0014878574852212813,0.0017241607978885662,0.0018296408458187226,0.0015929908403026682,0.0024023424502562056,0.001909576522932236,0.0017105577213779935,0.0011023015525186927,0.001999946845266571,0.0013805522208883553,0.002047952047952048,0.0012366363491303654,0.0024074591330486947,0.002346683772334256,0.0018321607504530435,0.001991366291113695,0.0016633466135458168,0.0019797329038319573,0.0019914584839478408,0.0020467934708887593
2021-04-14,0.0016204172574437918,0.0017818836066708183,0.0021938571998404467,0.00357216815075585,0.0016532341392849765,0.0018798254447801273,0.0018773466833541927,0.002693602693602693,0.0016943930991990142,0.003242147922998986,0.002845944103612815,0.0010989765780616801,0.0012067578439259854,0.00340901343151292,0.0021015524371229065,0.0016852039096730705,0.0023053973420124768,0.0013709565458836597,0.001981747934985345,0.002722755428493636,0.0017807745504840942,0.0015406162464985994,0.0026793075020610053,0.002682071384361461,0.0021816807531093237,0.0016460905349794238,0.001432078559738134,0.0011349566652909615,0.001451378809869376,0.0035073519492782946,0.0019970508390859693
2021-04-15,0.001259299442033478,0.0014359489497611044,0.0020461777786384204,0.0018118388476254786,0.0011255603648168187,0.0014293716559463793,0.0014234554542175502,0.0016910591082277828,0.0015556628056628058,0.0013726172524455786,0.0016293830791856954,0.0013056553713792613,0.0014328866857718225,0.0017508625572892527,0.001471812847376881,0.0019541831127621702,0.0018097740680629614,0.0018348623853211008,0.001354987321190066,0.0014561105097675375,0.0015622890427604294,0.0018100538507124266,0.0012744511170757142,0.001760108076811734,0.0016741358883222586,0.0016603598733492932,0.0020938104138165797,0.0010103935386298552,0.002282139056630383,0.0021522785241151567,0.0018427012186241908
2021-04-16,0.0012934428073332585,0.0010449124651174429,0.0016409521294654644,0.0017925881198581027,0.0013023775451281663,0.0011307527043835511,0.0009760721100733152,0.0015165817129192626,0.000905557861374184,0.0015458973776532644,0.001567526135906715,0.0011340631326385243,0.001542861443516219,0.0011894871988520506,0.0015267890595728735,0.001663013077330108,0.0016012357772586846,0.0020809009076870927,0.001141552511415525,0.0011403475703999698,0.001158148468984219,0.0013308532491607796,0.0011314628153051502,0.0013187144418070154,0.001713796058269066,0.001445796794677956,0.001358695652173913,0.0010930197497361677,0.0016814025542205096,0.0019233432805751773,0.0017824005006388712
2021-04-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0017824005006388712
2021-04-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0017824005006388712
2021-04-19,0.0011398262688739312,0.0009730646614719402,0.0016122737417254929,0.0017035079927266376,0.0008305301756140432,0.0013161635112854625,0.00106968794293987,0.0018241200134727536,0.0012755924017907572,0.001163836277545074,0.0015485020070712706,0.0009994888977227557,0.0013711342158589472,0.0012904472792596132,0.0013384828004013554,0.0015437711203042837,0.001710460517343274,0.001175645182699054,0.0008760266084795586,0.0011780436898904153,0.0014910649492017414,0.0014356883543623347,0.0012795887130993516,0.0013389963497424352,0.0014304973321366762,0.0012412374882125046,0.001308984704551559,0.0012765917177681885,0.001701763766747441,0.0019300080724932638,0.0016570834144149175
2021-04-20,0.000992884825360258,0.0011538090762297257,0.0015192972350230414,0.001301240075795735,0.0009981655336138988,0.0008237479031871557,0.0011543595108401573,0.0017372440963913662,0.0008839892352437154,0.001391343021648456,0.0014644451626030855,0.0010401591895803184,0.0012009246216635964,0.0013434089000839632,0.0012155542686163793,0.0013837749380309484,0.0009011452682338758,0.001336353612349585,0.0009410250859850398,0.0010118897040222617,0.0011730701786210982,0.0009340275266951092,0.0008117195004803072,0.0011313855399876904,0.0015876745839509296,0.0008938963080282687,0.0011032821439325505,0.000897644436411832,0.0016885002039396335,0.0019719712513348447,0.001531067480627085
2021-04-21,0.0020388416614831708,0.0006851661527920522,0.002117298327334321,0.002644964394710071,0.0014459822350753975,0.0015804301518587234,0.001219016659894352,0.002668787557440792,0.0022201884617992,0.0010135819987837015,0.0010971679352670917,0.0006888475580354068,0.003940273745333886,0.0011188028809174183,0.0017701244242799203,0.002951067188250634,0.0023970960893089518,0.002082899395959175,0.0014927445671040751,0.0017052501033484912,0.0013269639065817411,0.001617954070981211,0.0006970584134950508,0.0021054061396359692,0.0016813787305590586,0.0008394543546694647,0.002232454304450956,0.0017473963793947017,0.002931323283082077,0.0033243299397465197,0.0014804592293116681
2021-04-22,0.0012229660144181258,0.0011504216429091222,0.00145148764093088,0.0015691079191587002,0.0006879470184504607,0.0011756558710321616,0.0009946736828595265,0.0017284465920705506,0.0011921946003742314,0.0010499531270925404,0.00142279044271757,0.001002907364434131,0.0012091072691046982,0.0014103842894988038,0.001369763966772177,0.0012942203092209516,0.0014249363867684481,0.0011107533805537668,0.000915339157245632,0.0011344785144753035,0.00136557367430001,0.0011848658849768655,0.0011405805715754467,0.001339247450072855,0.0011085405822247928,0.0010963329001481383,0.0011353351648645898,0.001145493766693966,0.0013953064039197375,0.001690105299332549,0.0014050418153682734
2021-04-23,0.001188747243289764,0.0007139380171994157,0.0014155948204928324,0.0012267617812364894,0.000603394159793926,0.0009530713058419244,0.001336710285633882,0.0014367816091954018,0.0011505695727388452,0.0011120129870129869,0.0013459529885540154,0.0007885153150809652,0.0008353813650670461,0.0009466946371900381,0.0010665460069163891,0.0013723770545052945,0.0013305800353376042,0.0007758098698153192,0.0005280400017242123,0.0013588714895819852,0.0012424882247847975,0.0012084705983678918,0.0007447918347153657,0.0008858599363050405,0.0012288263762855415,0.0010071474983755686,0.0012539862710123778,0.0008931558894321578,0.0012244216962142495,0.0012278264241170956,0.001341783019255105
2021-04-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.001341783019255105
2021-04-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.001341783019255105
2021-04-26,0.0009391764203852716,0.0009587874204034547,0.0013289080980277517,0.0011880983538811213,0.0005779089993591505,0.0010220089776474901,0.0010742224766265981,0.0013194046937607324,0.0009153099442024002,0.0009966136158632603,0.0010306124400084134,0.0008450709592841573,0.0007825309286033686,0.0012275710155568813,0.001017728544562176,0.0010449590032522561,0.0009210265102925904,0.0010265388515775977,0.0008434180949436894,0.0008676872503487949,0.0011011114164452994,0.0007463967055593686,0.0007082179976971,0.0011111238387610397,0.0008351680273980983,0.0008441112510014878,0.000830228336677176,0.0009099858065106908,0.0010093081703353157,0.0012300158267770716,0.001267637840728157
2021-04-27,0.0008293306610456478,0.0004770259268178013,0.0007892229454374303,0.0010450400790096234,0.000367638611245146,0.0006168142409149602,0.0009755507977070241,0.0008639021796916534,0.0006706100832244308,0.0006855775645892286,0.0012071449150100836,0.0006920654693934046,0.0006714876033057851,0.0008127289377289378,0.0008923122977905195,0.0011379218953457553,0.0008419255876179273,0.0007680491551459293,0.0007244127082686536,0.0010694848023615146,0.0006470986782420964,0.0007406893039835198,0.0005731830959952071,0.0008977900552486187,0.0007471779662965262,0.0010297981710325518,0.0011293965795417876,0.0005234758798421519,0.0011163418602236144,0.0008311324251691223,0.0011902138243237693
2021-04-28,0.0006612298875909191,0.0021463833440652502,0.002232785940651109,0.0008410428931875525,0.0008616975441619991,0.001336898395721925,0.001857111645182434,0.0013687774656004612,0.0017278617710583153,0.001971020669081611,0.0016985138004246285,0.0015128593040847204,0.0019346517626827172,0.001310329766324525,0.0014808546646921938,0.0010708931248661383,0.0011894617241869053,0.0012784998934583422,0.0007057546145494029,0.0011937363949160874,0.0011295180722891564,0.0018159366601292945,0.00043668122270742364,0.0016385767790262171,0.001314060446780552,0.001227106227106227,0.000619512885868026,0.0005014685865749696,0.001607717041800643,0.0019247219846022239,0.0010916365810024252
2021-04-29,0.0010224466361505669,0.0009162572471208986,0.0011100238839262227,0.0009139589809949133,0.00035528496213789776,0.0009683191243027051,0.0009005112072355485,0.0011762426222983345,0.0008041754048471277,0.0010050304140093874,0.0009500863476266213,0.0008432188964830963,0.0008098017563232898,0.0009196199604826166,0.0009209266100428363,0.0007881090112384345,0.0011212583242951528,0.0007977997522621822,0.0008127839491583286,0.0008128992267608003,0.0011268732952092089,0.0007332914309658497,0.0006235622697666621,0.0010335185272623301,0.0007831265143511875,0.0006511134565197986,0.0009551699887688804,0.0009977052778609198,0.0007439657566184137,0.0010284826732153726,0.001021680891802684
2021-04-30,0.0007591180428556639,0.0004232005398666346,0.0009005145797598627,0.0008019730261115517,0.00027605244996549346,0.0005971040453799074,0.0007057788140630001,0.001043967421314191,0.000455263881253436,0.000550622892146741,0.0009910345940215262,0.0006865595864488138,0.0004238258877434135,0.0008090059803551622,0.000634365463086788,0.0007047337481522225,0.0006262409382647643,0.0006855995410212278,0.00041901829998289714,0.0008340211858577518,0.0007650497853293139,0.0003524516883295509,0.00044493120679033467,0.0011798801791585048,0.0007197256440254168,0.0003320509297426033,0.0007230345558666621,0.0004923852055421962,0.0006811674517410177,0.0010426719977940165,0.0009394010535770323
2021-05-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0009394010535770323
2021-05-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0009394010535770323
2021-05-03,0.000597131472273578,0.000645272839124072,0.0009213336088723568,0.0009515643699124043,0.00039336098317331554,0.0007016587269700969,0.0007557658777674018,0.0009133599211928194,0.0006023451815251515,0.0007024727039177906,0.0008089408038920955,0.0005940408723041335,0.0007069843746414884,0.0007611375494524398,0.0006133959552230522,0.0008505693080188616,0.0007352701986425486,0.0006869274409586581,0.0006588635798573258,0.0006829660238751148,0.0006807247806765946,0.00071154867374968,0.0005634825129409968,0.0009714190742003703,0.0008742027920927688,0.0006455422650733403,0.0007682032642905872,0.0006117856685383484,0.0007476265368676026,0.0010325677314692592,0.0008903158210153287
2021-05-04,0.0005166336729274299,0.000655556739065178,0.0008670165720889095,0.0007691512190077303,0.0004163150219393975,0.0006155009305210918,0.0007090517380394887,0.0008454691772188718,0.0005873771994371505,0.0007244131591772448,0.0007904895737429537,0.0005926026397460368,0.0007232198782149384,0.0005636577999580082,0.0006127925902960782,0.0007479624471267925,0.0007475396510513941,0.0007132379549214228,0.0004317496594423248,0.0005116351045515214,0.0006580563420341568,0.0006066426725908105,0.0004973679199305426,0.0009198278677129101,0.0008603284567949016,0.0005631479584275673,0.0006819479802917518,0.0006665761739012402,0.0007858968270122352,0.0009349743549891199,0.0008632612130482123
2021-05-05,0.0008809552575409769,0.000545361875637105,0.0008689554241112263,0.000993033488144708,0.0006397082527401678,0.000687668152431434,0.0006546778780253278,0.001478812105061272,0.0006095702529716548,0.001029683283624485,0.0007176553247013951,0.0006485872957963434,0.001111717502476098,0.0013283040295268805,0.0012094678341529727,0.0011996990585412472,0.0011419678227827634,0.0011595876121609852,0.0006191856953002296,0.0010324931673246279,0.0010502723672837645,0.0009912206173888416,0.00032719836400818,0.0010340003649413052,0.0015136787963469208,0.0006466606042235019,0.0007631257631257631,0.0009603394875507825,0.0008889427642079318,0.0013181371664561655,0.0007796279003496329
2021-05-06,0.0005710938026839301,0.0006610164496259152,0.0009081850174699476,0.0008950745685362379,0.0004021149355776177,0.0006633279510209572,0.0006568321082307494,0.0006513380887337482,0.0007776768899650258,0.0006265743205453298,0.0007411671432065652,0.0005970099053192742,0.0006473308112652376,0.0007909661567459315,0.0007160578069255425,0.0008866932674646904,0.0007221204656940146,0.0007058506426778524,0.0005602099313005716,0.0007676992643585071,0.0006808896958692693,0.0005869208872566899,0.0004756973386207304,0.0009416670870537588,0.000858575017992197,0.0007217431735565136,0.0007461961936606043,0.0007698302371624753,0.0006986330816989746,0.0008659100462379151,0.000744086825537774
2021-05-07,0.0004656823078802648,0.0006200172939689659,0.0005535541831859307,0.0008272262935820566,0.00028000939181642805,0.0005537889318379445,0.0005753075165074482,0.000598357251772881,0.0004526314454400751,0.0005802029360967184,0.0005318068096671366,0.0004006524684952287,0.0004971171959735885,0.00046792904580479053,0.0006530215354109269,0.0006449874805869861,0.000722256615394384,0.00043017806044358257,0.0004541218092593298,0.0005899662966904871,0.0006344148596178248,0.0005227748699418751,0.000461656388279154,0.0006974197848233838,0.0006333307968395287,0.0003627458434712084,0.00042817434689561734,0.0005456056539971958,0.0005113058036775968,0.0007307639703941196,0.0007198578763763208
2021-05-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0007198578763763208
2021-05-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0007198578763763208
2021-05-10,0.00038060772446496543,0.00047300345760329667,0.0006152844351241594,0.00048798962839953963,0.00026556987865899165,0.0003957199922725545,0.000517624167435827,0.000606432865231598,0.0004665972486350212,0.0004705659686691458,0.0006266955654522097,0.00046521502925546865,0.0004884458371306226,0.0004354041299408225,0.000498133300055117,0.000400368547046944,0.00048642185169445634,0.0004224763662667432,0.0003869099623074811,0.00045310470252013496,0.0005651465526581161,0.0004301108822733987,0.0003531778726520694,0.0004745462151817324,0.0005066298813841087,0.000510715146678637,0.0003607773660549047,0.0005373757318620069,0.0004103706755044594,0.0006920336005727749,0.0006684778063196079
2021-05-11,0.00028838901459692085,0.00042703838920234535,0.0004293168880455408,0.0005913763690442217,0.00025031962429904176,0.0004144557079188776,0.0004224197418317412,0.0005041185534651017,0.0003158836178188808,0.0003238721488956672,0.0004804673377352387,0.0002479296999844945,0.00046225107732027264,0.0003709692761343099,0.00040151082333523777,0.0005484113179930237,0.00042619348424255676,0.00046299374127434885,0.0002799738058405383,0.00040300488039701917,0.0005291080614239888,0.00030463836477987415,0.0003030964907282546,0.0004218526653418402,0.0005683420636505085,0.00028183911103510964,0.0003664467985875141,0.000401915268666116,0.00044354582936885506,0.0004944937878224149,0.0006141447040437457
2021-05-12,0.0005799716458306483,0.0009733694716916193,0.0007878434673746466,0.0010678257136724617,0.0005305466237942123,0.000712158487634339,0.0008373590982286635,0.0009033423667570008,0.0004863917217197956,0.0008549748851127499,0.0014125200642054574,0.0005805159668520058,0.0006823609689525759,0.00046792581248936523,0.0008597671686425291,0.0008335470633495768,0.0008256065032389179,0.0008161512027491407,0.0005359746162421748,0.0006224912529246356,0.000525611620795107,0.0006728612624158924,0.00031484801912568303,0.0008057974726775955,0.0009247448979591836,0.0004245942169192734,0.0010054412112609414,0.0009003283550471345,0.0008093737269784095,0.0009220399338674807,0.00057831548544324
2021-05-13,0.000366077927223708,0.0004104611422917557,0.000466049582497249,0.0006314274138629563,0.0002266489139380464,0.000367963134908353,0.00047667180703323095,0.0004130684531877267,0.000525470231249973,0.000400356446384523,0.0005670614617297952,0.0004605720153423334,0.0003443927675359615,0.0005379052047010202,0.00053656606321802,0.00034808435064487205,0.00045697534057596135,0.00043894842194267566,0.00030208872777490067,0.00046498882300648176,0.0006508648744175621,0.0004778879933870635,0.00030921259604983596,0.0004507943903059794,0.00033990336418279055,0.0004375132008293353,0.0004766198634548498,0.0003534909385615505,0.0004887080453831083,0.0005111486239793134,0.0005246056176642011
2021-05-14,0.00032998911528440625,0.0003046404009906363,0.0005767097966728281,0.0003870751418864612,0.00023680198913670874,0.00019639813236493,0.0003608943281699578,0.0004441046652019872,0.0003162180323332939,0.0003053771098220158,0.0003412361650989585,0.00025312016910896757,0.00032673914334937327,0.0002314092949812645,0.0003305159018999094,0.0004055571217314322,0.00024763263203771943,0.00023108672548874225,0.0002883463705324796,0.0002540612805675186,0.0003040911383392174,0.00036073426157324763,0.00029540308306883015,0.0005048335653839697,0.0004230876438497989,0.00034048348655090226,0.00021169759184704287,0.00027058282799828013,0.000293931669531883,0.0004910692197318291,0.0004808510897760807
2021-05-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0004808510897760807
2021-05-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0004808510897760807
2021-05-17,0.00023652624374998795,0.0002458424978761535,0.0002924572226748924,0.00043402272630284415,0.0001939066765946885,0.000298565914241788,0.0003238241499131297,0.0003363126564047693,0.0002858684869063497,0.0002212453785915985,0.0003755609184039388,0.00024035479469048507,0.00031444346897523405,0.0003380987306502749,0.00034489306377421516,0.0003446871636754997,0.0003182528933402313,0.00034096434791537107,0.00021177898222025788,0.00027250387420988423,0.00034434460067666136,0.00022973664619393262,0.00022097905351182241,0.0002680463540848713,0.0003119535960535688,0.00025763360626998843,0.00023029499091425655,0.000229934570517149,0.000284319879723488,0.00042866741234406805,0.00044480153189884125
2021-05-18,0.00028220814216007575,0.00022221558892106044,0.00033702319912026177,0.0003364391807457348,0.00018979822148972576,0.00024767319728702587,0.0003509243051135158,0.0003031266771353038,0.00023510323018593017,0.00025820290776197666,0.0003398789036335542,0.0002213886290820083,0.00023024850213790302,0.00024095786963434018,0.00030084834259913075,0.00023846192061205225,0.00022678784138455054,0.00019846805909863943,0.0002785210532074683,0.00031295017634494065,0.000379180624235657,0.00024120952901974434,0.00019656435367649983,0.00027318053800145294,0.0003661001225855613,0.00027608369066687893,0.00021586375275412374,0.00023222099476839268,0.00029599339362644143,0.00035909554258178113,0.0004182718288907872
2021-05-19,0.00027280122214947517,0.000429146442523973,0.0008399151243663798,0.0005924521594881213,0.0001772735330615139,0.00031255581353813183,0.00045117404410598133,0.0005527668220389626,0.00029358229111619985,0.0004136871343301223,0.0007235248951627193,0.0004048423089835496,0.00044460252534234406,0.0006115845959595959,0.0002579979360165118,0.00025841334207963104,0.0006700416914830256,0.0005463178179073048,0.0005092153140325897,7.394262052647145e-05,0.0006528055915498487,0.0004489038852384617,0.0003747312782281128,0.00041506077675659646,0.0003303552058063625,0.00035703659625111573,0.00019804725407482224,0.00025527736867943056,0.0003520358580750084,0.0004493827160493827,0.0003515597578668707
2021-05-20,0.00025556267779411703,0.00027821706788496456,0.0001869115939486588,0.0003044302446740399,0.00017479296976395626,0.0002204585537918871,0.00029104337485134885,0.00018834046934444962,0.00020479384782563269,0.0002709499778218551,0.00037626294386450336,0.00023824152675201566,0.00024488043582465306,0.0002364897388567291,0.0003555265557423813,0.0002301939069765495,0.00030921847120716383,0.00038786847505129873,0.00023425571521198051,0.0002552130401312046,0.00033598784600487487,0.00022444931621254824,0.00020491460497482482,0.00036300821149609446,0.00030004600008363654,0.0002036647114854364,0.0001656101160528611,0.0002715053089730416,0.00026244095078607315,0.00030861485284825347,0.000315866233777778
2021-05-21,0.00012857792811504757,0.00011861692663543088,0.00025725526008424084,0.0003435064077156824,0.00016996026560004218,0.00014767514767514766,0.0002604656070002605,0.00022411844000382318,0.0001289861687139087,0.00015594368205310998,0.00028967853110701766,0.00024815082293738023,0.00018826233861458732,0.00021794693982683124,0.00025052742616033755,0.0002396410818930163,0.00026011217027685843,0.000281938151672833,0.00013689321669371543,0.0001380183539617053,0.0002938865003731368,0.00021705902354801542,0.00023104140261934937,0.0003088652587696262,0.0002385882182000707,0.00020518956549255384,0.0002497502497502497,0.00016015480530459135,0.0003258923992628545,0.00032603671421024827,0.0002950589737760252
2021-05-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0002950589737760252
2021-05-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0002950589737760252
2021-05-24,0.0001552954768461368,0.0001438042601641444,0.0001683651741589169,0.0001696430867721916,0.00011781571641856065,0.00013407186647827345,0.00019553332580901292,0.0002323341974188165,0.00011425417250302701,0.0001849862397936068,0.0002776771342531822,0.0001507843753769609,0.0001909216271666637,0.00016247018077779628,0.00016158968672355415,0.00017960196641888523,0.0002570719504839873,0.0001433364373085964,0.00017361317204620192,0.00020031456806243882,0.00020903753780466107,0.00015781984987819672,0.00012460615554408389,0.00024356773262203637,0.00025546426173798866,0.00021843211209026682,0.00011477807263868853,0.0001472914195334124,0.00016018415244785117,0.00031162633331552613,0.0002729274493839737
2021-05-25,8.666825558468572e-05,0.0001428612762756246,0.00013008130081300812,0.00029457263474439046,0.00022349590858296382,8.668140250509253e-05,0.0002009297071856808,0.0002401328855667497,0.00011372990771630347,0.00014245939005741654,0.00013442025843378718,0.0001641023421551867,0.00032256436871089576,0.00011544011544011543,0.00013522284725227173,0.0001450844521437852,0.00024251347898577403,0.00017695152250534464,7.22908985758693e-05,7.940289026520565e-05,0.0001861571383129464,0.0001662762788814667,7.798501236878568e-05,0.0002044569450454349,0.00031832157713872314,0.00016440118224322702,9.228297216311285e-05,0.000265122822205389,0.00020922615182603923,0.00038495396426819063,0.0002538079253731853
2021-05-26,9.531298401124693e-05,0.0001619870410367171,0.00035506320124982244,0.00023761999809904,0.00028294546226214896,0.0002149151085321298,0.0004910312840172273,0.0002813293109227601,0.00021453089244851255,0.0001902044698050404,0.00037806290021502327,0.00023802723031514806,7.19010641357492e-05,0.00014217672567000782,0.00024161592732192905,0.0001962183374955405,0.00040225744476464937,0.0005065856129685917,0.00037339971550497873,9.5428953144384e-05,0.0003110792055515674,0.00021216407355021216,0.00014170327334561429,0.000190095998479232,0.00011752814799144397,0.0005514794034431497,0.00022984441301272983,0.0003767221584385764,0.00035688793718772306,0.00030088495575221236,0.0002224047858115277
2021-05-27,7.037250512713966e-05,0.00017790488466392759,0.00016785508063758074,0.00024065368256100288,9.407843453484934e-05,0.00017377227087845803,0.0001788173023621765,0.000152182475740323,0.00015219269385544383,0.00012089624415668152,0.00023287162056256412,0.00016547036068066456,0.00021947800068978804,8.504771624500905e-05,0.00020934366841754098,0.00012100352254698972,0.00031630431380964515,0.00016530624098075745,0.00020115867396202123,0.00017909832946033194,0.00019246348788599,0.00012874075865249842,0.00012772418720971774,0.00018374608979357694,0.00021238827259028732,0.00016552588019505212,8.03977006257621e-05,0.0001386931525848377,0.00014094905698369017,0.00019271190466586886,0.000203093152523682
2021-05-28,0.00012785475699605248,9.556270506163794e-05,0.0001816326639635453,0.00015994369981766417,0.00012789563716007738,0.00010914298796232704,0.00015185664732492526,0.00021788576408817464,0.00014911622011684318,0.00010107458240238324,0.0003073896471166851,0.00012131392310563645,0.00013161043311797082,0.00014787696636398516,0.00015926863841241018,9.443398133665314e-05,0.00018924552341047088,0.00017409008032064468,0.000128,0.00016740003826286591,0.00016908173970465283,6.817562039814562e-05,5.204413342514452e-05,0.0001754357984721137,0.00020792015865907487,0.00011689381259796498,6.941440936346986e-05,9.062026908889316e-05,7.726286959626154e-05,0.0002003494093699412,0.00018660684660864828
2021-05-29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00018660684660864828
2021-05-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00018660684660864828
2021-05-31,5.2189016090917435e-05,9.177450170617142e-05,0.00013646592250963615,0.00012741886969018415,0.00010507037627719652,0.00010850332187093111,9.461317126653643e-05,9.049874554815786e-05,7.517478136667752e-05,8.617861769497217e-05,0.00013768013150538622,0.00014379673393853003,0.00013847716866379972,6.88676489002045e-05,0.00018360261717185208,0.00012741248224580165,0.00014701783723522854,0.00012503334222459323,8.353660574063553e-05,0.00010840560373582388,0.00014684226496190452,9.955527336624922e-05,4.381426091601015e-05,0.00016717376040656658,0.000173287791353148,8.909380463955989e-05,8.349545367254754e-05,9.867689570824996e-05,0.00014255831678266045,0.00015874342050296598,0.00017313128990931116


==> figures/results/tables/rapid_test_statistics/share_infected_among_hh_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-03-01,0.10416666666666666,0.2333333333333333,0.13333333333333333,0.0,0.4027777777777777,0.1794871794871795,0.25,0.2435897435897436,0.11666666666666665,0.15384615384615385,0.06666666666666668,0.13333333333333333,0.35185185185185186,0.2083333333333333,0.1851851851851852,0.28787878787878785,0.2333333333333333,0.3125,0.26666666666666666,0.2156862745098039,0.05555555555555555,0.16666666666666666,0.22916666666666666,0.17647058823529413,0.14285714285714285,0.29166666666666663,0.22916666666666666,0.06666666666666668,0.06666666666666668,0.2777777777777777,0.1927099117295196
2021-03-02,0.20075757575757566,0.04824561403508771,0.10869565217391304,0.13333333333333333,0.12962962962962962,0.16071428571428573,0.1388888888888889,0.09821428571428573,0.23148148148148145,0.18125,0.15053763440860213,0.16666666666666666,0.13888888888888887,0.11333333333333333,0.13541666666666666,0.10493827160493828,0.12666666666666665,0.07183908045977011,0.12318840579710146,0.177536231884058,0.15217391304347827,0.10984848484848483,0.1733333333333333,0.16,0.1995614035087719,0.1715686274509804,0.11827956989247312,0.08823529411764705,0.15217391304347827,0.26,0.16844490807049012
2021-03-03,0.12666666666666665,0.13888888888888887,0.07142857142857142,0.17982456140350875,0.0980392156862745,0.11403508771929825,0.1361111111111111,0.1944444444444444,0.18888888888888888,0.12365591397849462,0.13793103448275862,0.07207207207207207,0.11805555555555555,0.07777777777777778,0.19642857142857145,0.1222222222222222,0.14784946236559138,0.13888888888888887,0.14583333333333334,0.09803921568627452,0.12254901960784312,0.10294117647058824,0.1717171717171717,0.15217391304347827,0.12719298245614033,0.07575757575757576,0.09523809523809523,0.08602150537634408,0.13492063492063494,0.16666666666666666,0.15521060788347932
2021-03-04,0.12268518518518515,0.10912698412698413,0.16397849462365593,0.11827956989247312,0.0925925925925926,0.07894736842105263,0.20394736842105265,0.10526315789473684,0.07017543859649122,0.1333333333333333,0.18217054263565888,0.08796296296296298,0.16666666666666666,0.16666666666666666,0.16260162601626013,0.11805555555555555,0.15238095238095234,0.1816239316239316,0.07926829268292683,0.1279761904761905,0.15942028985507245,0.10283687943262408,0.13257575757575754,0.09420289855072464,0.1111111111111111,0.08333333333333333,0.09791666666666664,0.13815789473684212,0.1136363636363636,0.11065573770491803,0.14780420435726568
2021-03-05,0.1056910569105691,0.16666666666666666,0.14912280701754385,0.12169312169312167,0.17460317460317462,0.103030303030303,0.1448087431693989,0.16319444444444445,0.1515151515151515,0.17346938775510204,0.14666666666666664,0.1763565891472868,0.0784313725490196,0.1865079365079365,0.07407407407407407,0.14689265536723162,0.07142857142857142,0.192090395480226,0.18085106382978725,0.1474358974358974,0.16666666666666666,0.101010101010101,0.14414414414414412,0.15476190476190474,0.19135802469135804,0.17320261437908502,0.17666666666666667,0.13257575757575754,0.20909090909090908,0.17692307692307693,0.14811622978715816
2021-03-06,0.15437158469945353,0.13194444444444445,0.1461038961038961,0.1721311475409836,0.1273584905660377,0.15393518518518515,0.12797619047619047,0.15611814345991562,0.17976190476190476,0.09741784037558683,0.1443661971830986,0.15454545454545454,0.15086206896551724,0.16666666666666669,0.14393939393939395,0.1415343915343915,0.12830687830687829,0.17628205128205127,0.125,0.14305555555555555,0.1691542288557214,0.175,0.1882716049382716,0.14344262295081964,0.2065217391304348,0.15373563218390804,0.15899122807017546,0.1111111111111111,0.1903153153153153,0.2087378640776699,0.14913551833499866
2021-03-07,0.14756944444444442,0.15303030303030302,0.18670886075949367,0.17857142857142858,0.1696969696969697,0.16183574879227053,0.11153846153846153,0.2044270833333333,0.14035087719298245,0.23633879781420766,0.19730392156862744,0.17638888888888887,0.14305555555555555,0.1361111111111111,0.19835680751173707,0.20909090909090908,0.17857142857142858,0.17034313725490194,0.15027322404371585,0.14726027397260275,0.14752252252252251,0.1497584541062802,0.16137566137566134,0.11458333333333333,0.1282051282051282,0.13793103448275862,0.18506493506493507,0.12429378531073446,0.14558232931726905,0.1765873015873016,0.15101010008737648
2021-03-08,0.16810344827586207,0.13888888888888887,0.15432098765432098,0.18560606060606055,0.22916666666666666,0.13513513513513514,0.18055555555555555,0.19004065040650409,0.1293859649122807,0.16901408450704225,0.19555555555555554,0.15104166666666666,0.13203463203463206,0.1511111111111111,0.17672413793103448,0.15637860082304525,0.19082125603864733,0.18725490196078431,0.19090909090909086,0.125,0.12938596491228072,0.16666666666666666,0.1307471264367816,0.11190476190476188,0.17843137254901958,0.15073529411764702,0.2005649717514124,0.1800766283524904,0.15456989247311828,0.13409961685823754,0.1466907350386894
2021-03-09,0.1283524904214559,0.15181518151815182,0.19878472222222224,0.1047197640117994,0.121875,0.15978593272171251,0.13392857142857142,0.10294117647058824,0.13053097345132744,0.13696369636963696,0.12608695652173912,0.12693798449612406,0.10890151515151514,0.1473063973063973,0.11458333333333333,0.11666666666666665,0.1246031746031746,0.14062499999999994,0.13095238095238096,0.11702127659574467,0.1388888888888889,0.13888888888888887,0.16372549019607846,0.1264705882352941,0.1603174603174603,0.14367816091954022,0.12280701754385966,0.1380718954248366,0.1618589743589744,0.14692982456140352,0.1454508409969463
2021-03-10,0.10833333333333332,0.17058823529411765,0.13559322033898305,0.1275252525252525,0.1282051282051282,0.1,0.12053571428571427,0.14166666666666666,0.12345679012345677,0.13807785888077856,0.09785932721712537,0.1650943396226415,0.15841584158415842,0.11494252873563215,0.10884353741496597,0.12573099415204678,0.11616161616161615,0.14328537170263786,0.09385964912280703,0.09229390681003584,0.1273712737127371,0.17293906810035842,0.17320261437908493,0.10256410256410256,0.13963963963963966,0.13522012578616352,0.13105413105413105,0.13253012048192772,0.14705882352941174,0.1301169590643275,0.1456408693074475
2021-03-11,0.13913043478260867,0.14285714285714285,0.13497652582159622,0.13728632478632474,0.14874551971326164,0.14423076923076922,0.13085399449035812,0.14268585131894487,0.15099715099715094,0.14791666666666667,0.13523391812865496,0.13288288288288289,0.14035087719298248,0.12191358024691358,0.1049095607235142,0.140625,0.1403133903133903,0.1290983606557377,0.14907407407407408,0.14814814814814814,0.0971223021582734,0.13868501529051985,0.17436974789915966,0.12432795698924733,0.13675213675213674,0.12383177570093455,0.15013774104683195,0.132,0.1439909297052154,0.13466183574879226,0.1473102016929879
2021-03-12,0.14871794871794872,0.13768115942028986,0.1330321285140562,0.1585081585081585,0.1542699724517906,0.125,0.1010928961748634,0.14950980392156862,0.15762273901808785,0.13761467889908255,0.13364779874213836,0.12646198830409355,0.14766081871345033,0.14015151515151514,0.1507936507936508,0.11954022988505747,0.13310961968680088,0.11409395973154365,0.1349206349206349,0.14726027397260275,0.1219806763285024,0.15013774104683195,0.10307017543859648,0.14333333333333334,0.15441176470588236,0.10264900662251654,0.13990825688073394,0.14890710382513658,0.14062499999999994,0.16975308641975306,0.14561751681168683
2021-03-13,0.12830687830687829,0.15313852813852813,0.1090146750524109,0.16277777777777774,0.13020833333333331,0.15767386091127095,0.14814814814814814,0.12878787878787878,0.152,0.12962962962962962,0.13470319634703196,0.075,0.11505376344086025,0.1437007874015748,0.1814814814814815,0.15919540229885054,0.14781746031746032,0.12997903563941302,0.13429256594724218,0.15400843881856538,0.15397350993377484,0.16458333333333333,0.15245478036175708,0.14629629629629629,0.14583333333333331,0.1568627450980392,0.10784313725490197,0.12437810945273632,0.1598639455782313,0.15885416666666666,0.14380276617769336
2021-03-14,0.17824074074074073,0.13784461152882202,0.12155388471177946,0.1420940170940171,0.16866666666666666,0.17230576441102755,0.16183574879227053,0.15084388185654007,0.17063492063492064,0.17970521541950113,0.15311244979919678,0.11781609195402297,0.16666666666666666,0.1634199134199134,0.1478494623655914,0.1644144144144144,0.17090395480225987,0.15942028985507245,0.16220238095238093,0.14351851851851852,0.17222222222222225,0.13910761154855644,0.1814159292035398,0.14285714285714282,0.15348399246704333,0.12649880095923266,0.1221264367816092,0.15759637188208614,0.1632420091324201,0.17474747474747473,0.14284381316986647
2021-03-15,0.1346153846153846,0.13541666666666666,0.14224137931034486,0.18439716312056734,0.2190082644628099,0.15585241730279895,0.1858974358974359,0.1526268115942029,0.1455223880597015,0.14679911699779247,0.15828402366863906,0.15384615384615385,0.1494047619047619,0.14215686274509806,0.15223097112860892,0.1602972399150743,0.16071428571428573,0.14924670433145007,0.18220338983050846,0.15714285714285714,0.17746913580246915,0.18504901960784312,0.16296296296296298,0.16099773242630386,0.1552197802197802,0.1554054054054054,0.1976190476190476,0.17298850574712646,0.16925465838509315,0.1429980276134122,0.14271827918121546
2021-03-16,0.11567164179104475,0.11070853462157808,0.13645833333333332,0.11209439528023596,0.07945736434108526,0.1171875,0.10796387520525452,0.12403100775193796,0.13287250384024574,0.13324607329842933,0.1251937984496124,0.11666666666666667,0.1449829931972789,0.12322695035460993,0.10517799352750808,0.11174242424242424,0.10157790927021697,0.12954545454545452,0.1260469011725293,0.12583333333333332,0.1338996763754045,0.10025773195876288,0.10876623376623376,0.11141804788213627,0.1381578947368421,0.12059294871794868,0.12735042735042734,0.11271676300578035,0.11533052039381153,0.13025210084033612,0.14040117735108543
2021-03-17,0.1053370786516854,0.11485319516407598,0.10646258503401357,0.1212121212121212,0.08762886597938144,0.12865497076023394,0.13888888888888887,0.13516746411483255,0.10781990521327013,0.11416666666666665,0.11688790560471975,0.10104669887278582,0.08908045977011493,0.11055276381909547,0.12935323383084574,0.14233038348082594,0.1313333333333333,0.13853727144866387,0.09549549549549548,0.11312399355877616,0.1168091168091168,0.14069767441860465,0.1148753894080997,0.11111111111111112,0.12311385459533608,0.12424924924924925,0.1147003745318352,0.11963696369636966,0.125186846038864,0.11979166666666664,0.13866755524125735
2021-03-18,0.10814606741573034,0.12213541666666665,0.1351261620185923,0.1396957123098202,0.13458110516934044,0.14736842105263154,0.11282771535580526,0.12708333333333333,0.13095238095238096,0.12803030303030302,0.13575268817204303,0.1295116772823779,0.12990196078431376,0.1311965811965812,0.14698492462311558,0.14533965244865718,0.12608695652173912,0.13876811594202898,0.1411368015414258,0.15528455284552845,0.11888888888888888,0.12715179968701096,0.1450354609929078,0.14455782312925167,0.14245014245014245,0.13310185185185186,0.1188118811881188,0.11245519713261648,0.13052208835341367,0.14893617021276595,0.1380471372328152
2021-03-19,0.12357723577235773,0.13646788990825687,0.1171875,0.15362595419847327,0.10436893203883496,0.12976190476190474,0.1364247311827957,0.11757575757575756,0.11702127659574467,0.14345991561181434,0.1173469387755102,0.12962962962962962,0.12742718446601942,0.13409090909090907,0.14227642276422764,0.13888888888888887,0.13658367911479946,0.10842293906810034,0.12721417069243154,0.12398373983739835,0.13157894736842105,0.11254295532646046,0.16006600660066006,0.12745098039215685,0.1264269406392694,0.12262872628726285,0.12993197278911564,0.1412878787878788,0.1531084656084656,0.1102403343782654,0.13688110241387802
2021-03-20,0.10762331838565024,0.11940298507462685,0.13322851153039833,0.12457337883959045,0.11607142857142858,0.14242424242424245,0.11458333333333333,0.15156599552572705,0.122289972899729,0.12113095238095235,0.1227524204702628,0.11494252873563217,0.1213037634408602,0.12372773536895673,0.13090909090909092,0.13420348058902276,0.12577447335811645,0.12202380952380952,0.13904235727440145,0.12383798140770252,0.13278008298755187,0.1423611111111111,0.12063172043010753,0.13877551020408166,0.1535369774919614,0.10624169986719786,0.13707482993197276,0.12314439946018893,0.10326086956521738,0.1360332294911734,0.13478296427814795
2021-03-21,0.11995515695067265,0.14439775910364142,0.15457413249211358,0.15444444444444444,0.1385185185185185,0.1322537112010796,0.15708812260536398,0.1304791029561672,0.13731884057971014,0.17604617604617606,0.14704209328782705,0.14856902356902355,0.15019762845849802,0.14865996649916247,0.13652482269503546,0.1423860911270983,0.14308785529715762,0.17091295116772826,0.16749174917491744,0.14290495314591695,0.14437984496124032,0.16076388888888887,0.14266117969821676,0.1452991452991453,0.1660756501182033,0.13053385416666669,0.15428743961352656,0.1415574963609898,0.13816503800217153,0.16615226337448558,0.1336704943419486
2021-03-22,0.1419753086419753,0.14869281045751634,0.15752351097178682,0.13580246913580246,0.14647577092511013,0.14627659574468085,0.16757246376811594,0.16363134657836645,0.15528634361233476,0.142226148409894,0.15354938271604934,0.1627155172413793,0.19432624113475175,0.1646981627296588,0.14361702127659576,0.1579118028534371,0.15264026402640266,0.15491803278688526,0.1465629053177691,0.15667915106117353,0.11543715846994534,0.17116182572614108,0.15039840637450197,0.1571895424836601,0.1557017543859649,0.1767139479905437,0.17555994729907776,0.1730442176870748,0.1609792284866469,0.17431192660550454,0.13298340220315888
2021-03-23,0.10386819484240688,0.11997319034852548,0.1185747663551402,0.11607142857142858,0.10243055555555557,0.11674917491749175,0.12988826815642454,0.113855421686747,0.11318407960199005,0.12848101265822784,0.1234015345268542,0.11721887550200802,0.1105009633911368,0.11197916666666666,0.10477941176470587,0.1037037037037037,0.10905103668261562,0.1373926619828259,0.1093213058419244,0.11089743589743588,0.12617220801364026,0.11725067385444746,0.11409883720930232,0.09890572390572387,0.11692942942942942,0.1029040404040404,0.11775878442545107,0.1122495446265938,0.11695191524042378,0.1257215007215007,0.1323731014757013
2021-03-24,0.11028853454821563,0.10503685503685503,0.12024048096192386,0.11373072360616845,0.11139240506329114,0.11129753914988813,0.11630695443645085,0.1172907488986784,0.1006855184233076,0.10990338164251208,0.11989247311827955,0.11073674752920036,0.11994949494949493,0.11044830079537238,0.11083123425692697,0.10907704042715484,0.1218093093093093,0.11366479049405878,0.10128205128205127,0.10397196261682244,0.10599078341013823,0.10170454545454544,0.11015831134564644,0.11372549019607843,0.11551490514905148,0.11462728551336145,0.10711567732115676,0.09732988802756244,0.10646258503401357,0.11771025168815223,0.13137343834360887
2021-03-25,0.12184343434343435,0.10624493106244932,0.13121890547263682,0.1212121212121212,0.12374323279195668,0.12318214542836572,0.1285077951002227,0.12186417186417188,0.11621315192743766,0.1113430758524704,0.13176037483266398,0.1034873188405797,0.11296296296296295,0.10274509803921568,0.12878787878787878,0.11491628614916286,0.11710719530102792,0.148643006263048,0.11090259159964254,0.10606060606060604,0.1134713144517066,0.13117138364779873,0.10231814548361312,0.1133130081300813,0.1259514435695538,0.12905166312809624,0.12655860349127182,0.10888634630053393,0.1236323155216285,0.12851442602823818,0.12945816739644314
2021-03-26,0.13793859649122805,0.10850495804729213,0.12583056478405313,0.11562165058949625,0.09898107714701598,0.11872852233676975,0.11838487972508588,0.13585568326947636,0.10303388494877856,0.12701149425287356,0.1417624521072797,0.10723192019950124,0.13413816230717635,0.10420775805391187,0.11569416498993965,0.11833654463712265,0.1210355987055016,0.14052547770700638,0.10508182601205857,0.12473118279569892,0.1164097623635196,0.1293040293040293,0.12482040229885055,0.10888203017832647,0.1286468032278088,0.13509114583333334,0.11834319526627217,0.11803874092009685,0.11464354527938342,0.13642697881828314,0.12828028275094486
2021-03-27,0.11805259417199715,0.13279678068410464,0.1337535014005602,0.12929687499999998,0.13431372549019607,0.13209752839011354,0.12285223367697595,0.13993969298245612,0.1091820987654321,0.13022598870056495,0.14575866188769412,0.11256643887623384,0.12353157121879588,0.11207450224791264,0.12389380530973453,0.11642380085003035,0.13302180685358253,0.12890625,0.11213768115942027,0.1106612685560054,0.1197647733792312,0.11588818117480534,0.12483266398929048,0.13697139303482586,0.13015607580824973,0.12452107279693485,0.12702702702702706,0.11414844267726973,0.13857526881720428,0.13543140028288544,0.12810671567773266
2021-03-28,0.12929184549356226,0.13373015873015873,0.13793103448275862,0.1400679117147708,0.1474793077501881,0.14003623188405795,0.1425966447848286,0.1396316102198455,0.14302325581395348,0.14303221288515405,0.1109625668449198,0.13113839285714285,0.13875878220140514,0.13054187192118227,0.141156462585034,0.14954337899543374,0.14134808853118713,0.15672782874617736,0.1320480928689884,0.14866979655712048,0.14103942652329748,0.1339080459770115,0.15511111111111112,0.15128755364806867,0.1426836672738312,0.1488619676945668,0.12926356589147284,0.13731284475965325,0.136654478976234,0.16817931793179314,0.1271033278484523
2021-03-29,0.1365042536736272,0.13188244047619047,0.1391304347826087,0.1482843137254902,0.13784461152882205,0.15286195286195287,0.14170506912442396,0.14651698330454807,0.15620490620490618,0.15020366598778004,0.15941385435168734,0.15653153153153154,0.16279969064191804,0.13828238719068411,0.15010245901639346,0.1375968992248062,0.12834672021419008,0.126890756302521,0.14647664291369752,0.13186462324393358,0.15674603174603172,0.1329243353783231,0.1353677621283255,0.1446124763705104,0.15,0.17794221282593373,0.15025252525252522,0.12549721559268098,0.16742979242979242,0.16245183044315992,0.12557518105592966
2021-03-30,0.11805555555555555,0.12085678549093183,0.1351338199513382,0.1273747841105354,0.1196904247660187,0.10693096008629988,0.11473237943826176,0.11629129129129127,0.11660505237215033,0.13824181919023848,0.12506082725060827,0.11084812623274162,0.1231647634584013,0.10945048309178744,0.11637473460721867,0.13201320132013197,0.12606516290726816,0.12805164319248824,0.11094961240310078,0.12665016501650164,0.11813725490196078,0.11790017211703957,0.1099290780141844,0.11115384615384616,0.12876543209876545,0.12365304914150385,0.12478213507625273,0.1061320754716981,0.1248785228377065,0.11572916666666665,0.1263053595213017
2021-03-31,0.11606060606060604,0.11144578313253012,0.12747631352282515,0.1391820580474934,0.10799632352941176,0.11020710059171596,0.10699263932702416,0.12177777777777778,0.125,0.11766207248596222,0.11918730986527595,0.11675199089874855,0.11562998405103668,0.11427457098283933,0.11484184914841848,0.10666666666666667,0.1262376237623762,0.12394436164927967,0.1090289608177172,0.12714508580343215,0.10761834319526628,0.11630602782071098,0.11434735706580365,0.12438905180840665,0.13766175814368584,0.1109903381642512,0.1275,0.09088319088319087,0.12088407758231842,0.13866742596810933,0.12734621846924082
2021-04-01,0.11576424139875915,0.11856617647058824,0.13011695906432744,0.1222366710013004,0.11172161172161173,0.11874003189792663,0.14867903316469924,0.1364963503649635,0.11564799094510468,0.12229580573951432,0.13581146744412048,0.13639088729016785,0.13086303939962474,0.12874855824682813,0.11276543209876545,0.13609481915933527,0.13802931596091206,0.15476190476190474,0.1143490115882754,0.12633547008547008,0.13153456998313656,0.13223062381852552,0.12798798798798802,0.12147122692725296,0.12233285917496445,0.12019180922757905,0.13908246225319396,0.12436594202898553,0.13380177514792901,0.12964162348877376,0.1285435552511358
2021-04-02,0.11349342481417952,0.10391652372784448,0.13415446071904125,0.12294520547945205,0.10917431192660552,0.1196,0.10536933581626318,0.13049853372434014,0.13607775871926814,0.1250670960815888,0.14087559601213695,0.10975212002609262,0.11639344262295083,0.11916529379461832,0.12354577642893272,0.11691542288557212,0.10267639902676398,0.13326493388052893,0.10884353741496597,0.11192952050837664,0.11128860489882852,0.10875262054507336,0.10550964187327824,0.12634408602150535,0.12089982269503545,0.12848338692390138,0.1308446455505279,0.11742424242424244,0.12144607843137255,0.12941429801894916,0.12830937948158852
2021-04-03,0.12644175317185696,0.12319494584837545,0.1282051282051282,0.13988888888888887,0.12782340862422994,0.12806267806267804,0.13866120218579234,0.13252314814814814,0.1241771394374626,0.11256218905472637,0.14302325581395348,0.12215724496426247,0.12737875997544504,0.13050314465408805,0.12093153759820426,0.13893110435663625,0.12799079754601225,0.1204656862745098,0.12265135699373696,0.13686342592592593,0.12358539094650205,0.12098560354374308,0.11798991808443605,0.1399728997289973,0.13100715746421268,0.12380146644106035,0.11720867208672085,0.11160420775805392,0.13537117903930132,0.15079879101899826,0.12867108889412449
2021-04-04,0.12037037037037035,0.12061855670103093,0.13566468253968253,0.136002886002886,0.11173393124065767,0.13200723327305605,0.12175648702594807,0.13067595459236325,0.11983333333333332,0.13702359346642465,0.15367095391211147,0.1273550724637681,0.1425998690242305,0.12751572327044025,0.11560150375939847,0.13345091122868902,0.12580437580437578,0.1223832528180354,0.1233974358974359,0.1250809061488673,0.1438664097623635,0.12842778793418647,0.12571530758226035,0.14012096774193547,0.14222577209797654,0.1346153846153846,0.12291666666666665,0.12598270440251572,0.1327212020033389,0.1483382209188661,0.12717327937480874
2021-04-05,0.14351851851851852,0.13919821826280626,0.14324178782983304,0.159005376344086,0.12925170068027209,0.13514011799410028,0.141156462585034,0.14851343624928529,0.13913525498891352,0.1448170731707317,0.1460101867572156,0.14537845705967975,0.13920671243325705,0.14949845679012344,0.13740959894806049,0.141351943076081,0.14579439252336449,0.16014056224899598,0.14978902953586498,0.16033538672142367,0.1366223908918406,0.1397624039133473,0.14454277286135692,0.14686032863849766,0.15390390390390388,0.13391038696537674,0.13877481177275838,0.1270351328191945,0.14243827160493824,0.14533730158730154,0.12681333651389046
2021-04-06,0.1064638783269962,0.1118220597196831,0.12343189964157705,0.12672865999046254,0.0983754512635379,0.12413793103448276,0.1182687338501292,0.1175990675990676,0.09363143631436313,0.11137949543746643,0.1203831948291782,0.10090264345583494,0.11695402298850575,0.11054583995760467,0.11531316348195328,0.12766472868217055,0.1189437984496124,0.11925675675675672,0.1084126984126984,0.10528596187175042,0.1208651399491094,0.1097631426920855,0.1224937343358396,0.114025641025641,0.12309769268532154,0.10534869976359336,0.1038205980066445,0.11546391752577315,0.13429144385026734,0.12636239782016348,0.1260868198734418
2021-04-07,0.10716049382716047,0.11853902953586495,0.12598270440251572,0.1254406580493537,0.11295005807200928,0.10698027314112292,0.11702127659574467,0.1196167097329888,0.11075612353567624,0.11698717948717947,0.1255966587112172,0.10641438539989263,0.11743589743589745,0.1077141382868937,0.1025549188156638,0.13047619047619047,0.1187315634218289,0.1186056105610561,0.09541666666666666,0.11747430249632893,0.11095636025998143,0.10904255319148937,0.11124661246612463,0.11903089887640447,0.12162750217580505,0.11380597014925373,0.1168071161048689,0.1217948717948718,0.11708333333333333,0.12994173949230128,0.12573651105316944
2021-04-08,0.10964268232990698,0.10689655172413792,0.11633480825958703,0.12277019937040926,0.1163938897981451,0.10929032258064517,0.11959777492511768,0.11996007984031935,0.1099310344827586,0.11315789473684212,0.10770975056689344,0.10566615620214397,0.10261524822695034,0.13317438692098096,0.10020053475935828,0.11237745098039216,0.1074642126789366,0.1288637266587207,0.114551863041289,0.10977337110481586,0.12093628088426528,0.11995464852607708,0.1298125633232016,0.11446658364466585,0.1111111111111111,0.1031150522964984,0.10784960422163588,0.10738779626828036,0.1278173190984579,0.11593825875823792,0.12377320390782778
2021-04-09,0.1055336832895888,0.1209750566893424,0.1089962121212121,0.12227496483825595,0.1068147013782542,0.11402298850574713,0.10742551210428304,0.11619585687382294,0.10979877515310583,0.10224948875255624,0.11864085041761578,0.11587510993843447,0.11558769513314965,0.10508617065994116,0.11386032562125105,0.11302918207973695,0.123614663256607,0.11666666666666667,0.11683121767748003,0.1139564660691421,0.10158150851581507,0.1128493950771798,0.1212776176753122,0.11800219538968165,0.11257473841554558,0.11329588014981272,0.1121251629726206,0.10656401944894653,0.12868607689436354,0.13371513944223107,0.12303054295647287
2021-04-10,0.13726333907056798,0.1370650953984287,0.1549625468164794,0.1563299232736573,0.14345794392523364,0.15362985685071573,0.13268849206349204,0.15318799812470696,0.14664737095996142,0.1474861739567622,0.14447134786117835,0.14720880300590444,0.1464940668824164,0.14162873039959534,0.14613880742913,0.14767795138888887,0.13832429990966574,0.1462887067395264,0.1370056497175141,0.14142194744976816,0.1514909478168264,0.1450024618414574,0.13492729306487694,0.149859943977591,0.14991463935125904,0.13830845771144276,0.1524875621890547,0.14125631313131312,0.14278264497288276,0.15411877394636014,0.12548180965830413
2021-04-11,0.1240138067061144,0.1282245827010622,0.13843675822312645,0.13584710743801653,0.12246018671059855,0.1234995383194829,0.11907810499359794,0.1416957026713124,0.12113526570048308,0.12783860502838604,0.13807720057720058,0.1203560371517028,0.1343400447427293,0.11333333333333336,0.12520729684908788,0.1358392999204455,0.1442845723421263,0.13998250218722658,0.13898450946643714,0.13381082310140974,0.129723991507431,0.13428943937418514,0.12404489016236868,0.13835043709616113,0.12251715420729505,0.13087248322147652,0.13009667927700713,0.10714285714285714,0.13671733622873686,0.1413221784776903,0.1254534537928779
2021-04-12,0.14608102157639805,0.13738425925925926,0.1475504799735187,0.1352681602172437,0.13319892473118278,0.13243861839367455,0.1357456140350877,0.159794711203897,0.12778641783307412,0.13147694818441452,0.15471053577849694,0.13487841945288753,0.13080315691736302,0.1319538670284939,0.13932766302146618,0.13343313373253493,0.13998407009159694,0.13669501822600244,0.12512742099898064,0.15810185185185185,0.1214819700967458,0.12692619626926194,0.15210700757575754,0.1389211136890951,0.140625,0.13406237343053867,0.13878638786387865,0.14008106819265614,0.14722536806342015,0.14810231023102308,0.1247533524130857
2021-04-13,0.07872531418312388,0.08339212228101117,0.09716410971641096,0.10732717803030303,0.07629558541266794,0.08242009132420093,0.08489628980426528,0.0923668503213958,0.08848238482384822,0.08090111642743221,0.0962041226747109,0.09315531000613872,0.07836391437308868,0.08793991416309012,0.08223270440251572,0.10198907956318252,0.09078254326561323,0.09548379114080673,0.08676558752997601,0.09030218933086648,0.07855527283008197,0.08645662847790507,0.08207346690953247,0.09135757575757576,0.09163779163779164,0.08714927048260382,0.08536655211912943,0.0910621761658031,0.09593939393939394,0.10606060606060604,0.12103818623897523
2021-04-14,0.08671171171171171,0.10081638940234136,0.10581826611033844,0.10289052890528903,0.08575757575757574,0.08613333333333333,0.08402090209020903,0.101887031408308,0.08969180131657689,0.08621903153153153,0.0982587064676617,0.08213104899308686,0.09757383966244723,0.08560090702947845,0.09544334975369458,0.09204260651629073,0.09767025089605734,0.09394171779141104,0.09231013663806802,0.08215474209650582,0.0892318244170096,0.08999719416386083,0.08664816527906259,0.09383049974240082,0.10256410256410256,0.09457949147806648,0.09026655896607433,0.0831103181683021,0.10101194830529138,0.10732924892216927,0.11776414544336843
2021-04-15,0.1355124521072797,0.13662337662337662,0.12741141732283465,0.13908217362491715,0.1251127819548872,0.13253642987249545,0.13501727115716752,0.13143289606458122,0.1309369602763385,0.1314430894308943,0.15278357689631175,0.12413949275362318,0.1448283355063016,0.12510187449062754,0.12650993883792047,0.13395456159034433,0.1382950191570881,0.14431599229287087,0.1226851851851852,0.13087806908031627,0.11681231793591346,0.1309076682316119,0.13407258064516128,0.12940161104718065,0.13679427687548334,0.12913832199546485,0.13590057049714752,0.12681159420289853,0.13371253159985552,0.14457773512476008,0.12044018803889249
2021-04-16,0.09600577478344563,0.0989835430784124,0.11846646942800787,0.11061080657791696,0.0982080723729993,0.10499231950844852,0.1160347551342812,0.1106895633652822,0.10429292929292927,0.1009120329508679,0.12129345603271985,0.09646514701024116,0.09459688346883467,0.09415481832543443,0.11916443651501632,0.12084050487664945,0.10647307924984876,0.10666666666666666,0.10702614379084968,0.10873093151574163,0.10603233830845772,0.10512473700030056,0.09202404158544507,0.10785553681843732,0.1053128371089536,0.11039360393603936,0.10407755916737953,0.08791402396053558,0.12085617332289217,0.11926889714993805,0.11932285832982235
2021-04-17,0.11564825695260475,0.13675742574257427,0.15447154471544713,0.14110438292964242,0.13786139455782312,0.1470645036693704,0.1371587850826605,0.13706949569495694,0.13379257558362034,0.1292372881355932,0.13791291291291288,0.13333333333333333,0.13996316758747696,0.12729143284698838,0.13502004008016033,0.1355154965211891,0.154820664692333,0.13548864758144127,0.1248374512353706,0.13265107212475633,0.13689159292035402,0.1428931451612903,0.130897583429229,0.1480412731724379,0.14244663382594416,0.13679068019541527,0.1266233766233766,0.1255281690140845,0.14589062022609225,0.1540386803185438,0.11816816089001457
2021-04-18,0.1085537918871252,0.1209915611814346,0.1330966616841056,0.13348647269014802,0.09998018232263177,0.1338862559241706,0.1153034728984096,0.12437395659432388,0.10976283300844704,0.12130407718643013,0.13516514016097694,0.11349468280161347,0.1148820905035054,0.12696078431372548,0.1146810506566604,0.1405030355594102,0.12044444444444445,0.12602880658436216,0.1180035650623886,0.11801132342533616,0.13189605110336816,0.1198858230256898,0.12771929824561404,0.12307907236658285,0.13331834532374098,0.11146640826873384,0.11697773411918795,0.11623282718727405,0.13133732534930134,0.12967948717948716,0.11706808391953619
2021-04-19,0.12359550561797752,0.11567567567567567,0.1352617079889807,0.13909964592817398,0.1270933014354067,0.12837381916329285,0.1218093093093093,0.1400856117094725,0.13700417536534445,0.13739376770538245,0.13589128697042366,0.11772328548644335,0.13712284482758622,0.13616071428571427,0.12677304964539005,0.1321082879612825,0.12694063926940638,0.1332304526748971,0.11961522375575072,0.13009922822491732,0.1310888252148997,0.12884741322855273,0.12915742793791574,0.1259157509157509,0.12356855462705045,0.12969984202211687,0.11428571428571427,0.11726061915046795,0.13016288539848747,0.13869911756333614,0.1156856296120377
2021-04-20,0.07182821118991331,0.06453240201785021,0.07956703685820055,0.08507809903622465,0.06609371802741967,0.06862689393939392,0.0779317496229261,0.08237371411024105,0.06729359567901234,0.07549544724156401,0.08616306954436449,0.0524390243902439,0.07429116684841876,0.062346743295019165,0.07327962403491105,0.07511676180591594,0.07593667546174143,0.07051735760026963,0.06509341199606686,0.06446942081814498,0.06722454672245466,0.0734616051308719,0.0616348326144999,0.07778659611992944,0.0757387118193891,0.07150852878464818,0.07494395585445766,0.06722729000380083,0.0806597564988483,0.0791586229086229,0.11329024693022957
2021-04-21,0.08646878483835005,0.07717063818132018,0.09960681520314547,0.10974625144175316,0.09203036053130928,0.0949628406275805,0.1,0.11360845001228198,0.08946951702296119,0.09915123456790123,0.10889679715302493,0.09478100113765643,0.09345611285266456,0.08928571428571429,0.10363086232980333,0.09593175853018372,0.10022271714922047,0.1035373095791376,0.07809359747344242,0.09478260869565218,0.0915892672858617,0.09578907435508346,0.09164517053597017,0.11181348558999454,0.09837278106508876,0.09335674568334797,0.09359815354713312,0.0861368096439585,0.10942936673625607,0.1001977587343441,0.11381938386057189
2021-04-22,0.12816622691292875,0.14275753486279802,0.1470796460176991,0.1412735849056604,0.13891314895681708,0.1474654377880184,0.14321608040201006,0.14384787472035793,0.1444518419884598,0.140879035394788,0.14595283620140215,0.13181379643029426,0.1378165213781652,0.1451580632252901,0.14159984726995034,0.14736138944555774,0.14247138769670956,0.14860515021459228,0.13148936170212766,0.1465679676985195,0.1275925925925926,0.13820089439284486,0.13741209563994372,0.15007366482504605,0.15609713487071974,0.12854785478547853,0.1485958485958486,0.13093736864228667,0.15222764227642274,0.1455207344096233,0.11508301463134386
2021-04-23,0.09584326184802752,0.08631415241057543,0.11248415716096324,0.1071072567783094,0.07990037695207322,0.0943859649122807,0.09165477888730383,0.11012087686949393,0.08913262733232476,0.10461760461760462,0.1080547112462006,0.08441120991646456,0.0936191180093619,0.09273809523809523,0.09237081392770016,0.10043397396156233,0.11240575736806033,0.09660260809883324,0.08676268861454046,0.08807785888077857,0.0974799541809851,0.0956134338588074,0.08506011767715528,0.10557341907824222,0.0998635600335852,0.09265858873841767,0.09458812260536398,0.10042574505384423,0.1095223130106851,0.10084612357339627,0.11372682981485846
2021-04-24,0.07307865675005633,0.08344099913867355,0.09823956121726822,0.10543361884368307,0.07255043227665706,0.0818873179091688,0.09007430997876856,0.09885987815491733,0.08943224661787537,0.09266352386564526,0.09911651021535063,0.07225950782997763,0.08857409713574095,0.0900103519668737,0.08411360799001248,0.08473837209302326,0.08910490076954232,0.08024655963302751,0.07491582491582491,0.08233752620545072,0.07765914175310147,0.08734375,0.08420879842416283,0.09200670214863,0.0908146803791087,0.08757318796688875,0.08445222805993385,0.08187022900763358,0.09490098093651676,0.09786253915607147,0.10654934607425161
2021-04-25,0.10618540051679587,0.0994205550472705,0.11391549987718005,0.1199172145118091,0.1099719593410445,0.11795719231979855,0.1201550387596899,0.11676646706586828,0.11641814228021125,0.10516334440753043,0.12429703476482615,0.1130718954248366,0.10782131196200652,0.10339790897908978,0.10236011667992574,0.12560777957860614,0.10947712418300654,0.11197203196347033,0.10143824027072756,0.1101994851994852,0.11230679498396033,0.10882928192232466,0.10803059273422562,0.10921665297178856,0.11523159988633133,0.09937024018746338,0.1257446808510638,0.11097400460677853,0.11775801670708705,0.12027491408934707,0.10508622207908457
2021-04-26,0.11055923473142017,0.1054286660046342,0.13357122865938986,0.1281383547008547,0.10516372795969774,0.11665127731609724,0.12410306588388778,0.1333058758923668,0.112360529986053,0.1149698699651126,0.12740929705215415,0.1076315789473684,0.11512377076975246,0.10968729851708574,0.10923637515842838,0.12052281917966493,0.12478070175438595,0.12069228423299785,0.115730122324159,0.1185929648241206,0.12448194197750148,0.1183729433272395,0.11332242820792435,0.12001394700139467,0.12938975244674727,0.11905940594059405,0.11950420954162767,0.11526315789473685,0.12204121414647727,0.12560211946050095,0.10361463389079531
2021-04-27,0.06562133645955451,0.06256674294431731,0.0869093851132686,0.08186954288649202,0.060907504363001734,0.07913128096249114,0.06778663629460896,0.08946764946764947,0.07424155695477963,0.07000368731563421,0.09089928654388583,0.0565212810788032,0.0713749765522416,0.0747250766179917,0.07750429307384085,0.07140306122448979,0.08166043780032034,0.07884283246977547,0.05753919141914191,0.06755648870225954,0.08271338724168913,0.07797489082969432,0.0670734187512711,0.08048738922972053,0.0843027392387051,0.07391562685680332,0.08069973087274125,0.07113004666260904,0.0915249734325186,0.08059381695745331,0.10403906102575908
2021-04-28,0.06270919472337072,0.06188863807373965,0.07837301587301586,0.0803266699171136,0.062141687141687135,0.06906740535549401,0.06605243857719104,0.08046118496635482,0.07450704225352113,0.06819399785637728,0.08577549271636674,0.0572700296735905,0.06480973289425539,0.07054627696590117,0.068952802359882,0.07582938388625593,0.07983744100681699,0.07541208791208791,0.060726950354609927,0.07168357760240511,0.07389251997095134,0.07172941378717551,0.06710654936461387,0.07925058972963163,0.06775700934579439,0.0752718410198725,0.07811923218899962,0.06592320722755506,0.07361617213256984,0.08423379174852652,0.10049002955830948
2021-04-29,0.12399598393574295,0.11468253968253968,0.1385741265344665,0.14651935297515886,0.1201766620176662,0.12338709677419354,0.12449310624493105,0.14280400572246066,0.12116745283018868,0.13590671491757134,0.13481884057971014,0.11824894514767932,0.12788198515044938,0.1333922261484099,0.1401006711409396,0.1451321027868259,0.1395955642530985,0.13957399103139012,0.12054660810151292,0.12232779097387175,0.13158813263525304,0.13071716062934502,0.13194444444444445,0.11886051080550095,0.13634376051126804,0.13378010878010874,0.13901778808971385,0.1206896551724138,0.1338680926916221,0.14227096389137572,0.09896771441715184
2021-04-30,0.0653907496012759,0.0655158489804159,0.0820798755186722,0.07878939469734868,0.05496098104793756,0.07749695493300852,0.0723928004235045,0.08408900083963054,0.06157407407407407,0.061159420289855077,0.08092905098893123,0.059385113268608423,0.0666004915863112,0.06655159186804757,0.0706788306847165,0.073062558356676,0.07097921225382932,0.06541375291375291,0.06424853610930384,0.06767822736030828,0.07408435072142064,0.07432565465642843,0.05981398332264271,0.07378129117259552,0.07631532485875707,0.07174039580908033,0.07170430418838061,0.061708552503409314,0.07578668130259787,0.08773031825795644,0.09519294323500156
2021-05-01,0.07778482350454449,0.07203014184397162,0.08778024828608487,0.09130184331797236,0.06294326241134751,0.07623888182973318,0.07704207920792078,0.0910234899328859,0.0786510590858417,0.08105912930474334,0.08587487781036167,0.06802839851024207,0.07542819499341237,0.08099475245265801,0.08077415227127319,0.08635897435897434,0.08978331308221953,0.0805408583186361,0.06399253731343282,0.07607543971180335,0.09092667827432772,0.08111592409240923,0.06750599520383692,0.09014965149651497,0.08445532435740515,0.08404982363315695,0.08272222222222221,0.07702761469884757,0.08271534512264689,0.09766777286135693,0.09429900403581679
2021-05-02,0.08656064858122857,0.08826654523375832,0.11763649425287355,0.10340014316392268,0.07790021426385063,0.09939674523007856,0.09346741502962268,0.11100605143721634,0.09468946894689467,0.09245794126033643,0.10242925118958177,0.0783709787816564,0.0966636197440585,0.0991998915107133,0.0919035674470457,0.10144300144300143,0.11425061425061425,0.10322047894302228,0.09262820512820512,0.10063990692262943,0.1048053024026512,0.09582635399218313,0.08781800391389433,0.10717115689381933,0.11132049134561696,0.09957507082152972,0.10266500966583816,0.10282874617737002,0.1064363143631436,0.11608367626886144,0.0924742934954914
2021-05-03,0.10606060606060606,0.0855747678514249,0.11526134122287968,0.10950050200803213,0.10067491563554556,0.10687924416888099,0.10737320433890353,0.11649987169617655,0.10592126492416908,0.10039177277179234,0.1175618746708794,0.0991891891891892,0.092702620353443,0.10287575468700348,0.11039633244602187,0.1082604083797401,0.11919232847109668,0.11248830682881196,0.09895322211318286,0.11143672978659452,0.10692478490147103,0.10291927316056003,0.0898074369189907,0.10940207972270363,0.122556684910086,0.10270109824873848,0.11433577087141986,0.09246112237998648,0.10977105478331972,0.12053140096618355,0.09074998302246022
2021-05-04,0.042068079640333975,0.038961769115442274,0.061231634527089074,0.05029121863799283,0.033874849578820684,0.04863525170593536,0.04069367710251688,0.06171566970823476,0.04584681769147789,0.043852908891328216,0.051010474430067766,0.03778778778778778,0.04265303682448589,0.047635349308989466,0.04849956418876852,0.050094797961843816,0.051265664160401014,0.049911032028469735,0.03609463556082773,0.04282423812898653,0.04897279602663958,0.05047832028823456,0.0400513225424398,0.04770359848484848,0.0510647156792767,0.04611576542269611,0.046832321699544766,0.04802536942591866,0.04892672094744633,0.055015619576535925,0.08670801511177274
2021-05-05,0.061776061776061764,0.053770216341104814,0.0759215915740199,0.08213429256594725,0.059473929236499065,0.06385633680555555,0.06315104166666666,0.08107710417892879,0.05548187444739168,0.06951585261353899,0.07120850725501887,0.05364831180602764,0.056806002143622726,0.06615937433946313,0.06633395716365148,0.06383192601527947,0.06757159904534606,0.06148344111307074,0.04773691654879773,0.06600294985250738,0.07108140947752126,0.05850737100737101,0.05544240778456664,0.07126168224299065,0.07075757575757577,0.056549520766773165,0.06350866706515243,0.05885245901639345,0.06763208147676639,0.07779623477297896,0.08569308806049114
2021-05-06,0.13190808609656776,0.10896424815983173,0.1469355476472914,0.15999999999999998,0.11948176583493282,0.14063992359121294,0.12844408427876824,0.1569373942470389,0.1255070202808112,0.13391136801541426,0.14754454584963062,0.10628825820812464,0.13382421692379615,0.13381532217148653,0.12767584097859327,0.12468230694037145,0.13326493388052893,0.14105515587529974,0.1229005167958656,0.1404272151898734,0.1296700630761766,0.12919061302681992,0.11058246828143023,0.13900367309458214,0.14545873674504378,0.13871139510117145,0.13502740408570005,0.13371459694989107,0.14111747851002865,0.1602641056422569,0.0861432875884849
2021-05-07,0.046966563254050325,0.049826904055390704,0.06671220400728597,0.06828193832599119,0.03848566308243728,0.05344655344655345,0.0495384108143752,0.05660824253908101,0.04856850715746421,0.04879958246346555,0.06530775379696242,0.04182406907717216,0.04747863247863248,0.04896994258696386,0.046088689586447434,0.05409356725146199,0.05737704918032786,0.05310836338657049,0.044766930518909405,0.05213567839195979,0.0543566117038474,0.05462872096826954,0.035765961294990045,0.05854885057471265,0.05921250375713855,0.05047821466524974,0.05456026058631922,0.04569486404833837,0.05259852410111477,0.0588088088088088,0.08351029350906022
2021-05-08,0.053391285683623085,0.05175320296695887,0.06856899488926746,0.06842865395725012,0.04914965986394558,0.04996837444655281,0.059091810430299416,0.07225684608120869,0.05798256802721088,0.05246331236897274,0.06353811149032991,0.05350877192982456,0.05586785009861933,0.05242103075644222,0.05768034825870647,0.06402629931120851,0.06746765249537892,0.06323331409886516,0.05190211087914637,0.06001984126984127,0.06834640917320457,0.0578134845620668,0.04718369062631357,0.06770833333333333,0.07326388888888888,0.05440334654337296,0.052324401136825,0.057901471529110675,0.06703438680182866,0.07025697102241663,0.08049559643006132
2021-05-09,0.08731656184486372,0.07648261758691206,0.10428709055876688,0.10974409448818898,0.08633425669436749,0.0841944125526215,0.08342911877394635,0.10768445610965294,0.07813125250100039,0.07717803030303029,0.10682893847194047,0.08595717884130982,0.08481481481481483,0.08250825082508251,0.10796296296296297,0.07639649507119388,0.09789823008849556,0.09508660303994344,0.06431159420289853,0.08824157063593682,0.11004825922095827,0.09288107202680064,0.07532265242545615,0.09590878604963113,0.09763681592039801,0.08685162846803378,0.08924611973392461,0.08486414083429007,0.09182422969187674,0.09468503937007873,0.07918129150389065
2021-05-10,0.09386973180076627,0.08570345089116421,0.10659857328145264,0.0911111111111111,0.07300792657488528,0.078436706565107,0.08869179600886919,0.10727675528289024,0.09019975031210986,0.08964646464646463,0.09899328859060402,0.06899277326106593,0.09856223987892546,0.09229390681003584,0.08972911963882617,0.09639685792349728,0.09162717219589256,0.09087523277467413,0.07016348773841961,0.08523513139695711,0.0918201516793066,0.10017452006980802,0.07163167104111985,0.09745322245322244,0.09894806048652204,0.10187308868501528,0.09322508398656217,0.08212829069336297,0.08279685264663804,0.10254629629629627,0.07685464269557511
2021-05-11,0.028169014084507043,0.029547048099845742,0.04383160138555822,0.04825102880658436,0.026264943008062275,0.032698599659730404,0.03243807215939688,0.04160166406656266,0.029834254143646405,0.04001879446905625,0.04200521803950801,0.02992715499797652,0.031329113924050626,0.03327965646806226,0.034232090933121864,0.03661095996890788,0.0368081880212282,0.03582238152130625,0.033119215361237735,0.02930592905621718,0.03582145536384096,0.0332939477484574,0.023916452808668377,0.035046062021538864,0.04200389105058365,0.03358455639296575,0.0317689035268286,0.03352373181014552,0.030898952808377532,0.04587464805973803,0.0751055594703005
2021-05-12,0.041916167664670656,0.041278375149342884,0.061975468043899286,0.056617803271722965,0.034541984732824424,0.042076310861423216,0.050851581508515806,0.06180648024855746,0.04499540863177227,0.039570757880617036,0.05905145691258525,0.04517479074347612,0.051819795827785176,0.043225419664268586,0.049152542372881365,0.057829977628635336,0.050587016574585635,0.044837561192701374,0.037847461520790264,0.05083565459610028,0.05537098560354374,0.048685983827493264,0.04098865877712032,0.0603119032463399,0.054889896373057,0.04762708052181736,0.04013437057991513,0.040979689366786136,0.04397233201581028,0.06489234449760764,0.07284610501306267
2021-05-13,0.09880450070323488,0.12061855670103093,0.13157894736842105,0.1288947677836567,0.0988425925925926,0.10811623246492988,0.11882900864936792,0.11047619047619048,0.11264749262536873,0.10483392645314353,0.13282092772384033,0.10169826224328593,0.116577221228384,0.1103969754253308,0.10926628716002527,0.09622467771639044,0.11900584795321635,0.09670468948035486,0.0784862043251305,0.12022760646108666,0.1262214983713355,0.11893358876117495,0.0941220238095238,0.1361442362294151,0.11998803111909034,0.09958964646464644,0.1186412315930388,0.11729497354497355,0.13474870017331025,0.12997416020671834,0.06991163225272776
2021-05-14,0.030901576316801224,0.029249762583095917,0.04487510766580534,0.04137276180141074,0.0354383932020085,0.03131163708086785,0.03806416530723218,0.04821184120465434,0.028289734443123264,0.03374262326289739,0.0457089552238806,0.030484330484330482,0.044177261838953374,0.03281449117058074,0.0347682119205298,0.0364611997798569,0.04128522706874888,0.03628816282806642,0.02720487134158318,0.041052532123960685,0.04758217174324556,0.04085568998772576,0.02839321357285429,0.04445063103192279,0.04065489330389992,0.038835860003743214,0.038176638176638175,0.02958901402884805,0.03751147842056933,0.05136612021857923,0.06784534649666167
2021-05-15,0.03635724331926863,0.044410018073844565,0.06405377980720446,0.05590796019900497,0.035549798503166384,0.04683434518647008,0.04284179425194736,0.06524035921817221,0.044048605357636016,0.04829026363873662,0.05503258508327299,0.04205546915500258,0.04865085854456255,0.03856485034535687,0.039203940362087325,0.04666666666666666,0.059830035514967024,0.051700680272108834,0.04633651896901245,0.05162760416666666,0.05626326963906581,0.054997320471596986,0.04069264069264069,0.057765876052027536,0.049404761904761896,0.04829849946409431,0.03910849453322119,0.04551648950667757,0.048212005108556825,0.06694560669456066,0.06632845086704903
2021-05-16,0.049876543209876535,0.06154761904761904,0.07124300559552357,0.08305431547619048,0.04531544256120527,0.06163479052823314,0.05508474576271186,0.0746239113222486,0.05696928014672169,0.06016644174538911,0.07574884792626728,0.06356759394826744,0.07361111111111111,0.060333761232349174,0.06959459459459459,0.06573834196891191,0.07029620358781809,0.0630841121495327,0.05324418028727092,0.062394247038917085,0.07893730886850152,0.06911083017277707,0.04359939759036145,0.07900563607085345,0.07379713914174252,0.06528127623845507,0.07476128472222222,0.06589403973509934,0.07319113341698033,0.07379409647228223,0.06285437447448072
2021-05-17,0.05109945027486256,0.0627062706270627,0.08728070175438596,0.07861828618286182,0.057381324986958776,0.07187070151306739,0.07579022988505747,0.0764669163545568,0.06240428790199081,0.07440874609549307,0.09223199329983248,0.05230622919638611,0.07485702614379085,0.05952380952380953,0.08538531691746466,0.06856388088376561,0.07290413156839147,0.058510638297872335,0.060030395136778124,0.0790378006872852,0.08758291873963514,0.08035714285714286,0.059699453551912564,0.08019976498237368,0.07021320213202131,0.06671012603215992,0.06619047619047619,0.06473829201101927,0.07607739665787157,0.09234234234234234,0.0601661865602286
2021-05-18,0.01347623089983022,0.02025880356385236,0.03190048474479612,0.029958970005659308,0.01733770970094821,0.02088511460922397,0.02425128848028973,0.02702141900937081,0.020244622522142555,0.02283791523482245,0.028449122807017543,0.017303609341825902,0.023926507018992568,0.02128025302530253,0.017915642915642915,0.02539173789173789,0.029376398210290824,0.022112494632889654,0.01573877319733673,0.020241171403962102,0.02709807185462616,0.025202740492170018,0.018326780253385758,0.026448801742919387,0.02645558861028474,0.023605150214592276,0.020477578786616688,0.017988408255583826,0.020907461039856568,0.028330636461704417,0.058470576832428435
2021-05-19,0.02495052304212609,0.029751712328767117,0.042293906810035836,0.037372147915027534,0.028241845664280032,0.028914141414141413,0.03407880724174653,0.04198717948717949,0.02614942528735632,0.03594771241830065,0.042721518987341764,0.029620181405895687,0.038154897494305236,0.033361018826135104,0.03121927236971485,0.028555219364599094,0.035536602700781815,0.0379823151125402,0.02733439744612929,0.0422197640117994,0.03719497749348495,0.03187022900763359,0.025228702115494567,0.03714649976819657,0.0346635968278332,0.03082851637764932,0.025503698036215248,0.03233190271816881,0.03777610441767068,0.04227453580901857,0.0563151772708233
2021-05-20,0.06926683716965047,0.10063291139240506,0.09478935698447892,0.1005,0.0751507321274763,0.08528645833333333,0.08312074829931973,0.08620689655172414,0.07019704433497538,0.0899234693877551,0.10432942708333333,0.10025062656641603,0.08432539682539683,0.08443271767810026,0.0806327160493827,0.07670203359858532,0.09637161084529504,0.08708708708708708,0.06457739791073124,0.09966914805624484,0.10167378917378916,0.10487117552334943,0.055627705627705616,0.09706959706959706,0.10307017543859648,0.08953318745441283,0.09286209286209288,0.07985305491105954,0.09541666666666666,0.10047522063815342,0.05271135001291332
2021-05-21,0.01714167699297811,0.020738203957382042,0.029473283894276482,0.03502906976744186,0.0187683284457478,0.02202275848538356,0.02365002030044661,0.030694205393000575,0.019651113913409,0.0219193129618534,0.028644456196016205,0.020211253300832826,0.026512968299711816,0.02146464646464646,0.0192726912405866,0.022885012192834363,0.027761599689380696,0.022267600155581484,0.020947453844593227,0.025368910450778246,0.0334312678062678,0.02047677261613692,0.01700680272108843,0.029841361965563938,0.029804028307022317,0.026331018518518517,0.023164507263447192,0.02403052805280528,0.026122999807210327,0.033484676503972764,0.05084944511944904
2021-05-22,0.017214727374929732,0.031806615776081425,0.036298932384341634,0.037128712871287134,0.022150997150997147,0.026396685378241108,0.034751181540172364,0.04021430415698425,0.025501672240802683,0.02630266766392421,0.037170263788968816,0.022708158116063915,0.03344979296066252,0.031050752359092063,0.03370937416062315,0.029404587603709124,0.029315137730603992,0.028309104820198924,0.0226904376012966,0.034501061571125265,0.03867062021250309,0.02956989247311828,0.01811023622047244,0.032202556538839716,0.03209150326797385,0.0291932059447983,0.02673213311511184,0.026119402985074626,0.03372864065289466,0.03356973995271868,0.04813351539521691
2021-05-23,0.03352675693101225,0.04465301478953355,0.06758432539682539,0.05529715762273901,0.03942652329749104,0.04028504944735311,0.056336939721792885,0.05288220551378446,0.052103879026955936,0.04381443298969072,0.061088527551942176,0.05128205128205128,0.0528169014084507,0.0544,0.050316957210776544,0.038200108754758016,0.04793510324483776,0.041596873255164715,0.028342575477510783,0.04064375340971085,0.06590801327643432,0.05504459308807135,0.03425615212527964,0.060275689223057635,0.0570429329474192,0.04961240310077519,0.039062499999999986,0.03858024691358025,0.06003159557661927,0.06790556334735856,0.04577995155836424
2021-05-24,0.04477401129943502,0.0527027027027027,0.061059907834101375,0.07815995525727068,0.058362884160756474,0.040118243243243236,0.0413279132791328,0.05913978494623656,0.037381796690307334,0.05107997664915353,0.06544188280499519,0.04751461988304093,0.047028423772609816,0.04200652528548124,0.048787366046249295,0.038736420811892505,0.05381438289601555,0.04821717990275527,0.037177063642092,0.06257062146892654,0.06161971830985916,0.056133333333333334,0.040147152911068455,0.05670677361853833,0.060185185185185175,0.05348904267589388,0.0386435331230284,0.0612701252236136,0.051302931596091214,0.07891678289167828,0.043057699123678815
2021-05-25,0.010881608103830324,0.016241384367209268,0.012909226190476191,0.018002456625211116,0.010885885885885885,0.015869256276646142,0.01069604086845466,0.017432352066607194,0.011340764824276204,0.011577206435122537,0.021062428407789227,0.014317014203686912,0.014084201388888887,0.012893224440411372,0.01137357830271216,0.01456071790418295,0.01539440203562341,0.016628787878787882,0.012639821029082772,0.015934736200060994,0.01806422836752899,0.012295081967213116,0.010039251207729468,0.017096445221445218,0.015927568366592756,0.014688514909949806,0.014042689776921842,0.01423407139629462,0.019451716114019774,0.020556991099626755,0.041897566575748314
2021-05-26,0.011730205278592377,0.025963149078726964,0.030457637600494736,0.030362891425226805,0.01853724300640377,0.019292347102145373,0.019224254742547426,0.033254344391785144,0.021890547263681597,0.02506963788300836,0.03058676654182272,0.018138261464750168,0.020728008088978768,0.018518518518518517,0.018679549114331718,0.02484522645812968,0.027420948616600792,0.024327122153209108,0.015972222222222218,0.02491408934707904,0.02852713178294573,0.023462783171521038,0.01668335001668335,0.02634245187436677,0.027197346600331674,0.02869415807560137,0.02242396027312228,0.020337301587301588,0.025066401062417,0.030217391304347824,0.0404578232145451
2021-05-27,0.04667919799498746,0.05738177623990773,0.07474226804123711,0.07070035460992907,0.06416957026713123,0.06401303538175046,0.05400782013685239,0.06473634651600753,0.056519453207150364,0.06446540880503145,0.07334963325183375,0.07259114583333333,0.07810867293625913,0.06427973199329982,0.05635964912280701,0.04515828677839849,0.07869198312236286,0.0564437984496124,0.04897435897435897,0.06352657004830918,0.07813852813852812,0.05583756345177665,0.04084656084656084,0.07687338501291989,0.08167495854063017,0.07655622489959839,0.060436634717784876,0.0701058201058201,0.07052845528455284,0.07724601175482787,0.03707324189462342
2021-05-28,0.008588957055214723,0.011075643257883535,0.015977803291236128,0.0220125786163522,0.013741656851197487,0.015307092603156491,0.014632107023411368,0.01472986748216106,0.013421474358974356,0.014697236919459141,0.02103606182026331,0.011824324324324323,0.015100982027052063,0.01455646737006643,0.01572235202492212,0.015454048140043763,0.01941262047645026,0.01296516231195566,0.008848636268998542,0.014167650531286897,0.020364114114114117,0.01341053048297704,0.014427716657016018,0.016254315304948218,0.018954433730383816,0.015422885572139304,0.01435942367601246,0.014215686274509804,0.014269406392694063,0.018729796539266017,0.035718777618383206
2021-05-29,0.010211145725164416,0.021562389536938845,0.02181259600614439,0.023715415019762844,0.016617063492063492,0.01929918178584133,0.012870012870012871,0.027831094049904033,0.017833333333333333,0.013728323699421964,0.02759938837920489,0.019026254569624455,0.02127480659266734,0.0232420554428668,0.012467191601049869,0.02242231638418079,0.028191137566137562,0.018432465923172242,0.015343915343915344,0.02041160593792173,0.025157232704402517,0.02317880794701986,0.016435414601916092,0.024317912218268088,0.02059259259259259,0.024890682811974436,0.020329301075268816,0.01865079365079365,0.022147147147147148,0.024509803921568624,0.034357055157986385
2021-05-30,0.017142857142857144,0.02722323049001814,0.03981164383561643,0.032379518072289164,0.023194444444444445,0.017543859649122806,0.029691876750700275,0.03377630121816168,0.034400948991696316,0.026299112801013942,0.05331262939958591,0.024886234357224115,0.021888185654008442,0.022004542873367405,0.020933977455716585,0.026816608996539797,0.038461538461538464,0.028360215053763432,0.022477064220183487,0.03165488810365135,0.03669250645994832,0.02863247863247863,0.021383647798742137,0.03245324532453245,0.022677595628415297,0.026715239829993926,0.03185063152114223,0.03206264775413712,0.03648495173197047,0.047477324263038544,0.031540089067438395
2021-05-31,0.017844002943340688,0.028416347381864618,0.040517241379310336,0.036380597014925374,0.026358873608382443,0.03512014787430684,0.044265593561368215,0.03330319469559975,0.03205128205128205,0.03078744819419775,0.046847635726795095,0.02192982456140351,0.04082259054634745,0.027939276485788117,0.037055016181229763,0.032914422501496114,0.039396887159533066,0.0307739183424741,0.024550484094052555,0.034322280395578816,0.033709490740740734,0.02268041237113402,0.02401129943502825,0.035072951739618406,0.03415061295971979,0.03057851239669421,0.023764258555133082,0.038992408557625945,0.04320987654320987,0.034083802376485305,0.02872120549091448


==> figures/results/tables/rapid_test_statistics/share_infected_among_other_contact_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-03-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-03-02,0.0005843071786310517,0.0005802387267904509,0.0006137707845106572,0.0014749262536873154,0.0006162464985994397,0.0005067567567567568,0.0004961958319550117,0.0004331254331254331,0.0006274241387177733,0.0008625486922648857,0.0008457374830852502,0.0004947229551451189,0.0004569339730408956,0.00016561775422325274,0.0012709991158267018,0.00027777777777777783,0.0006752194463200541,0.00041597337770382697,0.00033489618218352315,0.0005880376344086023,0.0008378016085790885,0.00028480291638186374,0.000335795836131632,0.0006655574043261231,0.0010033253067308792,0.00017006802721088434,0.0006225240520656481,0.0005154639175257731,0.0007837868099876832,0.00033534540576794097,0.0005958642426487098
2021-03-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005958642426487098
2021-03-04,0.0005826271186440678,0.00033781381125097787,0.0009677419354838711,0.0006175530369078756,0.0005325948018747337,0.0004938271604938272,0.0005488279866864952,0.0007997774532304054,0.000741839762611276,0.0007967851451534675,0.0005255413075467731,0.00021915406530791147,0.00031942078364565585,0.0003939263715800028,0.0009293015941096576,0.0002839900603478878,0.0007517182130584193,0.0009207105719237435,0.0007131650263871059,0.0007896399241945673,0.0007145409074669523,0.000635593220338983,0.0008449514152936206,0.0004209640075773522,0.0002122691572914456,0.0006613756613756612,0.0007684609335906782,0.0008632840028188865,0.0008623724040830692,0.0006948898866794954,0.0006136764167736027
2021-03-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006136764167736027
2021-03-06,0.000742469240560034,0.00045467263570229445,0.0005219206680584551,0.0011572433989891831,0.0006678852643419572,0.0006606397774687067,0.000142025280499929,0.000751915033601203,0.0008175742926205032,0.0005095028200388644,0.0008134106662894327,0.0006156177487332482,0.0003121531631520533,0.00039555121224812685,0.000668355142816941,0.0006221533549326195,0.0005966587112171838,0.0006099849849849849,0.0005774760759911375,0.0005300353356890459,0.00020859407592824363,0.00043611504007543613,0.0003959381404881684,0.000533352296970559,0.0010533541637078065,0.0008757180888328428,0.000783625730994152,0.00047180938900684123,0.00043129575231967167,0.0008280104092737165,0.0006111738100216611
2021-03-07,0.0005907242554126827,0.0007971136096660514,0.0009154506203202711,0.00041247318924269915,0.0010589768654284783,0.0007456503728251866,0.000727742077223046,0.000699703654922621,0.00046326575103553517,0.0004208754208754208,0.00026183782591918857,0.0007018992568125518,0.0007034094670638863,0.0005030181086519115,0.0007077991452991452,0.000493339911198816,0.0004877255730775484,0.0005309589936284921,0.0008094544277157196,0.0008338801399825021,0.00034647153389877485,0.0004718290313627532,0.0004729316196516998,0.00033085194375516956,0.0008264462809917355,0.00016630633627141194,0.0009198242723778145,0.00041172595520421606,0.0006033563450637032,0.0005512375282509234,0.0006080993534589954
2021-03-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006080993534589954
2021-03-09,0.0005031738659235176,0.00043669780511885765,0.0006566309929828687,0.0007612957253245022,0.0005279729677840494,0.00048361401911697774,0.0004340277777777778,0.0005541542459680501,0.0004568296025582458,0.0006942837306179125,0.000707592273857334,0.0006360598465861622,0.0003204754690595502,0.0004914431082331175,0.000491556789266713,0.0004586104104563174,0.0006030323914541695,0.0006919268701516393,0.0003745965882895344,0.0005770340450086555,0.00048660407602473096,0.0003584229390681004,0.0005527599878011589,0.00041618273325590393,0.0007297307677535816,0.0006688835378205862,0.0008844793108752498,0.0004354894901869702,0.0007611218936712713,0.0006201550387596897,0.0005989236119697612
2021-03-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005989236119697612
2021-03-11,0.00017144163364827796,0.00026007125952510986,0.00047127754426187735,0.0009455713582549673,0.0004968279446610106,0.0006952417400178594,0.0004277105357234053,0.000666359116305295,0.0006572334338513879,0.0006664103549916697,0.0006566197470420236,0.0005956040577928067,0.0005900715699710675,0.0004014375286741092,0.0005289375032095722,0.00035202252944188433,0.0003983858945691006,0.0007321208384710236,0.00042764501633986933,0.0005385443914448377,0.0006010383897286375,0.0006733103360163536,0.00029153385679856955,0.0004925289120867875,0.0007188334360238241,0.0004161864515302855,0.0006374949000407997,0.0004709536174329209,0.0007337128399746995,0.0008526952864543263,0.0005791166477808403
2021-03-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005791166477808403
2021-03-13,0.0003860461851617884,0.0006899510656555116,0.0007055171440666008,0.0007660281149860827,0.0004233999012066897,0.00032471366158932577,0.0006173702357655389,0.0006856797526904213,0.0006328668869981013,0.0006225918616671363,0.000554415268832425,0.0004239847597806895,0.0004373075846627484,0.0005649914960042867,0.0007722007722007723,0.0006052699621559363,0.0007464427338465128,0.0009737775613827643,0.0004682305567261318,0.0006840103876831756,0.0007044877617084701,0.0006807973048848961,0.0004152536507716797,0.0005891961264729902,0.0005509835642775081,0.0007427843803056028,0.0007349338559529642,0.0006533202669279948,0.0006903006903006902,0.0006714255424411619,0.0005818934906272842
2021-03-14,0.000911129800953182,0.0004825503564646182,0.0005044295217377597,0.0008364106934318088,0.0005015763829177415,0.0004284690411641893,0.0005681818181818183,0.0007607455306200076,0.0006157827456115736,0.0008540178011783878,0.0005118271441620208,0.0005994636377977599,0.00017510347023241002,0.0005603810591202017,0.0004643183177511254,0.0005343391482005343,0.00041930674617964963,0.0004433045185396282,0.0005710478728466736,0.0005496081055247564,0.0005692059576890237,0.0005633273870998027,0.0008198530571059188,0.0005840752667803245,0.0008024166902671576,0.0004789723295329627,0.00070369675361231,0.0004998906489205486,0.0007956968713199019,0.0008008290936498964,0.0005814241427561488
2021-03-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005814241427561488
2021-03-16,0.000556192273983685,0.0004742965553498365,0.0007967283991887857,0.0005663155510250311,0.00048739495798319336,0.0005515074537067986,0.00041206620153988574,0.0005395562150131517,0.0006172008259269234,0.0006927135960480521,0.000596766202765392,0.0005555929692235167,0.0005285177025613636,0.0003151662501969789,0.0008688730436342436,0.0005154522385354359,0.0006334125098970704,0.0005243545975857376,0.0004460800713728113,0.0007886964693247416,0.0004486014848709148,0.0006056948728264272,0.0007203645379615358,0.0004988028731045491,0.0007886613037698008,0.0006558148920427793,0.0005634399964296871,0.0006030071459164582,0.0005984042553191488,0.0006822743983580303,0.0005885667389620553
2021-03-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005885667389620553
2021-03-18,0.0004061544342507645,0.0006184926927118158,0.0009345643802065707,0.0007631767231099451,0.0005926526975641576,0.0006255714354458401,0.000505912856510466,0.0008934724425853806,0.0005160941991012019,0.0006439175785499456,0.0006353648924705237,0.0005600412577156762,0.0005108556832694763,0.0004586863223727245,0.0006804832624994031,0.0006080984404063527,0.0006920775126814202,0.0007861635220125787,0.0004073894804775734,0.0005945780906008452,0.0003616277221427436,0.0007224164631128567,0.0004400070401126418,0.000652489125181247,0.0005970823650916601,0.0007234906625735481,0.0006861994127409678,0.0003973605625662268,0.0008213353947241278,0.0008158172569344466,0.0006059313380073784
2021-03-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006059313380073784
2021-03-20,0.0007496954362290318,0.0007093193651981418,0.0008554406650134903,0.0007414692017108426,0.0004676220068326918,0.00043433074286068835,0.0006062019118675682,0.000780019032464392,0.0008612565849438446,0.0006980315510261064,0.0006366988531608386,0.0005289788408463661,0.0005740931671196926,0.0008380497996476291,0.0008293802126933929,0.0004924953095684804,0.0007244683337228324,0.000502823547613522,0.00044231306453114817,0.0004520795660036166,0.0006784577952461164,0.0004212102775307717,0.000406371911573472,0.0005933391896681923,0.0008027127776211509,0.0006470696986503974,0.0005375096674400618,0.0007391412030587287,0.0007384261418400026,0.0004976052746159109,0.0006098341054506494
2021-03-21,0.0008241651061173534,0.0006941194821400718,0.0008144920709687547,0.0008111964659199749,0.0003831191795355417,0.000509234776818066,0.0005927121311736696,0.001029766068236574,0.0005834305717619603,0.0007208681590585849,0.0006368373974254268,0.0005357318391821488,0.000381142254016653,0.0005215034896869029,0.0005438617121354657,0.0006988837409340605,0.0007426175082998427,0.0008044615536472213,0.0005524219340582659,0.0006587226679251218,0.00042677183894513775,0.0005990685450364273,0.0005305039787798408,0.0005167505167505167,0.0004338993747904463,0.0008059890425047964,0.0004836440379880408,0.0007390657425897646,0.0006881808597868104,0.0007607677902621723,0.000619117206016332
2021-03-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.000619117206016332
2021-03-23,0.0005703744263662911,0.0006842887307421599,0.0008860675791840242,0.0007641978199224745,0.0006537742386798991,0.0006453379224030038,0.0005861395994603586,0.000605918455103397,0.00046076624446100145,0.0006822803909991472,0.0004936576435203348,0.0006004646218057251,0.0007403507403507403,0.000418710766471488,0.0009351172493166453,0.0006174283783081162,0.0005835529852997103,0.0007340140826772674,0.000553546628933784,0.000826771653543307,0.0008780084701993595,0.0006842887307421599,0.0006064062725353683,0.0006676138232237526,0.0006003419338840817,0.0006997004099653108,0.0006329444313940437,0.00041302808590984187,0.0007594804106432013,0.0010558932659666851,0.0006391881739042547
2021-03-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006391881739042547
2021-03-25,0.000565866908103214,0.0006291079812206572,0.0007154079227920546,0.0008398735249280108,0.0004539980052315625,0.0005945482469777915,0.0006921675774134789,0.0007116653061990412,0.0006935932882972759,0.0005950197085579356,0.0007314613202122745,0.0005241832658034172,0.0005420897323490869,0.0006212804917925576,0.0005179914121242803,0.0007294559941643518,0.0007128539566923578,0.0006577455205261963,0.0005909898727749725,0.0006121021336131515,0.0005063923197949935,0.0005658378337833782,0.0005513770287847085,0.0005308153510864177,0.0005458587578638664,0.000567337883317352,0.0007448004496908374,0.0005286902580008458,0.0009101958899850183,0.0009484980155371217,0.0006431851076367137
2021-03-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006431851076367137
2021-03-27,0.0007193367471348451,0.0005061432320177954,0.0007501793431665879,0.0008315313202893642,0.0006707215828155451,0.0004946827057182705,0.0005244250989852373,0.0007477654240244168,0.0005756449840389347,0.0006729738912265112,0.0007232589658048372,0.0005614688199105145,0.0008139128916819411,0.0006037696225127317,0.0007486784198328167,0.0007330864910760396,0.0006259617641689053,0.0006226839195674624,0.0004725856940939795,0.0006693527990720633,0.0006617384565821209,0.0006236581571010107,0.0006386528335331839,0.0008880762700796658,0.0006732946844696272,0.0006196109016855148,0.0006773291382625415,0.0006233595800524933,0.0008312009330339269,0.000856942987058412,0.0006529802453758652
2021-03-28,0.0005077006151101094,0.0005726362520071785,0.0008975862927020012,0.0007013201320132012,0.00045331449428941486,0.0005537001230444717,0.0005521292217327459,0.00093350821841729,0.0006234707321663844,0.0004769596310731884,0.0007133044489062665,0.00041107719970662687,0.0005525808777466519,0.0007940709370037058,0.0005124650457367649,0.0006254457031295666,0.0007538916303129991,0.0006522406384284838,0.0004137469629212296,0.0005708965711073636,0.0007192766132346896,0.0005728498836491427,0.0006142868956066673,0.0006267887130726838,0.0007263695580861332,0.0006320668586277126,0.0005708370304643597,0.0006288199341795956,0.0008230379836454387,0.0010206595572449227,0.0006545061530332933
2021-03-29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006545061530332933
2021-03-30,0.0006167763157894736,0.0005436189490033653,0.000770658281354709,0.0008462417416256432,0.000482554782893433,0.0005348654640820586,0.0005577638158738298,0.0008917224798213981,0.0005739388604077122,0.0006748598533850798,0.0007473454118175612,0.0004888178089612299,0.0004889975550122249,0.0005585776036161454,0.0007050670243592057,0.0005692550521385878,0.0005649353439017054,0.0005183464533058029,0.00037953282958975954,0.0005152451960962599,0.0007960418668675168,0.0005200607021672039,0.0006120795186123898,0.0007131742738589211,0.0007287681216001664,0.000562700964630225,0.0006482128831231603,0.0005315943526170798,0.0006553701547880825,0.0008740733104828664,0.000643095577864711
2021-03-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.000643095577864711
2021-04-01,0.0005227835610709221,0.000405785718960665,0.0007699632256369847,0.0008479514932458534,0.00044080439427904717,0.0005784036452195772,0.0005281446820272858,0.0007261519859106799,0.0005901617868605487,0.0005826958568922455,0.0006947706278377955,0.0005168849069607167,0.0005889512740979227,0.000482027268971216,0.00057166958665888,0.0006180352433861394,0.0006812389727504411,0.0005953669625460056,0.0004034094606025115,0.000645931449502878,0.0006918608445923896,0.0004718282111899133,0.00048055577319856867,0.0005669045378502718,0.0006331195527051472,0.0005478662053056516,0.000690495267501775,0.0006846127628336218,0.000730858849397788,0.0009886810797317097,0.0006359848214489356
2021-04-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0006359848214489356
2021-04-03,0.0003806814916968338,0.00045955553648191456,0.0006105006105006104,0.0007769840070791875,0.0003577683796830278,0.0006697220472497954,0.0005331364829396325,0.0006384531192995255,0.0005532563085589469,0.0005951994459234247,0.0006617763736818567,0.0005045102863051307,0.00043192689369600913,0.0005704322369553986,0.0006693876369530923,0.0007586981884291367,0.0006012692266322469,0.0007303314193613376,0.00043637570144689197,0.0005053665976058932,0.0004447469443904267,0.0005677762637077412,0.0006997510397329074,0.0007373525294941013,0.0006045237636686568,0.0006290192346512098,0.0007210103494652655,0.0004087154555124828,0.0005722137316945419,0.0008431885499318963,0.0006152481730633674
2021-04-04,0.0005763448045439357,0.0006118044895325812,0.0007205252322928838,0.0007190420233898494,0.00039905788850936534,0.0005414140067968281,0.0005639307649357901,0.0006772792405516746,0.0004348789540745665,0.00038453821975523313,0.0006594323873121869,0.0005056091892375078,0.0005197156652360515,0.0006589804077925817,0.0005572003592694854,0.0006289520087154778,0.0004821979254275301,0.0005863456493708593,0.0005365940457522882,0.0005103406733150391,0.0005786650642095657,0.0006646865127041338,0.0005265445306231613,0.0006853207635476214,0.0005854458827759799,0.000624875024995001,0.0005751169776765275,0.000404408893648828,0.0005803506657291772,0.000774759330080443,0.0005991424966169938
2021-04-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005991424966169938
2021-04-06,0.0005695940347970174,0.0004250704836261114,0.0007103923949265068,0.0005008376077232613,0.0004244226128921061,0.0004980337369346993,0.0006752993595098857,0.0005939172431797415,0.0004631305037136604,0.0006053477410404225,0.0007499570225201992,0.0006490370102034653,0.0004045829782472088,0.0005807562814287815,0.00042554288956517255,0.0006524042063922693,0.0005811885740061243,0.0006523918152910273,0.0005020989027091791,0.0004080335360615744,0.0005694267626248191,0.0004225278868405315,0.00039870345945293575,0.0004809979843070082,0.0006057684791954353,0.0005470318694331463,0.0005803605973845082,0.00034798110959690764,0.0006988246648054321,0.000753012048192771,0.0005808548034904864
2021-04-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005808548034904864
2021-04-08,0.0006187318495526318,0.0005938720810048525,0.0007414962397641281,0.0006927703724711665,0.00037399664814324776,0.00050818929241924,0.0006230392588031781,0.0007648234274699817,0.0004565361097339282,0.0005364838494779599,0.0007596987218142907,0.0005557025668166182,0.0004717426172280404,0.0005551844560071251,0.0004914236000893497,0.0005832863651308066,0.0006125408604225508,0.0006583342122842173,0.00038529185122440456,0.0005326893710714159,0.0004153768123546181,0.0005780007628436463,0.0005726415705394313,0.0006218685529030358,0.0006174799760064924,0.000550800654463405,0.0006476913794939133,0.00048599602740853046,0.0006240763963709367,0.0008761306326862545,0.0005744213145594385
2021-04-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005744213145594385
2021-04-10,0.0005943536404160474,0.0005320203362951561,0.0008069863204913457,0.0008359747814274269,0.0004011021589759687,0.0006211957217508697,0.000518974646047629,0.0006417980824645045,0.0005193595240988605,0.000661357179451353,0.0006375100429664303,0.0005284304306052928,0.0006515072614708095,0.000650016906269311,0.0006785226513236276,0.0006740388758836753,0.0006654175495123191,0.0006322447727680457,0.0005916970511098317,0.0005483122399495378,0.0007470831655314504,0.0006272010244768474,0.0004469244654262705,0.0007089489614621133,0.0006885726123161131,0.0007550035223873702,0.0007354309101902238,0.0004990541183570674,0.0007056989172520925,0.0008376017401066517,0.0005866605625432311
2021-04-11,0.0005491613848019586,0.0005245034320768057,0.0007753807981253014,0.0006506081272436412,0.00045988020310742196,0.0006705639614855571,0.0006304276177117584,0.0007243558951132663,0.0005399980155549959,0.0005717291376037689,0.000683091302097604,0.0004876636340084426,0.0005370671926484866,0.0005939123979213065,0.0005898755898755898,0.0006745621095396878,0.0006094055421409681,0.0008564005885598676,0.00044487354232924426,0.0005830045569929962,0.0005367933498972424,0.0006478020592079616,0.0006585042764492838,0.0007098566473278693,0.0006416591966043778,0.0005020882305954308,0.0005105604397272961,0.0004888203901361795,0.0008291682981320682,0.0006797235023041474,0.0005957195945225509
2021-04-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005957195945225509
2021-04-13,0.0003615730216406823,0.0004035347146751234,0.0007380939651536483,0.0006279243033825063,0.0003936961257933125,0.0005429449666016434,0.0003968607336432231,0.0006492002992198909,0.0004963957865735627,0.0005183391783715782,0.0008042791584718994,0.0003926117605068261,0.0005057807767602659,0.000623483659197945,0.0005646503966772724,0.0006289645633614728,0.0005390779662624324,0.0006986775032973301,0.0004271205083600844,0.0004678258812396499,0.0004931018978654929,0.0005947280733071522,0.0005765759346349341,0.0004791714970244996,0.0006824469537752763,0.0004166741232544127,0.0005150623011270705,0.00040301819795827786,0.0006914580396495423,0.0007293229501559857,0.0005947689398670599
2021-04-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005947689398670599
2021-04-15,0.00037899159277594667,0.00037368797054459525,0.00056635870767869,0.0006246067503456003,0.0004044487042361777,0.000505995270295237,0.0004945892078747624,0.0005961110957375174,0.0004719469198523084,0.0004986217147800956,0.0006341832125804251,0.0004500837151110376,0.0005039716666204307,0.0004688896876526483,0.0005477437735502251,0.0005631979059341147,0.0005292689904666982,0.0006100739469593175,0.0003619990622500482,0.00040869425065045696,0.0005495981034929807,0.0004260433101742925,0.00047953151504226806,0.0006172924751080607,0.000653268883625804,0.0005160705993774968,0.0005295902813275677,0.00040610001334492966,0.0007684438087037835,0.0007041342774136633,0.0005792492806796247
2021-04-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005792492806796247
2021-04-17,0.0005214582768868188,0.0004177109440267335,0.0007099614039164053,0.0006443526919575638,0.0004010297408830415,0.0004984102431898256,0.00046211117258297625,0.0006055355865290957,0.000420038535645472,0.0004985471522901074,0.0007204209913335387,0.00036942056813446913,0.0005113787112400614,0.00047222257996660096,0.00043745942483221765,0.0006806752642179537,0.0005482314974551758,0.0005369900205774576,0.0003711353514490415,0.0003834256991880397,0.000434588044956197,0.0005488803698081492,0.0005299127731459477,0.0006484748990662823,0.0005815447885875852,0.0004692895214969044,0.0005025319880938576,0.0003401931058211298,0.0006604025228667061,0.0004440195179093613,0.0005478160621568787
2021-04-18,0.000423993573150049,0.0004705383890102282,0.0006374001256845318,0.0006188378435074473,0.00031861481099473024,0.0006137967200610223,0.000502044143917323,0.0006960184177181302,0.0005199590461564104,0.0005045954225986664,0.0007165209690833918,0.00045134420134420125,0.0004524068041983352,0.00042335235437573416,0.00036009060537057954,0.0005405550293954718,0.0007754851255987639,0.0006319101230514865,0.0004249653786946728,0.0005502567865003667,0.0006017492433450108,0.0005090259350939992,0.0005142925487381892,0.0006209993312314894,0.00048413012458481717,0.00040982627189523735,0.0005011968880909635,0.0003574109153293541,0.0006933744221879816,0.000681439679858141,0.0005281884772522638
2021-04-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005281884772522638
2021-04-20,0.00032774104126360765,0.0004573984560998485,0.00047927012357085115,0.0005378117515453124,0.0002712650271265028,0.0003962010882900568,0.000358399770164476,0.0003872734510260948,0.0004334047233155823,0.00042420760317916304,0.0006197266871003793,0.00035571077480274217,0.00034187046479937984,0.000394074888699167,0.0004364398704021346,0.0004913098079817473,0.0004525734711232181,0.0004670030814056576,0.0002972907145006232,0.0003513831807147835,0.0005270800196789277,0.0003900739845121916,0.00041042754467475055,0.0005151084098452518,0.0003976434519776455,0.0004612470736408953,0.00041944363952477534,0.00036983842010772003,0.0005267107275823256,0.0006955069911564035,0.0005001121522678407
2021-04-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0005001121522678407
2021-04-22,0.000328272619742772,0.0003828917515141287,0.0005670769403698084,0.00041036032466576863,0.00032935333460873346,0.00036391740200492214,0.00040313356658829,0.000519407871272446,0.00040280611573912295,0.0004236986798716927,0.00042873600744518367,0.0002895052468126224,0.0003544782417879207,0.0004607725244715163,0.00032011611945000784,0.0004282079899590017,0.0004905544371089343,0.0003998243025600018,0.00026321697160175097,0.00031363115177949135,0.0003863394848307963,0.0003704077852981783,0.0002658067807928808,0.0003984332793084819,0.0003693024577779772,0.00040074133387467246,0.0002894496353904399,0.00032522148704721316,0.0004720907197547463,0.0005459510357815443,0.0004672802204820397
2021-04-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0004672802204820397
2021-04-24,0.0004468275245755137,0.0003362214121659869,0.0004498990914588387,0.00046413319013368916,0.0003043752819124944,0.00037985830653572834,0.00031001240049601984,0.00043415812495919563,0.000389920290948818,0.0004457778597599129,0.0003965973931174543,0.00032675479089503654,0.00031783459561659914,0.00035850860420650086,0.000394752055962653,0.00040773890245004974,0.0004415695576325343,0.0004097353258001316,0.0002360358991611229,0.0003037700027122321,0.00042412323115983763,0.00032199060545057035,0.0003616796366247082,0.0003692654973561679,0.00044690085938292547,0.00047855427941081053,0.0003331917041620819,0.000284753670920818,0.0004262227434627747,0.0006667464513929688,0.00043642651966345177
2021-04-25,0.00027165612590823284,0.00031876206210526835,0.0005529592682464076,0.0004996569519434418,0.00021013941320123148,0.0003217214341294068,0.0004198184191905601,0.0004928328726955728,0.0003790525173546594,0.00042724834151997883,0.0004068621595795509,0.00033846611619430184,0.00035929757324430734,0.000353310780533684,0.0003655296834884666,0.0004884763977086017,0.0004010978975065286,0.00032902133017552807,0.00025107140371287374,0.00034647976558169,0.000529883757835436,0.0003820061419619437,0.0002827843843486284,0.00046875311670955264,0.0004053129462160875,0.0004092810048964891,0.0004287758449626317,0.00030827972485106,0.00040067066104494914,0.00043807543807543813,0.0003996027888647499
2021-04-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0003996027888647499
2021-04-27,0.00025978820557660554,0.00025696859012631847,0.00028398570131019335,0.0004399503906540373,0.00017857982048028574,0.0003378894543232221,0.00032116156357126966,0.00035973057474510914,0.0002593102582510484,0.00028872069700388615,0.00042044417162464187,0.0002605391004544742,0.0003763794060830733,0.00035642999714856,0.00030727471416988817,0.00035907595429299184,0.0003828757262281641,0.00034702208001505735,0.00020063876832364266,0.00030179905115317767,0.00038218931202005954,0.0003243052699606368,0.00019805122298099416,0.00037040500991773534,0.00027501258099012395,0.00028490363438281324,0.0003076730856330725,0.00026169678537327147,0.0003937840887718638,0.0004375755713886229,0.00037077549342427176
2021-04-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00037077549342427176
2021-04-29,0.00021994967940913886,0.00025928734872203744,0.0003699872821953989,0.00037680199055396384,0.00019465099077354303,0.00023178603566288857,0.0002270464180184037,0.0003478958123173224,0.00026558360377517375,0.00031473339660281616,0.0003360319937573157,0.0002791289235817823,0.00026407341725538083,0.00032507229219632425,0.00042784076544602413,0.0003163491847738143,0.00029686215889162827,0.00026466074862570657,0.00016416678044562342,0.00027274253105068815,0.00028110883624191607,0.0002795384365350236,0.00018554551996308448,0.0002337392414795124,0.00037708634501136757,0.0002764202364874712,0.00024574926761851916,0.00023709645051238725,0.00029653966644568365,0.00041207762043905,0.0003447408882207546
2021-04-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0003447408882207546
2021-05-01,0.00022405564992315782,0.00017916439671050927,0.00023450635195751944,0.00029829752146287044,0.0002242733381912396,0.00025901217115136964,0.0002124836582224688,0.0002902297448904931,0.0002516278949344311,0.0002260412586499543,0.0002480904309823734,0.00020875205111026962,0.00023137136884479346,0.00025846451014898574,0.0002071237629209628,0.00023240922225797745,0.0002734191579276882,0.00023061307348761666,0.00018071371382079042,0.00022089038314736307,0.0002961152918804375,0.00026757740284507757,0.00018487525785233327,0.0003026213155450258,0.00037633097618467045,0.00021205237449911765,0.0002596890894763235,0.0001420380759441068,0.00024381205016676738,0.000267221966949205,0.0003078739229896023
2021-05-02,0.00023130266464221343,0.0002552066616739774,0.00029736147171737344,0.00030283959544022204,0.00026447265486096295,0.00026832005038207883,0.000308712400842919,0.00035116117294520553,0.0001591324598928091,0.00024583088614804134,0.000282331390359828,0.0001896119424293528,0.00022654935204653305,0.00023824863762046656,0.0002772618554496987,0.000414156123498684,0.0003264172972202169,0.00026625491847474917,0.0002019663981179395,0.000281415039353613,0.0002966432474629196,0.00019358111716330238,0.0002601027014958696,0.0003315161337851775,0.00027054108216432874,0.00026279981857474453,0.00026746039144659445,0.0001998454825989291,0.00029545706986560034,0.00028300127849989346,0.0002783924043333668
2021-05-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0002783924043333668
2021-05-04,0.0001538490055422714,0.0001633355062295831,0.00026023421078971075,0.00031014277644244085,0.00013021408890656998,0.00021232833715524336,0.0002015289674864143,0.0002865922117827809,0.0001397604635234446,0.0001956012757406485,0.0002616644010132299,0.00013017371266507133,0.00027144707978151735,0.00018631623045884505,0.00023177132388518915,0.00027351185526048303,0.00021195094218817267,0.0001940800053233373,0.00013773038033497795,0.00020701878245010224,0.0002785207453745662,0.00023118118617569767,0.00020443356093112863,0.00013858246765485207,0.00028373092391603764,0.00019818246785060432,0.00020942234796158564,0.00016036807237577004,0.00024841915085817523,0.00026268636906605315,0.00025206422151811394
2021-05-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00025206422151811394
2021-05-06,0.0001616381052134754,0.00012812528382183126,0.00025784048873081576,0.00022069466892554152,8.422662144344991e-05,0.0001736599108922727,0.0001747182667947934,0.00021930250474211317,0.00014765596160944998,0.0001756601421471012,0.00018293753780709117,0.0001248819663994998,0.0001964107159089433,0.00017270569004436835,0.00016042000875018229,0.00018343509768081002,0.00017809900361702883,0.0001893847580819784,0.0001068829398755336,0.00019456258133684676,0.00016110020918740732,0.00021050695882774242,0.00011619328061571064,0.00019713539646836785,0.00017166269899107677,0.00019376074196582023,0.00017073352300128497,0.00013659612164005868,0.00018458250352163983,0.00029715599965211,0.00022450686079232524
2021-05-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00022450686079232524
2021-05-08,0.00017021429083351249,0.00010787169152618829,0.00017468753075484698,0.0002478175069918189,0.0001233382015166515,0.00012959702660406887,0.00018576093545296334,0.00021960070820005676,0.00018698334623436767,0.000184529441794374,0.00020582549506961023,0.00010670498271542187,0.0001485777355446925,0.00016161202718330538,0.00015269804449036215,0.00021544295070665288,0.00020342270913481882,0.00016455675578799876,0.00010677282004133982,0.00014053523616418416,0.0001946545736494719,0.00020932907181697637,0.00015750844375162377,0.00018179209506014623,0.00014659460727304714,0.0001329934431139674,0.00014177601345405477,0.00012205481725952758,0.00020302333545325568,0.00027412280701754384,0.00020664457064658318
2021-05-09,0.00011761374276618386,0.00015289065260525668,0.0002132941235199884,0.00020255815012062452,0.00014733215467609592,0.00013897622367425798,0.00010518420956353124,0.00015806908306186687,9.67853596771696e-05,0.00014916331903187308,0.00021644725749932783,8.999280057595392e-05,0.00020641741478724185,0.00013494721048105252,0.00014817043703440287,0.00013901526640380145,0.00018892293318311095,0.00018396636043694863,9.952639165351086e-05,0.00016982611629327716,0.00021583029572176392,0.0002088440311691157,0.00014212362253785037,0.00017358494013603576,0.00019985102014861647,9.343962660613604e-05,0.00015858890105878057,0.0001287590815033591,0.00019330368580945057,0.000199598057123499,0.00017934058041896517
2021-05-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00017934058041896517
2021-05-11,6.503475237331046e-05,0.00011406816079372273,0.00016095107453132143,0.0001493649238312287,8.067420851066957e-05,0.00010610137603640262,0.00011513440889738213,0.0001919445730197565,7.189283565884648e-05,0.0001194139194139194,0.00014456175928170988,0.00010299038634222862,0.00014399203744158899,8.802913764456035e-05,0.00010796013892091096,0.00015567563593589179,0.00012569213123284558,8.561675228341895e-05,0.0001052928422841405,5.7940180875719226e-05,0.00021658847455636071,9.100064084958343e-05,8.886983226506297e-05,0.00017829431769406014,8.842706235025189e-05,0.00012767520896482044,0.00012859231826231366,0.00012087912087912087,0.0001642801277693719,0.00019079068060906253,0.0001569484985055075
2021-05-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0001569484985055075
2021-05-13,6.972360600873229e-05,8.137865007180469e-05,0.00012396002369729282,0.00017169062312464097,9.518021537739278e-05,0.00010398786218956328,8.128908128908129e-05,0.0001933558808131225,0.00010493364348834676,8.890298521807662e-05,0.00016117237264977002,7.895076050528488e-05,0.00013037935563625126,0.00013039981801696158,0.00012242820230293891,9.747710087122156e-05,0.00013613679024684002,0.00010888515752160012,8.423342767477231e-05,0.00012564635383946262,0.00010856411189766876,9.352787130564908e-05,0.0001019746139417765,0.00011895576131687243,0.00011019735783736479,0.00012815706930413917,9.205803338424542e-05,0.00010154959540841575,0.00014806088521097068,0.00013179550480892866,0.0001415508570660479
2021-05-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0001415508570660479
2021-05-15,7.79950919377197e-05,8.834149287485704e-05,0.00013219374314996058,0.0001655575915388819,8.482741622092259e-05,0.00011221401456858521,0.00010276568140069624,9.792778387819708e-05,0.00010954631714947596,9.166875735762397e-05,0.00014659308016225117,8.320852055250456e-05,0.0001110006466994199,6.798085659078405e-05,0.00011915615053660249,7.380665864420377e-05,0.00010985847925161908,0.00012375203306911472,7.724617390044897e-05,0.00011586504040094099,0.00010876102005041394,9.045876201180288e-05,7.679090795649795e-05,0.00010847451090048308,0.0001332454720765943,9.723936635292908e-05,7.866557498113629e-05,9.75435028031764e-05,8.592307074600497e-05,0.00013857601861430425,0.0001249407328308921
2021-05-16,6.319543187306745e-05,0.00015187784487604954,0.00011206955104258645,0.00013519654623949103,6.432305067302223e-05,0.00011797569971794314,8.156495969331575e-05,9.07548077359398e-05,9.9682375702874e-05,9.838245671171904e-05,0.0001629161767788624,8.737053275600699e-05,9.368241885748082e-05,7.974699695594319e-05,6.092195221011305e-05,8.312040845140985e-05,0.00012015524965086963,5.5412312842086205e-05,9.944311853619727e-05,8.17093598071659e-05,0.00015085933104662348,9.550968058833964e-05,4.113161665333279e-05,0.00012399439408831132,0.00014378552181690553,7.360401492915896e-05,8.740504633602586e-05,4.635722652628341e-05,7.588731526535642e-05,0.0001336795406861612,0.0001094298367491301
2021-05-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0001094298367491301
2021-05-18,5.8038087963274986e-05,5.139648933943362e-05,0.0001415830295392832,9.000191254064146e-05,6.658460161145927e-05,6.657964425839652e-05,5.382212070407585e-05,6.796437315069315e-05,8.145426764187085e-05,7.565992265874571e-05,0.00010450903189862437,3.65879743771601e-05,0.00011657895131423089,7.823589239211829e-05,5.985179200005985e-05,4.024092146095133e-05,6.579931209810079e-05,6.585012511523771e-05,2.5720164609053494e-05,6.575511292970966e-05,9.15399768424535e-05,8.415241685741213e-05,8.579452867452145e-05,0.00010584880571658887,0.00011237975366357995,6.989331484422178e-05,9.426425350177702e-05,7.02278754101308e-05,7.506582264298918e-05,0.00010326751899785608,9.7904161542839e-05
2021-05-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,9.7904161542839e-05
2021-05-20,6.0486992877051724e-05,4.928671617961696e-05,7.756673162880441e-05,8.55056611200919e-05,6.480419412744392e-05,6.461952026468155e-05,4.8511662203593735e-05,9.690579787388679e-05,4.0444043239535495e-05,7.58713093450853e-05,0.00010455571117335824,3.062629154295257e-05,5.161856461676442e-05,5.018519957520656e-05,9.508154451105524e-05,7.129154352672785e-05,7.33349557881074e-05,0.00010832799777523393,1.9383977204442806e-05,5.837541227634919e-05,8.570559964812191e-05,4.2717682863922415e-05,7.344277113295562e-05,9.025474401498228e-05,6.752585275505479e-05,8.009319935925441e-05,7.449006691151227e-05,5.911428978634637e-05,6.794269518965718e-05,9.747059771226037e-05,8.657573330337958e-05
2021-05-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8.657573330337958e-05
2021-05-22,4.572314056457271e-05,6.288496354326982e-05,0.00011256898989196687,8.8182541187902e-05,6.0463297949880067e-05,5.53748297430608e-05,4.136265118049006e-05,4.239316921358177e-05,6.110511069933973e-05,6.492598437780929e-05,8.679177908268529e-05,4.8031216978538315e-05,5.04233911631767e-05,7.029836279248255e-05,6.294558850812328e-05,6.787922134255166e-05,7.946125270664893e-05,2.731779033844259e-05,4.633490872022982e-05,9.228771353893716e-05,7.887482979641991e-05,5.221698394700722e-05,5.9605412171425174e-05,6.803059717590059e-05,6.236529097150156e-05,3.8133893072563834e-05,2.9743315189911066e-05,4.2305395182162055e-05,5.214955499046408e-05,6.803059717590059e-05,7.583430027686952e-05
2021-05-23,2.090213619831947e-05,4.199563245422476e-05,0.00014243232727474852,9.752835288544598e-05,7.401753290310641e-05,5.243728500713147e-05,8.763243655365102e-05,5.345232285203003e-05,3.8269388663911265e-05,6.507239303725394e-05,0.0001053167604101567,3.490693810301735e-05,5.701785007796318e-05,6.024459304777396e-05,4.5483807764435856e-05,2.907693524450213e-05,2.781563795165642e-05,4.651660410183415e-05,4.6466674101334525e-05,6.276588325545715e-05,8.147227382132897e-05,2.6646276472496405e-05,8.464828059629496e-05,8.714688083884102e-05,4.296490347992494e-05,5.37144725472337e-05,2.0834201425059382e-05,7.31717515226693e-05,7.652493321460374e-05,9.452060549199724e-05,6.68283097122842e-05
2021-05-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6.68283097122842e-05
2021-05-25,2.280580763574929e-05,4.3920328524057364e-05,5.30203305543367e-05,5.483658697082694e-05,2.193968779824263e-05,4.484025886555975e-05,4.481516032852256e-05,3.2912781130005486e-05,4.562410120520625e-05,2.4712782549480484e-05,5.914464355249915e-05,1.3769097738563389e-05,5.8224965101755935e-05,6.565700779129826e-05,2.566782171864401e-05,5.279384280311392e-05,5.244193015538891e-05,4.033293000403329e-05,5.846158343198725e-05,4.492313559819281e-05,5.480112671116518e-05,5.025584795321637e-05,3.3785511311754434e-05,3.9590882055660776e-05,6.303856864077883e-05,4.934048222097957e-05,4.4110673680263785e-05,6.044753154262101e-05,4.86197495257281e-05,3.44322504481658e-05,5.8783471485560415e-05
2021-05-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.8783471485560415e-05
2021-05-27,2.1963885097503962e-05,2.662807162637996e-05,5.663743545692251e-05,5.417781630422493e-05,3.368047722886433e-05,1.4127087277145196e-05,5.0421968851828745e-05,4.388068215654746e-05,3.8454897898322115e-05,2.3577343116358904e-05,4.077165053050189e-05,3.8411488954737154e-05,4.293842473752912e-05,3.531871609403255e-05,7.048342229907525e-05,2.3451937599084438e-05,4.4561607595174215e-05,4.779141008163713e-05,4.944247720937241e-05,4.9381554813525844e-05,5.429445535579393e-05,2.585898858443195e-05,2.5376178347540867e-05,3.368047722886433e-05,2.833235744102148e-05,3.606010435480634e-05,1.6471363358275684e-05,2.4326547011444462e-05,3.3893923056065274e-05,6.340945599383754e-05,5.113567881420034e-05
2021-05-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.113567881420034e-05
2021-05-29,1.7577332272301637e-05,3.829803531078856e-05,3.350468586963805e-05,3.828740440113714e-05,1.6763736684803433e-05,3.114279691063455e-05,5.5673796093926465e-05,4.154522677302244e-05,2.3915435021763045e-05,4.5469774565643986e-05,5.033074489502445e-05,1.6747693603338055e-05,2.478873599836235e-05,2.47405435257988e-05,3.6751899114439024e-05,3.2042655182579044e-05,6.13143243002204e-05,3.347168295621904e-05,2.711635147895771e-05,4.766353358372576e-05,6.068852731303142e-05,1.4331986126637427e-05,2.238681864118407e-05,5.60057349872627e-05,3.664404295319121e-05,1.4317075498711465e-05,3.3528115719896544e-05,2.3142384719003572e-05,3.3366063853113056e-05,3.2706642160616737e-05,4.4519445541850563e-05
2021-05-30,2.0750044958430746e-05,2.4326503377908757e-05,4.486905139922411e-05,6.026134883440645e-05,2.898470071557429e-05,4.263576610710104e-05,1.3889660536696485e-05,4.626930586787337e-05,3.236919377586645e-05,2.7716570351584694e-05,7.395287353134216e-05,3.468512840434536e-06,1.853705557409261e-05,1.7354121256716047e-05,4.172635854069015e-05,2.068594596830913e-05,3.483932105131135e-05,3.1316547663785554e-05,5.202769260651803e-05,3.4825246911000603e-05,4.847712572196291e-05,3.799129653933826e-05,1.842791460504372e-05,4.8415432073148794e-05,4.853224621101821e-05,7.424938512227946e-05,3.2363357282217715e-05,3.121834806376868e-05,4.502070952638214e-05,4.049070102129117e-05,3.839441443132484e-05
2021-05-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.839441443132484e-05


==> figures/results/tables/rapid_test_statistics/share_infected_among_private_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-03-01,0.2361111111111111,0.2333333333333333,0.21794871794871792,0.16666666666666666,0.455128205128205,0.2549019607843137,0.3125,0.3333333333333333,0.24444444444444444,0.2954545454545455,0.24074074074074076,0.2708333333333333,0.3787878787878787,0.3205128205128205,0.2424242424242424,0.3205128205128205,0.3095238095238095,0.38461538461538464,0.28787878787878785,0.24999999999999994,0.16666666666666666,0.35185185185185186,0.3555555555555556,0.225,0.3076923076923077,0.38095238095238104,0.3115942028985507,0.13888888888888887,0.16666666666666666,0.35185185185185186,0.28374575031864036
2021-03-02,0.002293324491600353,0.0011253842775581905,0.0022687029659141213,0.0034851039910061827,0.0019476905954368387,0.002342704149933065,0.0014802631578947367,0.00197391005835908,0.002774003623188405,0.004361421988150099,0.0033422459893048127,0.002240437158469945,0.0023226829820983453,0.0012609649122807016,0.002743935901657337,0.0023636763412489005,0.002397680383628861,0.001839648544755629,0.0019373408612863945,0.0026926493448811897,0.002823920265780731,0.0012724804886325074,0.002109704641350211,0.002148050231328486,0.004436532157793602,0.002965200850397225,0.00274141210697102,0.0013656538067599866,0.0023325558147284237,0.004308916141862778,0.1431011784630578
2021-03-03,0.1989247311827957,0.16145833333333331,0.10526315789473684,0.21031746031746032,0.14035087719298245,0.17407407407407405,0.1880952380952381,0.24791666666666665,0.25438596491228066,0.1759259259259259,0.19117647058823528,0.10416666666666666,0.1474358974358974,0.12745098039215685,0.2571428571428571,0.1792452830188679,0.18809523809523807,0.19767441860465115,0.2258064516129032,0.14035087719298242,0.2015503875968992,0.17073170731707316,0.2072072072072072,0.21428571428571427,0.18518518518518515,0.12162162162162166,0.13675213675213674,0.1435185185185185,0.2051282051282051,0.19298245614035087,0.1553365713098037
2021-03-04,0.001665965207631874,0.0016737138830162086,0.0038899497842846023,0.0029151371194126533,0.0015873015873015873,0.0019928676316341514,0.0035211267605633804,0.0023435346015991173,0.0021349573008539826,0.002776064157927205,0.002363080344731721,0.0019901577652337533,0.002637130801687764,0.0019578527694717354,0.0029755579171094576,0.002457174950856501,0.00273340433084842,0.003557128557128557,0.002139018526375336,0.002213160462846786,0.00303994344291269,0.0018534060707791297,0.002580735160772825,0.002669162506932889,0.0027970072022935463,0.0020022680558508753,0.002495751911639762,0.0025337247501223178,0.002591664927294232,0.0031111579835477747,0.11712908770295827
2021-03-05,0.20606060606060608,0.2254901960784313,0.1875,0.17792792792792791,0.19629629629629627,0.16919191919191914,0.1904761904761905,0.2259887005649717,0.2005208333333333,0.246031746031746,0.2103825136612022,0.22166666666666665,0.14754098360655735,0.2312925170068027,0.14506172839506173,0.2023809523809524,0.1511627906976744,0.2545045045045045,0.21698113207547173,0.1994535519125683,0.2011494252873563,0.16666666666666666,0.1865079365079365,0.21568627450980396,0.24747474747474746,0.2512437810945273,0.23497267759562845,0.16319444444444445,0.2746478873239437,0.2236842105263158,0.13484420221770166
2021-03-06,0.0025800877930325953,0.002344977358839293,0.0025134279024927697,0.0030213603147835858,0.0020580438119157246,0.002764776064610866,0.0016431924882629105,0.0031582369606613717,0.003294873598799305,0.0017478415915915914,0.00311406578026592,0.0023011176857330702,0.0025079016078054144,0.002466574458275703,0.003212264588551813,0.0024078726968174203,0.0024448461253244345,0.0025823562255723057,0.002,0.002718659572482031,0.0030032095369096744,0.0021409518461322475,0.002516158818097876,0.002712795941375423,0.0035493393308968233,0.002698258291643505,0.002973298162802536,0.002150537634408602,0.003123991331212247,0.004266330955378374,0.11281470933961069
2021-03-07,0.002464596949891067,0.002728834219858156,0.004883758475944462,0.004380983287360052,0.003200989885947923,0.0037073383491440406,0.002565982404692082,0.003673878856894962,0.0028317152103559872,0.003930564498819488,0.0033888616691164467,0.0031993682949409143,0.0031238064058492928,0.002432686459888317,0.0035755752586024907,0.0030125386744829837,0.002975711758082677,0.003483430170002152,0.0025122942056874068,0.0036830176461065244,0.003023090391770628,0.003368386460729543,0.003301419610432486,0.002344729810785757,0.003563462270823133,0.002303010363546636,0.004563427580977142,0.0027429254250176524,0.003497566909975669,0.004016718232643978,0.09716727786127759
2021-03-08,0.2433333333333333,0.21960784313725487,0.20526315789473684,0.22053872053872053,0.2889610389610389,0.2065217391304348,0.2261904761904762,0.2579365079365079,0.16468253968253968,0.2359550561797753,0.24908424908424906,0.2172995780590717,0.20486111111111108,0.20265151515151514,0.24662162162162166,0.2100694444444444,0.2333333333333333,0.23416666666666666,0.2301587301587301,0.17631578947368418,0.1799242424242424,0.21980676328502416,0.18504901960784312,0.16666666666666666,0.2469135802469136,0.20679012345679013,0.25799086757990863,0.2271241830065359,0.2254273504273504,0.18166666666666664,0.08792222741317271
2021-03-09,0.002603568420246573,0.0030006376354975435,0.00395811558858824,0.0030613778078281114,0.0027454780361757104,0.002967831329813129,0.002832131822863028,0.002528397298011245,0.003013066005857175,0.0034635000380604398,0.002830936473785528,0.002619718309859155,0.002314281324421909,0.0036021137469586365,0.002866666666666667,0.002363932070048035,0.0029566235925338174,0.0034690190651906518,0.002328012162675789,0.0029636384361107944,0.003209834707632064,0.002870028700287003,0.0028394083465398835,0.0025365648211961088,0.003450891164201744,0.003080470196923309,0.003099094988212031,0.003274150439098893,0.0034193815052793747,0.0032216741233604827,0.08799742906364731
2021-03-10,0.14714714714714713,0.22,0.1791044776119403,0.17653508771929824,0.17467948717948714,0.13963963963963966,0.1626984126984127,0.1988795518207283,0.1720430107526882,0.178030303030303,0.15755208333333331,0.19130434782608696,0.1973684210526316,0.15374677002583978,0.15465465465465464,0.181592039800995,0.18333333333333326,0.1759259259259259,0.15240240240240238,0.1521406727828746,0.16299019607843135,0.2284226190476191,0.226775956284153,0.17417417417417416,0.1837270341207349,0.16666666666666669,0.17048346055979646,0.18229166666666666,0.2,0.18995098039215685,0.08771190436188189
2021-03-11,0.0018877897757305746,0.0020089630659867103,0.0027588813303099017,0.003547595305668482,0.002110664543363413,0.002708538525645882,0.0019993419887125753,0.0028908330163560287,0.002579623528209843,0.0028230308566788466,0.0024829416224412433,0.002418126428027418,0.0022411926166553352,0.001869820092985648,0.0020375457875457877,0.0025835866261398176,0.002157641487817918,0.0025383617070005343,0.0022223066403282174,0.00284314472114335,0.002391617948523271,0.002365027488535887,0.0026350207724265273,0.002376064476885645,0.002506361323155216,0.0020501688374336712,0.0028526709078057154,0.002306063813700287,0.00289104152586919,0.002822171486555048,0.08770574737033417
2021-03-12,0.1850574712643678,0.16216216216216214,0.1724910394265233,0.20303030303030306,0.18308080808080807,0.17352941176470588,0.17117117117117114,0.1963906581740976,0.20157657657657652,0.19140625,0.1868279569892473,0.17493638676844786,0.211031175059952,0.19745222929936304,0.20666666666666664,0.17162698412698413,0.1706827309236948,0.185792349726776,0.17514124293785308,0.18012422360248445,0.17598343685300205,0.20187793427230044,0.16727941176470587,0.18603286384976525,0.20987654320987653,0.1407185628742515,0.18089430894308944,0.1873479318734793,0.17857142857142855,0.22979797979797975,0.08478869209158087
2021-03-13,0.002131998516870597,0.002931525081463123,0.0027421453801821896,0.003553352284545517,0.0024920812371902364,0.002831686867979168,0.002776625650951657,0.002589063794531897,0.0024742124337886816,0.002626868447358021,0.0030199151158994447,0.0017777010700724882,0.002122554448135843,0.002256619802848766,0.0032643422697596885,0.0029709993255657105,0.003101365061796716,0.0033906071019473077,0.002365217391304348,0.0029344337459880788,0.0032184146285293164,0.003207219715376605,0.0029900483885693416,0.002445369406867846,0.003220052354808071,0.003102402612549568,0.00246015246015246,0.002563747228381375,0.003090063190056246,0.003865979381443299,0.08481011788167724
2021-03-14,0.003764781966001478,0.0030719134949159827,0.0035550173869846,0.0040995061958445924,0.0034021622980702744,0.003724695112585629,0.003874883286647993,0.004380631683970941,0.0036021505376344076,0.004377026401111626,0.004311012042970804,0.002665793658217192,0.0033119859358322346,0.003788575986256826,0.004278463776189149,0.0038846070511034756,0.003236990672557682,0.003729014541596455,0.002887089688068788,0.003309436216709115,0.0042335948200722204,0.003396948922240751,0.003275313494291597,0.0035345042351768805,0.004666543049632239,0.003165536670691309,0.003211660799209437,0.003464843389078813,0.00444945791815504,0.00502900160434407,0.08487298680119051
2021-03-15,0.1955128205128205,0.19476744186046516,0.18476430976430971,0.23823529411764705,0.2571428571428571,0.2199792960662526,0.2371794871794872,0.20054517133956387,0.203125,0.20695970695970692,0.2275943396226415,0.2167832167832168,0.19322916666666667,0.19772256728778467,0.20555555555555555,0.2101449275362319,0.2129120879120879,0.1816239316239316,0.21804511278195485,0.1962025316455696,0.2175675675675676,0.2404040404040404,0.21019108280254775,0.22003745318352055,0.2160633484162896,0.21823204419889505,0.2465069860279441,0.21942800788954636,0.21524064171122995,0.2056910569105691,0.0840942969726844
2021-03-16,0.003141622340425532,0.0028989912636224443,0.0037233225855980334,0.003432290273691717,0.0021253985122210413,0.002630130956311213,0.0025871277874215514,0.0033652143110166487,0.0035792404056472463,0.00295584519217981,0.0031564816047574672,0.0027114245791469826,0.0032648537126050785,0.002742067985523657,0.0031611291641797643,0.0032398733047822982,0.002815202091292982,0.003546566528317631,0.0031277484608619173,0.0031887895840229503,0.002958023708421797,0.002611717974180735,0.002801166876616058,0.0026276029691913554,0.003814593036149922,0.0029894127268306693,0.0029276453366792136,0.002573529411764706,0.003454287893647161,0.004288563829787234,0.08410834135165092
2021-03-17,0.14875,0.1621212121212121,0.14421894218942188,0.1540312876052948,0.13636363636363635,0.16268260292164674,0.18270571827057186,0.1809623430962343,0.1478723404255319,0.16449275362318838,0.16634615384615384,0.13779239766081872,0.13144329896907214,0.15401785714285715,0.16441441441441446,0.17405913978494622,0.15609452736318405,0.17731829573934835,0.14194577352472088,0.1620956399437412,0.14973958333333331,0.1859756097560976,0.1565972222222222,0.15507246376811593,0.16937424789410346,0.17415364583333331,0.1536195286195286,0.16152716593245225,0.1643239625167336,0.1608594657375145,0.08147363043684762
2021-03-18,0.0018596607599734676,0.0025361461930214586,0.0035979517516657915,0.0032348738242175853,0.002120982748289021,0.002392420557330663,0.002118677256136723,0.0030094242496238213,0.002376231391432977,0.0024068531977894953,0.0028932977235151982,0.002293614640773595,0.002221062948559866,0.0023735052051245594,0.0026356845688350985,0.0029804032587839326,0.0028161437815431827,0.00288341027715641,0.0020120321925150802,0.002822837150127226,0.0023616415963282557,0.002753156056943325,0.002817959054620188,0.002576497240037012,0.0029823134459276267,0.002890470541716093,0.002410305041883989,0.0018811944192557949,0.003046646302660048,0.003358621779674411,0.08149628701259916
2021-03-19,0.16881258941344776,0.18426294820717126,0.16284403669724767,0.20245901639344266,0.1531914893617021,0.18522267206477733,0.17448856799037302,0.16292735042735046,0.14980544747081712,0.19272727272727272,0.1590909090909091,0.16226138032305432,0.1815352697095436,0.16872427983539096,0.18,0.17421497584541062,0.18495203836930446,0.16280864197530864,0.1744022503516174,0.17543859649122806,0.19047619047619047,0.1841736694677871,0.19616519174041294,0.18219832735961766,0.16641182466870538,0.1719670200235571,0.17962308598350998,0.19052287581699345,0.20665548098434006,0.15558633425669435,0.08018862764955685
2021-03-20,0.002726416114432241,0.0031072142747269648,0.003862331521905989,0.003278083013989565,0.0022948411969891678,0.0030845771144278602,0.002755264935224412,0.0036912287177594243,0.0030266251412170613,0.0030716854104506155,0.002898852810845029,0.0026354053071610322,0.0026584251628237183,0.003113214807973524,0.0031895364846259754,0.002822829780661105,0.0029462444998307642,0.003073707974861187,0.002038900686301665,0.0027289243076547283,0.002752081406105458,0.0026456250771319263,0.0023369132856006364,0.002871199658807043,0.003830663827423386,0.002702044420087987,0.0027551051601858645,0.002880157892321109,0.002701789935832489,0.0036040585831688173,0.08020561424058359
2021-03-21,0.003332179331833131,0.0038330068748319702,0.005133825565297645,0.005165210058264335,0.002945736434108527,0.003414154273479544,0.004202915588996003,0.0048636095406696745,0.0034550507954763275,0.004270797343468078,0.004357828817992631,0.003284430731016281,0.0038355058253547116,0.0031899538106235567,0.0038538712353610774,0.0041930835734870315,0.003797649756377185,0.005568445475638051,0.0035768252328761884,0.00373134328358209,0.003432991482704676,0.003737027515947825,0.003780846290709368,0.0035918712304559945,0.0044259786545799654,0.004069903139222779,0.004182272159800249,0.0037196781103456256,0.0046176667623696035,0.005265370869407335,0.08024916608309843
2021-03-22,0.19909208819714652,0.20573770491803275,0.20866666666666667,0.1897249190938511,0.19306615776081426,0.2022388059701493,0.21506211180124224,0.2235054347826087,0.20692883895131087,0.19318181818181812,0.198252688172043,0.2091078066914498,0.22830188679245286,0.21073446327683612,0.20441176470588235,0.21821581196581194,0.19668587896253606,0.21706989247311828,0.19152542372881354,0.209915611814346,0.19731182795698926,0.21594982078853048,0.20398428731762064,0.21244517543859648,0.20599250936329586,0.21862139917695472,0.2153979238754325,0.23628257887517146,0.20854591836734693,0.21929824561403508,0.0795247299412413
2021-03-23,0.002804765209345362,0.003449758677346477,0.0039005157384673344,0.003909141967271706,0.002885123721841837,0.003404893813481071,0.003265948932434875,0.003373313343328336,0.0026663313601836447,0.003662613589425857,0.003266270209041293,0.002890978076479805,0.003053846153846153,0.002764997920565606,0.0034255828315578195,0.003266469783556425,0.0035983969898458843,0.0041282237790794115,0.0028484238506303306,0.0031758031583572397,0.003767950184267378,0.0031284126678229585,0.002777346680116913,0.003350408775742523,0.003682692307692307,0.0031137236642998483,0.0031138217658714844,0.0027361062655864377,0.003624868011022689,0.004827412738952093,0.07956008364486304
2021-03-24,0.1536774628879892,0.14555800293685756,0.1687062937062937,0.14986559139784944,0.15034168564920272,0.14026915113871635,0.15738758029978586,0.1636041263700838,0.15171898355754854,0.1530758226037196,0.16776315789473684,0.14690301548492254,0.15679574791192102,0.14226427622841967,0.1641304347826087,0.14993169398907102,0.15627130197682346,0.14920499716070412,0.14087759815242495,0.14240506329113925,0.14780521262002747,0.1408811475409836,0.15235294117647058,0.15365682137834036,0.14838909541511772,0.15006385696040864,0.1455761316872428,0.1341940532081377,0.14487415592387967,0.16136487221315932,0.07836455528736377
2021-03-25,0.002399339656957385,0.002565601454923357,0.003376635341809471,0.003710291542758678,0.002598139007408647,0.0031143701555791,0.0029799950195069317,0.0031954661114966467,0.00278848769688271,0.0027522509978650327,0.003422722753417148,0.0021803752208418626,0.002378689181507264,0.002354896800110819,0.002742674628523816,0.002987652268676289,0.0029956806465096827,0.00340248266607023,0.002289898764329313,0.0026437232591596136,0.003064135444543562,0.002708449138410228,0.0023236754118819442,0.002577057954964932,0.0032472252509155967,0.003063476607780405,0.002946841115956925,0.0022961126279229587,0.0036872581498287905,0.0036349907816596717,0.07840152946118632
2021-03-26,0.18731060606060604,0.15507392473118278,0.16127819548872174,0.1603929924242424,0.1384514435695538,0.16741606714628296,0.16409558378705386,0.18397009966777408,0.15661213360599865,0.17614770459081835,0.18624161073825504,0.14085041761579345,0.17296163069544362,0.14357608052101833,0.15272727272727274,0.15550724637681154,0.1623414071510957,0.1751798561151079,0.14703618167821397,0.16793409378960708,0.16171477079796265,0.1728036175710594,0.15866013071895424,0.1479938271604938,0.1676388888888889,0.17164616285881662,0.15384615384615385,0.1589272858171346,0.16499162479061974,0.17885278188084686,0.0765359583149416
2021-03-27,0.002881985654574539,0.003047839506172839,0.003922150793036085,0.0040514592933947775,0.002694165737643998,0.003068025455796353,0.0028837526313973145,0.003972235084289413,0.002599048308679011,0.003596813883101405,0.003845627363413925,0.0026784249738848165,0.003268438561111398,0.0029848943640708434,0.003476052435802057,0.003369551157676885,0.0033169627934483558,0.003691321018966857,0.0024653438201477067,0.0027455030553403905,0.003137088404566468,0.002757179394750845,0.003060935771793091,0.0035806537428451283,0.0034386001153372753,0.0029835945047147626,0.0031781303291819546,0.00276907271675602,0.003898723120006165,0.004625459972723296,0.07658312538853253
2021-03-28,0.0037907614962409478,0.003364948741195341,0.005305423450318788,0.005100100273157914,0.0037166973496821696,0.003917944820597853,0.004041383769802781,0.005072765553781726,0.0041170824226023205,0.004147838984512435,0.004456742870935484,0.003406168918054149,0.003725093345430436,0.003856175091193329,0.00398515312296379,0.004759366869534321,0.004321594513301265,0.0049628293619136815,0.0032057952916146326,0.003980598184248121,0.0039337581676710314,0.0038780726941662577,0.004038217598249718,0.004212128606453562,0.004623566981413836,0.0041902494018037926,0.0036397597933105225,0.003629601351195021,0.0048179747742748465,0.006276282469950614,0.07661000656236726
2021-03-29,0.1885354539430086,0.17599869024230513,0.18608169440242056,0.19073275862068967,0.18924731182795695,0.2054794520547945,0.191468253968254,0.19036812909732728,0.19688295165394396,0.1965547703180212,0.205,0.1928236083165661,0.2078313253012048,0.19003115264797507,0.1999121265377856,0.18889897156684807,0.1857668364459536,0.18599717114568604,0.1892832289491997,0.17863105175292154,0.2052354399008674,0.17392619479733815,0.18745808182427895,0.1918032786885246,0.1995685005393743,0.2235329703569268,0.20674531155474893,0.17976190476190476,0.21557120500782476,0.2065035549979088,0.07456417760780372
2021-03-30,0.0030663186437241835,0.003043334013883217,0.004250697976500755,0.004360049155766543,0.002699908088235293,0.0030028691725238533,0.003049883473417636,0.0042100870093079714,0.0030089225718101164,0.0038369518185751733,0.004012589180430779,0.0027237717155266013,0.003355279817675361,0.003095745941462259,0.003518894242962211,0.00385871178391214,0.0036221788799108393,0.003763794952335113,0.0026314893761859785,0.0033162091703726427,0.0038201358043600344,0.003169445703826843,0.0030781641404491987,0.00342230039767513,0.004098535172883664,0.00339096310673,0.003638153929732529,0.002612922397690609,0.003827427071425547,0.004225879462520297,0.07458249890306252
2021-03-31,0.14805555555555555,0.15135135135135136,0.17493423524990606,0.18344907407407407,0.13794567062818336,0.15757575757575756,0.1537037037037037,0.16027944111776446,0.16513377926421405,0.15705128205128205,0.16388569236670505,0.15791476407914765,0.15620542082738945,0.15176056338028168,0.15055187637969095,0.14362416107382547,0.17456896551724138,0.16841874726237405,0.152020202020202,0.16123701605288004,0.14155405405405405,0.15376569037656904,0.15358527131782945,0.16316250547525185,0.16666666666666666,0.15049913194444445,0.1664179104477612,0.12951496388028896,0.16607071911005164,0.17791878172588832,0.07557732118394704
2021-04-01,0.00236618535387796,0.0023373411287868485,0.0035284410794020576,0.003580936909757812,0.002204285390126098,0.0025693003045527732,0.002877375053645975,0.0032797936193105955,0.0023695255119884967,0.002652284018635581,0.003396699797355978,0.0025642024356677317,0.0024240716631366227,0.002633540775314404,0.002638288331571698,0.0030114336993924827,0.0029262135796969523,0.0033043354434476413,0.0020160120670650347,0.0027265737564045405,0.00290920819222706,0.002454495849086019,0.00239682232125557,0.002658492649195189,0.0031455106752795287,0.00276510666381971,0.002914710107119622,0.002551407505398517,0.003307692805760054,0.0037376677988031695,0.0755669371783703
2021-04-02,0.14791666666666664,0.14852866565195333,0.17408066429418742,0.17502951593860686,0.14321608040201006,0.1622869318181818,0.15764674205708132,0.16842105263157894,0.17950654582074518,0.16973995271867612,0.1777518475301439,0.15379050925925924,0.15689149560117302,0.1659441233140655,0.15969364426154548,0.1550179211469534,0.14561631944444445,0.17505050505050504,0.1434108527131783,0.15498202362609145,0.15435606060606058,0.15391747797867408,0.14484126984126985,0.1721698113207547,0.16539514866979654,0.17314945780292312,0.16791044776119404,0.15145705521472394,0.16084760649978042,0.17516043790109473,0.07528858975328237
2021-04-03,0.002594082017674511,0.002633698624329652,0.0036946769806788884,0.004079402465677849,0.002403287486002831,0.0031379482783254744,0.003240906820851533,0.003406714131789661,0.002672601047744793,0.003023419503455337,0.0034425273873758587,0.002478039564034234,0.0026100083238103297,0.0029971816224790395,0.003063607344088095,0.003381811253651721,0.003269684510942511,0.0034113785868209144,0.002388955496560189,0.0029435993580183787,0.003005289878226293,0.002912497066165959,0.0027153617992872834,0.0035620210727969346,0.003455678767691248,0.0029843207557907914,0.0030989683114081767,0.002327855196464625,0.003574885370523445,0.004568173933974754,0.07526520665324436
2021-04-04,0.00394168171125335,0.0039016393442622937,0.005478990866538515,0.005673259545484315,0.00315760571114772,0.0041817766016531074,0.003794983163875269,0.004968390427440171,0.00330283722703262,0.0040494458653026425,0.0052435374149659856,0.00337874989003255,0.004053193708082238,0.003819886246234489,0.0042556660688080885,0.004604568259836282,0.004097504097504097,0.004678534167970786,0.003404876768074562,0.003808538134665089,0.00434758861761975,0.0040837370695299205,0.003472222222222222,0.004658792650918634,0.0049778627379892994,0.004379657471564911,0.004295250601882249,0.0032430443426588016,0.004751761428805504,0.00572678720803037,0.07527119852611017
2021-04-05,0.1872969460688759,0.17469879518072287,0.1867612293144208,0.20554781801299904,0.16894457099468488,0.18587301587301586,0.1882387706855792,0.1932385229540918,0.19234404536862004,0.19661458333333331,0.18880597014925374,0.18339831059129308,0.19795657726692206,0.1995701058201058,0.1835915088927137,0.18618295019157088,0.18883415435139567,0.2111774744027304,0.2031473533619456,0.21231884057971007,0.18657937806873975,0.1864355231143552,0.193968253968254,0.19654563792233987,0.20173395445134573,0.18072824156305506,0.1987728310502283,0.18253099927060534,0.1920520999468368,0.19831223628691985,0.07492152861093924
2021-04-06,0.003024965538367284,0.0025871285011759672,0.0045971775860178315,0.004089161076099478,0.0025646251571045213,0.003154346460169477,0.003557192226100048,0.0037628487518355357,0.002997525717287779,0.0032461203352911762,0.004447393924071967,0.002816134493818967,0.003212054952412431,0.0032361880922581795,0.0033537049246842826,0.0037754834563642047,0.0034811879500617838,0.0039084345925059745,0.0027179918736505663,0.0028858106908186817,0.003321155762205248,0.002867970910580764,0.002753907744090573,0.003293624474941755,0.003755405993295289,0.0030400209569200077,0.003012838415382401,0.0026941229114426342,0.004281550937658388,0.004256375019086885,0.07490715163595775
2021-04-07,0.14716312056737588,0.16562644475265836,0.16684173669467786,0.1662303664921466,0.1484704641350211,0.15188172043010753,0.15218390804597698,0.16041906958861973,0.15289648622981955,0.15362318840579708,0.16136281912980946,0.14422610383309073,0.15701149425287353,0.14156058462989154,0.1452472293265132,0.17442348008385747,0.1576158940397351,0.163391557496361,0.14196165191740412,0.15312916111850866,0.14416135881104036,0.1490450204638472,0.14943792766373412,0.1526888604353393,0.16914003044140033,0.15033783783783786,0.15399239543726234,0.15523373983739835,0.16392543859649122,0.17228360957642724,0.07455805518710389
2021-04-08,0.0025967235970721504,0.0025050770792947475,0.0033773455390774163,0.0035729847494553376,0.00214561192258695,0.002598940914158305,0.002814904819765087,0.003269568045344205,0.002414140884155051,0.002724993747346257,0.003231034221904113,0.002377381741243214,0.0025570313999965085,0.002812921215066266,0.002562741788612227,0.002844956799018501,0.0028777372367958408,0.0033478830709184233,0.0023920385516395487,0.0025919756874433824,0.002729788347917134,0.0028409584542405863,0.002626356101876426,0.0029413302656348048,0.003137960195546906,0.002656210841653116,0.002683699915942841,0.0024280079239210627,0.003353923786323299,0.003729046583600823,0.07456041385824896
2021-04-09,0.15210262345679013,0.16150263264479545,0.15402010050251255,0.16471598002496876,0.14240947075208912,0.15580155801558015,0.14688023450586266,0.1646923330042777,0.15060712886799846,0.14201618837380425,0.16516666666666666,0.15685119748723989,0.15353598014888334,0.14891629297458892,0.1514887857695282,0.15588450292397665,0.16051518646674354,0.16815320041972714,0.1591384358009201,0.15660592255125286,0.14556277056277056,0.15086531226486086,0.16475340136054425,0.15714285714285714,0.15885159591971046,0.15449646971386102,0.15447154471544716,0.15071942446043166,0.16607922121517285,0.17223707664884136,0.07385782939072223
2021-04-10,0.0025578913977564377,0.002720164680240101,0.004400416445001229,0.004043030313431385,0.0022870285612301877,0.003131415952105726,0.0029509990211320325,0.003473837793746805,0.00305980766923222,0.003245405194028477,0.0037158733162449037,0.002811512083887573,0.003009966473287334,0.002952120918872837,0.003234212051816267,0.0035695831898036514,0.0033810625949979274,0.003424110073934515,0.002529309471162705,0.0030673092865432885,0.003158860387025305,0.003144816801485596,0.002599249264714297,0.003430860028909495,0.003577778928651578,0.0031658024881496306,0.0033672643345562274,0.002612604848902677,0.0036734682222869454,0.004338510209951107,0.07387476124332436
2021-04-11,0.003380152763396809,0.003377771792800072,0.005420069400819647,0.004764576087363028,0.0028290504133036557,0.003761854346405964,0.003548741570327553,0.004893836230066296,0.003480587515667334,0.003893836410267914,0.005040975370118125,0.003298603297478134,0.003817324230338808,0.003614548350500747,0.004064765768811751,0.004540640421840142,0.004652263049992114,0.00455034334408869,0.003193856446326038,0.0039189838809019495,0.00423967706289606,0.0041704170417041705,0.003698726057101553,0.004864178611136151,0.004537963067011274,0.0037771800044833,0.0038481597377440025,0.002815736397217123,0.00512038246198646,0.005734795209957536,0.07385151184699419
2021-04-12,0.18480392156862746,0.1766707920792079,0.1881035996488148,0.1789127837514934,0.17969483568075115,0.1759259259259259,0.17994611239414934,0.20001533272002453,0.17369614512471654,0.16841042584434654,0.2000156201187129,0.1822089947089947,0.17612942612942614,0.16940722695899307,0.18471337579617836,0.18362603305785125,0.18329831932773108,0.1830861581920904,0.16824537663509245,0.20483613109512389,0.17208285822881034,0.17375886524822692,0.19496268656716415,0.17441657958899334,0.18585365853658534,0.1775517487508922,0.1864105300604767,0.18860733415739594,0.1955034213098729,0.1883581653520304,0.07255175796852767
2021-04-13,0.002749701691584193,0.002746961570490982,0.004416889537239646,0.004456225403856325,0.002603531038971605,0.00322939801961873,0.002802656005400467,0.004339365128934691,0.0028112239251116967,0.003109740874280771,0.004020910832067156,0.002813727722223195,0.0028114805282723762,0.0032930835634152307,0.003283341732849058,0.0038854895104895103,0.0035334225450837954,0.003889062935115567,0.002778559452202563,0.00293796816886862,0.0031223019915286162,0.0032341741196198997,0.0028828844574165023,0.0036743419716773694,0.004179470708403503,0.003005928911475218,0.003212823335488417,0.002898891131370775,0.00396141072092159,0.004733021660670733,0.07255521291980838
2021-04-14,0.1131956155143339,0.13537271448663854,0.13941899915182354,0.13756168685509196,0.11351427763641506,0.11976487876561352,0.11217948717948716,0.13402001862197396,0.12224517906336088,0.11784971398855952,0.12836438923395446,0.11057422969187672,0.12492985409652076,0.1209175738724728,0.12686096391622506,0.12646249139710944,0.12968197879858656,0.1339553098364432,0.12456140350877193,0.11322812419810108,0.12136719737174627,0.12605525709900228,0.12104519774011298,0.12070415765441,0.13654477262072198,0.1212477160010441,0.1177836345381526,0.1128141397404032,0.13783753873395307,0.14139216904909882,0.06815491753928925
2021-04-15,0.0023273539744079795,0.002433080104553135,0.0032508963994055807,0.003376389945307689,0.0021400037608295835,0.002552764599957953,0.002625564539627039,0.003448973376425613,0.0026482081411523537,0.002734801353416285,0.0036564915677105344,0.002265257254195005,0.0026258150657997017,0.002627791744088607,0.0028588219810939714,0.0031272039494774635,0.003012012504671023,0.0031774883492093862,0.0020724019822183355,0.002602210171158496,0.0025986450608807108,0.0025447415817431546,0.0025416752418193048,0.003067723107135064,0.003145019720493354,0.002677901344067681,0.002756269317783513,0.002361724126936409,0.003310131583154068,0.003688608528243149,0.06815259703904834
2021-04-16,0.13165204678362571,0.1321354628808045,0.15542195502115344,0.15942276979237965,0.12901412973667312,0.14373787752840125,0.1515607101947308,0.15185581727337616,0.1441871026339691,0.1407201482658194,0.16565109456104715,0.12984848484848482,0.13535953686776353,0.13467007963594993,0.15901224707135247,0.16187004348938347,0.15554673020916068,0.14720101781170486,0.14977368250889106,0.1412202380952381,0.1474680022259321,0.14755966747117188,0.1281083481349911,0.14226236228542147,0.1444363459669582,0.14628699050809602,0.14052795031055898,0.12479948668591595,0.16094771241830064,0.1585,0.06660294916216526
2021-04-17,0.0024587968160016327,0.0023338632750397447,0.003840304343589678,0.0037053319231537046,0.002373819491565205,0.002728636128034532,0.002676171580223675,0.0033797558675874727,0.0026205956553393946,0.0029196031705791877,0.003595763981182625,0.002357447749264493,0.002734216402760861,0.002593063951638561,0.0029286102201177807,0.0033620419535411532,0.0032463407196584673,0.0030276633263814703,0.002165525347506133,0.0024120263570436267,0.002747100931782629,0.003121918811068371,0.00265754781681018,0.0032209972011671725,0.0031415239085502704,0.002602338061375175,0.0027467168729619594,0.002327524621115477,0.003605860954948997,0.0036655007949125593,0.06655848409660246
2021-04-18,0.003208445153859196,0.0033693370392522486,0.0050823863138909795,0.0047638276828718745,0.0025528523636873172,0.003884025938335058,0.0036857673805911345,0.004279027525499511,0.003466112883062867,0.0038057464563126813,0.004767671095043376,0.0031062271062271057,0.0035283226493860367,0.0038722961195147344,0.0035750481847952797,0.004544288595846887,0.0042506573181419795,0.004235980056382657,0.003044807171952709,0.0034666666666666674,0.0042220861043052145,0.0036875345615413713,0.003554349230968076,0.004253504174627379,0.00429032731542639,0.0034178565567044147,0.0036097850276862724,0.0030806172947963326,0.004579082079870972,0.004736709719687397,0.06652549052243524
2021-04-19,0.15411076711386307,0.15686274509803924,0.17702999268471106,0.17749943579327462,0.16352031643293774,0.16787221217600964,0.15853658536585366,0.17890528905289052,0.17316729323308272,0.1752606367990983,0.1746371639305258,0.15746695248302967,0.17774059910771195,0.17063135846798325,0.16514888696154958,0.1733038348082596,0.1662581699346405,0.17095200421940926,0.16352549889135254,0.1756843800322061,0.1647152356172304,0.17115942028985506,0.16716417910447762,0.16598528209321342,0.16782596835788324,0.1607349537037037,0.15942028985507245,0.1588867500802053,0.1734667693097254,0.18270911360799,0.06448229861789753
2021-04-20,0.00272739240411107,0.0026427289723138197,0.003692613370733987,0.0038923435858825273,0.002280029745618835,0.0028029022259791485,0.002962178885041195,0.0037536594106778,0.0027617634590928353,0.0032187399392505697,0.004002693470896068,0.002143600123696269,0.0030526019294415878,0.0026016868933753405,0.003148050212931778,0.0031468351829017673,0.0033678683737646,0.0030762951041448,0.002410521353998945,0.0024823344797128416,0.003011770619528337,0.0030159842961301176,0.002554800972989693,0.003311862587224905,0.003384978500654328,0.0030086376183981736,0.0031263965527785226,0.0026254539336240377,0.0037622034794242438,0.0037950207158422415,0.06443632699506664
2021-04-21,0.11883667180277348,0.10615914307574598,0.13803317535545026,0.1415024369569824,0.11777777777777775,0.12686945500633712,0.12857142857142856,0.15218832891246686,0.11677753141167775,0.12998575498575501,0.149234693877551,0.12780825496342738,0.12300145348837208,0.1248103186646434,0.13396182495344505,0.1316104331179708,0.13432835820895522,0.13929997650927886,0.1095617529880478,0.12957074721780604,0.12944756554307116,0.1282274947662247,0.11545209176788122,0.143916728995263,0.1331081081081081,0.12496626180836705,0.12706105169340465,0.12221795855717575,0.14679043423536814,0.1366087477531456,0.06513268552226616
2021-04-22,0.0018760183649003254,0.002079986613119143,0.0032026535321263753,0.0029408586524775123,0.001767532936494641,0.0023917492080116165,0.0022515242373240298,0.003136980105146857,0.002160131704900569,0.002339311326313916,0.002869376633487182,0.001784022322194618,0.002136895072877413,0.0024713270423454697,0.0024363128844147983,0.0028666206046017487,0.0025715631513748877,0.0025478180129990713,0.001811279584975397,0.0021402331895863267,0.002336829318875359,0.0025629499729923713,0.001784485100144738,0.0025507779139281863,0.0027872380550902453,0.0021380794899296864,0.002307206418510844,0.002017025248933144,0.0029589520300695913,0.003134659807389718,0.06507603994206888
2021-04-23,0.12083954297069052,0.11385061638868745,0.14765745007680495,0.14142103347889373,0.10748427672955974,0.12794937794937794,0.11734580271654416,0.13917330299582858,0.12148664343786293,0.13541666666666666,0.14152777777777778,0.11405155155155156,0.12147281486579488,0.125383267630311,0.1227422003284072,0.13308670081578447,0.14163498098859315,0.13106440819740695,0.10914396887159533,0.120233288470166,0.12593065305254197,0.12361819727891155,0.11341434357874673,0.13645339652448654,0.12492625368731565,0.1205179282868526,0.12629605118023382,0.12599624941397095,0.1408959537572254,0.13716022889842633,0.06244469178659155
2021-04-24,0.002101394278221395,0.002238708006485512,0.0031287379715423205,0.003256213877956246,0.0016582880603971206,0.0022100634694000774,0.002342115147287653,0.003197532839190173,0.0022185762174293192,0.002625462454554178,0.0029394348768025753,0.0019266277420136734,0.002302222602215121,0.0024864062216239896,0.0023024971118812765,0.002612934157255487,0.0027019705135882736,0.0025072144309917052,0.0018201979576701465,0.00220810034006346,0.002330256476001225,0.002388631074023615,0.0022133557776309897,0.002660940074024945,0.0026360389806912416,0.0026539503745815845,0.002348046090217783,0.002191468507628057,0.002821953143320045,0.003382183938717929,0.062383334236489195
2021-04-25,0.002633550721422832,0.0024462771177875104,0.0038251646691214226,0.004121955373871572,0.0024068052633385807,0.002938722422636137,0.003193964778210498,0.003943940739015907,0.003086735688660115,0.003104599116531801,0.003987118353177505,0.0027812777761498718,0.0029906418292575264,0.0027793117479509378,0.003196713341112407,0.00386639744725769,0.003313905321143588,0.003276955083855899,0.002476871917684106,0.0028772176014578545,0.0033118908382066274,0.00312380840641774,0.0025959627040993256,0.0033568299189857304,0.003458986305237893,0.002895508122052677,0.003511593521728061,0.002606339124113941,0.0035637556613633717,0.0041887477313974604,0.06228781139304307
2021-04-26,0.15811552113585026,0.1431777378815081,0.18132603406326034,0.16660680076628356,0.14536199095022626,0.15068685169610316,0.16301169590643272,0.17811520848397205,0.15170739348370926,0.15280160091480846,0.17005522088353411,0.14245765420262066,0.1519472554431156,0.15208333333333332,0.15073633531577454,0.16013705715024565,0.16802430824928885,0.15920908593322386,0.15455326460481095,0.1605545617173524,0.16227369542066028,0.1523730224812656,0.1540650406504065,0.16075429424943988,0.17063187515988745,0.16294512551079976,0.16005291005291006,0.1581076875194522,0.1617463876432486,0.1639680483592401,0.06094212050998108
2021-04-27,0.0020707509760858954,0.0019696778317467977,0.0031441008123022076,0.0030611854538220825,0.001838788996465345,0.0025581555957135786,0.002208837645079256,0.0031173929210799698,0.002315840487399612,0.002229285914460222,0.003198559955690944,0.001675501303060749,0.0024581652086279105,0.0025536847662661105,0.0024716814499097647,0.002552375899204509,0.0026687022314398736,0.002752554024866976,0.001664195941882424,0.002146294440027805,0.0028815912612571147,0.0025438424854881464,0.0020007767766843936,0.0027119148108751103,0.0028666366515436624,0.002339794965231731,0.0025719656509737704,0.0021085522508968867,0.0030150859754881658,0.0032732916152873976,0.06086214544283202
2021-04-28,0.07854297097324986,0.08212300519992828,0.1012976297629763,0.10604328608443836,0.07994500098212531,0.09108425293396392,0.08569553805774277,0.10635103926096998,0.09507859949982136,0.08964903357070192,0.10846689331390642,0.0720152817574021,0.08577023498694518,0.08866133866133866,0.08839050131926121,0.09917081260364842,0.10351787773933102,0.09579194981704127,0.0791932059447983,0.09340463458110516,0.09735803739921084,0.08983539094650206,0.08305100696405042,0.10215192043895747,0.09009673717002786,0.0968,0.0981813389562467,0.08749105865522172,0.09852196635636123,0.10874922982131854,0.05559902074133054
2021-04-29,0.0016960148882256155,0.0016617649422239365,0.002396837044045803,0.0026257907073820763,0.001491013663868198,0.0016816999719636108,0.0016363057140374756,0.002614798975942315,0.001746230550604557,0.0018283174676362191,0.002092796989671325,0.0015824919068907046,0.0018182080202909128,0.001899479146621509,0.002068193354794353,0.0022120914844095635,0.0022005054436084444,0.0020291556787485642,0.0013253906754487927,0.0017747691519836126,0.002064845482607338,0.0019123861425681848,0.0015418608002305586,0.0019850868535970225,0.0022854316339467515,0.0019290286954455852,0.0018704364887902468,0.0015499318993652507,0.002075850615996601,0.002573433467683475,0.05553144811905956
2021-04-30,0.08532423208191127,0.08781977854142801,0.11274744572158366,0.10466385899235688,0.07758074730842304,0.10106077981651376,0.0984209656084656,0.11133239612621056,0.08719806763285022,0.08565446932459493,0.1092854735422986,0.08170034700959379,0.0927647892313142,0.09255261737722613,0.094385867554569,0.10150408624587028,0.09512174211248284,0.09267827980402828,0.08636083743842364,0.09625740441572428,0.09904513888888887,0.1055070883315158,0.07987171655467318,0.10145690714411093,0.10118455931080184,0.09707809939923538,0.09633858981330433,0.08082077051926298,0.1045593479368314,0.11661230195712954,0.051096751819891026
2021-05-01,0.0017238025074070885,0.0015989971090132266,0.0023238560214436147,0.002455400449732673,0.0014678057542460096,0.0019022352855102476,0.0018309926664429853,0.002398673815529914,0.001757989555802403,0.001874819032911881,0.0022989767128211488,0.0015895598412196575,0.0017168477653854127,0.001840233810419145,0.0019395232264483046,0.002029611844737895,0.0022751929027205373,0.0020521082055560353,0.0013295360311468426,0.0018485797145984977,0.0022749260050383626,0.0019210615442618968,0.001487366193079024,0.0022651292788873696,0.0023877424950948852,0.0018608771997282786,0.001970197453108498,0.0016937734424005016,0.002111971247773717,0.002662266120922129,0.05102284006046236
2021-05-02,0.002072829131652661,0.002190757310211235,0.0032205435170905537,0.0031307756317610477,0.0018314777571846067,0.002459231121880935,0.002436621394659931,0.003191023535851122,0.0021209318712291365,0.0023012451477791504,0.002995096947708053,0.001710971356093436,0.0024198087900296397,0.002461368507686687,0.002507888509071785,0.0028288326190037947,0.002988907733908325,0.0026803951993968557,0.002004920372267311,0.0025472880034343487,0.0028173464282893177,0.002407161716605147,0.0019851231370891028,0.0028891141951737642,0.0028995127679338198,0.0022440703231180674,0.0025632792499978158,0.002302712646106182,0.0028042875995210746,0.0034910336244522483,0.05093066390571445
2021-05-03,0.14110520094562648,0.12032983070636308,0.1481606101390758,0.14754005867749942,0.12583245706274096,0.14232209737827714,0.1377661007814605,0.1502331002331002,0.13601959038290293,0.13472964943553178,0.1462882096069869,0.1264627214978268,0.1289633305762338,0.14043739279588335,0.14601710772520718,0.1400799418604651,0.15042006424511986,0.14554891922639362,0.12389245340666055,0.1463963963963964,0.14042741527567018,0.14094319399785638,0.1112155388471178,0.1422844374342797,0.1510304337407141,0.1346677559912854,0.14761706844001107,0.12426219322771045,0.1420468711044627,0.15361842105263154,0.04806909992013696
2021-05-04,0.00170344225258584,0.0016423723833480243,0.00270316451370378,0.002401650530297332,0.0012651750993719903,0.001862142137821896,0.0017095533547677164,0.002820694644404811,0.0016709070896263009,0.0017647586256366113,0.0022351139855771147,0.0014699487135253252,0.0019255880511582148,0.0019152111133774923,0.0019928337053049987,0.002263829022988505,0.002137569092419165,0.002134288690155514,0.0014173423617700337,0.0018351754771527712,0.002235940231907065,0.0021258696003882867,0.00155480058343099,0.0020427432354324405,0.002206530545235214,0.0018674096145778426,0.0018961313685418235,0.001850834087676193,0.0020765806646786808,0.002467532002762777,0.04799398538909299
2021-05-05,0.0788009888751545,0.0717019133937563,0.10116428309497616,0.10685446009389672,0.07849031396125583,0.08925290875688915,0.08457072149248047,0.10536770140428676,0.07428571428571429,0.08870472682627377,0.09295415959252973,0.07070542129327237,0.07957317073170732,0.08149959250203748,0.09170091994519476,0.08184093972655497,0.09094754653130288,0.08090024330900243,0.06348122866894199,0.0824726609963548,0.09090909090909093,0.08187899941826643,0.07505948518278174,0.09451500092030184,0.09476843910806176,0.07796678817334952,0.08616619452313504,0.07784399832705981,0.08887880621092961,0.1048999309868875,0.04697363574853515
2021-05-06,0.0011852873297204167,0.0011451845834461595,0.0019579503189377733,0.001913914107269332,0.0009419610194129383,0.0015256521320627587,0.0013254177999832812,0.0019185506995084013,0.0012544162789350733,0.0014294626892550715,0.001744195427335947,0.0010829376445785836,0.0015059221658206426,0.0013781227246074245,0.0013698277332972765,0.0014744221076415038,0.0016096110575377694,0.0015552389021540988,0.0009746167893132748,0.0013776292901478242,0.001443241609097809,0.0014968765016818836,0.0009800594660978603,0.0016017928529719395,0.0017728273622964784,0.0013360021143965911,0.0014145681227073544,0.0012324967781537936,0.001545204880339077,0.0021143337134023853,0.0469042908739803
2021-05-07,0.0584927828130245,0.06066087795465507,0.08514808362369337,0.08442750247070449,0.04692172383465259,0.0664081434803684,0.06714172604908948,0.07532487156240555,0.0615079365079365,0.06794743845642047,0.08171894218942187,0.05298245614035088,0.06642927308447936,0.06472887151929653,0.06190933845907416,0.06909803921568626,0.07445165276490577,0.06876138433515483,0.056069958847736634,0.06486904180901253,0.07036604361370716,0.06927330173775671,0.04776369079063215,0.07378752886836028,0.07452515586486877,0.06397046196118839,0.06811692215208896,0.0613673139158576,0.06866303690260132,0.07699945220487538,0.042775453956782124
2021-05-08,0.001210138503443314,0.0011324544519565266,0.0018175921623296157,0.0018383322081846527,0.0011127763810997227,0.0011570949203532994,0.0015177623113626806,0.0019170804942834046,0.001351499286820507,0.0012669365618178494,0.0016675778240283386,0.0011441077246165672,0.0014188057273127738,0.0012687023536229654,0.0013934376370627198,0.0015647533890972025,0.00160973279077001,0.0015097577011273073,0.0010675097338867972,0.0013983955251343195,0.0017172456054233196,0.0014697052883704653,0.001125163652892615,0.0016212242329683164,0.0017311997639345945,0.001287793413663902,0.0013461186510879716,0.0012370518695367552,0.0017025478013774505,0.001961860029387797,0.042702474455656246
2021-05-09,0.0013883805314933054,0.0014607109091805232,0.0023693237978952265,0.002321081435389084,0.0014161762791595409,0.00165016501650165,0.0016480512556365835,0.002495455632084365,0.001538728224800652,0.0016657668601250731,0.0023436516924625643,0.0014142438584629252,0.0017552635373855358,0.0016717723497889948,0.0020078151729602217,0.0017300135224663526,0.0020909341615693087,0.001964924629010499,0.0011979421186946845,0.0015346277879259413,0.002261051777747735,0.002188452173599953,0.0013876509196985658,0.002104342967348889,0.00200747844566694,0.001709505662315197,0.0017420032361146788,0.001606656308405954,0.0019945817812394174,0.002407084117124311,0.042600423408113715
2021-05-10,0.12371946414499604,0.10980392156862744,0.1315909090909091,0.12003530450132392,0.09803921568627452,0.09974226804123712,0.1225042301184433,0.14044506691565514,0.11355633802816902,0.1183065595716198,0.12934334511189635,0.09416135881104032,0.1290097629009763,0.1232562408223201,0.11282323769040027,0.12715991203267354,0.11814159292035398,0.11907234337140878,0.09475032010243277,0.11084142394822004,0.11927609427609424,0.13098682095789133,0.09867075664621676,0.1282358581016299,0.12788929440389293,0.12324324324324325,0.12082463465553235,0.1056953179594689,0.1096096096096096,0.13254985754985754,0.039584355506165736
2021-05-11,0.0009569497807064613,0.0010855759093542313,0.001645839574328469,0.0018696999260267805,0.0009703042762272764,0.0012079690054738036,0.0012015728122053654,0.0016314964686688273,0.0010996526658788985,0.00143994113066278,0.001703883252179011,0.0010918732590280234,0.0012101033458947127,0.001219900476154702,0.0012594772990812593,0.0014263602553905026,0.0014445586388032428,0.0013153754282077136,0.0010645943278843263,0.0011140548605695444,0.0014704200791847118,0.0012908108262474386,0.0009030052444110332,0.0014304202954509705,0.0015258102683438606,0.0012338515868155168,0.0011546184738955823,0.001206369631655139,0.0011883363291392054,0.0018680361433309413,0.03948928754803038
2021-05-12,0.05033063923585599,0.059474650149116765,0.07935523868567887,0.07622817701989443,0.044282511210762335,0.055877013841615614,0.061565836298932385,0.08137317228226319,0.06010201818585052,0.05324224680112773,0.07769535113748763,0.05810616929698709,0.06565656565656565,0.05877924484595784,0.06757634827810266,0.07203114860480207,0.07080861349154031,0.05960834947277813,0.04505879692446856,0.06909212283044057,0.0761030187882626,0.06403166341357623,0.053498682003354885,0.0792757151552039,0.07046875,0.06579231433506044,0.059039548022598864,0.05520833333333333,0.06176160337552743,0.08437975646879756,0.03647808397614703
2021-05-13,0.0006925627694851099,0.0008528926879937486,0.001203219251508024,0.0011496508763195856,0.0007048455328292774,0.0008153060636888881,0.0009368548353643557,0.0011405399364592813,0.0007378160644492303,0.0009264747119404508,0.001341245325963258,0.0006538999717579397,0.0010388654117044435,0.0008979373260784332,0.000912704136416815,0.0008481743980108044,0.0011164198120719858,0.0008500478471962183,0.000583990822316598,0.0009580479232407193,0.0011587301587301585,0.000947177554039223,0.0006572571746576983,0.0011420013553773956,0.0010654840753326039,0.0008550727409504137,0.0008914061753178472,0.0008614210649191988,0.0012551236884797404,0.001328644750416,0.03640625583443706
2021-05-14,0.03895184135977337,0.04032258064516129,0.056003358522250204,0.05307434813248766,0.042593648982696325,0.041594370541738965,0.050651867512332624,0.061108341641741434,0.038517441860465115,0.044893221912720514,0.060015487867836864,0.04069119286510591,0.05774383708467309,0.04678130511463844,0.04577275175013463,0.046818996415770614,0.05439330543933055,0.0462914485165794,0.03639514731369151,0.0507949713440562,0.0606516290726817,0.0513018156903049,0.03597369454259913,0.055856832971800434,0.050305975521958236,0.04778939644102,0.044893378226711564,0.04142609699769053,0.04906960100196815,0.0676836752586358,0.033780201584049194
2021-05-15,0.0006787294312358763,0.0007717225609756097,0.0011939939255163152,0.001145598140367925,0.0006147547477128903,0.0007757028915158091,0.0008098940468023476,0.0011048355604659358,0.0007950924155513063,0.0008586065769263794,0.0011247180250778712,0.000839114603599414,0.0009053992985940056,0.0007281576425718433,0.0007772348466878569,0.0007475834484072187,0.001056618441760367,0.0008949121936952404,0.0007677408667507676,0.0009628934513766453,0.0011066948715759651,0.0009492458285435605,0.0006824112073770077,0.0010690175522198397,0.0009444114472566564,0.000838451463594517,0.0006624725955580973,0.0007987119386083118,0.000983164790797768,0.0013219559220761868,0.0337008943589837
2021-05-16,0.0007649774532961132,0.0010117820390159323,0.0013602106479304644,0.0015478451391601456,0.0007389867496657231,0.001046856743798767,0.0008798154183163205,0.0012989110683375286,0.0009257015134378195,0.0010201110812505599,0.001557032653778084,0.0009433665254427863,0.0011897739764592324,0.001007982681639832,0.001072400434322176,0.001017758361848601,0.0012317591944429487,0.0009484967390525334,0.0008826876719448699,0.0011140009253394784,0.0015313557991973275,0.0011947350658116774,0.0006892921146953402,0.0014319717790196448,0.0012896358543417366,0.0010308539055917099,0.0012258702442751526,0.00103089321692411,0.001221370624355699,0.0015639683178950196,0.033599449443642425
2021-05-17,0.06770081770081769,0.08467381590705986,0.11186650185414093,0.10898897757506652,0.07584830339321356,0.09670116429495472,0.09453589391860996,0.09931372549019607,0.0806490971205466,0.08882428940568475,0.11625393081761005,0.07886505808757817,0.09118570867687474,0.08094618055555554,0.10032894736842106,0.09247967479674796,0.09481776765375853,0.08509596553074812,0.07725947521865889,0.10606060606060606,0.10579968329374503,0.09844915586965056,0.080078125,0.09784644194756552,0.09425754060324826,0.08582089552238806,0.08695652173913042,0.09045768566493953,0.10062111801242236,0.11206281227694503,0.03003498077018752
2021-05-18,0.0005054826124950184,0.0007032849152226977,0.0011670822394797833,0.0010748733936360175,0.0005773276311519937,0.0007950623790023018,0.0008603685202466558,0.0009695392263454023,0.0007038828738897847,0.0008409493058975903,0.001071725708280422,0.000565217072670243,0.0009502859817732334,0.0007608731223614883,0.0006996592012026477,0.0008467516523988555,0.0009870544849698523,0.0008247187874245997,0.0005813804302801696,0.0007374955970412117,0.001021033248231945,0.0009533662495575283,0.0006542673196500301,0.0009255989169462592,0.0009718412872554397,0.0008048802695074205,0.0007214770603089232,0.0006409060821164346,0.0007711848037232628,0.001120156989765026,0.0299662991787191
2021-05-19,0.033513738551207324,0.035714285714285705,0.053379953379953375,0.05148741418764302,0.0381619937694704,0.04108241082410824,0.046972049689440985,0.05441286462228871,0.04180555555555555,0.046267893660531696,0.057125028363966414,0.04017733444167359,0.04806978470675576,0.04406596377399297,0.04124579124579125,0.03799110452186805,0.046064814814814815,0.051547061882475285,0.036087183503001816,0.055217287488061116,0.05169646950939935,0.0396021021021021,0.032305743243243236,0.04975208474194275,0.047725577926920205,0.046192758253461134,0.035678642714570864,0.04254128183599217,0.05129142300194931,0.05618037703513281,0.027192739064031753
2021-05-20,0.0004266910949327418,0.0006317948123609647,0.0006653022740948832,0.0007682526226555049,0.0004867063780328347,0.0005222818809229501,0.0004970723485983687,0.0007153972785965996,0.0004608948450684251,0.0005893457859766256,0.0008669466702796165,0.0005492017304672068,0.0005855873223959438,0.0005467547925718764,0.0005521740247065774,0.0005206063247614897,0.0005974833619388394,0.0005828913342414844,0.000375139671100721,0.0005992879619040233,0.0007927769568310813,0.0005564441532413474,0.00038200476098565277,0.0007140954416640187,0.0007379022447594536,0.0006081607928805718,0.0006786403979637566,0.0005314841877405389,0.0006542077157838084,0.0008481397041611754,0.027142833608929866
2021-05-21,0.02566443497666869,0.02657276995305164,0.04011142061281337,0.0433314307458143,0.02779375119800652,0.02758386658910219,0.029098936383704588,0.03775894538606403,0.028756957328385895,0.027020351709148387,0.03695050190377293,0.025602409638554216,0.034899075646104505,0.02806513409961685,0.02426470588235294,0.030713890426120643,0.03602058319039452,0.03038990825688074,0.026038531005418426,0.03149920255183413,0.043710855949895606,0.02606682769726248,0.02272278205888164,0.0376022057425366,0.03502870470039469,0.03520726859738785,0.032158675139611015,0.030995934959349592,0.03418560606060605,0.04416112342941611,0.024769572805456518
2021-05-22,0.0003034759094408148,0.0005011250749231117,0.0007616843357818378,0.0007027320248545223,0.0003827893953402973,0.0004894990602271798,0.0005368635384544876,0.0007580760145734568,0.0004443921630135017,0.000542738163374055,0.0007737891179783532,0.0004063881596843282,0.0005597502778322547,0.0005647418042969412,0.0005928633662847446,0.0005510371598531004,0.0006020508994771317,0.0005398137151942838,0.00041737046784774326,0.0006143266849172207,0.0007577323138389472,0.0005701814750004915,0.00035678280110504465,0.0006359071182262781,0.0006221420094611608,0.0005359847367282309,0.00045755671252038576,0.0004731028330414362,0.0006436995959496817,0.0006649894518914527,0.024721257308541817
2021-05-23,0.00037824797383631087,0.0005487101837831831,0.0010383393912692294,0.0008447501196921152,0.0005486987345491947,0.0005678138588213526,0.0007160702103729924,0.0008245466145221545,0.0005010920350557075,0.0005650421129346213,0.0009615296458270301,0.0006116419701795691,0.0007510001799631768,0.0006892843849515433,0.0006949744443673536,0.0004972747956673635,0.0007923930269413631,0.0005583395627416778,0.0004520274352978077,0.0006432691908641943,0.0010766669894362137,0.0006264454222357089,0.0004890318779744643,0.0009130180485131508,0.000857054768675741,0.0007222422845079028,0.0005182978684281898,0.0005818481802554139,0.0007933441872016336,0.0011011128981568779,0.024659798758334368
2021-05-24,0.05770285087719298,0.07434360730593607,0.07540861812778603,0.09746666666666666,0.07275586049170953,0.05632464712269272,0.05957943925233645,0.07535211267605632,0.05588568194680248,0.06598984771573604,0.08264177040110647,0.06246474901297236,0.06146926536731634,0.05241507430997877,0.06399782135076253,0.05669961559582647,0.0799039780521262,0.06689958592132504,0.05036630036630037,0.07871125611745514,0.0776797829036635,0.06778123379989631,0.055401234567901234,0.06816211530125703,0.0771111111111111,0.07789559543230018,0.05035787321063394,0.07759609868043603,0.07264296754250386,0.09297891431135036,0.021227607302059383
2021-05-25,0.0003438949271478694,0.0005036354788383641,0.0004425870689470184,0.0006126267287700244,0.00035589225227931995,0.00046248494235071416,0.00033870603541897405,0.0005768776697361923,0.000392179984705874,0.0003618515333906563,0.0007254726700337787,0.0004373628189515505,0.0004895255533415907,0.00044517480471189435,0.0003978195189609384,0.0005108019698767028,0.0004945805270759156,0.0005050287588312755,0.0003993396155619164,0.000547195131578003,0.0006073988323650681,0.0004304739857961447,0.0003769688134236629,0.0005774191131613027,0.0005762035955104361,0.0005218553745742053,0.0004176071828435449,0.00044439188196378215,0.0006392325623094852,0.000673897170130541,0.021179039488439164
2021-05-26,0.018625561978163133,0.033300362677217275,0.039848484848484834,0.03686868686868686,0.027915427816319786,0.02835375431982406,0.02658333333333333,0.04305813234384663,0.03121951219512195,0.035422343324250684,0.03933272115090297,0.02303523035230352,0.028358208955223882,0.025949953660797033,0.02809343434343434,0.03350927703134997,0.03747582205029013,0.030952380952380943,0.023247863247863248,0.03309692671394799,0.03713850837138508,0.03164758269720101,0.02477034120734908,0.038625904010519393,0.037775616083009084,0.036342123056119,0.02813554124501686,0.026908023483365948,0.038076798967408836,0.03864218616567037,0.019316916004578154
2021-05-27,0.00019173279491634186,0.00026948240631385564,0.00042956134574985097,0.00045304313534018137,0.0002773506837670941,0.00031054540220714087,0.00029769478979134657,0.00034135398017178615,0.00026686575947960385,0.0002774120744780892,0.0004593175853018373,0.00029016383698267145,0.00033710139511709017,0.000329260204720074,0.0003551480069562176,0.00026494607568106716,0.0004168030040979136,0.00030381415633386134,0.0002652806340441915,0.0003555509711620812,0.00048063955640026835,0.00032173524625240906,0.0002205436745200207,0.0003973011620863853,0.00047043769523164345,0.0003540578310089007,0.00026516360359683864,0.00032938385659205845,0.0004075766856712058,0.0004695582720255589,0.01927960722817043
2021-05-28,0.010588474852372224,0.018153230417381358,0.0188248716486024,0.02853756382202771,0.017153996101364522,0.020045172219085264,0.01856458448498249,0.018557847896440133,0.0160294703305456,0.0190254319549602,0.0295578040097433,0.014998983119788487,0.020604395604395604,0.01634559252772913,0.01965044418694476,0.018261736450969727,0.02373873873873874,0.015169424743892828,0.01179391682184978,0.017487299726455647,0.02428810720268007,0.017706494016087898,0.018789443488238668,0.02139062796433314,0.02336142322097378,0.018869788579332147,0.01949740034662045,0.016959064327485382,0.020922856558215668,0.02433295753476136,0.017466418423779228
2021-05-29,0.00013153432411959164,0.00029284199195871716,0.00032878721776462625,0.00035578072522343023,0.00025712350789250496,0.00028118633703707224,0.00024280033928982474,0.0003974172627925608,0.0002876369831621735,0.0002442842235082061,0.0004122748710157314,0.00024274454734072158,0.0002751033817895832,0.0003014650727788908,0.00023285874503393086,0.00029713668287412214,0.0004207398706678792,0.00028265448883751633,0.00024204341594449141,0.0002883015728977616,0.0004192772609328524,0.00030770687369816317,0.00020054344896684452,0.0003929434953591472,0.00038968824940047967,0.00032798155734473696,0.00028651027321366384,0.00026652114770174936,0.0003595956162382993,0.0003935215915340704,0.01743020613185164
2021-05-30,0.0001992086607682585,0.00032433924504865084,0.0004967250404231412,0.00046176324640238186,0.000309425871223624,0.0002837229948334958,0.00038130940731654646,0.00043149946062567417,0.00038330005278982757,0.00036237368524863874,0.0006988360370268536,0.0002696760215557208,0.00031943889065078204,0.00030885885265251187,0.000338005628828431,0.0003217415115005476,0.0004771982239926967,0.0003945848691082611,0.000313404050144648,0.00036528480691759536,0.0004967061742637532,0.00033242857926193997,0.00029280701272795483,0.0004346175137133263,0.00042407654467016006,0.00035472755081357,0.0004380231624813669,0.0003592894104898733,0.0004799673759645168,0.0006117239827936848,0.017386401157886002
2021-05-31,0.025181159420289853,0.043827160493827164,0.048787366046249295,0.049516908212560384,0.03516377649325626,0.041894353369763215,0.05815464587394411,0.0458406561218512,0.03793103448275862,0.03654970760233918,0.057122507122507125,0.02493026499302649,0.04666666666666666,0.03779253636938646,0.049306868304977935,0.04196009389671361,0.05214240705734089,0.04782863849765258,0.0367003367003367,0.04535147392290249,0.04244747302668938,0.03259408602150537,0.03367158671586716,0.05186385737439222,0.048870056497175136,0.03289473684210526,0.03264925373134328,0.052438209752839006,0.05720228809152366,0.0483968542044767,0.01372778824534852


==> figures/results/tables/rapid_test_statistics/share_infected_among_sym_without_pcr_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-03,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-05,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-02-28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-03-01,0.4666666666666666,0.3333333333333333,0.4583333333333333,0.5,0.4416666666666666,0.4666666666666666,0.4,0.4305555555555555,0.4523809523809524,0.4583333333333333,0.4333333333333333,0.4333333333333333,0.4166666666666666,0.4523809523809524,0.4166666666666666,0.3809523809523809,0.4666666666666666,0.4375,0.3888888888888888,0.375,0.5,0.4722222222222223,0.4791666666666666,0.4333333333333333,0.4444444444444444,0.4761904761904762,0.4305555555555554,0.4166666666666666,0.4333333333333333,0.4333333333333333,0.4376190476190475
2021-03-02,0.3645833333333333,0.3958333333333333,0.4259259259259259,0.4166666666666667,0.42857142857142855,0.375,0.5,0.40625,0.4259259259259259,0.4068627450980392,0.3928571428571429,0.4791666666666666,0.4090909090909091,0.3666666666666666,0.42857142857142855,0.4166666666666666,0.4074074074074074,0.4083333333333333,0.4166666666666666,0.4083333333333333,0.4375,0.35,0.4444444444444444,0.35714285714285715,0.4166666666666667,0.3888888888888889,0.41025641025641024,0.4,0.3958333333333333,0.4411764705882353,0.4241643346667856
2021-03-03,0.4242424242424242,0.3809523809523809,0.3958333333333333,0.3809523809523809,0.393939393939394,0.4166666666666666,0.39102564102564097,0.3903508771929825,0.4358974358974359,0.4259259259259259,0.409090909090909,0.3958333333333333,0.3703703703703704,0.4166666666666666,0.40625,0.4285714285714285,0.39814814814814814,0.40625,0.42307692307692296,0.3939393939393939,0.4404761904761905,0.45,0.4074074074074074,0.4375,0.4166666666666666,0.42857142857142855,0.4166666666666666,0.4166666666666666,0.4027777777777777,0.38333333333333336,0.419265665009989
2021-03-04,0.3645833333333333,0.39166666666666666,0.3968253968253968,0.456140350877193,0.4375,0.4404761904761904,0.43115942028985504,0.4166666666666666,0.4666666666666666,0.4035087719298245,0.3703703703703704,0.4722222222222222,0.4333333333333333,0.43939393939393945,0.3888888888888888,0.4166666666666666,0.4074074074074074,0.4427083333333333,0.4236111111111111,0.4055555555555555,0.4,0.3611111111111111,0.4027777777777777,0.4416666666666667,0.4444444444444445,0.4416666666666666,0.4078947368421052,0.39880952380952384,0.37698412698412703,0.4125,0.4185593016434671
2021-03-05,0.4305555555555555,0.4133333333333333,0.42307692307692296,0.4298245614035087,0.375,0.4166666666666666,0.412280701754386,0.4351851851851852,0.412280701754386,0.4347826086956523,0.4351851851851852,0.4055555555555556,0.4375,0.43939393939393945,0.4833333333333333,0.4298245614035087,0.4545454545454545,0.4226190476190476,0.3921568627450979,0.4215686274509803,0.3921568627450979,0.4365079365079365,0.4027777777777777,0.4047619047619048,0.4133333333333333,0.4358974358974359,0.40972222222222215,0.3809523809523809,0.4117647058823529,0.40384615384615385,0.418823371438669
2021-03-06,0.3991228070175438,0.4131944444444444,0.3804347826086957,0.39166666666666666,0.3970588235294117,0.394927536231884,0.39814814814814814,0.3974358974358974,0.4017857142857143,0.4083333333333333,0.3984375,0.3947368421052631,0.4044117647058824,0.4375,0.4088541666666666,0.4007936507936508,0.4128787878787879,0.42105263157894735,0.42777777777777776,0.4109195402298851,0.4301075268817205,0.38768115942028986,0.4351851851851852,0.4270833333333333,0.3878205128205128,0.41203703703703703,0.38768115942028986,0.42857142857142855,0.3951612903225807,0.3697916666666666,0.416578315727211
2021-03-07,0.4125,0.3903508771929825,0.4282407407407408,0.4264705882352941,0.4074074074074074,0.4266666666666665,0.40873015873015867,0.3958333333333334,0.4086021505376344,0.4194444444444445,0.41,0.40873015873015867,0.4201388888888888,0.4111111111111112,0.4053030303030303,0.4,0.4130434782608696,0.4136904761904762,0.3627450980392157,0.4138888888888889,0.4070512820512821,0.4137931034482759,0.4230769230769231,0.4166666666666667,0.4120370370370369,0.42105263157894735,0.42204301075268813,0.4305555555555555,0.4204545454545455,0.3935185185185185,0.4158440171559034
2021-03-08,0.4479166666666667,0.4292929292929293,0.4137931034482759,0.40972222222222215,0.42816091954023,0.42424242424242425,0.4166666666666667,0.43468468468468463,0.4074074074074074,0.4333333333333334,0.40740740740740733,0.42948717948717946,0.4506172839506173,0.4080459770114943,0.4224137931034483,0.4195402298850575,0.4066666666666666,0.4023809523809524,0.39130434782608703,0.4134615384615384,0.4133333333333333,0.4298245614035087,0.4087301587301588,0.4166666666666666,0.4369369369369369,0.4134615384615384,0.4111111111111112,0.4114583333333333,0.4194444444444445,0.4135802469135803,0.41318935828184855
2021-03-09,0.4139784946236559,0.4166666666666666,0.4126016260162601,0.4301075268817205,0.44166666666666665,0.3898809523809525,0.4236111111111112,0.4111111111111112,0.4116161616161616,0.4342105263157895,0.3974358974358975,0.4166666666666667,0.44097222222222215,0.4257246376811593,0.4328703703703704,0.4333333333333333,0.4290123456790124,0.4121621621621622,0.4094202898550725,0.42105263157894735,0.4217171717171717,0.4105691056910569,0.4166666666666667,0.4326923076923077,0.4027777777777778,0.455128205128205,0.4423076923076923,0.4186507936507936,0.4195402298850575,0.3994252873563219,0.41462882488571656
2021-03-10,0.40972222222222215,0.42592592592592604,0.4193548387096775,0.4444444444444444,0.427536231884058,0.425,0.40625,0.4212962962962963,0.4333333333333333,0.40570175438596495,0.4292929292929293,0.3958333333333333,0.4318181818181818,0.4010416666666666,0.4236111111111111,0.4188034188034189,0.4305555555555556,0.384469696969697,0.43666666666666665,0.4290123456790123,0.38888888888888895,0.4267676767676768,0.40873015873015867,0.4444444444444445,0.4226190476190476,0.4057971014492753,0.4111111111111112,0.41071428571428575,0.42222222222222217,0.4166666666666666,0.41593159529438506
2021-03-11,0.3970588235294117,0.38888888888888895,0.4043209876543209,0.4106060606060605,0.43333333333333335,0.4119047619047619,0.4,0.400709219858156,0.4195402298850575,0.4022435897435897,0.41216216216216217,0.4264705882352941,0.4166666666666667,0.3958333333333333,0.3882882882882883,0.4166666666666665,0.3976190476190476,0.4140625,0.4146825396825397,0.41358024691358014,0.41869918699186986,0.3961538461538461,0.4107142857142857,0.39965986394557823,0.4027777777777778,0.4057017543859649,0.4185185185185184,0.42777777777777776,0.3968253968253968,0.4013157894736841,0.4147390990382842
2021-03-12,0.3914728682170541,0.4,0.4211711711711712,0.41111111111111104,0.39880952380952384,0.4130434782608695,0.4444444444444444,0.4279279279279279,0.4105691056910569,0.435483870967742,0.4094827586206897,0.4057017543859649,0.4219858156028368,0.409090909090909,0.4358974358974359,0.4185185185185185,0.4007936507936507,0.4310344827586207,0.4236111111111111,0.3888888888888887,0.4246031746031746,0.42543859649122795,0.4276315789473684,0.40570175438596495,0.4217687074829932,0.4117647058823529,0.4083333333333334,0.4114583333333333,0.4038461538461539,0.4113756613756613,0.4140465814590785
2021-03-13,0.4270833333333333,0.402482269503546,0.4202898550724637,0.4236111111111111,0.4217687074829932,0.4246794871794872,0.38787878787878777,0.4148148148148147,0.3974358974358975,0.4208333333333333,0.4320987654320987,0.4472222222222222,0.3773584905660377,0.4023809523809524,0.4148936170212765,0.4114583333333333,0.401360544217687,0.41530054644808734,0.4065040650406504,0.394927536231884,0.4012820512820512,0.4208333333333332,0.4301075268817204,0.4116161616161616,0.4140625,0.4077380952380953,0.4042553191489359,0.4351851851851852,0.4224806201550388,0.40384615384615385,0.4151665743239787
2021-03-14,0.40865384615384615,0.4033333333333333,0.4247311827956988,0.42,0.4039855072463766,0.4045698924731183,0.41369047619047616,0.4079601990049751,0.39634146341463417,0.4008620689655173,0.4236111111111111,0.4078947368421053,0.4149659863945578,0.40972222222222215,0.42989417989417983,0.4201388888888888,0.3958333333333333,0.4270833333333333,0.3935185185185185,0.4240740740740741,0.4071038251366119,0.4217687074829932,0.3903508771929825,0.4181818181818181,0.4090909090909091,0.43125,0.4275362318840578,0.3921568627450979,0.4153439153439152,0.410958904109589,0.41522114400739074
2021-03-15,0.4318181818181818,0.4181818181818181,0.4015151515151513,0.43,0.40217391304347816,0.4243827160493826,0.4183673469387755,0.4151234567901234,0.4134615384615384,0.4593495934959349,0.421875,0.4275362318840579,0.4089147286821705,0.4166666666666667,0.4185185185185184,0.4080459770114942,0.4137426900584795,0.39409722222222215,0.4027777777777778,0.4047619047619048,0.4040880503144653,0.4248366013071895,0.4038461538461538,0.4239766081871345,0.4166666666666667,0.4249999999999999,0.4182389937106918,0.4072327044025156,0.4166666666666666,0.4244791666666667,0.41486518677227613
2021-03-16,0.4254385964912281,0.4308510638297872,0.3961538461538461,0.42424242424242425,0.4268292682926829,0.4125,0.4166666666666665,0.4194444444444444,0.43396226415094336,0.3938405797101449,0.41326530612244894,0.44375,0.39973958333333337,0.4285714285714285,0.4166666666666666,0.4251412429378531,0.4326923076923076,0.4253731343283582,0.41805555555555546,0.4025157232704402,0.4166666666666666,0.4194444444444444,0.4427083333333333,0.41358024691358025,0.39864864864864863,0.4226190476190476,0.4224806201550387,0.4208333333333333,0.41927083333333337,0.4277108433734941,0.41470369382957845
2021-03-17,0.4095744680851063,0.4251700680272109,0.4150641025641025,0.4047619047619048,0.4341085271317829,0.4043209876543209,0.4212121212121209,0.4035714285714285,0.4244186046511627,0.42948717948717946,0.4267241379310345,0.4092592592592591,0.42105263157894735,0.4201388888888888,0.4094202898550723,0.4148148148148148,0.39855072463768093,0.404040404040404,0.4414414414414415,0.4297385620915032,0.40666666666666657,0.4241071428571429,0.4150641025641025,0.41212121212121205,0.4179292929292929,0.4142512077294686,0.418859649122807,0.4150326797385621,0.4106060606060605,0.4153439153439153,0.4144142696374467
2021-03-18,0.4166666666666666,0.4147887323943662,0.4166666666666667,0.4135021097046413,0.3809523809523809,0.3930817610062892,0.4297385620915032,0.39814814814814814,0.4327485380116959,0.3954248366013071,0.4050925925925926,0.4193548387096773,0.39393939393939376,0.4153225806451613,0.4008620689655173,0.410569105691057,0.4129353233830846,0.3973429951690821,0.3915094339622641,0.40046296296296297,0.43055555555555547,0.4075342465753425,0.41796875,0.406060606060606,0.3988095238095239,0.4270833333333333,0.4015151515151515,0.4146825396825397,0.4126984126984126,0.4055555555555556,0.4145037517351354
2021-03-19,0.4151515151515151,0.41796875,0.4177631578947368,0.4253246753246753,0.4431818181818181,0.4314516129032258,0.4019607843137254,0.4178082191780822,0.40522875816993453,0.4307692307692307,0.42424242424242425,0.4074074074074073,0.4204545454545455,0.3994252873563218,0.4076923076923077,0.39828431372549017,0.4178240740740741,0.4296536796536797,0.4259259259259258,0.42,0.4288617886178863,0.4497354497354497,0.4022988505747126,0.4282407407407408,0.408008658008658,0.4189814814814815,0.41777777777777775,0.4275956284153005,0.4236111111111112,0.4147286821705427,0.41510564615942913
2021-03-20,0.4398907103825137,0.4295774647887323,0.4127147766323024,0.402930402930403,0.4111111111111112,0.4135021097046413,0.4143518518518519,0.4017543859649123,0.4178571428571428,0.41145833333333337,0.42200854700854695,0.4066666666666667,0.4094202898550724,0.41118421052631576,0.39837398373983735,0.4067982456140351,0.40046296296296297,0.4259259259259259,0.3954248366013071,0.4189497716894977,0.4032258064516128,0.404040404040404,0.4034391534391534,0.4,0.4023297491039427,0.4227053140096618,0.4115384615384615,0.396780303030303,0.3991228070175438,0.4221014492753624,0.41472401549908094
2021-03-21,0.4191542288557214,0.410344827586207,0.4101449275362319,0.4188034188034188,0.4010416666666667,0.403921568627451,0.4050179211469535,0.4120370370370369,0.4257990867579908,0.4196787148594378,0.4091666666666667,0.4214975845410627,0.40384615384615385,0.41544117647058826,0.4279026217228465,0.4056122448979592,0.4034552845528456,0.4139344262295082,0.4177777777777777,0.4026104417670684,0.4035714285714285,0.4026104417670683,0.40986394557823136,0.419831223628692,0.413919413919414,0.4166666666666666,0.41487455197132617,0.4145569620253165,0.4190251572327045,0.3964646464646465,0.4147429003029706
2021-03-22,0.4309523809523809,0.4273255813953488,0.4095441595441595,0.4173669467787115,0.4010416666666666,0.4199669966996701,0.4122340425531916,0.4207317073170732,0.4098837209302327,0.41950757575757575,0.4093137254901961,0.4227941176470588,0.4014084507042253,0.4156378600823046,0.4238095238095238,0.4223856209150328,0.4112903225806453,0.4359567901234568,0.4000000000000001,0.42829457364341095,0.4416666666666667,0.4134615384615384,0.4309210526315789,0.4262452107279695,0.41060606060606064,0.4092592592592593,0.4052083333333334,0.41950757575757575,0.4151376146788992,0.4035812672176309,0.41483193981385413
2021-03-23,0.4157196969696969,0.43013468013468015,0.4260204081632653,0.4189814814814814,0.4255952380952381,0.4174917491749176,0.41237113402061865,0.4120795107033639,0.420045045045045,0.41513761467889904,0.4175000000000001,0.42299578059071735,0.40962199312714775,0.4186746987951808,0.40809968847352013,0.4311594202898551,0.4344135802469136,0.4173553719008264,0.3986742424242424,0.4037698412698413,0.42739273927392746,0.40625,0.4122222222222222,0.41736694677871145,0.41260162601626016,0.41032608695652173,0.4184782608695653,0.4064814814814815,0.4216666666666667,0.42233560090702943,0.4144571764161225
2021-03-24,0.4174382716049383,0.4185393258426967,0.4209245742092458,0.4036069651741293,0.4186046511627909,0.3990740740740741,0.4202127659574469,0.4248511904761904,0.43772893772893773,0.4219858156028369,0.4173076923076923,0.4113247863247863,0.42194092827004215,0.4033687943262412,0.4238505747126437,0.42375886524822703,0.3977272727272728,0.40929203539822995,0.4208333333333334,0.4303797468354431,0.4120370370370369,0.4175531914893617,0.4107142857142858,0.4141914191419143,0.40029761904761896,0.4108910891089109,0.4093137254901961,0.40946502057613177,0.4174603174603174,0.4166666666666666,0.41428807401938467
2021-03-25,0.3932291666666667,0.4100294985250737,0.3926940639269406,0.4139433551198257,0.4076576576576577,0.42015503875969,0.3987468671679198,0.4074468085106383,0.4001377410468319,0.3975409836065574,0.4108695652173913,0.4130824372759857,0.4111721611721612,0.4080459770114943,0.4026479750778816,0.4103535353535353,0.4131652661064426,0.4025062656641604,0.4013888888888889,0.4188405797101448,0.4344783715012723,0.40181818181818185,0.4147286821705427,0.3940129449838189,0.4065555555555556,0.4049242424242424,0.4139118457300275,0.3908934707903781,0.4116352201257862,0.3991725768321513,0.4140224147400864
2021-03-26,0.4270833333333333,0.4145480225988701,0.4104938271604938,0.4215367965367965,0.4192982456140352,0.41850490196078427,0.41997354497354494,0.421875,0.4250700280112046,0.41539440203562333,0.4166666666666667,0.4039215686274511,0.41263440860215056,0.4190031152647976,0.4135802469135803,0.4054232804232805,0.4111111111111111,0.3927902621722847,0.4246031746031746,0.4235474006116208,0.4160539215686274,0.4061728395061728,0.40695792880258896,0.40748587570621453,0.4098258706467662,0.4087301587301588,0.4039548022598871,0.4222846441947566,0.425,0.4130658436213992,0.41335209362677494
2021-03-27,0.4053527980535279,0.4119718309859155,0.4085051546391753,0.41263440860215056,0.4026479750778816,0.4136904761904761,0.4241803278688524,0.4103603603603603,0.4173441734417344,0.4161358811040341,0.4093406593406593,0.4206036745406824,0.42460317460317465,0.4114942528735632,0.4095528455284554,0.42120181405895696,0.4080086580086581,0.4209280303030303,0.4151090342679128,0.4063360881542699,0.39317673378076057,0.40609452736318397,0.4107981220657277,0.4120046620046621,0.4026845637583893,0.4055118110236221,0.3990610328638498,0.4073275862068966,0.399904214559387,0.4154761904761905,0.413382540693692
2021-03-28,0.4121923937360179,0.4133986928104576,0.4013266998341625,0.4157801418439717,0.41015625,0.4143026004728133,0.4113247863247865,0.4117117117117117,0.4211111111111112,0.4172008547008548,0.420391061452514,0.4069010416666666,0.4236694677871149,0.4160839160839161,0.4055944055944056,0.4135638297872341,0.40205627705627706,0.4216008771929825,0.4181681681681682,0.4144736842105264,0.4015700483091788,0.4227493917274939,0.4264367816091954,0.4143518518518519,0.4056224899598394,0.4117965367965368,0.4234417344173442,0.41737288135593226,0.414272030651341,0.4113876319758673,0.41367509848428813
2021-03-29,0.4209876543209876,0.4048507462686567,0.4202898550724638,0.4118497109826591,0.4166666666666667,0.4087719298245615,0.4148681055155875,0.4090909090909091,0.4146666666666667,0.412878787878788,0.41151685393258425,0.3959899749373434,0.4058956916099773,0.4266169154228856,0.42460317460317465,0.4177704194260486,0.4227272727272727,0.4296875,0.4105691056910569,0.4155405405405405,0.4144880174291939,0.41015625,0.4131455399061033,0.4146090534979424,0.41916167664670656,0.4223744292237444,0.43166666666666653,0.4114583333333333,0.413963963963964,0.40803303303303295,0.41338869420785074
2021-03-30,0.4160839160839161,0.4204834605597965,0.4144214162348877,0.41218637992831536,0.4221763085399449,0.412962962962963,0.4036458333333333,0.4233333333333333,0.4205426356589148,0.4176767676767678,0.4148351648351649,0.4169270833333333,0.4134615384615384,0.4182692307692308,0.4182900432900433,0.4274952919020715,0.4140127388535032,0.41611111111111104,0.41946778711484606,0.40894039735099336,0.42329192546583855,0.4259259259259259,0.4249363867684478,0.4127252252252252,0.4190074906367041,0.4210691823899371,0.4189024390243904,0.41216216216216217,0.4151138716356108,0.4092105263157895,0.41340157863702315
2021-03-31,0.39944903581267216,0.4266169154228856,0.4209702660406886,0.4191419141914192,0.4023809523809524,0.4302083333333333,0.4224318658280924,0.4142857142857144,0.4173387096774194,0.4109014675052412,0.4154290429042904,0.4154501216545013,0.4195804195804196,0.4131701631701632,0.4099099099099098,0.4121004566210046,0.42916666666666653,0.4190751445086705,0.4178571428571429,0.4015151515151516,0.40617715617715616,0.4114583333333333,0.4154761904761904,0.41720430107526896,0.3936781609195403,0.41890380313199105,0.4166666666666667,0.41805555555555546,0.4210992907801418,0.4174565560821485,0.4133625997561407
2021-04-01,0.3994047619047619,0.4208633093525179,0.40573152337858215,0.4117647058823529,0.4146981627296588,0.4035279805352798,0.4029535864978904,0.4005235602094241,0.39529262086514,0.4045940170940172,0.4113300492610837,0.4027777777777778,0.4012820512820512,0.4108649789029537,0.4060502283105023,0.39573412698412697,0.4024261603375527,0.40092592592592585,0.4181957186544343,0.3930817610062894,0.4057142857142858,0.40158227848101263,0.4066666666666667,0.4078366445916115,0.4134438305709025,0.4050189393939394,0.4128787878787879,0.3973193473193473,0.4091452991452991,0.4035303776683088,0.41316914518435327
2021-04-02,0.4144927536231884,0.4190307328605201,0.4110824742268041,0.4266826923076923,0.4120370370370371,0.4194819819819819,0.42337807606263983,0.40963855421686746,0.41404612159329146,0.4123809523809525,0.4061976549413736,0.4221763085399449,0.4155092592592593,0.4225053078556264,0.4079520697167756,0.4109014675052412,0.4151696606786428,0.4140759930915371,0.4051282051282052,0.4216791979949874,0.4161220043572985,0.4226579520697168,0.4148418491484185,0.4211309523809524,0.4179421768707483,0.4257369614512472,0.4018199233716475,0.4106182795698925,0.4098440545808967,0.4155145929339477,0.4132795453056864
2021-04-03,0.4023178807947019,0.4144295302013423,0.4159021406727828,0.4051020408163265,0.4190647482014389,0.4022842639593909,0.41576576576576574,0.3991935483870968,0.4079254079254079,0.4080952380952381,0.4016754850088183,0.4129353233830845,0.4079520697167756,0.4092261904761905,0.4146825396825397,0.396978021978022,0.4234756097560977,0.4162234042553192,0.4160353535353536,0.40880503144654096,0.4128571428571429,0.4095528455284553,0.4098639455782313,0.4166666666666666,0.4166666666666667,0.4115226337448559,0.4127680311890839,0.4148809523809524,0.4158496732026144,0.42018284106891707,0.41335973545252286
2021-04-04,0.4330065359477124,0.4259259259259259,0.4162929745889388,0.4296747967479676,0.42997198879551823,0.4088235294117647,0.4183673469387755,0.4247159090909091,0.408203125,0.4201388888888889,0.41362847222222215,0.41739766081871343,0.4133109619686801,0.4114173228346457,0.4301675977653631,0.4180633147113593,0.42369477911646586,0.4192439862542956,0.4187853107344632,0.4074642126789367,0.4252136752136753,0.4107905982905983,0.41416040100250623,0.4270270270270271,0.4187037037037037,0.42024539877300615,0.4269547325102881,0.419921875,0.4257142857142857,0.4186046511627907,0.4141960289698522
2021-04-05,0.4097222222222222,0.4084967320261439,0.41818181818181815,0.42419962335216577,0.4049844236760124,0.4243002544529262,0.4178240740740741,0.4166666666666667,0.42330917874396135,0.4273648648648649,0.4080459770114943,0.4096638655462185,0.4312354312354313,0.4197303921568628,0.41966426858513184,0.4085585585585586,0.4112554112554113,0.4217791411042945,0.4281842818428184,0.4191767068273093,0.4156626506024097,0.4166666666666667,0.4215686274509804,0.41906130268199226,0.4147834274952919,0.4224358974358975,0.4353632478632479,0.4272598870056497,0.4219077568134171,0.4200298953662183,0.41473025662169327
2021-04-06,0.4389312977099237,0.4014492753623189,0.4272727272727273,0.4221380471380472,0.4257575757575757,0.4198966408268734,0.4141447368421053,0.4082867783985103,0.43525179856115104,0.4143835616438356,0.4257990867579909,0.4166666666666667,0.4241452991452993,0.4103896103896104,0.43186936936936937,0.4125,0.4111922141119221,0.4177018633540373,0.42912772585669773,0.4220238095238095,0.4061728395061728,0.4221311475409836,0.41517857142857145,0.41802721088435374,0.4136363636363637,0.4228603603603604,0.4226666666666667,0.4110119047619048,0.4130057803468208,0.4254385964912281,0.41504163276182593
2021-04-07,0.41894977168949776,0.4157032755298651,0.4138211382113821,0.4166666666666667,0.4035087719298245,0.4182194616977226,0.4128787878787879,0.41575591985428056,0.4227053140096618,0.4150326797385621,0.4107142857142857,0.4200268817204301,0.4078674948240166,0.4146174863387978,0.4177148846960169,0.4144144144144144,0.4139784946236559,0.4217687074829932,0.4299242424242424,0.4131944444444444,0.4047619047619048,0.4139254385964913,0.4147727272727273,0.4005050505050506,0.4151515151515151,0.4098639455782313,0.4139784946236559,0.3992805755395684,0.4246231155778895,0.4138888888888889,0.41492286786811705
2021-04-08,0.4113060428849903,0.4074747474747476,0.4103174603174604,0.4032485875706215,0.4090579710144928,0.4081799591002045,0.40878378378378377,0.4051587301587302,0.402547770700637,0.4092592592592594,0.4124790619765495,0.40946502057613177,0.4241452991452991,0.3971428571428571,0.4217348927875244,0.3988274706867672,0.4114310645724258,0.4055052790346908,0.4166666666666667,0.4127450980392158,0.4097605893186004,0.4201183431952663,0.4015625,0.40326633165829145,0.4094696969696969,0.4190074906367041,0.4080284552845529,0.4098659003831418,0.40899122807017546,0.41226287262872624,0.4155069200905729
2021-04-09,0.4247747747747748,0.4181372549019609,0.4166666666666667,0.4152719665271967,0.4179999999999999,0.41431261770244826,0.4177282377919321,0.4219409282700423,0.4124767225325885,0.4113475177304965,0.4198855507868383,0.4216269841269842,0.4206081081081081,0.4220430107526882,0.4137764932562621,0.4197207678883073,0.4102564102564102,0.43309859154929575,0.4274891774891775,0.4166666666666667,0.4262295081967213,0.41715399610136455,0.4176136363636364,0.4170731707317073,0.43242122719734655,0.4153645833333333,0.4198895027624309,0.4200223713646533,0.411189358372457,0.4139004149377593,0.41601601994487253
2021-04-10,0.4148936170212766,0.4148841354723707,0.4180985108820161,0.41828165374677,0.40734649122807015,0.4080188679245283,0.425531914893617,0.4093625498007968,0.4130781499202552,0.4196601941747573,0.4143426294820717,0.4102209944751381,0.41557788944723617,0.4176706827309237,0.4126602564102564,0.4138054363376251,0.4205607476635514,0.41851032448377584,0.41512345679012347,0.4252032520325204,0.4162257495590829,0.4130781499202552,0.4194599627560522,0.4125560538116592,0.4099402092675635,0.4095022624434389,0.4154818325434439,0.43005952380952384,0.4140106241699867,0.4146689497716896,0.41662999175453236
2021-04-11,0.4212678936605317,0.4134790528233152,0.42216117216117216,0.406721536351166,0.408675799086758,0.42028985507246375,0.40818363273453095,0.4212962962962963,0.43005952380952384,0.4052845528455285,0.42086563307493546,0.4184303350970017,0.4109756097560977,0.4114942528735632,0.4144927536231885,0.41596638655462187,0.4187675070028011,0.4203869047619047,0.4217791411042945,0.41586921850079744,0.42264416315049225,0.4193798449612403,0.4260828625235405,0.4203480589022757,0.4116352201257861,0.41791044776119396,0.4129353233830846,0.4143990929705215,0.4133928571428571,0.4235197368421053,0.416216009259838
2021-04-12,0.4135304659498208,0.4071557971014493,0.40824308062575215,0.4169934640522875,0.4176528599605521,0.4108796296296297,0.4183501683501684,0.4062881562881563,0.4133709981167609,0.4031862745098039,0.41759950248756217,0.4212707182320442,0.4184303350970017,0.4054934823091248,0.4114799446749654,0.41533864541832666,0.4084022038567493,0.4188790560471976,0.4136546184738956,0.41371681415929207,0.42803030303030304,0.4144927536231885,0.4157754010695187,0.3937146892655367,0.4139999999999999,0.4102564102564103,0.4173728813559322,0.4204931972789115,0.4185750636132315,0.4025862068965517,0.41539758006919014
2021-04-13,0.4305050505050505,0.4096230158730159,0.4212121212121212,0.4202651515151515,0.42702169625246544,0.4180555555555556,0.411439842209073,0.4268321513002364,0.4052742616033756,0.4031931464174455,0.41443965517241377,0.4059304703476482,0.42821285140562254,0.425,0.41634304207119743,0.4148471615720524,0.4084077380952381,0.4119047619047619,0.4133966244725738,0.4108247422680413,0.4285,0.4121453900709221,0.4257777777777778,0.4213850837138508,0.41390887290167866,0.4208835341365462,0.4200320512820512,0.4038175046554936,0.408266129032258,0.4160583941605839,0.4149901812652487
2021-04-14,0.4161111111111111,0.4259776536312849,0.42105263157894735,0.4215481171548117,0.4171974522292994,0.4350282485875706,0.4186507936507936,0.4155701754385965,0.4240196078431373,0.4203096539162113,0.41550387596899213,0.4172077922077922,0.4151041666666667,0.42534722222222215,0.4205729166666667,0.4225925925925926,0.4159090909090909,0.43108298171589293,0.42015968063872267,0.42376893939393945,0.42546296296296304,0.42948717948717946,0.4227188081936685,0.4109649122807018,0.4196165191740412,0.4142011834319527,0.4207070707070708,0.4220085470085471,0.4246987951807229,0.4214929214929215,0.41597046137790894
2021-04-15,0.4215846994535519,0.4197674418604651,0.4134892086330935,0.414765525982256,0.42696390658174094,0.4136850152905198,0.4146226415094339,0.4214527027027027,0.4193181818181818,0.4153450807635829,0.42055749128919867,0.4085185185185185,0.4082491582491583,0.4217527386541471,0.4210565476190476,0.4196969696969697,0.4286046511627907,0.4267241379310345,0.4209523809523811,0.4316239316239316,0.4225961538461538,0.4058536585365855,0.4217948717948718,0.4305194805194805,0.4211805555555555,0.426046176046176,0.4147640791476408,0.4183501683501684,0.4166666666666666,0.4157039711191336,0.4173723484295134
2021-04-16,0.4202317290552585,0.4241967871485945,0.4138321995464853,0.4319672131147541,0.4135610766045549,0.4204718417047184,0.413966049382716,0.4228624535315985,0.4232348111658457,0.4201977401129943,0.427942794279428,0.4093264248704663,0.4276315789473684,0.4352836879432624,0.4254772393538913,0.43090277777777775,0.4323116219667944,0.4253835425383543,0.4358614232209738,0.4220272904483431,0.4220314735336195,0.4226190476190477,0.4171052631578948,0.4201713395638629,0.4244897959183673,0.4202551834130781,0.42196969696969705,0.4251497005988024,0.4252450980392157,0.42470238095238094,0.41800912483589375
2021-04-17,0.4206161137440758,0.4003267973856209,0.4045307443365696,0.4131794871794873,0.4145833333333333,0.4098173515981735,0.4225077881619938,0.4161016949152542,0.420211161387632,0.4265873015873016,0.4116561181434599,0.4216666666666667,0.4046610169491525,0.4170560747663552,0.4190573770491803,0.4121315192743764,0.4051186017478152,0.4072681704260652,0.4144385026737968,0.410033167495854,0.41561624649859946,0.4102328431372549,0.4205426356589148,0.4153279785809906,0.4058363417569194,0.4048706240487063,0.4081858407079646,0.41852791878172585,0.4175084175084175,0.4107628004179729,0.41768124656422356
2021-04-18,0.4327256944444444,0.4180762852404644,0.4116314199395771,0.4123456790123456,0.4262208067940553,0.4016812865497076,0.4176747311827957,0.4104575163398693,0.4109972677595629,0.4166666666666667,0.4191176470588235,0.4175084175084176,0.4114799446749654,0.4214929214929215,0.4255952380952381,0.4154929577464789,0.4160206718346253,0.4106498194945848,0.4141414141414142,0.4252873563218391,0.4125850340136054,0.4152298850574713,0.41251885369532426,0.4117283950617284,0.4175857843137255,0.4203100775193798,0.4156073446327684,0.4207207207207207,0.4211442786069651,0.4089611872146119,0.41760010674604026
2021-04-19,0.4034552845528456,0.4115805946791862,0.4064143007360672,0.40579710144927533,0.4166666666666667,0.4106382978723404,0.4130036630036629,0.404419595314164,0.40352852852852855,0.40485312899106,0.4107744107744108,0.4131016042780749,0.4198872785829307,0.4077102803738318,0.4076011157601115,0.4150516795865633,0.4129852744310576,0.41212710765239946,0.4166666666666666,0.4203869047619047,0.40813953488372096,0.41076115485564296,0.4093137254901961,0.4102067183462532,0.4173360107095047,0.4006259780907669,0.4260057471264368,0.4162621359223301,0.4126984126984127,0.4118435155412648,0.4173364367298315
2021-04-20,0.4204099821746881,0.4173371647509579,0.41614173228346457,0.4206204379562044,0.4178486997635934,0.4223639455782313,0.41769759450171823,0.4156824146981627,0.420970695970696,0.4224736048265461,0.4045402298850575,0.42931034482758623,0.4276960784313725,0.4122852233676975,0.4114197530864197,0.4144144144144145,0.4217421124828532,0.4152557319223986,0.4232891832229581,0.4197318007662836,0.411085626911315,0.4089869281045752,0.43248106060606056,0.4195374800637959,0.420617816091954,0.4108374384236453,0.41557239057239054,0.4134963768115942,0.4261133603238865,0.4119918699186992,0.4175671401358078
2021-04-21,0.42453703703703705,0.4250524109014676,0.43447837150127216,0.4263826606875934,0.4166666666666667,0.4244080145719489,0.4261477045908184,0.43006535947712415,0.4147940074906368,0.428698752228164,0.4346153846153846,0.4233156028368794,0.4226190476190477,0.4305555555555555,0.4178743961352657,0.4280125195618153,0.4226190476190476,0.4306853582554517,0.4238683127572017,0.4331450094161958,0.4292035398230089,0.42948717948717946,0.4271653543307087,0.4198564593301435,0.4286786786786788,0.4171220400728598,0.4311056105610562,0.4343297101449276,0.4318181818181818,0.4296875,0.4183429585630803
2021-04-22,0.4058243727598567,0.4216190476190476,0.4112582781456954,0.4266304347826087,0.4089485458612975,0.4203252032520325,0.4195979899497487,0.4247524752475248,0.4196180555555555,0.4075414781297134,0.4154135338345865,0.4270152505446623,0.41709401709401706,0.4253554502369668,0.42655122655122657,0.4193726937269373,0.412,0.4197965571205009,0.4173220973782771,0.41977671451355664,0.42543859649122795,0.4270833333333333,0.41578947368421054,0.413721264367816,0.4211711711711711,0.41518883415435137,0.4230825958702064,0.4105090311986864,0.4205442176870749,0.4232638888888889,0.4182448591215357
2021-04-23,0.41152263374485604,0.4081996434937612,0.4163802978235968,0.413916391639164,0.4263698630136986,0.4184397163120567,0.4043993231810491,0.41564625850340137,0.42768959435626097,0.4186228482003129,0.4209717097170972,0.4185499058380414,0.4041867954911433,0.4233807266982623,0.4127659574468085,0.4157303370786517,0.4111111111111111,0.4176587301587302,0.40617715617715616,0.41743827160493824,0.4158576051779935,0.4084821428571429,0.41046099290780136,0.4075425790754258,0.39257028112449793,0.4089430894308942,0.4116379310344827,0.40900900900900905,0.4157124681933842,0.4161425576519917,0.41684060514807175
2021-04-24,0.4241996233521657,0.4187396351575455,0.41005747126436776,0.4032710280373831,0.3939597315436241,0.4166666666666666,0.4033764367816092,0.4106406080347449,0.4009353741496599,0.4010416666666667,0.4113607990012484,0.4235232067510549,0.4052845528455285,0.4119971264367816,0.4131016042780749,0.4242753623188405,0.4196078431372549,0.4147540983606558,0.4212121212121212,0.4120833333333333,0.419243156199678,0.4122998544395924,0.4128787878787879,0.4132373113854595,0.42154088050314464,0.4180384087791495,0.4015151515151516,0.4152647975077882,0.4070767195767195,0.4206800445930881,0.41675918974706344
2021-04-25,0.42657657657657655,0.40613026819923376,0.4190734055354994,0.43013468013468015,0.4243827160493827,0.4206539074960127,0.4239482200647249,0.4289906103286385,0.4284037558685446,0.4198630136986301,0.4332740213523132,0.4271929824561403,0.42476851851851855,0.4276649746192893,0.4248633879781421,0.42779783393501797,0.42607526881720426,0.4365497076023392,0.43109869646182497,0.4313725490196079,0.4252569750367107,0.4173913043478261,0.4286458333333333,0.42659574468085104,0.43227091633466136,0.4302805280528053,0.4228907330567081,0.4180402930402931,0.4227941176470588,0.4271844660194175,0.41808543119052477
2021-04-26,0.4289099526066351,0.4153846153846154,0.43112244897959184,0.4215116279069767,0.4266666666666667,0.4099326599326599,0.4249174917491749,0.4351851851851852,0.4267955801104972,0.42028985507246375,0.4260651629072682,0.42681623931623935,0.4232209737827715,0.4252738654147105,0.4181614349775785,0.425,0.4241536458333333,0.4145021645021645,0.4205202312138728,0.4219219219219219,0.41088435374149657,0.41498316498316495,0.4242831541218639,0.42224409448818895,0.4195624195624195,0.42830330330330335,0.4264018691588785,0.4215210355987056,0.4260416666666666,0.4144880174291939,0.41968172825810546
2021-04-27,0.4168604651162791,0.4113453815261045,0.4187022900763359,0.4208496732026144,0.4099787685774948,0.4103260869565217,0.4140151515151516,0.4030361757105943,0.4232965009208104,0.41009259259259256,0.4168168168168168,0.4264705882352941,0.4175,0.4174917491749174,0.42291666666666666,0.4095813204508856,0.41293402777777777,0.4088652482269504,0.4127525252525253,0.4251960784313725,0.4170850767085077,0.4129815745393635,0.4246835443037975,0.40131172839506174,0.4188630490956072,0.4190713101160862,0.4255,0.4143434343434344,0.4148148148148148,0.4288978494623656,0.4194180568117603
2021-04-28,0.4127604166666666,0.4250559284116331,0.4240654205607477,0.4313063063063063,0.4191919191919192,0.4251497005988024,0.4198924731182797,0.4314814814814815,0.4216566866267466,0.4263211382113821,0.4214743589743589,0.4012820512820512,0.4190891472868217,0.4166666666666667,0.4205298013245033,0.425,0.4269230769230769,0.4129422718808194,0.4243697478991597,0.4220907297830375,0.41876046901172537,0.4187116564417178,0.41002415458937197,0.4187925170068027,0.4253187613843352,0.4221556886227545,0.4143258426966292,0.4310897435897436,0.4237756714060032,0.4169986719787516,0.41860951884105063
2021-04-29,0.420391061452514,0.4204545454545455,0.4114173228346457,0.4180053547523427,0.4186507936507937,0.41913919413919415,0.4142011834319527,0.4146882494004796,0.42419962335216577,0.4085144927536232,0.42139303482587065,0.4187631027253669,0.4130608974358975,0.42395264116575604,0.4060975609756098,0.4206521739130435,0.4148065476190476,0.4278929188255613,0.4103448275862069,0.4179421768707483,0.41923641703377373,0.4149746192893401,0.4067982456140352,0.4217054263565891,0.41897546897546895,0.42314814814814816,0.4157407407407408,0.418200408997955,0.4229559748427673,0.4143880208333333,0.4184146871498447
2021-04-30,0.4065817409766455,0.42043010752688176,0.4266268260292165,0.4191702432045779,0.42913385826771655,0.4180871212121212,0.4216820987654321,0.4153386454183267,0.4279141104294479,0.4203296703296704,0.4225663716814159,0.41495433789954334,0.422972972972973,0.4275362318840579,0.4153225806451613,0.4269352290679305,0.4121287128712871,0.4235751295336788,0.4196009389671361,0.4234775641025641,0.414308176100629,0.4301587301587301,0.4225260416666666,0.4212538226299694,0.4151305683563749,0.4201570680628273,0.4217877094972067,0.41837899543379004,0.4251937984496124,0.4255249343832021,0.4194778700473307
2021-05-01,0.40611814345991576,0.4156118143459916,0.4180851063829787,0.4201787994891443,0.4329710144927536,0.422165820642978,0.4175824175824176,0.41596638655462187,0.4177282377919321,0.4180555555555556,0.4402006172839506,0.4351851851851852,0.41975308641975306,0.427710843373494,0.42803030303030304,0.4175531914893617,0.4204512372634643,0.4215210355987056,0.4260000000000001,0.4211469534050179,0.4138755980861243,0.4166666666666666,0.4326241134751773,0.42299107142857145,0.4354166666666667,0.41575591985428056,0.43108108108108106,0.4166666666666666,0.4114832535885167,0.4292635658914729,0.4208396650523062
2021-05-02,0.4316973415132925,0.4338235294117647,0.4213768115942029,0.4329889807162534,0.42377260981912135,0.4256756756756757,0.4368811881188119,0.43049792531120334,0.4249462365591398,0.4206560283687944,0.4369565217391304,0.4375,0.4330870279146141,0.4251412429378531,0.4322916666666666,0.4368340943683409,0.4333333333333333,0.42948717948717946,0.4343065693430657,0.4381720430107527,0.4292035398230089,0.4259729272419627,0.4286529680365297,0.4221491228070176,0.43446969696969695,0.4290084388185654,0.4330524344569289,0.4283625730994152,0.4296383647798742,0.43250950570342206,0.42151718682070444
2021-05-03,0.4205426356589147,0.4171747967479674,0.4037184594953519,0.41700000000000004,0.4115942028985507,0.4146141215106732,0.4024914089347079,0.4021464646464646,0.4122516556291391,0.42299578059071735,0.4032520325203252,0.398018648018648,0.4194915254237288,0.4203096539162113,0.4065891472868218,0.41365979381443296,0.4110845295055821,0.4157458563535912,0.3954022988505747,0.4166666666666667,0.4097896440129449,0.4174999999999999,0.3888888888888889,0.40698653198653206,0.397640791476408,0.41619585687382304,0.4068877551020408,0.4128540305010894,0.41625,0.3987878787878788,0.4197146451710876
2021-05-04,0.4275362318840579,0.4188131313131313,0.4132328308207706,0.4102564102564103,0.4304444444444444,0.3993589743589743,0.4052910052910053,0.4184552845528455,0.4116809116809117,0.4055555555555556,0.4082407407407408,0.4087301587301587,0.4196859903381642,0.415962441314554,0.41727053140096615,0.4235232067510549,0.4204268292682927,0.4124203821656051,0.4186084142394822,0.4142493638676845,0.41320754716981134,0.4219178082191781,0.40841121495327104,0.4232891832229581,0.4145021645021645,0.4207349081364829,0.4169211195928753,0.4226190476190476,0.4192488262910798,0.4143518518518519,0.41965924527359605
2021-05-05,0.4250764525993884,0.4287878787878788,0.4516666666666666,0.43177387914230025,0.43429487179487175,0.4398809523809524,0.4356617647058824,0.4371165644171779,0.4336419753086421,0.4287634408602151,0.43720657276995306,0.430701754385965,0.4426666666666667,0.4198717948717948,0.4400871459694989,0.42916666666666653,0.4354304635761589,0.4251824817518248,0.4302325581395349,0.4236111111111111,0.4300254452926208,0.4373563218390805,0.4423076923076923,0.4372294372294372,0.4380482456140352,0.4300254452926208,0.4463383838383839,0.4286723163841808,0.4401881720430108,0.4385964912280702,0.4215754696246436
2021-05-06,0.41816816816816815,0.410897435897436,0.4172711571675302,0.4191919191919193,0.4224137931034483,0.4080284552845529,0.4058441558441559,0.4171099290780142,0.4029262086513995,0.4231770833333333,0.4111111111111111,0.4237891737891738,0.4069634703196348,0.4023972602739726,0.4185185185185185,0.4248407643312102,0.4254115226337448,0.4213963963963964,0.41300366300366304,0.4046717171717172,0.42066210045662106,0.4123655913978495,0.4035947712418301,0.4068047337278107,0.4304812834224599,0.4106182795698925,0.4166666666666667,0.4152046783625731,0.4112426035502959,0.424520069808028,0.42123547680309886
2021-05-07,0.4003115264797508,0.3983918128654971,0.4171374764595104,0.4104046242774567,0.3953252032520326,0.415929203539823,0.4303482587064677,0.4181636726546907,0.4174917491749175,0.4195804195804196,0.41452991452991467,0.415686274509804,0.4261229314420804,0.4179487179487179,0.4279661016949153,0.4116915422885572,0.4207459207459208,0.4147135416666666,0.4186046511627908,0.40625,0.41385135135135137,0.4296636085626911,0.42299578059071735,0.4191729323308271,0.4172335600907029,0.42063492063492064,0.4166666666666666,0.4194214876033058,0.4133771929824562,0.41225749559082897,0.42053944919766845
2021-05-08,0.42741935483870974,0.4325,0.4376310272536688,0.4311181434599157,0.425,0.4207920792079209,0.4318734793187348,0.4307539682539683,0.42757009345794383,0.4173728813559322,0.4195329087048832,0.43709150326797386,0.420045045045045,0.413510101010101,0.4337431693989071,0.4337121212121212,0.4294871794871795,0.4127906976744186,0.4303921568627452,0.4254385964912281,0.4270186335403727,0.4354636591478697,0.42534722222222215,0.4270833333333333,0.4209129511677283,0.4452380952380953,0.4258578431372549,0.4255319148936171,0.43414918414918413,0.4259259259259259,0.4213130821324506
2021-05-09,0.41583333333333344,0.4516666666666666,0.4425465838509317,0.4288617886178863,0.4311926605504588,0.4383202099737533,0.44211195928753183,0.43265503875969,0.44556451612903225,0.4403073286052009,0.43712574850299396,0.4366319444444444,0.42948717948717946,0.4298245614035087,0.4343065693430657,0.4507299270072993,0.4444444444444445,0.4375,0.4447674418604652,0.43080357142857145,0.4274691358024692,0.4481132075471698,0.4393274853801169,0.4339622641509434,0.4379699248120301,0.4476190476190477,0.4338842975206611,0.4393274853801169,0.4438657407407408,0.4520499108734402,0.4224360554462486
2021-05-10,0.4159021406727829,0.4036697247706422,0.4064885496183206,0.4197530864197531,0.4112318840579711,0.4067028985507247,0.4155251141552512,0.41560509554140135,0.3947811447811448,0.41015625,0.4144295302013423,0.4257990867579909,0.4133858267716535,0.4239130434782609,0.3951149425287357,0.4184782608695653,0.4061032863849765,0.4152046783625731,0.4015151515151513,0.3980099502487562,0.40320512820512816,0.4160756501182033,0.4157407407407407,0.41727053140096615,0.4160583941605839,0.3932038834951458,0.421875,0.4000000000000001,0.41036414565826335,0.4161522633744857,0.422555980811686
2021-05-11,0.4114583333333333,0.4198198198198198,0.4286858974358974,0.4190123456790123,0.4061728395061729,0.4194063926940639,0.4045787545787545,0.4070247933884297,0.43176470588235294,0.4143859649122807,0.41434108527131785,0.39456928838951305,0.4263888888888889,0.4166666666666666,0.40232974910394265,0.4197132616487456,0.4076452599388379,0.4227969348659004,0.37711864406779655,0.4170588235294118,0.4053819444444445,0.4256944444444444,0.43407960199004975,0.4095238095238095,0.411326860841424,0.40491452991452986,0.4212962962962963,0.4214975845410627,0.4066308243727599,0.4231321839080459,0.4223153618561835
2021-05-12,0.4134615384615384,0.44345238095238093,0.4264264264264264,0.4389880952380953,0.425,0.4359903381642512,0.4224137931034483,0.4412698412698412,0.4377777777777777,0.4261603375527427,0.4386363636363637,0.4312169312169311,0.4214559386973181,0.4319105691056911,0.4316666666666667,0.4244186046511629,0.44416666666666665,0.4516908212560386,0.4166666666666666,0.4343971631205675,0.43859649122807015,0.4404761904761905,0.4243589743589744,0.43031609195402304,0.4331501831501831,0.44474637681159424,0.4542682926829269,0.4333333333333333,0.4388297872340425,0.434959349593496,0.4222229446076651
2021-05-13,0.4129353233830845,0.4252136752136752,0.4100294985250737,0.4143081761006289,0.4308457711442786,0.40182926829268295,0.4324275362318841,0.4142857142857143,0.39642857142857135,0.4295532646048111,0.4247126436781609,0.4138888888888889,0.4243119266055046,0.40833333333333344,0.4156746031746033,0.41315789473684217,0.4314641744548287,0.42145390070922,0.422316384180791,0.4109477124183007,0.4194915254237288,0.425,0.4081920903954802,0.4103773584905661,0.4297385620915033,0.4156746031746033,0.4229957805907173,0.4148888888888889,0.4225721784776904,0.4263285024154589,0.4226995401784574
2021-05-14,0.4007936507936508,0.4343434343434343,0.41312056737588654,0.4225490196078431,0.4150943396226414,0.41431924882629106,0.4300411522633745,0.4087643678160919,0.4275956284153005,0.4297619047619047,0.4174107142857143,0.4327956989247311,0.4316479400749064,0.422872340425532,0.4188034188034188,0.4155982905982907,0.4348659003831419,0.4178240740740741,0.4224137931034482,0.4131944444444444,0.41900311526479744,0.4111111111111111,0.41185897435897423,0.4092592592592593,0.4081196581196581,0.4009009009009009,0.396551724137931,0.4212328767123288,0.4059139784946237,0.4224137931034483,0.42292600104047057
2021-05-15,0.4297619047619047,0.4033816425120773,0.4333333333333333,0.41972477064220176,0.4195402298850575,0.4166666666666666,0.41967871485943786,0.4223484848484848,0.4135021097046413,0.4189814814814815,0.4207119741100325,0.4380081300813009,0.4329268292682927,0.4213615023474178,0.42874396135265697,0.4111111111111111,0.40404530744336575,0.4212962962962963,0.4328358208955224,0.4243295019157088,0.43657817109144537,0.4318181818181819,0.4281609195402299,0.421875,0.4205882352941178,0.4309895833333333,0.4140625,0.4292929292929293,0.4383012820512821,0.4159663865546219,0.42230514243778544
2021-05-16,0.4444444444444444,0.4406565656565656,0.4350152905198776,0.4375,0.44811320754716977,0.4207865168539326,0.435897435897436,0.4367816091954023,0.4431216931216931,0.4388888888888889,0.44130434782608696,0.4235159817351598,0.4418859649122807,0.4316239316239317,0.44144144144144143,0.4226190476190476,0.4304029304029304,0.4276960784313725,0.445273631840796,0.4363295880149812,0.4516129032258064,0.4360465116279072,0.44166666666666665,0.4419191919191919,0.4356884057971016,0.4275362318840579,0.4327956989247312,0.4273255813953489,0.4404761904761905,0.4506172839506173,0.42211806285834674
2021-05-17,0.4083333333333333,0.4220430107526882,0.415686274509804,0.4325,0.4070512820512821,0.4245495495495496,0.4012820512820512,0.4104938271604938,0.3968926553672317,0.39732142857142855,0.4109195402298851,0.427536231884058,0.41015625,0.3949771689497717,0.3738425925925926,0.4118357487922705,0.4098837209302326,0.42932489451476796,0.38787878787878777,0.42105263157894735,0.4024122807017544,0.4067982456140351,0.4135220125786163,0.38796296296296295,0.4119318181818182,0.3902953586497889,0.4234972677595628,0.4166666666666667,0.41991341991342,0.4108527131782946,0.4219071025883257
2021-05-18,0.40625,0.4102564102564102,0.4166666666666666,0.4213615023474178,0.42380952380952375,0.4297385620915033,0.4269230769230769,0.4172043010752688,0.4065040650406504,0.4330357142857143,0.4301369863013698,0.4044117647058823,0.4281420765027322,0.4079861111111111,0.4515503875968992,0.4196969696969696,0.4062841530054645,0.4281609195402299,0.4206666666666666,0.44186046511627897,0.4183823529411765,0.4282051282051282,0.4077519379844961,0.4059322033898305,0.40671641791044777,0.4088050314465409,0.3995726495726496,0.4145833333333333,0.3983870967741935,0.4295833333333333,0.42249828962524455
2021-05-19,0.4282407407407407,0.4044117647058823,0.4206349206349206,0.4365079365079365,0.4487179487179487,0.4382716049382716,0.42777777777777776,0.4342105263157895,0.4583333333333333,0.43,0.4377934272300469,0.4473684210526316,0.41203703703703703,0.4251700680272109,0.4431818181818181,0.4384920634920634,0.430817610062893,0.4303278688524589,0.4270833333333333,0.4368279569892473,0.4338235294117647,0.43018018018018017,0.4119047619047619,0.4368279569892473,0.4301075268817205,0.4532163742690059,0.4266666666666665,0.4444444444444443,0.4435028248587571,0.4416666666666666,0.42249040914310715
2021-05-20,0.4085365853658536,0.4292929292929293,0.40046296296296297,0.4178403755868544,0.4166666666666666,0.4150641025641025,0.4166666666666666,0.4406779661016949,0.437037037037037,0.4223163841807909,0.4109195402298851,0.4290780141843971,0.4319444444444444,0.4180327868852459,0.42222222222222217,0.4310897435897436,0.407516339869281,0.3962962962962962,0.4302325581395348,0.4086021505376343,0.4320987654320987,0.4041666666666666,0.4256756756756757,0.4212962962962963,0.4177350427350427,0.4305555555555555,0.4125683060109289,0.4318181818181817,0.4361111111111111,0.42337164750957856,0.42285476757308743
2021-05-21,0.437037037037037,0.4015151515151513,0.4189814814814815,0.4211309523809524,0.4197530864197531,0.4166666666666667,0.4212962962962963,0.4077380952380953,0.43,0.4097222222222222,0.4239766081871345,0.42857142857142855,0.4333333333333333,0.4166666666666666,0.4076576576576576,0.4233333333333333,0.4080459770114942,0.4251700680272109,0.4031531531531532,0.39855072463768093,0.4144444444444445,0.4166666666666667,0.421875,0.4075757575757575,0.3854166666666666,0.42105263157894735,0.43666666666666665,0.4291666666666666,0.406060606060606,0.4236111111111111,0.42278172393912133
2021-05-22,0.40432098765432095,0.3991228070175438,0.4139784946236558,0.4084699453551912,0.4196428571428572,0.4149305555555556,0.4125,0.4340277777777778,0.4144144144144145,0.4217687074829932,0.4189189189189189,0.4125,0.4240196078431373,0.4076086956521737,0.4150326797385621,0.4037037037037037,0.4166666666666667,0.4375,0.4166666666666666,0.4078014184397161,0.421875,0.4347826086956521,0.4266666666666665,0.4138888888888889,0.4330065359477124,0.4305555555555555,0.425,0.4368686868686869,0.4141791044776119,0.41369047619047616,0.42208736901270216
2021-05-23,0.4513888888888888,0.425,0.4268018018018018,0.44345238095238104,0.4375,0.43992248062015504,0.41096491228070176,0.4480874316939891,0.4233333333333333,0.4444444444444444,0.4360119047619047,0.4270833333333333,0.4407051282051281,0.4333333333333333,0.4425925925925925,0.4419191919191919,0.4413145539906103,0.44907407407407396,0.45,0.4433333333333333,0.4473684210526316,0.42948717948717946,0.4267676767676768,0.4301470588235294,0.4249999999999999,0.43154761904761896,0.4365942028985506,0.4424603174603173,0.4347826086956521,0.4347389558232932,0.42202153043067636
2021-05-24,0.3995098039215687,0.4369918699186992,0.4003623188405796,0.4135220125786163,0.4166666666666667,0.4189814814814815,0.4375,0.4074074074074074,0.4034090909090909,0.4027777777777778,0.4166666666666667,0.4023809523809524,0.4031007751937984,0.375,0.405982905982906,0.4166666666666666,0.4226190476190476,0.40986394557823136,0.3802083333333333,0.40625,0.4133986928104575,0.375,0.3928571428571429,0.37660256410256393,0.3989071038251366,0.4166666666666667,0.3708333333333333,0.4107142857142856,0.4104938271604937,0.4064625850340136,0.421404340898731
2021-05-25,0.4270833333333333,0.38480392156862747,0.4166666666666667,0.44246031746031744,0.4111111111111112,0.3924731182795699,0.3765432098765433,0.4301801801801802,0.4255952380952381,0.39880952380952384,0.4373015873015873,0.4166666666666667,0.3974747474747474,0.4166666666666666,0.4222222222222223,0.4037037037037037,0.4284722222222222,0.3964646464646464,0.4027777777777777,0.4333333333333333,0.4186046511627907,0.43666666666666665,0.4523809523809524,0.4215447154471544,0.4337606837606838,0.44623655913978494,0.3974358974358974,0.4033333333333333,0.4126016260162601,0.4143939393939393,0.42116245238121286
2021-05-26,0.4705882352941176,0.4166666666666666,0.4380952380952381,0.4326923076923077,0.4841269841269841,0.4494047619047619,0.4270833333333333,0.4109848484848485,0.4482758620689655,0.44144144144144143,0.4105691056910569,0.4375,0.4285714285714287,0.4545454545454545,0.4567901234567902,0.4166666666666667,0.4301801801801802,0.4166666666666667,0.4416666666666666,0.4423076923076923,0.4444444444444445,0.4533333333333334,0.44666666666666666,0.4280303030303029,0.45698924731182794,0.4320987654320987,0.4134615384615384,0.4318181818181818,0.4458333333333334,0.4256756756756757,0.421755919348661
2021-05-27,0.40873015873015867,0.4093137254901961,0.4009009009009009,0.4104938271604937,0.4051724137931034,0.39414414414414417,0.4051724137931034,0.4192708333333333,0.38333333333333336,0.4473684210526316,0.4318181818181817,0.4166666666666667,0.4077380952380953,0.4204545454545455,0.4244791666666666,0.4166666666666666,0.404040404040404,0.4104938271604939,0.4311594202898551,0.4143518518518519,0.4216666666666667,0.4333333333333334,0.44090909090909103,0.4054054054054054,0.4066666666666666,0.40046296296296297,0.4112903225806453,0.4143518518518519,0.4050387596899224,0.4094202898550725,0.4207293542337614
2021-05-28,0.4102564102564102,0.4485294117647059,0.38095238095238104,0.4398148148148148,0.42424242424242425,0.4139784946236559,0.4027777777777778,0.428030303030303,0.3863636363636364,0.4010416666666666,0.4297385620915032,0.4078947368421052,0.435483870967742,0.3725490196078432,0.4109195402298851,0.3898809523809525,0.3895833333333333,0.3809523809523809,0.4215686274509803,0.3793103448275862,0.4055555555555556,0.4233333333333333,0.4112903225806452,0.4166666666666667,0.4083333333333333,0.4074074074074075,0.4119047619047619,0.4047619047619048,0.4211711711711712,0.4015151515151513,0.4195435072820125
2021-05-29,0.409090909090909,0.4226190476190476,0.4420289855072465,0.44642857142857145,0.425,0.4433333333333333,0.4318181818181818,0.4292929292929293,0.4313725490196078,0.43560606060606055,0.4093137254901961,0.4212962962962963,0.4128787878787879,0.4104938271604939,0.4222222222222223,0.4266666666666665,0.4553571428571429,0.4318181818181818,0.4565217391304348,0.4333333333333333,0.4316239316239316,0.4236111111111111,0.375,0.4041666666666667,0.4675925925925926,0.4382716049382716,0.4318181818181818,0.4404761904761905,0.4236111111111111,0.4342105263157894,0.42103286908810006
2021-05-30,0.4285714285714285,0.41358024691358025,0.4348958333333333,0.4166666666666666,0.4356060606060606,0.44927536231884063,0.463768115942029,0.44,0.4135802469135803,0.4733333333333333,0.4268292682926829,0.4212962962962963,0.42857142857142855,0.4433333333333333,0.4423076923076923,0.4318181818181819,0.4393939393939394,0.4339080459770113,0.4404761904761905,0.4131944444444444,0.4215686274509803,0.4021739130434783,0.4583333333333333,0.4277777777777778,0.4549549549549549,0.42424242424242425,0.462962962962963,0.446078431372549,0.4209401709401709,0.44642857142857134,0.42084577443763155
2021-05-31,0.4236111111111111,0.4195402298850575,0.3869047619047619,0.4,0.42777777777777776,0.4166666666666666,0.4166666666666667,0.3994252873563219,0.38235294117647056,0.3809523809523809,0.3828125,0.375,0.3695652173913043,0.40873015873015867,0.4134615384615384,0.4,0.4051724137931034,0.4444444444444445,0.4479166666666666,0.3908045977011495,0.3878205128205128,0.3947368421052632,0.42543859649122795,0.4189189189189189,0.4090909090909091,0.3636363636363637,0.4,0.4,0.4,0.3989898989898989,0.42057260052482726


==> figures/results/tables/rapid_test_statistics/share_infected_among_work_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2021-01-02,0.021021021021021026,0.011428571428571429,0.026086956521739132,0.021917808219178082,0.038011695906432746,0.02,0.014662756598240468,0.014619883040935672,0.03021148036253777,0.017142857142857144,0.011799410029498523,0.02023121387283237,0.024169184290030208,0.01759530791788856,0.014367816091954025,0.015105740181268885,0.023880597014925373,0.017804154302670624,0.023054755043227664,0.009036144578313251,0.02373887240356083,0.017543859649122806,0.019830028328611898,0.005847953216374269,0.014124293785310734,0.008720930232558141,0.027190332326283987,0.017441860465116282,0.020527859237536656,0.01971830985915493,0.018894388435591783
2021-01-03,0.015686274509803918,0.017937219730941704,0.02469135802469136,0.0,0.03557312252964427,0.007874015748031496,0.023904382470119518,0.008368200836820083,0.012295081967213116,0.01984126984126984,0.00816326530612245,0.03448275862068965,0.031007751937984492,0.00423728813559322,0.01680672268907563,0.016666666666666666,0.023715415019762844,0.0038167938931297713,0.02880658436213992,0.020161290322580645,0.044280442804428034,0.02127659574468085,0.00847457627118644,0.02510460251046025,0.0411522633744856,0.0,0.004132231404958678,0.021834061135371174,0.011857707509881422,0.004201680672268907,0.01838635461846259
2021-01-04,0.00985988583290088,0.007478081485301702,0.007468658308882369,0.00928135773004508,0.009587976159626845,0.007876082961407193,0.00948116934421912,0.00681699003670687,0.00829445308449974,0.012355415352260778,0.008872651356993737,0.011131725417439705,0.010943199583116207,0.009307135470527405,0.007575757575757577,0.009314359637774905,0.008452192287374538,0.007957559681697613,0.008942661756970016,0.008634222919937205,0.009124087591240877,0.007593610892903902,0.010875194199896429,0.011108172441153134,0.008982826948480845,0.005474452554744526,0.0095681406775278,0.006354249404289118,0.007036747458952306,0.008443271767810026,0.015193039633646599
2021-01-05,0.008081667375584856,0.005942275042444821,0.008159934720522236,0.006145022531749284,0.006399317406143345,0.006268282490597577,0.008645533141210375,0.006584362139917695,0.011111111111111113,0.006112469437652812,0.012225969645868466,0.009068425391591096,0.008044030482641828,0.006702974444909929,0.007349938750510413,0.008816120906801008,0.007004532344458179,0.008173273395995096,0.00487012987012987,0.008281573498964804,0.006592501030078286,0.007698541329011346,0.010050251256281407,0.008454106280193236,0.006530612244897959,0.009749894022891056,0.010910616869492237,0.00974817221770918,0.007528230865746549,0.011647254575707157,0.01341892243207506
2021-01-06,0.005714285714285714,0.005225653206650831,0.007428040854224698,0.010431484115694644,0.007532956685499058,0.009389671361502348,0.006086142322097378,0.007102272727272726,0.005394801373222168,0.0048828125,0.007052186177715092,0.008526764566556135,0.004221388367729831,0.009505703422053232,0.00951022349025202,0.007666506947771922,0.007910656119125175,0.011910433539780848,0.008637236084452975,0.007211538461538463,0.007136060894386298,0.009117082533589251,0.011814744801512287,0.007543611504007544,0.010859301227573184,0.01079305490380103,0.009103977000479156,0.010377358490566035,0.009420631182289214,0.007075471698113208,0.012365684960818331
2021-01-07,0.008284600389863547,0.007112375533428166,0.00832517140058766,0.006869479882237488,0.008390918065153009,0.0063137445361826135,0.008884501480750245,0.007360157016683024,0.010952380952380951,0.007816316560820713,0.006730769230769231,0.012416427889207259,0.00496031746031746,0.005268199233716475,0.004992511233150275,0.0103397341211226,0.013372956909361071,0.006839276990718124,0.00716674629718108,0.006685768863419293,0.009528585757271816,0.011111111111111113,0.010885700148441363,0.007052896725440806,0.00641025641025641,0.011741682974559686,0.009675858732462506,0.01021400778210117,0.008382642998027613,0.007194244604316547,0.011700733807854384
2021-01-08,0.00748502994011976,0.009297520661157023,0.010256410256410256,0.008607594936708861,0.009945300845350571,0.008320332813312533,0.0055,0.007139214686384498,0.007326007326007327,0.00798004987531172,0.008080808080808079,0.004132231404958678,0.009625126646403243,0.0076962544894817846,0.007444168734491316,0.008032128514056224,0.005609382967873534,0.008171603677221655,0.008812856402280975,0.00798801797304044,0.0080040020010005,0.00941059930658742,0.006036217303822936,0.008651399491094147,0.006947890818858561,0.007186858316221766,0.009268795056642637,0.01078582434514638,0.00508130081300813,0.008686765457332652,0.01116019894549944
2021-01-09,0.035294117647058816,0.035856573705179286,0.04043126684636118,0.029831387808041506,0.04689655172413793,0.02538071065989848,0.026881720430107527,0.035526315789473684,0.032663316582914576,0.026595744680851064,0.029947916666666668,0.04223433242506812,0.031486146095717885,0.04107648725212465,0.02099737532808399,0.028683181225554105,0.03053435114503817,0.04654255319148936,0.04066073697585769,0.03773584905660377,0.02518891687657431,0.04199475065616798,0.028169014084507043,0.0364321608040201,0.017456359102244388,0.03034134007585335,0.04095112285336856,0.03195739014647137,0.035278154681139755,0.04066073697585769,0.013288079557045534
2021-01-10,0.032786885245901634,0.028985507246376805,0.03455284552845528,0.01713062098501071,0.03629032258064517,0.02553191489361702,0.022727272727272728,0.022403258655804482,0.008456659619450317,0.0279441117764471,0.02904564315352697,0.030501089324618737,0.01212121212121212,0.02360515021459228,0.01867219917012448,0.018145161290322585,0.022222222222222227,0.03219315895372234,0.024017467248908297,0.024017467248908297,0.02404809619238477,0.019230769230769232,0.03205128205128205,0.02050113895216401,0.024896265560165973,0.010660980810234541,0.018404907975460124,0.016597510373443983,0.022540983606557374,0.01622718052738337,0.014050744611554977
2021-01-11,0.00792106725958866,0.007722007722007722,0.0061111111111111106,0.006372073694417509,0.007106033161488087,0.007424721572941014,0.007073509015256587,0.005743197046355805,0.006183017312448475,0.007938718662952647,0.006388888888888889,0.007363156432342317,0.006764218663721701,0.0061534254068097895,0.006535038932146829,0.005834143631059868,0.006422786931024853,0.006914672935970129,0.008956869229709246,0.006659267480577136,0.005117565698478562,0.007365202890494719,0.006346578366445917,0.006257822277847309,0.008340401470172462,0.005676311781808113,0.007708189951823812,0.006186726659167604,0.006319549388652286,0.005536332179930796,0.01375669849648451
2021-01-12,0.006354249404289118,0.006209935897435897,0.009582751048113396,0.006134969325153374,0.0062708210856359005,0.006514015001973944,0.0063404002377650094,0.006416683376779628,0.005735759493670886,0.008272601930273784,0.005214600882470918,0.0077288941736028535,0.006473801335221525,0.0091143253417872,0.005518328734726055,0.006380857427716849,0.004498337570897712,0.005695208169677926,0.006561940743686618,0.007941234862021045,0.006234915526950925,0.004720692368214005,0.006778309409888357,0.007818608287724784,0.006968641114982578,0.007336902637319056,0.007632054629443662,0.00671803991306066,0.0063020939215287656,0.009323064450749898,0.013565726655922362
2021-01-13,0.0052970981114693685,0.0048476454293628814,0.005668934240362812,0.007940214852872489,0.006318745611982214,0.006289308176100629,0.0050784856879039705,0.00489967335510966,0.0065991044072590144,0.008083140877598153,0.00818926296633303,0.007586206896551723,0.008152806894945259,0.006270320483046911,0.0054894784995425435,0.005799118533982834,0.006038086391082211,0.006975122064636131,0.006007393715341959,0.006847697756788665,0.0075670717725292375,0.0076619456698397955,0.006933210076265311,0.006229810798338717,0.0072889724900070535,0.006955715279387897,0.007414272474513438,0.006453099792578935,0.006313416009019165,0.008362369337979094,0.013351325114869928
2021-01-14,0.007909045971329708,0.00758873929008568,0.0056874381800197825,0.005412054120541206,0.007477567298105683,0.007438631291842301,0.006661732050333087,0.0054160512063023145,0.004426955238563699,0.009545340366742023,0.007028112449799197,0.00749063670411985,0.00390911311996091,0.006509764646970456,0.0077869881939211264,0.005394801373222168,0.006899950714637753,0.006369426751592357,0.007181773155027241,0.00662739322533137,0.005209625403125776,0.004529441368897836,0.004052684903748735,0.005517933283170303,0.006635536986974687,0.003967270022315894,0.006930693069306932,0.004361521686455053,0.006654722293319683,0.005608388198000486,0.013041563168549567
2021-01-15,0.0035587188612099642,0.004554655870445344,0.0054081895441668824,0.0041279669762641896,0.004487658937920718,0.007458847736625514,0.005606523955147809,0.006880733944954129,0.005142710208279763,0.006590621039290241,0.006487025948103792,0.008485150985774894,0.006730520320994046,0.0055262496860085395,0.007205352547606794,0.0076335877862595426,0.004651162790697674,0.005161290322580645,0.0038022813688212928,0.007505629221916437,0.006343567622430855,0.008048289738430584,0.007354805985290387,0.006604013208026415,0.006884242733299337,0.008951406649616368,0.004818665990362668,0.005641025641025642,0.007507507507507507,0.005816894284269096,0.012791399379369727
2021-01-16,0.039768019884009936,0.0301255230125523,0.03355704697986577,0.030927835051546393,0.04591836734693878,0.03858784893267652,0.024429967426710098,0.03125,0.031630170316301706,0.030327868852459017,0.02491961414790997,0.044575273338940284,0.04340836012861737,0.03486394557823129,0.02753036437246964,0.038211382113821135,0.03215169002473207,0.038929440389294405,0.029766693483507644,0.03881090008257639,0.03083333333333333,0.034657650042265425,0.024839743589743588,0.03674745895230649,0.027711797307996836,0.030995106035889067,0.0485996705107084,0.04319478402607987,0.028618152085036794,0.036213991769547316,0.01287909184424418
2021-01-17,0.03271692745376956,0.02203856749311295,0.02620689655172414,0.023943661971830985,0.02818791946308725,0.020161290322580645,0.01808066759388039,0.018207282913165267,0.018439716312056736,0.018205461638491547,0.02080443828016644,0.015691868758915834,0.0163265306122449,0.01825842696629213,0.02185792349726776,0.013869625520110958,0.027450980392156862,0.02197802197802198,0.025210084033613446,0.026722925457102677,0.01747311827956989,0.010723860589812331,0.02083333333333333,0.023054755043227664,0.02370990237099024,0.025174825174825177,0.012162162162162165,0.02127659574468085,0.014647137150466043,0.023287671232876717,0.012546678952837283
2021-01-18,0.005081102208325191,0.006629618796919178,0.004106776180698152,0.004346566212691973,0.006604238541153278,0.006600019411821799,0.006246949731576378,0.006272920285659139,0.005786015494753359,0.006066536203522504,0.005264203416765991,0.00741897696212417,0.006025267249757046,0.005756659186262074,0.004597926041870475,0.005120630231413097,0.005760593634055847,0.005557722308892356,0.005975705329153605,0.00551363900174115,0.003962501208079636,0.005078620959078036,0.006262843722477738,0.006458557588805167,0.00593589236248516,0.005856515373352854,0.005932697918692861,0.006019934866278496,0.004965436666342128,0.00565191970376145,0.012396271243517618
2021-01-19,0.0057105775470473715,0.004088934321492461,0.006402868485081315,0.004898801082892871,0.005424498549262016,0.0056258790436005636,0.0057544757033248075,0.004002582311168496,0.0056086679413639255,0.006055140427724814,0.00567741935483871,0.00602718645806617,0.0046296296296296285,0.004872419540966791,0.006045016077170418,0.004097835830452042,0.004732062923647525,0.005511407331453474,0.006169665809768638,0.004637382455236378,0.005942384704818499,0.004213483146067416,0.005234933605720122,0.005536955961885141,0.005176114127004166,0.004997437211686315,0.007017543859649123,0.005264509501797637,0.004886831275720165,0.004769885264922006,0.012187792630092365
2021-01-20,0.006147540983606557,0.00378730495379488,0.0059479553903345715,0.0046679716910103895,0.003163603495028623,0.006360745115856429,0.004384638645297853,0.00558743581999396,0.004817100707511667,0.005484731692855026,0.0062407132243685,0.005567258501354198,0.006105733432613552,0.00599610253335332,0.005353159851301115,0.005153076689906032,0.0047597798601814656,0.004045549895115372,0.004690573460432743,0.003960999390615478,0.0052846142231617104,0.00555055505550555,0.005830467932426372,0.004785404516225512,0.0051995717999694145,0.006743593586093211,0.006450645064506451,0.005243445692883896,0.006170981336544251,0.005883240307738724,0.01199639627864882
2021-01-21,0.005374592833876222,0.0048512289780077615,0.004098360655737704,0.006018217306441118,0.00601723857537811,0.004926917392018394,0.003892312682452157,0.005521273140630075,0.005031650706054212,0.005158928274255284,0.005206638464041653,0.00475020475020475,0.0054160512063023145,0.005566470203012442,0.004914004914004914,0.004356243949661181,0.005116355834296088,0.0049959709911361816,0.006003569690085997,0.004080300310102824,0.004902761889197581,0.0059298303409652435,0.006594131223211342,0.00277460421086992,0.0061250805931657,0.00425531914893617,0.003424657534246575,0.005142214366061385,0.0057311282135254615,0.006372549019607843,0.011836012825476075
2021-01-22,0.0037859232490104968,0.0040410843576359655,0.005333792154163799,0.0039868261397122545,0.004071937563624025,0.005575266092245312,0.004262574595055414,0.0053091282753896215,0.00393431406089634,0.006347085351595122,0.004830917874396135,0.0057685782151340355,0.004939533299267587,0.005228537696070163,0.007809847198641765,0.004056109514956904,0.004995004995004995,0.0044758133930108464,0.006287170773152081,0.006008583690987125,0.005816937553464499,0.0059798393985990095,0.006103763987792472,0.006465883954398503,0.005592272496187087,0.004897821313967235,0.0031970385327275788,0.0056313993174061435,0.005076142131979695,0.0053972002023950074,0.01169425582531198
2021-01-23,0.030245746691871456,0.027586206896551724,0.038811400848999394,0.027694160144491272,0.03780487804878049,0.03264812575574365,0.025184275184275184,0.0268370607028754,0.028272894898586358,0.02935779816513762,0.02366863905325444,0.037406483790523685,0.03604153940134392,0.029126213592233014,0.024257125530624618,0.034208918753817964,0.02593295382669197,0.03682896379525593,0.03158522050059595,0.031698564593301434,0.02678027997565429,0.030248033877797943,0.030048076923076924,0.02573309395571514,0.03423423423423423,0.03265557609365373,0.03746928746928747,0.030153846153846156,0.033128834355828224,0.03187721369539552,0.011196273195756631
2021-01-24,0.024922118380062305,0.02055498458376156,0.017857142857142856,0.02590673575129533,0.019689119170984457,0.015527950310559006,0.012170385395537523,0.03033367037411527,0.017293997965412006,0.015416238437821172,0.018711018711018712,0.018318965517241374,0.015706806282722512,0.02809573361082206,0.01664932362122789,0.016177957532861473,0.02044989775051125,0.016161616161616158,0.013527575442247659,0.021574973031283712,0.017874875868917582,0.012409513960703205,0.020855057351407715,0.01861427094105481,0.018404907975460124,0.01973001038421599,0.01912858660998937,0.01951219512195122,0.018072289156626502,0.02736842105263158,0.010959672057755039
2021-01-25,0.0049873398296631614,0.00320488363220145,0.00515979976896419,0.003357497138496757,0.0047659973435424646,0.003970374895014126,0.004684740035327548,0.003995778045838359,0.004624633883150917,0.004411423264453216,0.004896626768226333,0.005243161094224924,0.0050640681347349035,0.0047418738049713185,0.004577706569008928,0.00539249672598413,0.003999384710044608,0.0046022858019483005,0.0050069326760129405,0.004394272293355557,0.00490788281485956,0.004738249904470768,0.004153846153846154,0.004329339002705837,0.004552117892137953,0.0044966084902065395,0.00374188621611302,0.003007866728366497,0.004520726381120221,0.0046937519236688215,0.010785227129774796
2021-01-26,0.003523138449819082,0.002875491229751749,0.0038030043734550295,0.004288573334604022,0.004421032828520365,0.004138594802694899,0.0039954337899543385,0.006129094043286727,0.005778704054566122,0.005048099819030385,0.004182509505703422,0.0042417815482502655,0.004528301886792453,0.0036311514572384142,0.0046256143394044534,0.004602109300095877,0.0037374221370388115,0.004393085665170471,0.003911094152437279,0.004444864762625307,0.004492019497276116,0.0043206913106096975,0.004021447721179625,0.003207244599566079,0.0035325568073324423,0.00384985563041386,0.004496747034060467,0.004400650530948053,0.003630457628737938,0.0038954869358669843,0.01062872108069371
2021-01-27,0.0022680635057781623,0.004169867222648963,0.0044541010320478,0.004247903278509966,0.003817210164685353,0.0039075219798111365,0.005010893246187364,0.003313818623660665,0.005097061056284568,0.0044676909665468025,0.0037511032656663726,0.005585980284775464,0.00519394408221903,0.00489289985864956,0.004919645785503444,0.004490690032858707,0.004771716733542999,0.004013450482698774,0.004391743522178305,0.004553026096612993,0.003422389048355045,0.0038097311418308476,0.004352083560004352,0.004084336019428193,0.0043535045711798,0.005244182235332678,0.005370451556334941,0.003177733946964716,0.004440593523231885,0.003488498855336313,0.010484422703690271
2021-01-28,0.004317064396210577,0.0042689434364994675,0.0035808068751492,0.0035616763623412084,0.0049213779858360346,0.0037380923670565533,0.0034688995215311005,0.004073319755600814,0.004124211547792334,0.0049084161379145215,0.0034709754637941358,0.004540023894862605,0.003592384145611304,0.0036192544335866814,0.00405824779183576,0.004568955152098111,0.004238314361830952,0.004271982912068352,0.004726456339359565,0.003836470447188585,0.004234212436486813,0.003722829350306233,0.0048728309959591145,0.0037417018708509353,0.004590480792461948,0.003926701570680628,0.004791566842357451,0.003793716656787196,0.0050578034682080926,0.004109754623473952,0.010351940153872431
2021-01-29,0.004196337741607325,0.004475131057409538,0.004878675054564129,0.003116073747078681,0.0037678975131876405,0.007167541277358249,0.0033150580135152363,0.0035496957403651115,0.0048413810676519314,0.004696623508504696,0.005132056577794467,0.00464824120603015,0.0036588443098662634,0.002398687034465345,0.00546795523906409,0.0052976791120080725,0.004114713216957606,0.003448275862068965,0.003573251659009699,0.0044603033006244425,0.0039265357821405954,0.0041650889814464215,0.003550145809560035,0.003028773346794548,0.0034834535954217467,0.004139488208730557,0.003263461779841848,0.003651473180559053,0.0030241935483870967,0.00381000762001524,0.010194991185839868
2021-01-30,0.02687140115163148,0.022999520843315763,0.028814359943316013,0.024616813748258245,0.03355704697986577,0.03128054740957967,0.019098922624877567,0.021792966815255083,0.025024061597690085,0.02262879152623977,0.028355387523629486,0.032273838630806836,0.029176470588235293,0.029356060606060608,0.02469135802469136,0.026483570377636097,0.02282661486158329,0.029021151008362025,0.023764258555133082,0.02196752626552053,0.021844660194174758,0.03076171875,0.02458628841607565,0.02227722772277228,0.03471552555448409,0.024036054081121683,0.030523255813953487,0.021728633510381457,0.02800982800982801,0.024344569288389517,0.009527861583522838
2021-01-31,0.023275145469659187,0.01323407775020678,0.025898078529657483,0.011063829787234044,0.015873015873015872,0.012903225806451613,0.014579759862778732,0.019401778496362168,0.012583892617449664,0.01073492981007432,0.02331390507910075,0.015584415584415584,0.012335526315789474,0.01954397394136808,0.015100671140939596,0.017699115044247787,0.014154870940882597,0.01592623637887678,0.0132013201320132,0.016183986371379896,0.02156549520766773,0.015833333333333338,0.013547840812870448,0.016826923076923076,0.016908212560386472,0.01480263157894737,0.0136986301369863,0.013567438148443736,0.013343799058084771,0.02722177742193755,0.009113059188076561
2021-02-01,0.00343839541547278,0.003608736942070276,0.0036477665429412525,0.003487634749524413,0.003537432467198353,0.0033706436021368608,0.0030745580322828594,0.0036062254839934202,0.003572567783094099,0.003521577666794724,0.0042849833717063185,0.003098128477491148,0.004285257435241445,0.004402475594972245,0.003800836183960471,0.003673676209779579,0.0038385260060136905,0.003835581410215432,0.0034462952326249287,0.003412106659926703,0.0036055411474476564,0.003427265803503427,0.003627800407331976,0.0033766564729867483,0.003904499775971324,0.0030062683894077013,0.0032389178203988318,0.003404419321685509,0.003792748778606326,0.0037869062901155328,0.008988730033563402
2021-02-02,0.0037872932447055186,0.003472222222222222,0.002881844380403458,0.004043640802624552,0.003590801436320574,0.0036646816307833257,0.0035552193645990923,0.003232012312427857,0.003965530389689621,0.004478178368121442,0.0032075759890025967,0.0035482875655661827,0.0035109143642192034,0.00308641975308642,0.00340741888019825,0.003992628992628993,0.0042546607874990325,0.0033424491036159218,0.0030637254901960784,0.0034230944774075764,0.0031110099400561498,0.0027077208726597555,0.0030076347651731322,0.0030429821224800305,0.0040006154793045074,0.0032275416890801506,0.002759889604415824,0.0035146699266503673,0.003132640586797066,0.0031025349981082103,0.008879061368628222
2021-02-03,0.003006872852233677,0.0035590277777777773,0.0041515308770108976,0.0033118354540700714,0.003098640041315201,0.003094644545688988,0.002939904885430177,0.0029355897081678466,0.0030742954739538856,0.004432470015644012,0.0038900414937759337,0.004216141800034418,0.003371369294605809,0.0031833433709025213,0.002734107997265892,0.004150453955901428,0.003506371333276319,0.003886010362694301,0.0025931368311867924,0.0036502694246480093,0.0036671614424168344,0.0028318887840041197,0.003013085399449036,0.003635734072022161,0.003860341425752767,0.004301445285615968,0.004957815082195356,0.0030408340573414424,0.0036648768430921335,0.0035433411113991883,0.00876592206062826
2021-02-04,0.003904071388733965,0.003376477208778841,0.002720705507083216,0.002789919092346322,0.0030191527502594585,0.002159218926023282,0.0022490863086870963,0.002157598499061914,0.004610029165490638,0.004132231404958678,0.0035927011439916795,0.0031164415903295875,0.0023507287259050304,0.0026964202696420267,0.003289782874330294,0.003515439429928741,0.0023270967141394397,0.0034543926804219962,0.0028904428904428904,0.002750118539592224,0.003579839849269901,0.0026427560169891453,0.0029970965627048795,0.0031050056454648093,0.0036889897843359813,0.002706738846369237,0.0036336532190440695,0.003097137494134209,0.004052780395852969,0.00338855421686747,0.00861957508541607
2021-02-05,0.003110263870773553,0.0026846972258128664,0.003551136363636363,0.0030309153364316025,0.003986843416724808,0.0024271844660194173,0.003811052050947748,0.0032996700329967,0.0043329302700523984,0.004003603242918628,0.0034972022382094323,0.002773100921065663,0.0034940600978336828,0.0017265894779605931,0.0027212255593630314,0.002787178976707147,0.002716297786720322,0.003802661863304313,0.004113987557696167,0.0025937749401436553,0.002907559655103269,0.0022865095933989467,0.0037022213327996796,0.00240625626629236,0.0035721373288350867,0.002802802802802802,0.002895367412140575,0.0030714356484692357,0.0028855721393034827,0.002820874471086037,0.00848418493424236
2021-02-06,0.023023791250959325,0.01893353941267388,0.02269170579029734,0.02010050251256281,0.02423263327948304,0.021842732327243843,0.01900990099009901,0.016072128577028617,0.022440944881889763,0.01833788529067499,0.019493177387914232,0.025793650793650792,0.02622309197651664,0.021671826625387,0.02541047693510555,0.0226628895184136,0.02124248496993988,0.021048451151707705,0.016464131713053703,0.023209283713485396,0.021585557299843013,0.01978630787495053,0.0239309533150255,0.020300446609825416,0.024570982839313568,0.01981399110392236,0.02564102564102564,0.019710378117457763,0.0204983922829582,0.02211874272409779,0.007819582917497778
2021-02-07,0.019404019404019403,0.008602150537634409,0.018597997138769667,0.013109978150036415,0.014593467685892982,0.013418079096045196,0.014892032762472078,0.014609203798392988,0.014306151645207441,0.01173881144534116,0.015441176470588238,0.016886930983847283,0.0127750177430802,0.015267175572519085,0.0111731843575419,0.015807560137457044,0.01324965132496513,0.021645021645021644,0.010086455331412105,0.012283236994219654,0.014840989399293288,0.012857142857142857,0.01721664275466284,0.016282225237449117,0.017433751743375175,0.015625,0.011535688536409516,0.013764624913971095,0.013947001394700141,0.00906555090655509,0.007536478554167009
2021-02-08,0.002916574950473256,0.002391824309632529,0.002355648077133779,0.002838582892079262,0.0031841888553390068,0.003459067698896393,0.0024781100280852468,0.003436988543371522,0.0033571821684094663,0.0031142435666284213,0.0034752389226759338,0.002559912854030501,0.0028563581433672072,0.002957769622610505,0.003120551844957845,0.002998419015428229,0.0027418293485413467,0.002852597509462944,0.0025942484958878407,0.0033286041689403034,0.002812396603066064,0.003070007126802259,0.002586966094231616,0.002947920078611202,0.0032465745886755075,0.003657804225582792,0.002851189823445553,0.0032950738645724643,0.0025359722145653013,0.0034634414513468933,0.007447768352319177
2021-02-09,0.002710726732928876,0.0023113964686998396,0.0026025136473276627,0.003195909236177693,0.002535979204970519,0.003363370986165757,0.002777427092538821,0.0028039765485597763,0.0021013754457463066,0.002921933557771708,0.0030197892572603447,0.002881659836065574,0.0035655163631733095,0.00312261024725975,0.003532207308458031,0.003567106185107332,0.0029423052321862608,0.003644501278772378,0.002287311773301989,0.002735194962152535,0.0034073700151438673,0.002727734077645268,0.003318019397651863,0.0025490695895997962,0.003563927957741997,0.0022325700070166487,0.002212948912493677,0.002550369803621525,0.0023514458214172226,0.0036685641998734976,0.007372001645684828
2021-02-10,0.0032499646742970185,0.0037148164023431923,0.003241034312689354,0.003336172629187961,0.002821073418435715,0.00247980728354825,0.002398927538277006,0.003061805753346625,0.00155631013016412,0.002617245525924878,0.002967359050445104,0.003101430887432156,0.003201479795105293,0.0030544111379457307,0.002973661852166525,0.003461185279367097,0.002269503546099291,0.003487048107031028,0.002260844990815317,0.00287396607318099,0.003148028904629033,0.002491990032039872,0.003531821713639895,0.002785117474826823,0.003556187766714083,0.003062896217679322,0.002713510425592688,0.002844950213371266,0.002822466836014677,0.002613178896814747,0.007288171245066981
2021-02-11,0.0022128958412819533,0.003474366893143916,0.003078817733990148,0.002822703692401587,0.001549666821633349,0.0034225737754791604,0.0022491081123002946,0.002538656819755366,0.002987361164304864,0.0030494956603330987,0.002319109461966605,0.002542568764927961,0.00261437908496732,0.003215434083601286,0.002510078344869552,0.0028668836200216948,0.00219115980355119,0.003176043557168784,0.0024507926782568732,0.002619010938222154,0.002507217748062605,0.0030885645896069802,0.002672775868652157,0.002378942521679073,0.002713809413041793,0.0030807147258163892,0.003912543153049482,0.003309729064039409,0.003084040092521202,0.0024704701613525826,0.00723633937387088
2021-02-12,0.0026380873866446827,0.002606075413307273,0.0029957560123158858,0.0024054412740544128,0.003309888291270169,0.0025014591845243053,0.00390625,0.0031221756634623285,0.003318125259228536,0.002466091245376079,0.0024574049803407602,0.0039373308178164215,0.003025347506132461,0.0027914614121510675,0.0020567667626491155,0.002722098490472655,0.0020786563565311387,0.004151066254273157,0.0024620434961017644,0.002876397107166338,0.002805280528052805,0.002951545461998852,0.0023876173225753326,0.002623165833265022,0.0030874228144296394,0.002309278350515464,0.00370278943470748,0.0025976134426495662,0.003665689149560117,0.002820640451302472,0.007202833913667669
2021-02-13,0.016297262059973925,0.02084712111184646,0.020274689339437543,0.01882985877605918,0.021042084168336674,0.019535197036039068,0.019727891156462583,0.017062562730010042,0.021021021021021026,0.021035058430717863,0.020701168614357262,0.022355689022355688,0.01707970529135968,0.02345058626465661,0.020456870098874872,0.023411371237458192,0.01282483968950388,0.02044235924932976,0.018805674694820192,0.01782042494859493,0.01857379767827529,0.015980958857531452,0.018345563709139426,0.021401449775629963,0.021247892074198988,0.0215343203230148,0.017139090309822018,0.01781512605042017,0.02232746955345061,0.018824306472919414,0.006909259641472957
2021-02-14,0.012552301255230124,0.006832298136645962,0.01431238332296204,0.010397553516819572,0.013521819299323909,0.01040391676866585,0.01454775458570525,0.011278195488721804,0.01422387136672851,0.010585305105853052,0.01504702194357367,0.008877615726062145,0.00997506234413965,0.01299468399291199,0.010290556900726392,0.01378070701018574,0.009079903147699755,0.01409313725490196,0.006926952141057935,0.008866371120962634,0.011187072715972655,0.01221001221001221,0.011166253101736972,0.01079136690647482,0.01605929586164299,0.012445550715619166,0.006195786864931847,0.008378216636744464,0.011189634864546523,0.008939213349225268,0.006464944849509917
2021-02-15,0.002406043982484,0.002621294442855781,0.002445808555534241,0.003091851781382296,0.0018670113456843317,0.0026414369416962826,0.002504093229317153,0.0025311619466068104,0.002925940138142748,0.002481152781753984,0.0032615473164180537,0.002711187214611872,0.0025380710659898475,0.002677248171343883,0.0026202953787517864,0.002555694859677886,0.0022113258340544176,0.002614505664762273,0.002160034560552969,0.003317945758799769,0.002669972346714981,0.002440424921045076,0.002790473899446716,0.002342144256966684,0.00297790585975024,0.003183200304066895,0.002834085887212989,0.0025062656641604013,0.0025909221763746287,0.002947002270641094,0.006417234189843006
2021-02-16,0.00235577713252616,0.0025219298245614035,0.002576895663139427,0.0027074814896673664,0.0036954513341666212,0.0021747403903659,0.00211921969244145,0.002679352580927384,0.0022974673157923533,0.002396253131467161,0.0025209623499753385,0.0026528130872112304,0.0016981648863325116,0.0024860504944478204,0.0017800522890359905,0.0021102754179968615,0.002145804676753782,0.002753758880872391,0.0028401332677917964,0.00274333369911116,0.0022022793591367066,0.0031089778553507145,0.003168706293706293,0.0027914614121510675,0.003214032794029525,0.0024711696869851732,0.0026396832380114386,0.002684196110654615,0.0017069544628599744,0.0022354288206749904,0.006361395982658792
2021-02-17,0.0021243020150521967,0.0025521054870267968,0.0021037446655045983,0.002413273001508296,0.003334748074940884,0.0028289394486577584,0.002285164471706056,0.002786865382285229,0.002149767108563239,0.002660539363889225,0.0026404224675948148,0.002219689243505909,0.002600858888284038,0.002411672494875196,0.00229427036164946,0.0019306184012066363,0.002403268445085316,0.0030182301098635764,0.0023533671252715426,0.002377979906069793,0.002669416975065218,0.00272975432211101,0.0024267427046047447,0.002354930257834672,0.002419403617008408,0.002767083734359961,0.002765087761481125,0.002976190476190476,0.002358347947027877,0.002954476936991257,0.0063052677175449365
2021-02-18,0.0022659588242910787,0.002935612238241242,0.0030475943457398524,0.003287353358257058,0.002610795639971281,0.002904162633107454,0.002425434283841364,0.002407600208224883,0.002032120616191413,0.0028099065542704048,0.0025384014579536577,0.0024715447154471546,0.0030749100425253514,0.003001043841336117,0.002629384980439941,0.0028569573404324394,0.002251672671127123,0.0027138795554406824,0.0025408821421590982,0.002677813336816668,0.002704443013522215,0.002482200013064211,0.0029163966299416717,0.002213397565262678,0.003274394237066143,0.003062487782628527,0.002981785181824075,0.002584313218762114,0.0030430560051796693,0.002864396849163466,0.006298124789412699
2021-02-19,0.003004471771939631,0.00278803931135429,0.002527557396615881,0.0025167785234899327,0.003008465682501924,0.00312256049960968,0.0026321257879060745,0.0022284122562674096,0.0027200446366299346,0.0023751309814879487,0.0032224168126094572,0.0023170902963066983,0.0027038269550748754,0.0029079831060029077,0.0022285674489866984,0.0026670409882088714,0.002438005015324603,0.003166517519102361,0.0026954177897574125,0.002425166297117517,0.0027956388034665928,0.002493592851700492,0.0026984017159067323,0.0031219647564867488,0.002504347826086957,0.0022337009632835405,0.002439534397435004,0.002580735160772825,0.003104732992962605,0.002309468822170901,0.006265737987811229
2021-02-20,0.01822842495015665,0.016729160657629073,0.00978980708321336,0.014731369150779897,0.0169151376146789,0.015530629853321829,0.01574344023323615,0.01565268753691671,0.01815038893690579,0.01619075654989697,0.015656712090461003,0.01586402266288952,0.013146362839614371,0.0160069848661234,0.013929193267556587,0.01756406564929456,0.016049022468631456,0.016824085005903187,0.014509576320371444,0.017004773269689737,0.016058394160583942,0.01597444089456869,0.01576182136602452,0.01811163895486936,0.02013229795800978,0.015515222482435597,0.015411456818842687,0.013356562137049941,0.01536189069423929,0.017336030049118753,0.005746809162941686
2021-02-21,0.011997913406364113,0.007442849548112706,0.010559662090813094,0.008639308855291577,0.008970976253298155,0.011176157530601385,0.010787486515641856,0.00968783638320775,0.00847457627118644,0.007596310363537711,0.01109350237717908,0.0064034151547492,0.008090614886731391,0.010351966873706004,0.0063025210084033615,0.007824726134585291,0.007486631016042781,0.007303077725612938,0.007530930607853684,0.007743362831858406,0.014248021108179418,0.01162176439513999,0.009057005860415556,0.009508716323296357,0.01078167115902965,0.012987012987012988,0.010084925690021231,0.007242628039317123,0.011591148577449948,0.01288659793814433,0.005500730611784537
2021-02-22,0.002423263327948304,0.002917670937460358,0.0017840455356384335,0.002951718321737297,0.0022180515270431673,0.002889682134965154,0.002438606999229913,0.002448187075260648,0.0020381300157105856,0.003098471986417657,0.002720163209792588,0.0021789284798769547,0.002670623145400593,0.002379637105341436,0.002072144458070791,0.002703398558187436,0.0021666171035303115,0.002722824930865773,0.002641107561235357,0.003093580819798917,0.0021147014041617324,0.0022488119484046164,0.0023040491530485984,0.002387245289453491,0.003060964203724173,0.002665989589945411,0.0023308047633173712,0.0026663280853224986,0.002380648726778047,0.002757859900717044,0.005481722077220654
2021-02-23,0.0018356601130380176,0.002893378984423977,0.002605548854041013,0.0025658404337722696,0.0021372595582996915,0.002445456725005994,0.0021968575385644014,0.002515114873035067,0.0027088472887340977,0.0023389021479713603,0.0030406872918577158,0.002489586824340499,0.0024059282071023,0.002464839785413948,0.0022606644387654804,0.002595280434469169,0.001937890606075287,0.002471768526147434,0.0018770756124560813,0.0023375632096174033,0.001943351309332945,0.0022166538164996143,0.0021249879262049648,0.0028245882803523553,0.0025922903365176897,0.0023148148148148147,0.002521945778165769,0.0022156928856991477,0.0018380574634807004,0.00266447049704486,0.005462208729235413
2021-02-24,0.0024630541871921183,0.0018427841836466067,0.002944114399873824,0.0022704472253022865,0.0023690444853908922,0.003482114593225705,0.002362576783745472,0.002528844634107792,0.00229669067752375,0.00178103719224725,0.002743918526726822,0.0021382007822685787,0.002309226409152934,0.002642147537518495,0.0021488469601677147,0.0020940215684221546,0.0016804957462451422,0.0019076890466853905,0.002305475504322767,0.0025560772039645283,0.0020973154362416107,0.0019942272369456835,0.0020400690484908717,0.0020417779173865238,0.0033163131020687475,0.0026187608023883102,0.0032413216227519873,0.0019590194313549004,0.002521935585561919,0.003872318158032444,0.005446297323491308
2021-02-25,0.002367664468121089,0.002863881401617251,0.002754201562587825,0.002917578409919766,0.0016969285593076533,0.002743100263113699,0.0022621875353466803,0.002802219357731323,0.0022960183681469447,0.002385414891804396,0.002850754611514813,0.0020807558204926327,0.0029348684953154985,0.0032409476978095663,0.0030123842463460893,0.0019593573307954987,0.002640152791821144,0.0021333932180552435,0.002322419848193044,0.002314422805532035,0.0029071392631520093,0.0026577697353539925,0.0027613412228796844,0.0018643014518953727,0.0032356948228882835,0.002266545784224841,0.003270184934596301,0.002414238392004941,0.0024354327140915268,0.002546977586597238,0.005424051505915248
2021-02-26,0.0016172506738544475,0.002638680659670165,0.003198744643611564,0.0027054650393795467,0.0027811366384522373,0.003315250150693189,0.0029425894787412925,0.0028172391056764372,0.0029734814005704232,0.002718212020537602,0.0031770770890780483,0.0026038512777037666,0.002044866782943405,0.0026480500722195475,0.002864816472694718,0.0030745116952013503,0.0027572978481088532,0.0028557829604950024,0.0022171620325982747,0.002746104710166557,0.002712640906624872,0.003118253777884385,0.0024608366844727212,0.0025782467921813173,0.0027576284395419933,0.002155301442854577,0.002642801369451619,0.002539298669891173,0.002378686964795433,0.003007337904486948,0.005429150869429605
2021-02-27,0.013107170393215113,0.016046867040244522,0.01240694789081886,0.013090349075975359,0.013381369016984043,0.015128205128205128,0.014850239114019632,0.016039968445963712,0.013846153846153848,0.013215859030837005,0.01802978834596289,0.012210633426609005,0.009976976208749041,0.0156290033307712,0.0103359173126615,0.01609657947686117,0.01729106628242075,0.016987829614604464,0.012889920082495487,0.012725344644750796,0.015766347893512538,0.014894709809964046,0.01534134492457172,0.015344603381014304,0.01897922544242113,0.012575320932669635,0.015844620495783286,0.011517788584591758,0.013734128012438456,0.015012722646310431,0.005215153932803737
2021-02-28,0.01267605633802817,0.006181645268663814,0.009919697685403874,0.008890968647636874,0.008945386064030132,0.007579346281383232,0.00913022585295531,0.01199616122840691,0.007473143390938812,0.009541984732824428,0.014104372355430184,0.007501172058134085,0.010546500479386385,0.009749303621169915,0.008438818565400843,0.011671335200746966,0.008828996282527882,0.007608178792201617,0.008595988538681949,0.007751937984496123,0.010900473933649287,0.00892018779342723,0.008173076923076924,0.011052378664103796,0.0137524557956778,0.010033444816053512,0.012603005332040715,0.007575757575757577,0.010854176498348278,0.011921793037672868,0.005250604655782175
2021-03-01,0.0016188090190788207,0.0026074458478014787,0.0026436781609195407,0.002940390269981289,0.001958349254871991,0.002807476347973233,0.002060203731257869,0.0018633304179183933,0.0019789169235453056,0.0030648992414374376,0.002796527221650205,0.002828529928904518,0.002364156339370829,0.00234084193560766,0.0023859117591365268,0.003242366927857336,0.001984732824427481,0.0025322283609576428,0.002294630564479119,0.002467620472300002,0.0029382584141036407,0.002107775915485804,0.0024522951950341023,0.0018990427797880255,0.0022860626381162844,0.002629773610793506,0.002632783882783883,0.002446109157621159,0.002484044789238354,0.002777143726698623,0.005240890747976248
2021-03-02,0.002012761766091388,0.0018109692997585372,0.0036898785772514686,0.002201692281125885,0.0022517738029485487,0.0025200751751238678,0.0022390630382363073,0.002742896327090387,0.002879491146639161,0.002716583895751093,0.002507235164331356,0.002743837084673097,0.002145002145002145,0.00253458200876364,0.002336075683048216,0.0027727494756199177,0.0022818271838808287,0.002189311010946555,0.0023120397328309644,0.002396952446175577,0.0023355391202802647,0.0027737005698497672,0.00215526531316005,0.002087326943556976,0.0026518391787852865,0.002315013289891109,0.002676336009669343,0.0019229947438143672,0.00262749827705031,0.0025757705846999233,0.005250533970427687
2021-03-03,0.002449055034425396,0.002650423137729006,0.002959639858560369,0.0029757753289626635,0.0026611886642700405,0.002371541501976285,0.002553033467947825,0.002966002344665885,0.0028343090790818697,0.0023780658397836428,0.002329373398555789,0.0023155652294725142,0.002096338395602348,0.002787456445993032,0.001829439909935266,0.0025393600812595226,0.0017311892921875727,0.0033330203736738327,0.0021187416516972963,0.0027401077466096967,0.002751608991698536,0.0024324071475348486,0.002454385477447439,0.002078617950020786,0.0033168270578342518,0.0023002534973241948,0.0033353407143188033,0.002244668911335578,0.002279599906955106,0.003099319088988025,0.005271213920603374
2021-03-04,0.0023454264184839557,0.0021337832473203653,0.002592373826868806,0.003679685824134119,0.002530766177054386,0.0029898345624875425,0.002949852507374631,0.0028321574083275364,0.0020812685827552033,0.003097212508742132,0.0024387816046187536,0.0027325119236883944,0.002839493872671117,0.003249150790134397,0.002368732727990525,0.002905545159066286,0.0023809523809523807,0.002874275236632142,0.002391390992427261,0.002571075401730532,0.0031516225931944647,0.0027867628763373967,0.0021946231732255968,0.0017907774958961348,0.002622853466620478,0.003181705195128014,0.002808296792629453,0.0025728563653456037,0.0030000165746772076,0.003085037567796189,0.005291406995189348
2021-03-05,0.0019648452020604324,0.0023886618185678644,0.0029501689642224965,0.002982530890498509,0.0019426473471279113,0.002848551986073746,0.001965158274909709,0.003500583430571762,0.002626641651031895,0.002127885945313331,0.002233686113917992,0.0023750738017283024,0.0023424190800681428,0.0023523122159850307,0.0027110355092494157,0.0019755459447915,0.0024091225440334065,0.0032814650153487877,0.0024856938483547924,0.002387267904509284,0.00274105127378265,0.0025590446233406195,0.002431675212771581,0.0021921616852911296,0.0024079623287671234,0.002861230329041488,0.001977974981289426,0.0025011973817252943,0.0029319260088490856,0.003182686187141948,0.005265643203740697
2021-03-06,0.012917526561186271,0.016744186046511633,0.01561792666364871,0.014357338195077484,0.011085450346420323,0.01325273192280865,0.012571428571428572,0.013130833728840371,0.013314646110721794,0.013269274765499885,0.01752336448598131,0.010134081696289366,0.013704888076747372,0.012339930151338769,0.01358695652173913,0.015429997730882687,0.017337031900138695,0.0145124716553288,0.012345679012345678,0.014276699794920331,0.01322992700729927,0.015291207555655497,0.015141087405368204,0.015213442325158947,0.01867219917012448,0.013940520446096654,0.012681577127046343,0.012012012012012012,0.015277777777777776,0.01467457420924574,0.005224165913940981
2021-03-07,0.007346585998271392,0.008382229673093045,0.008410428931875526,0.008147512864493995,0.007598142676234698,0.006881720430107528,0.009170305676855894,0.009242957746478871,0.01090146750524109,0.009905254091300605,0.009858551221603087,0.005862646566164154,0.007488986784140969,0.010118043844856659,0.00646551724137931,0.013020833333333334,0.005550811272416739,0.009009009009009007,0.007725321888412017,0.012115967113803548,0.011202068074105991,0.0068975225225225215,0.00993091537132988,0.010238907849829351,0.013327601031814271,0.0068995256576110395,0.010222222222222223,0.00818260120585702,0.00973338975878121,0.010287183883411915,0.00511562430302813
2021-03-08,0.0025105708245243127,0.002657342657342657,0.002899360743354176,0.0029411764705882357,0.0023707124475623085,0.002824060999717594,0.002188183807439825,0.002945289285090019,0.0019497928345113328,0.002891192440589521,0.002803083391730904,0.0018223873273988927,0.0017778087635514344,0.002003655793025872,0.002818635953652952,0.0026071025930101467,0.0026133314749642845,0.002461445136604372,0.0021157304559399127,0.0025336653107027635,0.002466391079306632,0.002298130157735297,0.002520517900099052,0.002566807313642757,0.002960331557134399,0.002548793687371251,0.002124177316572065,0.0022327658386826683,0.0028157263531129423,0.0036372538733256393,0.005127391389357389
2021-03-09,0.0018692316678998405,0.003116842638407293,0.003414793092212447,0.003090404099675312,0.0015966830197911431,0.002554575011611705,0.0023871018235892623,0.0023518525658325945,0.0018370596603886867,0.0026770660385857887,0.0024229160967603265,0.0025079266074120275,0.0026043691207338878,0.002921470863197258,0.002119309262166405,0.002878257487359004,0.0020348268440618274,0.0028306642366900613,0.0021970397779833488,0.0028878048780487803,0.0025058731401722788,0.003206506862706761,0.002736424491483808,0.0027359603739578065,0.003002885890336167,0.0028360017531647197,0.0026744277511209,0.002798289933929265,0.002545924562296816,0.0031129989526358665,0.005151436185681984
2021-03-10,0.002297218277503968,0.002061855670103093,0.0025635637739020805,0.0029748187874471025,0.0024368507533350037,0.002978562738599656,0.0027544760235382487,0.003611335344351447,0.002161039544217114,0.002821007592600361,0.002683550672984192,0.0024158613795401533,0.0023120901294770477,0.00213290953954247,0.0036516496114814656,0.002560873215785055,0.002344077019673504,0.0036022141468773773,0.0025549576607016232,0.0032501793930184452,0.002443339792737383,0.002286135693215339,0.0018231349538977368,0.0026224867834991465,0.003297690213578064,0.002417712928401765,0.002425560388089662,0.0018961739423563125,0.002267192879334957,0.0031496062992125984,0.005160414612458912
2021-03-11,0.0028124861043176664,0.0024901062741784874,0.0030230637645254524,0.003138152824708044,0.002274247491638796,0.0031658269050697818,0.0022084009374436627,0.0027852249031873693,0.0024447704138329555,0.003377271373249925,0.0032506568107939613,0.0030241935483870967,0.002592114631541474,0.00280375903187198,0.0027162237721079425,0.0026638075868777077,0.00232397811679936,0.003276818466493693,0.002242219054407223,0.0031748831466619637,0.0030071401060646464,0.0028490028490028487,0.002596704871060172,0.0022415493589168834,0.0028833784323293267,0.0028754998427461017,0.002478095406673157,0.0021374181769604128,0.003869934611449669,0.003791596038897315,0.005176317953401217
2021-03-12,0.0024045397710878136,0.0020230239391166127,0.0030199388735264155,0.002757470822111068,0.0022516048672990324,0.0035430431868237093,0.001912411550965768,0.003193213230387952,0.0022697638479741147,0.0028768699654775605,0.002623795439366473,0.0027259510540344075,0.0026562349077562056,0.0031269543464665416,0.0024441675452889873,0.0035969497865809795,0.002104860313815538,0.003147803691515238,0.002460558691561731,0.0028704013777926607,0.0028373569298836203,0.0030809223511288693,0.002758883128002664,0.002303926274359221,0.003600548962622103,0.0031497566097165213,0.0023917182294145643,0.002498918737084916,0.0027894837659228045,0.003972798854688618,0.005213249684598398
2021-03-13,0.0163358147229115,0.014276582143618157,0.017774989544123796,0.015686274509803918,0.011569204880100969,0.011247656738179544,0.01276867418599702,0.016826411075612353,0.010510826150935465,0.013785790031813362,0.018000847098686996,0.00924758301807482,0.012713652669339524,0.014209968186638387,0.01514514093395036,0.018092105263157892,0.016118903077245134,0.012590560596469015,0.012163892445582587,0.011533532678342588,0.01305263157894737,0.014495114006514659,0.013636363636363636,0.01437962202136401,0.01868583162217659,0.015110178384050368,0.016691526386817243,0.014310645724258287,0.015278359146086228,0.017883135787065917,0.0052634165858869075
2021-03-14,0.009980039920159679,0.01288056206088993,0.009980806142034549,0.008193523214982444,0.006695549428909021,0.009538950715421305,0.006223259432127578,0.009281678773204195,0.006963249516441007,0.010284810126582278,0.009950248756218905,0.00858704137392662,0.008071025020177562,0.009889240506329116,0.009996001599360257,0.0114519427402863,0.013486711622372074,0.012860483242400623,0.008155339805825244,0.008196721311475409,0.009588493807431082,0.008363201911589008,0.009145129224652087,0.010428736964078795,0.011567610690067813,0.008637612877895563,0.008585445625511038,0.01043338683788122,0.011942257217847769,0.014017489711934157,0.0053741419131795535
2021-03-15,0.002656558784462371,0.002125809256933037,0.0028131089270037038,0.003312441139219953,0.002189470932322473,0.0027610441767068274,0.0024930152589727056,0.0035830987738199225,0.0021564163406656827,0.00266848166634256,0.0033022533022533025,0.002199721799890014,0.0022495837069296783,0.0023665186241773922,0.0028613683127572016,0.0023784011948827844,0.002498819032895302,0.0030094165614988834,0.002236483858420848,0.0025798129635601413,0.002522731420351465,0.0020805673391405717,0.0022723583833793213,0.0027955661021356825,0.0033500837520938024,0.0022329374453901167,0.0029524365712802546,0.0026499482936918305,0.002613296452349555,0.003403267136450993,0.00539037807375905
2021-03-16,0.0021011396011396013,0.0024176058591389056,0.003119285791115413,0.0033708671017714984,0.0024873854026010943,0.002476187087055028,0.002577596391365052,0.0030371584310092984,0.002363388956527967,0.003146279724767371,0.0027880044322121738,0.002398682514678505,0.002262645775202118,0.002532367942361879,0.003169854329166221,0.003157355446736009,0.0027279253409906675,0.0034046403104651033,0.00205669717582535,0.002773195629826197,0.002265725748674595,0.0026879230495190595,0.0026024955436720143,0.0030209332906848637,0.003501125361723411,0.0030472680887251077,0.0029020966532128443,0.002419697936609232,0.0037645202925570055,0.0028292829282928287,0.00541396780534674
2021-03-17,0.002886613809560465,0.0025951334823608005,0.002913843175217812,0.003551923003475537,0.002335262463194233,0.002576823968308911,0.0022234148585448133,0.0032277220136388016,0.0022581895716224073,0.0031576109977280607,0.0026581452479656075,0.002648082291308172,0.0032260542284353643,0.002392375103946779,0.002317062120564897,0.003196241528034504,0.002853727199105318,0.00282116385832628,0.002412129565816678,0.002870785648004949,0.003040332512315271,0.0020460308921847387,0.0026222768663311177,0.002659164482811777,0.003352509037198274,0.002622579157700584,0.0025875719306376237,0.0019950890116635974,0.003365996682226766,0.003608847497089639,0.005434084838948252
2021-03-18,0.002564974195741525,0.002364212634600097,0.0038808328685629298,0.003656344682380732,0.002497497342538985,0.0029296774260101715,0.002394309447061741,0.0034275321768326805,0.0029202588434741263,0.002935000724053042,0.0032587442971974802,0.002315028457160437,0.003162104349443532,0.0028798810887808502,0.0030757073352133627,0.0026971210159669567,0.0027736495551840155,0.0033036677454153177,0.002327947705969413,0.0027262645554802533,0.003265054674264593,0.0028354209509565647,0.002330281283510682,0.003181663732122448,0.003634732576484053,0.00306764415327822,0.0028194521619229907,0.003107423635064168,0.003621388957867726,0.003627934052683008,0.0054581954473912385
2021-03-19,0.0029284164859002173,0.002585564320765265,0.003897740710773636,0.003999812874251497,0.0023624494870997824,0.0031062218327491237,0.002845149253731343,0.0034535328707880897,0.0028688312360830607,0.002935723114956737,0.003617810760667904,0.0025549150958093163,0.002377240841777085,0.002234303247461955,0.0031120654778576547,0.0033286778398510237,0.0027897990726429675,0.0037522436095809865,0.002243689622935494,0.0028288103453635487,0.002854701923277281,0.0031295510178787228,0.002922158666998259,0.003274802732121137,0.00335534064844089,0.0032668554183130577,0.003374957813027337,0.0023693368964017147,0.003373255346145514,0.0033971587399629407,0.005495087096209528
2021-03-20,0.011525394572743302,0.012374625504754459,0.014310257062865869,0.015079262791596857,0.0115359477124183,0.0112465255505666,0.0116263879817113,0.013632822643469229,0.011747813601357527,0.014365960743801653,0.014978354978354978,0.009151523074911754,0.013067667227325656,0.01099620369158267,0.01186637430671998,0.016915839670060575,0.013508297954457738,0.0128636795303462,0.01160643629649169,0.011623351181925036,0.013883532587736213,0.012912298644847863,0.011027054750609052,0.012024644147015085,0.016368286445012786,0.012081060015588464,0.01199322122278712,0.012385919165580182,0.014998271092669432,0.016203404438698554,0.005274985193084663
2021-03-21,0.00914222116225455,0.01251986018430251,0.012604042806183116,0.010379806558150509,0.007831039392501186,0.007668461412954805,0.012607252711672332,0.00923899829807926,0.00904255319148936,0.009070850698700662,0.011907597046915932,0.007855272554153773,0.009905774341628412,0.011193141224100976,0.009727626459143969,0.008784773060029283,0.014652894547201537,0.010009476427386877,0.008289909995262908,0.009171222565565329,0.008544979824353195,0.009277225321367936,0.006251502765087761,0.006970551378446115,0.01038647342995169,0.010213108162444709,0.007028599127484246,0.007980652962515114,0.010449574726609965,0.010739856801909307,0.005256264950036257
2021-03-22,0.002558705041193337,0.0021712421623453653,0.003185702482827661,0.004064189619704721,0.002564336003884437,0.003070796139052181,0.0027076956513864487,0.0033037787629301247,0.0026136957658128594,0.0028872149665516594,0.003485785590277778,0.0024195159152397725,0.002407980736154111,0.0029120277036149096,0.0030111263142733693,0.003205711167697345,0.0033250320321946115,0.0034102294812829712,0.002339197162196402,0.002896516983304548,0.0036944247771544757,0.002696091803517195,0.0026394831629076307,0.0029140182490392844,0.003497849559385244,0.002595672972385301,0.003262336656195716,0.002613587035161337,0.003393890093998554,0.00380445923621411,0.005305490072502472
2021-03-23,0.002194178139246066,0.0031876138433515485,0.0031983836535529127,0.003863324833252927,0.002621851301398575,0.002523173557750945,0.002628823830593701,0.003564500855327468,0.002566452795600367,0.002848398707044772,0.0031066156705528165,0.0022790055248618785,0.0022356421752523867,0.0024081694863587865,0.0028766610089147816,0.003272898875036155,0.002912015530749497,0.003327526398630786,0.0027033085609203785,0.002987583572110792,0.003174241561301591,0.002692102657832609,0.0027386541471048514,0.0028757332356957057,0.003405195223523457,0.002674463407447701,0.002275025278058645,0.0020553576322280076,0.0029701153643265058,0.0039509277250733416,0.005318388226861871
2021-03-24,0.0027422185515924226,0.0025516952985654177,0.0032497320471597,0.0041000279691830455,0.0028276652655712647,0.0029878368992563233,0.002890062777522585,0.0038917716827279467,0.0024183073557560845,0.002906628311159055,0.004112432100030747,0.00251278658490038,0.002520721182602751,0.0029815222398525873,0.003162474251476534,0.003107663858639819,0.0026951934649560826,0.004084610710281493,0.0021649458123030414,0.0028845906199294305,0.00287578332904112,0.002912906022130437,0.0027901500025597705,0.003136234988143502,0.003718741943799949,0.0028022880008208074,0.0025791808521613536,0.0025478848714534466,0.0031904884098879482,0.00428575116825446,0.005359386295273298
2021-03-25,0.002428968463605669,0.002621126044986375,0.0038930588813163866,0.003922446107005707,0.002551371433813412,0.002898450735536493,0.002406087089849739,0.003755090771036101,0.0025481031214263233,0.0027741174838754427,0.003221269138535325,0.0024453361909756266,0.0030125768884411677,0.0030444893213389637,0.0026656805189602304,0.0033473669680447234,0.003305350321385273,0.0030265933693660397,0.002285987017945781,0.003150969529085873,0.002721611469402431,0.00286363183736624,0.002476313522825151,0.002801249433994121,0.00304912240273457,0.0029917881527957184,0.002984216219510337,0.003069183551022292,0.0033623215009598983,0.0035282467009050923,0.005357340445572461
2021-03-26,0.002588388235021009,0.003381283260904929,0.003736929473455583,0.0035018412343262016,0.002312125296277362,0.0033278193269805764,0.002589296035140446,0.004262913432463605,0.002691813616723111,0.0030781697659592448,0.003570021095579201,0.0023912756319106115,0.002730327639316718,0.0035797034291010195,0.0031094961917406197,0.00318973716565755,0.003065988432861821,0.0035899219414174204,0.002719033232628399,0.002891121037486209,0.0033016560687582977,0.00272395918335626,0.0027696355621206177,0.003668665643934111,0.003873185047883842,0.0028851299471835084,0.0030277482638086874,0.002485281716836478,0.0033348077102151037,0.00442681184601722,0.005374783155865091
2021-03-27,0.012219482900309754,0.012289039462952504,0.01715754591346898,0.017548763821592744,0.01199291184102272,0.013657582639414585,0.013810198300283284,0.01428974334868854,0.013004146249528836,0.016407803769296334,0.015298692445931709,0.011684825517132482,0.012973582777098806,0.012221908437666695,0.013588140128181195,0.014783821478382147,0.014149175412293854,0.014086298451461097,0.012310332659673434,0.012852561079143477,0.01621310907430155,0.013604174431606409,0.011844805073680284,0.013404722170715123,0.01832835449340304,0.013486197966016043,0.014396559783116762,0.0131985131985132,0.01492595723364954,0.018505241691361564,0.005547801123302618
2021-03-28,0.008067864981906626,0.010531952873973582,0.01292115011465867,0.009452126728513916,0.008254646950531503,0.0107200285867429,0.01038698955365622,0.008726625111308993,0.006007067137809186,0.010083141694675394,0.01158161418747738,0.0049330514446793506,0.007878245299910474,0.008368200836820083,0.011120188816267248,0.010839245649141956,0.01329723225030084,0.010561520859003696,0.009317493594223151,0.0108355091383812,0.00865877363491783,0.007786232525216777,0.00891583452211127,0.007656065959952886,0.013962065331928343,0.008951218073497316,0.011977118341079729,0.007692991817858413,0.010120738636363636,0.010301271906687769,0.005549995920549042
2021-03-29,0.002691212476048541,0.0026102758228478,0.0039278004317582155,0.0036765691610585296,0.002219023629602975,0.003194345784580469,0.0028904565941602982,0.0032202019660650567,0.002521155542552673,0.002814181787477613,0.003546642511755538,0.002217580087904875,0.002629137367710775,0.002724024874824041,0.003028284712046534,0.002985004936097548,0.00327921022997868,0.003584205556516073,0.002155210840688241,0.0028232411340906372,0.003238221012752788,0.002320909119257309,0.0023000707714083512,0.003012961081100355,0.0037929169326807134,0.0023589647361578364,0.002859122237221384,0.0022748628212288023,0.003536148031622029,0.003820994750866687,0.005543332319187984
2021-03-30,0.002567717109031357,0.0022797867215919474,0.0037108248951878775,0.003645929481262692,0.002402460388087602,0.002688037884837193,0.002785472709876955,0.0031572809063645448,0.0028315801191072525,0.0027431977051828337,0.002951659924012243,0.002198385547447716,0.0023811513075444896,0.002931653469332975,0.0030369877077610365,0.002984366275823562,0.002985012141003098,0.003180981081533568,0.002035562059007743,0.0029732063279857396,0.003031512872978113,0.0030121827297801304,0.0026384561262438435,0.0031424425094887256,0.0032758216748108976,0.002841778043752909,0.002449278522270489,0.0021137383250397976,0.0031988850080601826,0.003665502134974768,0.005542012829455994
2021-03-31,0.0029286886036861914,0.002425796335922992,0.003235527052869478,0.003681572860447186,0.002409060370477013,0.0029138311128151053,0.0025640532553861148,0.0033104101835132608,0.0029074788416143704,0.003060915113631232,0.003440588326127239,0.002119604425631891,0.002998385484738987,0.0026105345578938577,0.002786532400645707,0.003567743878603789,0.0031879486832175545,0.0036524302337555352,0.002564843348741654,0.0027040552757329204,0.0026458856076690468,0.0029376809093871604,0.0022786773974595173,0.0033124629023302122,0.003815409330586757,0.0028125680330912954,0.0029232431598039594,0.002679259830377795,0.003353357207953072,0.004099927429178653,0.0055338993798444225
2021-04-01,0.0025576569381927307,0.0021938995048574874,0.0038966328747284578,0.004252960807701112,0.002148832714203739,0.0029963700495871763,0.002450757230871953,0.003392824787099112,0.0024114027619271897,0.0027785355326410484,0.0037634603312569404,0.0021842672543564913,0.0026538026755650672,0.0028916120624117585,0.002621658046186348,0.003156572552017913,0.003260079203398896,0.003092589900164777,0.002408887121266903,0.002809123793729194,0.003059271105941649,0.002934598318963962,0.002476946429321382,0.002877898346571665,0.0036650290362152,0.0026477125841094964,0.002892963371886068,0.0026192510711536944,0.0033136358434079677,0.003089668439104949,0.00552602688699106
2021-04-02,0.0022350185438219797,0.002512857617771868,0.0041114709057011095,0.00415752566011126,0.0021209062142066738,0.002795101669590074,0.0027261534853725744,0.0034981526609543273,0.0030977535150420233,0.0024219433907207467,0.003428006963597598,0.0022113070194321053,0.003035697982287957,0.002646329316641603,0.0025391242491305728,0.002957942369096359,0.003171969549092329,0.0036695539703692093,0.002376169393898023,0.0027520334741123107,0.0031670315921176104,0.003140876688590445,0.0025689430356343537,0.003254041706870409,0.003609895823115105,0.003240144627830452,0.003308507405755219,0.002593951043464616,0.003329268052796192,0.004155111128471544,0.005507115946945969
2021-04-03,0.014079635778247309,0.012884142978894071,0.018463222852592814,0.01892554170709257,0.012664021971315229,0.01421839864574648,0.01399969893120578,0.01714044748722528,0.012501575299306868,0.01654434708804513,0.018032460915169142,0.010920584449996214,0.014485408219452371,0.014904182928049634,0.014169483039178872,0.016869427232884992,0.015366536653665363,0.014507219083490269,0.01151600897318242,0.014738928445185071,0.017044163320960534,0.012796084584921168,0.013120993589743592,0.015694059480110868,0.018241752794507647,0.013363408901357192,0.015586812309840888,0.012438365668128549,0.01711230621622986,0.01981065476640698,0.005640000149623332
2021-04-04,0.00963718820861678,0.00977151889639316,0.010340203274985884,0.012454520011195076,0.007984386089425125,0.010449358059914407,0.011530101124657405,0.008659097441793618,0.008119596885895782,0.008490165558228386,0.012670286748594837,0.0055776139156740396,0.0079482831708351,0.009327044910601157,0.010064469914040114,0.011687502993725151,0.0093471383376474,0.010849034329697313,0.008073654390934845,0.010326778893761494,0.010933557611438185,0.00847936687394008,0.008715530790112874,0.009517045454545457,0.012654363812959623,0.009929328621908129,0.009537366548042705,0.00884160756501182,0.01278616086118554,0.013912469345406528,0.005681469359535577
2021-04-05,0.002609149895524029,0.002582809086218065,0.0040237269026911476,0.004114656595080133,0.002070541721323824,0.0028326337124946004,0.0029880918189249496,0.0032001722957301585,0.0028749554946244844,0.002766905488479059,0.00338716938042798,0.0022093503286168864,0.002896233705823966,0.002707531459199541,0.002880441545702762,0.0029104469438938113,0.0030255573201576377,0.0030664750348338397,0.0020632737276478678,0.002471631166719761,0.003366148684442875,0.0028589242816012914,0.00244120175457932,0.0029562670659737515,0.003498521441841547,0.002664105592781893,0.002919678448536292,0.0024630136083561237,0.003119145301025477,0.0039770472284693745,0.005680006836153011
2021-04-06,0.002203272267330368,0.0021015261568595447,0.003184168764364672,0.003203951275460476,0.0019127764852080128,0.002424254753573657,0.002380176436773805,0.003271254108848889,0.002414770155522966,0.0027929552449259053,0.0029601820250284416,0.0026289303020366533,0.0022379607265184697,0.002464870159019493,0.002977600859318232,0.00286404369796779,0.0029716536004645764,0.0030130584753176233,0.0021573145387187133,0.002357988634562702,0.002746113522552612,0.0024081106710042146,0.0021905345312641803,0.0030603585205355123,0.002845517341935954,0.0024807442685083423,0.0025871200803976426,0.002178554232191364,0.00286055935995353,0.003526140910015597,0.005649366885661572
2021-04-07,0.002388200800584407,0.002295463549920761,0.0035730568715681803,0.0029994011069649287,0.002111634647858691,0.002835070162651275,0.0023477649409197852,0.0030891286339789358,0.0023481713399638514,0.0025920679418980548,0.003304712822186831,0.0019689114063793714,0.0026677871702341523,0.002434718792458818,0.0027535472215628872,0.0030292406900842357,0.002890068643249532,0.003351920202140467,0.002062828570299221,0.0024909128725227056,0.002864158468054251,0.002422795444849201,0.00211794730126156,0.002935802469135802,0.003449562120176803,0.002614417774094573,0.002632082064264335,0.002233710815690136,0.003183476211169491,0.003315251650575628,0.0056082970787730444
2021-04-08,0.0026405472636815922,0.0025521440601114142,0.0035507278992193397,0.0031412342938285306,0.0019322552360455157,0.0025362372964063953,0.002625371833779033,0.0032042113926400995,0.002431320259087799,0.0024010113729487715,0.0032321106434155143,0.0018587453593907923,0.002674974351274929,0.0022689370883376137,0.0027004225747015932,0.0029539543903428995,0.002867453282223287,0.002649735576802806,0.0018227182406286887,0.002479363605039625,0.0024011511511511513,0.0023358870362024933,0.0021445757924469086,0.002692460108450839,0.003200464067289757,0.002666286839488033,0.002660185351628817,0.0021283666409872967,0.003008419073901871,0.0037994757273782367,0.005570496350773003
2021-04-09,0.0023138356799000943,0.0022135061735873442,0.003557855785578558,0.0030389263631253514,0.002264465313541351,0.0024950251017707608,0.002546540217773094,0.002832214495720321,0.0029273182957393483,0.0026458220156536077,0.002889766707877253,0.0019521644435076735,0.0023223467502209365,0.00238872117016843,0.0024697550003039697,0.002175226586102719,0.0025869111373332124,0.0027463407273275986,0.0018465388841411305,0.0027200340384147823,0.002198271914023143,0.0022062015973505385,0.0022129470001713896,0.0029072394782032355,0.0023086178372687624,0.0026521115956072354,0.0020285790996688643,0.0019940908357534686,0.002581042181603653,0.00374093107617896,0.005498737105287385
2021-04-10,0.022514560818772518,0.02190717299578059,0.02808342502750825,0.030867630700778644,0.017102835094782755,0.025175644028103045,0.019080251268097686,0.02507614213197969,0.018994912227500927,0.022580591392472583,0.028227585972773868,0.019830795262267345,0.018432748538011696,0.02062920749183497,0.025233974036429505,0.025155973709672038,0.02355826145780484,0.02677322677322677,0.017701195754400104,0.02395336243950316,0.02400692571504678,0.02097884401255188,0.02038047973531844,0.026678839521201054,0.0270963168134006,0.025061817432515968,0.024459783913565427,0.01812397165978308,0.027669172932330826,0.03083366310513125,0.006708401094098876
2021-04-11,0.008492063492063492,0.006571520722464118,0.009195402298850576,0.009859824186267522,0.0067415730337078645,0.00945929816185247,0.008098032025424766,0.009852999602701628,0.006460875807609475,0.0098621103117506,0.009712371946414498,0.0059992836676217775,0.007609319878579045,0.010333856872457815,0.008339289969025495,0.009416195856873824,0.009252669039145909,0.009074140188028086,0.004960793726996319,0.00986170045575986,0.008590035558751844,0.008698531182277872,0.00605933556939786,0.00960695208482819,0.00932881027380664,0.008588235294117647,0.007491876278733903,0.00697516840049424,0.00988869012124826,0.011937150067029414,0.006506988548542272
2021-04-12,0.002046631655431525,0.0017761029213031962,0.0030092269158917195,0.002955068899558886,0.0017164996909781194,0.002429641365776877,0.002376026921418075,0.0027942488664778327,0.002141673581545159,0.0023981233763716026,0.0029946375095758764,0.002125167725372486,0.002087582824686992,0.002347572559571349,0.0023919430374191282,0.0026939850051412428,0.0025976708756164954,0.002705289400359676,0.0017693935611903969,0.002290281207823343,0.0025629215628596345,0.002395914755739232,0.002010950734613934,0.0025512441507117172,0.002535323830880128,0.002457719226231506,0.00244671821465909,0.0020400129073894803,0.0028793932609889822,0.003445476147996452,0.006435686813598738
2021-04-13,0.0019351691693197293,0.001959936409652196,0.0030201903090694487,0.002858821103411214,0.0017273856258178517,0.0023584777968660518,0.002187207982912829,0.002880156211862338,0.0020517846779479856,0.002365920700864785,0.002905672526723573,0.001936343681404829,0.0020103002465551123,0.0020302021457556467,0.002262081332696481,0.002557956646504195,0.0024919588947477315,0.002589441453651068,0.0017202798366233267,0.00201457279396861,0.002437288312229691,0.0021466866018980176,0.0020020665685568464,0.0022452531413880887,0.00276712437860993,0.0021218058668135667,0.002093733015594297,0.0019270087596991317,0.002912694101560305,0.0030676802712981373,0.006388918901493133
2021-04-14,0.0018860633258539015,0.0017193306207237322,0.002693102524846776,0.0029218645759659712,0.0018641518109260289,0.0020713637738131235,0.002211989888046226,0.002807273127775358,0.0018730806550030512,0.002331081250532926,0.0028928789507415764,0.0018238334207175493,0.002339511754068716,0.0019026394384560575,0.002402607473222371,0.0021580694996187954,0.002251506024096385,0.002421732238947613,0.001500580544197082,0.0018862099603933558,0.00219762495211597,0.002369901121828793,0.0018050450884698039,0.0024528973518234422,0.002597171996058601,0.0021413168848101907,0.0023150924537731128,0.0020077902260771797,0.0026094823371688057,0.0027909544963983643,0.006321977639873
2021-04-15,0.001926904927905261,0.00228912639871544,0.002622721598002496,0.0024723676556137287,0.0019773248076211058,0.0015040979915338195,0.002015477895249992,0.0023431903709757148,0.002146483687729352,0.002490043807248109,0.002651503694966176,0.0015924969471303025,0.0017727317996215515,0.001976689557281514,0.002252700826845313,0.002570295494528431,0.0028526348687858533,0.002066198696512317,0.0015290749471956115,0.0019360961399876172,0.0024991944578701465,0.0015227386306846578,0.0018845595401475823,0.0020949298160697,0.0021056891073676642,0.0020084598764492857,0.001819263022093211,0.0015813207432964105,0.002591808976877739,0.0027998749785749576,0.006247383608701807
2021-04-16,0.0023469901261561413,0.002398996544041541,0.003196562385369177,0.0028400714570650572,0.0016011493655986569,0.0015773559843400447,0.002300600080477265,0.002683989419635911,0.0021038911050458393,0.002054295818597878,0.0026448842484373108,0.002236519607843137,0.0019291954507901351,0.0021837507893075142,0.002341311134235172,0.002114859184531316,0.0029599748533109807,0.00251716046788541,0.0021612830280575415,0.002429202390231229,0.0017091551265911314,0.0028331584470094435,0.0019831950315745525,0.0017743418883509464,0.002482213715104795,0.002319029042045947,0.0022664513103735733,0.0014739229024943311,0.002582501386577925,0.002394336872787841,0.0062125121880363355
2021-04-17,0.01214088231758625,0.0110929213349022,0.017917928191443867,0.018786877913677728,0.010756727812899436,0.014231930293986485,0.011542155450367016,0.01565057639396789,0.01104449568707832,0.014132503027157932,0.016967819652383413,0.009240600079229748,0.0125402430158895,0.013090247226679091,0.01447395725254202,0.01591436677843694,0.014817388022575609,0.014942825208494541,0.010683322218232186,0.011584435183756068,0.015178387826444581,0.01265860768175583,0.01093549616997678,0.015978518860031075,0.015216162031563256,0.014019976962882734,0.01460249017264966,0.012075076944357988,0.016044481110996527,0.018645585753160412,0.0048350725433342345
2021-04-18,0.005219884848892175,0.004148103145673012,0.006890917286454811,0.007097665707368325,0.004415906274642335,0.006000859689606805,0.005148831654611416,0.007225887527489789,0.005636092670369868,0.004781973477185885,0.006489093866274536,0.0045916307857911745,0.005711090021691974,0.00622926399891665,0.0052724771056074345,0.007560404422526963,0.006135931026760722,0.0061339297817541005,0.004432212569356942,0.0058140836243173065,0.005633255633255633,0.005020148510368559,0.005030636008049017,0.005834014346681195,0.006091899359105011,0.00529182704211403,0.0061636412896234095,0.004000983481973222,0.007230956898888588,0.00844237600611538,0.004441538600416069
2021-04-19,0.0016748136354077705,0.0017806068686694906,0.0025246102803510033,0.0022733630279947498,0.0014088663317475534,0.0018843221814710824,0.0018855661366541704,0.002583787460075587,0.0017067599308262136,0.0019482808275411469,0.0025182775312046646,0.0015675992681429987,0.0018659602444117875,0.0017344519920907552,0.0019985105338832013,0.0020504129538149235,0.0020942370788372207,0.0021672361803278216,0.0013660673041886516,0.001805105953118902,0.0021853912105007853,0.0018009076660753345,0.0016267398825327859,0.0018005810688737516,0.0021438400186345853,0.001815893022442704,0.0020492508300218467,0.0016765930140286648,0.002451771660604495,0.0025029338550352424,0.004374492387349068
2021-04-20,0.0016865831913070036,0.0016757157283183168,0.0022819139861149393,0.0021550458895129255,0.001471437944981442,0.0016311214102891405,0.001783403904963538,0.002427653786910497,0.0017279122272211929,0.0018158599638696817,0.0022359326132092828,0.0014793770424235285,0.0015902651533762427,0.0018010647331634985,0.001886073755832164,0.0018691313690283452,0.0020823893299710397,0.001973518057509832,0.0015446907680858569,0.0017300347903424099,0.0019084616839866657,0.0019266007015339515,0.0015274387971075088,0.0017891551038763656,0.0019077290419651325,0.0018363833136560415,0.001654693416182346,0.0016234191730555006,0.0018758621593549004,0.0024754808117103053,0.004306821669657909
2021-04-21,0.0014889326580378914,0.0014422183276242065,0.0022789577344831252,0.0024086813098398905,0.0015463399939752984,0.002062234700357632,0.00176008395268363,0.002223133935063809,0.0015525765736795565,0.0014193065768997,0.002037081563410008,0.001617168971673728,0.0017734401067734397,0.0015382771296148315,0.0017062393882271152,0.0020072688473208623,0.0023899873510418745,0.0019497660280766308,0.0015007503751875938,0.0017013604217907445,0.002037190054884889,0.0020850792130571853,0.0014691724497573107,0.0021569017540369376,0.0018542931714072648,0.002009270495553743,0.001882378925387519,0.0013664492390031778,0.0023112403489421434,0.002350011047060477,0.004252915216697821
2021-04-22,0.0011492673992673991,0.0013820641945165065,0.0023325774291084412,0.0018196626665017113,0.0014755218371113625,0.001466110872719099,0.0015216503267973856,0.0022452161154245887,0.0010811851491569387,0.0014270155831730233,0.0021050399806154586,0.0014327378038831782,0.0016122932891805154,0.0016706456088801827,0.0016532360245299276,0.001970099701608057,0.0014662562977409393,0.002354784064005225,0.0012140036744927273,0.001456661275392393,0.0021700858875727605,0.001654806795604752,0.0016148998424487956,0.0017915492382469468,0.0021534470353367988,0.0019227619807979696,0.0021180192910241445,0.001152458071755679,0.0023055767761650113,0.0020652925153474,0.004195243433200317
2021-04-23,0.0014902327583967098,0.001382595238757147,0.002521176580098669,0.002226450698627262,0.0011124843194453722,0.0016994797340863107,0.001690593493167882,0.00235404110389502,0.0015166849243464769,0.0016097250234935348,0.002273829904697111,0.0014985691261376053,0.001767173503130025,0.0016880743496358928,0.0017101972718591265,0.0018876022470612989,0.0018854326498349374,0.0019505936266372547,0.0011366845786230833,0.0016509919872597987,0.001827648348381823,0.0016880872062226436,0.0014738773711716836,0.0016210016377321596,0.0020662772385600845,0.0016678168852081894,0.0019624832448364472,0.0015940080482822864,0.0021427588694413763,0.0023732042816289245,0.0041239549907564526
2021-04-24,0.008429563870490457,0.008903246139300347,0.012453698895697026,0.012076862150900513,0.008004594834851476,0.009546622231479555,0.008873537552624846,0.011244965976947643,0.009161449042172396,0.009159210828171598,0.012551461865885143,0.007606681211438759,0.0098367445552756,0.009131829470198676,0.009909376776783746,0.010144427182231429,0.011264148764148763,0.011952850308375122,0.00837925895116287,0.008829465186680121,0.009260737758030177,0.010417749442731251,0.008696202677348434,0.010545956031475621,0.010220873084706565,0.009596539447285715,0.010558555420077805,0.007980123277235266,0.011630737134909594,0.013165845309071693,0.0035650327469592302
2021-04-25,0.005185306478903989,0.0055596285434995115,0.007581276136516929,0.006808631000484888,0.005188488042156466,0.005791846600939732,0.004557928486034125,0.006471696567543214,0.005693028609010194,0.006434146877748461,0.0061828392461796,0.0055920696743481536,0.005263230127360561,0.005585908831444181,0.006071184120465435,0.00700027344818157,0.006349399545602078,0.005920857289389154,0.004556276167802315,0.005582201988998185,0.005808907810709023,0.005424746075715604,0.004807302231237322,0.006650358250454496,0.006165505940188447,0.005479433544132749,0.0052447079205240645,0.0043877578829749535,0.007743543641712978,0.006915857072287173,0.0035761201759643697
2021-04-26,0.0013262445040614053,0.0011695661676827708,0.0017078932805037414,0.0017782648990235011,0.0011949887120599795,0.0016642550405316296,0.0015182233084307679,0.001881951681225711,0.0012637277001202663,0.001426178795883474,0.0017355283279251055,0.0009601659017887447,0.0014355244768297832,0.0013943438415997588,0.001334939904487952,0.001782475451873163,0.0016167423166856664,0.0014659685863874347,0.0011402329905090835,0.0012773128777312875,0.0016819732048282525,0.001457280594760992,0.0012704562029385398,0.001679703168872844,0.0017375629518128265,0.0013412198458587652,0.0012529486291062064,0.001279207800718782,0.0016748835168118622,0.0018553663171065817,0.0035066553809579267
2021-04-27,0.0010944140486387906,0.0011713670250255615,0.0018335976192724933,0.0016964813109863748,0.0010247504692913907,0.0012908024853417346,0.0014849927290674987,0.0017094356479872936,0.0013088474025974028,0.0013168897702859033,0.0016903951330627645,0.0011533324738093114,0.001451423554248959,0.001357618749150193,0.0013591534349423641,0.0014746703390490586,0.001430601320682309,0.0013376939594253498,0.0009411511600966473,0.001420467235449145,0.0013714924261236652,0.0012410053789860505,0.0011783884258499953,0.0013058951412362075,0.0014551376078363128,0.001347775374620348,0.0014464883774087428,0.0013374052753758051,0.001564283932197565,0.001998244175549317,0.0034419880101709504
2021-04-28,0.0010449164813183859,0.0012394891321592892,0.0019297381229657496,0.0018954708354546636,0.0009190721087626467,0.0012619118522930314,0.0014404433517230348,0.0015830431295180874,0.0011476331154944151,0.0012282324392596787,0.0016770328728345596,0.0012882064697692624,0.0015249089307873985,0.0012939572197836105,0.0014340652524500682,0.001495284103979756,0.0015374559931074436,0.0014755333373246322,0.0008909657320872274,0.0010470136484819546,0.0015856131946820591,0.001489276708361421,0.00117439011081679,0.0015598271582965006,0.0014690091272445266,0.0013853351488580649,0.0014838116152773241,0.0010524929295339211,0.00165153280165676,0.0019317113918763703,0.0033763288752724093
2021-04-29,0.0010954288052020757,0.0011609333796629253,0.0015365914726240375,0.0018449486763911398,0.0010671377902266006,0.0013084127227407294,0.0015563613170180035,0.0016817518799222418,0.0012092721192375993,0.0014284982709780359,0.0016665183159223502,0.0010906678056892027,0.0013872791767639515,0.001178048865816803,0.001358075413128823,0.0016007078507078508,0.0015837910529982663,0.0014060893761538005,0.0009564368805278301,0.0012283626932154102,0.0014152823562363992,0.001520896731984049,0.0009833553047597613,0.0016343048630534948,0.0016020056998440608,0.0012930501577677078,0.001287201120637968,0.0012372440741458374,0.0015882449657284095,0.001609047815167446,0.003327428971585969
2021-04-30,0.0011269138105230437,0.0011529405396627785,0.001598448150676767,0.0016187299514066173,0.0009727187986246713,0.0011484907094259976,0.0013005884688977944,0.0014949950166832776,0.0012059320673301552,0.0013086058169464905,0.0014509230685940124,0.00102354191433409,0.0012802814192474515,0.001333185552035237,0.0013463764969789069,0.0014022055458789355,0.0014575205895101865,0.0013086856683135724,0.0008501331544718088,0.001154093643357048,0.001311724633520568,0.001278572692250757,0.0009965790291234077,0.0012418293580364489,0.001325420590490243,0.00105562289416535,0.0011272941862212158,0.001153400977889317,0.0014874100557045221,0.0016706828181081393,0.0032546388352419344
2021-05-01,0.007192606173821795,0.006990848134427402,0.011413307430791645,0.012727937082405343,0.006893053922585701,0.009616725953825766,0.0073258793384579565,0.009714807448503669,0.007363065649140003,0.008358326939620095,0.010182523464828732,0.006006137403155046,0.008567005389298228,0.009085082796369432,0.009690999849437708,0.010193715626860963,0.009365413119161696,0.010549258936355707,0.006828100802477826,0.007604452629993859,0.008474918393946734,0.008111176423129675,0.0075336155523679565,0.008344071790942546,0.008966373910913608,0.00906591494396882,0.009972008397480754,0.007822784515197054,0.011709425479153629,0.011272885789014822,0.003099444111003582
2021-05-02,0.00370439122991564,0.0037418721629247946,0.0053108834774785825,0.004876440157464086,0.0034078544887191802,0.004048521143974578,0.004068145251624204,0.0052629414908926435,0.00400962636645456,0.00387356036125611,0.005021196032431987,0.003626751905581509,0.0044784474715431994,0.0036874523618235376,0.0033525491639069464,0.005086719372433658,0.0041228070175438605,0.004615556095979247,0.0033464728586679805,0.004214784165997653,0.00536265192455018,0.004092931801717894,0.003605034828302578,0.004798660459037817,0.004224081364829396,0.0041924419672934405,0.0040424970036768435,0.0027714943653074113,0.0051435284503013575,0.005400614268340445,0.0028684277817532283
2021-05-03,0.0007569628428468749,0.000848917066531488,0.0011872695931383127,0.001220931242293197,0.0007114837765489388,0.0008460692370035892,0.001037824080995477,0.0012462282909465078,0.0008908198668458727,0.0009365699340238516,0.001166254740625641,0.0007355301321115247,0.0010356461413063617,0.0009270557751518922,0.0010166950193250326,0.0009996327052245076,0.0009709920476099332,0.0010194512929470663,0.0005928748588668629,0.0008387511733824705,0.001041431163515997,0.0010264426480247506,0.0008276353820492253,0.0010479791830458707,0.0010469868983511907,0.0007605574060037966,0.0009260417173254039,0.0008366067600607178,0.0010168929456385496,0.0013479190286404534,0.0027949007434304876
2021-05-04,0.0006280707086055818,0.0007263233815178635,0.0010086985896461446,0.001296865541927477,0.0005672877009600254,0.0007907912987584156,0.0009034125533211457,0.00115322751965039,0.0007686829617329202,0.0008693472103644077,0.0010355639346699373,0.0007204124741022682,0.001026361825407258,0.0006199525501749838,0.0008116201852541959,0.000912763147673425,0.0011272859981347064,0.0009108668613454467,0.0006278152299518567,0.0007580502852370465,0.001035217665913474,0.0009944396200631434,0.0006206696485795436,0.0011502447114023378,0.00097963445059117,0.0009628481518012306,0.0009045577548724498,0.0008109890701556023,0.0010903742430536556,0.001278061603751909,0.00272488281435918
2021-05-05,0.0009676583777383066,0.0008598468110178228,0.0010745038756243238,0.0012352717597871534,0.0006365147938657048,0.0007589388184248133,0.0009491268033409263,0.001603139013452915,0.0008295909563524545,0.0011571767102961045,0.0013586153937031132,0.0008285326630930402,0.0009928160278434698,0.0010865856733864388,0.0012048461589950694,0.0010958092699540943,0.0011470761525997938,0.0010209290454313426,0.0005866052872689892,0.0008727270020617942,0.001472549455434541,0.0007159030367607885,0.000811609742295292,0.0011886511586571575,0.0011830357142857144,0.0007644917807810495,0.0009828746584927034,0.0007919941969770988,0.000941380199697874,0.0014392149871492034,0.0026697430105906586
2021-05-06,0.0007004710860490791,0.0007994792927892028,0.0011123085607876778,0.0011847715020612381,0.0006826599956838271,0.0008756021369534183,0.0008758450234977441,0.0012967476802788376,0.000802015286556822,0.0009206381331174543,0.0011203025844778631,0.0007249213141526044,0.0009686252055438099,0.0008953116491787352,0.000943849760288624,0.0009546718122904633,0.0010157356308148383,0.0008441159976863881,0.0006192847919466624,0.0008060502217739271,0.0008773010815156478,0.0009204656058557467,0.0007224162349029299,0.0010715714126068262,0.000998087426885146,0.0007716728899535015,0.0009001961259613476,0.0008204711974909463,0.0008850579277216176,0.0012482854432294467,0.002602328658484942
2021-05-07,0.0006458710251142253,0.0008033082507036929,0.0009381067277300508,0.0010122079578368328,0.0005797367943875348,0.0006367631420481478,0.0006678812281359798,0.001121688182163691,0.0007200867924239992,0.0007408858869242925,0.0009667795640424412,0.0006482768506928178,0.0008644377706954318,0.0006319242766483812,0.0007770423475341006,0.000808228302080131,0.0009051873610346164,0.0008361673662387533,0.000546763948541665,0.000607923653965268,0.0009033614521391293,0.0008445209938435829,0.000603401548389736,0.0009271249166736904,0.0008031371704445519,0.0008534055857883095,0.0006620566013574082,0.0008069623875403483,0.0008622232448739581,0.0012628098667544255,0.0025347306755246486
2021-05-08,0.0060743812637903075,0.006464771487130347,0.010724637681159421,0.010510283814745652,0.005954254537823943,0.008193939877839434,0.007405193597662216,0.009614159432985584,0.00653464026138561,0.0077605910806357314,0.009114666453878073,0.006734407663200232,0.007504376996378119,0.00781167249232073,0.007644926097945031,0.00783876067865067,0.008823529411764706,0.009013402335456477,0.005709808920580543,0.0069511185861498214,0.008701073043916544,0.006816524103176182,0.006557767974245857,0.008311748688317726,0.008315336212872606,0.007691543079798018,0.009101957692813032,0.0067857995701663615,0.009235769779609958,0.010082016403280656,0.0023968289418677224
2021-05-09,0.0014596335816388162,0.0022561273889647963,0.0036773934434459563,0.002933441230022254,0.002463760778953408,0.0025419760519098267,0.0026769555600241303,0.003394953199042213,0.003097582211506262,0.002746792617157405,0.003245436105476673,0.002102359688514389,0.003501260286777839,0.003186360375690239,0.00258063424374725,0.003004797715689692,0.002399939049167005,0.002276615013081103,0.0022674594376700594,0.0029324030537438697,0.0029534369567785594,0.003177645515989105,0.002681010070544077,0.0031723769451679693,0.003073564833400241,0.002521305027482225,0.00257841438135046,0.002262978349714594,0.0032065886959310075,0.003852468728312937,0.002190803996757832
2021-05-10,0.0005700870770172508,0.0005276935594525418,0.000743301312473774,0.0008319663314150488,0.0004502323725761136,0.0005969360091333736,0.0006139581365698337,0.000916528036890113,0.0005547415985070981,0.0005873425848910681,0.0007437049785375987,0.0005604394248809311,0.0007325361369565461,0.0005789000451250905,0.0006436843372010367,0.0006175712947689997,0.0006979369343288473,0.0006530258078493307,0.000505310527620464,0.0006070400971264156,0.0006876946411423135,0.0006590462862980044,0.00040700725212921966,0.0007372867846325523,0.0006769941906276658,0.0006044211007693548,0.0005955406544158652,0.000583015197636546,0.0007243688125073787,0.0009552343590537265,0.0021455615821490354
2021-05-11,0.00047839865542134523,0.0005043342011866289,0.0008576504461824345,0.0006867551923731701,0.0005113888691136039,0.0005220045515015229,0.0006594828025218215,0.000921821410657882,0.0004985754985754986,0.0006086974179857651,0.0007675438596491228,0.0004721530855204138,0.0006749116247796986,0.0005725971370143148,0.0006482538776286992,0.0006208441453130067,0.0006202916755303883,0.0005496533138322363,0.0003191521697281634,0.0004091547746009175,0.0007496251874062968,0.0005262462120441742,0.00041535124673048365,0.0006421138591551205,0.0006475210889895956,0.00047507066676168077,0.0005468520562650005,0.0005770901139309384,0.0006638009034553974,0.001007036594342362,0.0021030088952898813
2021-05-12,0.00041434054431263085,0.0008713352663796385,0.0008128671449938223,0.0007413419913419912,0.00041337597632878616,0.0006510133321727524,0.0006398371323663067,0.0009717646378822033,0.000757904637869908,0.0006746469828488143,0.0009736903409918172,0.0004919901819819035,0.0007165812559715106,0.0005777855057343853,0.0007190970325869287,0.0005252629912648045,0.0007444068887815869,0.000769357981549789,0.0005552059144802043,0.0006103276151448437,0.0009669806166823276,0.0006980898221055701,0.0005365701565479687,0.0007686644725446043,0.0006867285628347575,0.0009612604799074877,0.0004844645943151333,0.0006522800650093652,0.0008440194160689704,0.0010917430520446367,0.002059032319424531
2021-05-13,0.0004832498123373714,0.0004304848595506035,0.0007537677235768731,0.0007553679099181926,0.00043597881708382254,0.0004958342467122088,0.0005644741731698253,0.0008018440032716188,0.00047526117086530204,0.0005332945753767722,0.000728655956911153,0.00042677037149486464,0.0005994321012995628,0.0004596059882644296,0.0005224823254025861,0.0005660360473232983,0.0006512657954310053,0.0005434960474367098,0.0004375879082851465,0.0005216135245024609,0.0006731449421050673,0.0005196895523097232,0.00046272344524922384,0.0006444373005667478,0.0006763670869884673,0.0005657486901970572,0.0005618245438342364,0.00046478787310628885,0.0006516416299093068,0.0007958183094736593,0.0020106692419002508
2021-05-14,0.0004055015704750687,0.0005202792756440824,0.0005745394496671591,0.0006849063532868161,0.00038260223302798494,0.000522076916898498,0.00046824710749048866,0.0007504970665726402,0.00045383722126677537,0.0004663609682728041,0.0006848912620360918,0.0003918227864145351,0.0006452788828051222,0.00045589770291114533,0.00044068749694391483,0.0004389081381748747,0.0005463962187921359,0.0005010265531823149,0.00037109227665720084,0.0004184442913203047,0.000756966283917209,0.00045693439229560907,0.00033201263363202214,0.0006642232084372907,0.0005631248308797179,0.0004499019507161754,0.0005027128211877917,0.00047073744801765877,0.0005405596468262384,0.0007547459448395844,0.0019707975358804514
2021-05-15,0.004138309276294468,0.004671955673089031,0.0066521161510723105,0.006492815660358466,0.0044227716035382175,0.005098559514783927,0.005269394649925623,0.006194012036234342,0.005279883892600655,0.005157986761583614,0.006680279311301015,0.004277794615345759,0.004831824952745753,0.005114127777986689,0.005655762763680831,0.00595974361857641,0.0060297464137089975,0.005720895728816969,0.004660771420653516,0.006124334105201888,0.00649522299006835,0.005759841318278914,0.003900843085441047,0.006714163972228489,0.005653131885426503,0.004602759126487361,0.0054642739961131715,0.005687287835030652,0.006107640860622121,0.007918048830086044,0.0016315272530595065
2021-05-16,0.0011292007954966802,0.0019066220238095235,0.002784865009088332,0.0021271207900734365,0.0013283562012375574,0.001996654119615224,0.0010368859425463198,0.0023688322161181394,0.0010446271484639328,0.0018952854773750293,0.0023802340004693413,0.0018482721199172519,0.0015387476961057846,0.001617386909274703,0.0016089437367303608,0.0017531318082788668,0.002570519040566535,0.0022236822155960985,0.001078639565847575,0.0019937821032711546,0.0026582214082214077,0.001926975988203556,0.0015318752119362494,0.002516806864632952,0.0020539757900230647,0.001787658042367914,0.0019663204598164767,0.0016288012358739274,0.0020803913657454105,0.002098125115396881,0.001499409490512865
2021-05-17,0.00029571041755736073,0.0003121016669128468,0.0004821867759659909,0.0005412322565660018,0.000322236154787149,0.00038890990116919634,0.00039280544661021217,0.0005107731180354728,0.0003929113968383219,0.00039892976207686615,0.00047956104252400557,0.00035982002436714324,0.00045722859239303036,0.0003405430936326386,0.00043420327397486935,0.00041201034786148575,0.0004112049235082185,0.0003847681054313832,0.00027524805190110133,0.00033986910934590784,0.0005211530696326159,0.00039695063018994447,0.00024114840289137207,0.0004886123737249243,0.0005061589064774082,0.0003998181648893928,0.0003750956206560316,0.0003028951086267151,0.00045389600001753135,0.0006089097313900768,0.0014654254218815373
2021-05-18,0.0002196454856296121,0.00029314388191474685,0.00036605268526378816,0.0004801158187082669,0.00029305042442921025,0.00033933454277751483,0.00023019576505562515,0.0006316170184783324,0.00034789388496308865,0.0003851889895208842,0.0006358807907937445,0.00024262821461822661,0.0003934572921190109,0.0002936409509373544,0.0004183838523599155,0.0004012933487272094,0.0004371735579024873,0.00023866387867616694,0.0003233070348454964,0.00041165273633806895,0.0005160618094601502,0.0003961419221495006,0.00023418740921532402,0.00035217641734551145,0.0005312235002144539,0.0004791205185002871,0.00026745273081582127,0.00021780884303902742,0.0004407634870018241,0.0004938124898910377,0.0014328382630410326
2021-05-19,0.00030888141826854014,0.00032314354036062817,0.0008145538393234369,0.00044375175877221453,0.00019460300985988584,0.0003066362540884834,0.0005278338414852349,0.0003997144896502498,0.0002077691326713379,0.00032939491586108125,0.0005360205831903945,0.0003665689149560117,0.00037352215148759264,0.0005033617373170819,0.0004008905497211663,0.00035166309593369263,0.0004447469443904267,0.00041341837939995273,0.00021555905240240564,0.0005026352447833641,0.0005207993089882338,0.00036718648753725853,0.00027034188401438,0.0004292107550517568,0.0004445740368762464,0.0006098889130908299,0.0007172932222963424,0.00038825737149759504,0.0006621345630633557,0.0007409645488029468,0.0013937543837653026
2021-05-20,0.0002513574692052382,0.0003130460104834013,0.0005730991228910577,0.000446740977706688,0.00030769486648537614,0.000421556514226839,0.0003556711486788762,0.0004600576809479133,0.0002940756245985938,0.00039716595704497414,0.0005199942122383333,0.0002605790954578846,0.0004121410937974847,0.00029596405078909864,0.00040671566688182346,0.000421258908845813,0.00036609263452363637,0.00032887068305191986,0.0002635802803106918,0.0003757313590106204,0.00047418803989298085,0.00037653165714222203,0.00020553072059348383,0.00044077959772624255,0.000457314106680678,0.0003326707640615774,0.00030432347297552106,0.0002570062746888598,0.00042104034483621115,0.0005374014763959938,0.0013655424460520475
2021-05-21,0.0002029385502069973,0.00024940903573306594,0.00031233366846058314,0.00041714586220793645,0.00023488727870174967,0.00037022228145778733,0.0002744997120203914,0.0004296706678978147,0.0002573061401370493,0.0003488035057208688,0.0004811698511138805,0.0002160600979472444,0.0003809018280830317,0.00030913266207383856,0.00027301793906584724,0.0003790587547213396,0.000373891612220632,0.0003868286680567939,0.00019619709751303265,0.0003784522227145178,0.00038841056280996384,0.0002671963911902585,0.0002541436464088398,0.00034093627389328264,0.0004303432447145022,0.00034461660941485203,0.00029485995690981844,0.0003034025485814081,0.0004379637262984337,0.00046379567926716603,0.001338791889589922
2021-05-22,0.0031851544107464338,0.003226296211948683,0.00483290360350261,0.005327173298133132,0.0027259594246592553,0.0030052686508984365,0.0044097693351424685,0.004744780741184697,0.0031159693428822713,0.0036399693740507845,0.004581480644107821,0.0032978375248596536,0.003707613804891537,0.0033482992161935924,0.0042859483921390655,0.003744323428585885,0.0046176812914326204,0.004301504102096627,0.0030015259859003944,0.005019811693358305,0.004698974884026645,0.0035335354300871547,0.0024967844442763108,0.004269467638946613,0.004421896530126519,0.0034991978373188817,0.003995714375748408,0.0035045408297848285,0.0038139405228012828,0.0057960105382009785,0.0011074253833077826
2021-05-23,0.0009452292180853856,0.0005931508522182098,0.001485676332302099,0.0017380120618037086,0.0009638469761491683,0.0011695906432748536,0.0007307861220904699,0.0017427122940430926,0.0010650761529449354,0.0015382732882339573,0.0021836331496308623,0.0010471752447772137,0.0016224420369498089,0.0013899151975790846,0.0012501302218981144,0.0009452292180853856,0.0012843208719497375,0.0013856731916087842,0.0006136152457090763,0.0010965484831079316,0.0013761710686497645,0.0011441647597254007,0.0012023000522739151,0.0014001878733095833,0.0015657711862915851,0.0011088230635197213,0.0015520346956263225,0.0008492234420689535,0.0011419672982091874,0.0016018870581608225,0.0010181521780610087
2021-05-24,0.00017978212079351646,0.0002181062796758416,0.00028733128711013416,0.000264718694501223,0.00015462021930997592,0.00030420945656824984,0.00019991244058468246,0.0002595359986455117,0.00019414420897950445,0.0002279897878412879,0.0003676700320469904,0.00022578497911070826,0.00029880689478757903,0.00019472683085007872,0.00026766027519607016,0.0002828369211308132,0.0002847183104888102,0.00023371306832109892,0.00018537846197762305,0.0002743452033730491,0.0002658817037788576,0.0002612452691161202,0.00015875885729336518,0.0003031256239591386,0.00029946330821633627,0.00023671390907509268,0.0002565237510814236,0.00020616083334728201,0.0003090096964342288,0.0003747757763690897,0.0009960129339181918
2021-05-25,0.00012081138102141602,0.0002512452065059285,0.00025491613479553817,0.00027012187781682797,0.00014132278123233464,0.00031223150305145395,0.00019118378055631535,0.00030953303054841625,0.0001821975373945752,0.00023553588830888173,0.00038583655845571117,0.00018292736681565328,0.0001745500960246105,0.0002524583406936348,0.0002181289384391663,0.0002222655430811173,0.00025818868898825237,0.00027003481756830336,0.00010220979037433785,0.00015187800454313335,0.00031219555398104683,0.00023120944630491958,0.00013504904335367876,0.0001811913145539906,0.00029953835852979533,0.0001872725189696045,0.00023370579736901485,0.0001968613831422015,0.0002653646109754802,0.000326169925430098,0.0009747989621902573
2021-05-26,0.00021123353570868853,0.0001965570049498181,0.00038620241071610066,0.00035331708416115354,0.00021157954367070038,0.00029127999672948776,0.00023112271256491826,0.00023923942665751317,0.00010282564882984412,0.00022616061515687324,0.0003149563169282173,0.00019195305376742145,0.00018315391033598566,0.0002746366214202833,0.0001091844603216847,0.00029396282395728656,0.0002445735249159278,0.00021350303380923845,0.00012143228525298963,0.00025293956795187307,0.0003912040849942349,0.000312555206762064,0.00010240655401945725,0.0002747724540614803,0.0003887865766318805,0.0002679086637540186,0.00025168527096980456,0.00027144964353027946,0.00023822650576167816,0.0002264446137060749,0.0009474653107943282
2021-05-27,0.0001985409353390192,0.00017616476620116887,0.00027094993353259436,0.00028507518505189924,0.00015060792113212116,0.00021085836222092894,0.00022684904906854298,0.00026269258848203776,0.00020547116226311,0.00016060590691619752,0.00036069089213228904,0.00016879275203922743,0.0002901637312238712,0.00014350411730195377,0.000279015498042664,0.00025164129166490944,0.0002352914655417762,0.0001926757885291805,0.00015929470507219714,0.00023971786617256582,0.00026840469244475917,0.00020875913850181466,0.00012518056241235604,0.0002856329781763725,0.0002878587121709203,0.00025473748298226773,0.00020420608196127968,0.00021134767961382552,0.00028057411950483605,0.00029671898494652724,0.0009265788562156291
2021-05-28,9.981151871349915e-05,0.00018049577721133446,0.00023099460006593207,0.0002451082407240405,0.00015266645848513238,0.0002020061298411814,0.00021945367037711289,0.0002521581257521268,0.00013919918707674746,0.00018830303156328483,0.00022707738053755194,0.0001099911312414178,0.0002065010005118898,0.0002055968679778534,0.00013410428785398307,0.00016971337039129396,0.00023037249549700102,0.00014335894060644896,0.00010856258517543252,0.00019284879492737964,0.00024822002408954986,0.0002257242275022399,7.908981579051433e-05,0.00026823972172591116,0.00026879855715871256,0.0001736690007780371,0.00015947908910183702,0.00013660158411531954,0.00025506231887089314,0.00030440026203885684,0.0009063884377401986
2021-05-29,0.0017301674949383398,0.0021498202305496867,0.003183897529734675,0.002378948138930571,0.0018284676459399429,0.0016875160497450384,0.00241768221592234,0.002828297733672729,0.0020360783145244392,0.0026906604460571948,0.002810402169777745,0.001966458889878302,0.0021620152452960727,0.0024053960224172987,0.0021838615088274624,0.002655501210414505,0.00312281861934678,0.002621392522906561,0.0022048136378193285,0.0028049122550275,0.0030209254347185388,0.001938774250114227,0.0018861327837479762,0.002663034140834008,0.0029841948200272626,0.0025477548686974136,0.002316098113858398,0.0022374664994713675,0.0021684803047397213,0.003268763632758279,0.0006909189102290645
2021-05-30,0.0008325986874326575,0.0005642424537645931,0.0008124015584846223,0.0013451443569553806,0.0005858230814294082,0.0007457942097026603,0.000344691747094741,0.0006817296455005844,0.0008928716375265832,0.0007815934736944947,0.0014252014940043247,0.0005383975331603935,0.001399261320186785,0.000502838605028386,0.0008298755186721991,0.0006300281089463991,0.0007890324489594634,0.0010809217314400826,0.0004391100702576112,0.0005494237155694472,0.0010984867115898546,0.0005851660408640952,0.000488615264340858,0.0010433988718249695,0.0008363672144051952,0.0004872819413312543,0.0009391063661526297,0.0006895872327849472,0.0009784257130277382,0.0015272440634545275,0.0006276384031686349
2021-05-31,0.00010326311441553078,0.00012942470717660002,0.00017373175816539266,0.00017205493643627492,0.00012006895090015169,0.00013512808472896122,0.00014216691650411551,0.00015993379314951123,0.00010996077891838201,0.00012673438350763226,0.00016618142733410557,0.00013646984797675637,0.0001942988289909501,0.0001435085598942107,0.00015036990475356536,0.00013641789051512231,0.00019985326700083385,7.389021579065132e-05,9.021298608112704e-05,0.00015787333122138547,0.00017526783115448294,0.00012647361317119675,0.0001053518752633797,0.00020540346662662864,0.0002331035188451012,0.0001368944632175508,0.0001439335152319207,0.0001257282850035893,0.00018603403614017726,0.00017507769072525934,0.0006126725068775724


==> figures/results/tables/rapid_test_statistics/sym_without_pcr_demand.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-02-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-03-01,1.0055369172105543e-06,4.309443930902376e-07,7.900647206654355e-07,8.618887861804752e-07,1.903337736148549e-06,1.0055369172105543e-06,1.7237775723609505e-06,2.226546030966228e-06,1.3646572447857524e-06,2.370194161996307e-06,9.337128516955148e-07,9.337128516955148e-07,7.182406551503959e-07,1.3646572447857524e-06,7.182406551503959e-07,1.1491850482406335e-06,1.0055369172105543e-06,1.5083053758158316e-06,5.027684586052772e-07,1.2928331792707131e-06,6.464165896353566e-07,1.2210091137556732e-06,1.651953506845911e-06,9.337128516955148e-07,1.7237775723609505e-06,1.4364813103007919e-06,2.2265460309662275e-06,7.182406551503959e-07,9.337128516955148e-07,9.337128516955148e-07,1.7254876691589275e-07
2021-03-02,1.256921146513193e-06,6.823286223928762e-07,1.651953506845911e-06,2.1547219654511885e-06,1.2928331792707131e-06,1.2928331792707131e-06,2.154721965451188e-07,1.400569277543272e-06,1.651953506845911e-06,2.9806987188741434e-06,2.370194161996307e-06,1.651953506845911e-06,1.939249768906069e-06,7.900647206654355e-07,1.2928331792707131e-06,2.513842293026386e-06,1.5801294413308713e-06,1.7596896051184704e-06,1.4364813103007919e-06,1.7596896051184704e-06,1.5083053758158316e-06,7.541526879079156e-07,5.745925241203168e-07,1.0773609827255942e-06,2.3342821292387867e-06,2.513842293026386e-06,2.2983700964812666e-06,8.618887861804752e-07,1.3646572447857524e-06,3.232082948176782e-06,4.020437572044241e-07
2021-03-03,2.0110738344211086e-06,1.1491850482406335e-06,1.3646572447857526e-06,2.2983700964812666e-06,1.8674257033910297e-06,2.513842293026386e-06,2.190633998208708e-06,3.196170915419261e-06,2.442018227511346e-06,1.651953506845911e-06,1.939249768906069e-06,1.3646572447857524e-06,1.4364813103007919e-06,1.4364813103007919e-06,2.8011385550865443e-06,2.5856663585414254e-06,1.5442174085733515e-06,2.801138555086544e-06,2.370194161996307e-06,1.867425703391029e-06,2.6574904240564653e-06,1.939249768906069e-06,1.5801294413308713e-06,1.5083053758158316e-06,2.5138422930263855e-06,1.2928331792707131e-06,1.4364813103007919e-06,1.7956016378759904e-06,2.082897899936148e-06,1.651953506845911e-06,6.843807385504487e-07
2021-03-04,1.256921146513193e-06,1.687865539603431e-06,3.591203275751979e-06,3.73485140678206e-06,1.5083053758158316e-06,2.6574904240564653e-06,4.273531898144856e-06,2.513842293026386e-06,2.0110738344211086e-06,3.303907013691821e-06,1.4364813103007919e-06,2.442018227511346e-06,2.801138555086544e-06,2.0828978999361485e-06,3.0166107516316623e-06,3.591203275751979e-06,3.160258882661742e-06,3.0525227843891825e-06,2.190633998208708e-06,2.6215783912989447e-06,3.447555144721901e-06,1.867425703391029e-06,2.082897899936148e-06,3.8066754722970992e-06,4.022147668842218e-06,1.903337736148549e-06,3.3398190464493413e-06,2.406106194753827e-06,3.4116431119643816e-06,3.55529124299446e-06,1.078558050484178e-06
2021-03-05,4.453092061932456e-06,4.453092061932456e-06,2.370194161996307e-06,3.51937921023694e-06,1.939249768906069e-06,3.950323603327177e-06,3.375731079206861e-06,3.3757310792068606e-06,3.3757310792068606e-06,4.309443930902378e-06,3.3757310792068606e-06,2.6215783912989447e-06,3.0166107516316623e-06,2.0828978999361485e-06,2.082897899936148e-06,3.51937921023694e-06,2.1547219654511885e-06,5.099508651567813e-06,2.8729626206015838e-06,3.0884348171467026e-06,2.8729626206015838e-06,3.950323603327178e-06,2.082897899936148e-06,3.663027341267018e-06,4.453092061932456e-06,4.884036455022694e-06,4.2376198653873366e-06,2.2983700964812666e-06,6.033221503263329e-06,4.524916127447494e-06,1.5739730928581533e-06
2021-03-06,3.2679949809343014e-06,4.273531898144856e-06,3.770763439539579e-06,3.3757310792068606e-06,2.908874653359104e-06,3.914411570569658e-06,3.0884348171467026e-06,4.453092061932456e-06,4.848124422265173e-06,1.7596896051184704e-06,5.494541011900531e-06,3.232082948176782e-06,5.925485404990768e-06,3.0166107516316623e-06,5.63818914293061e-06,3.6271153085095e-06,3.914411570569659e-06,3.447555144721901e-06,2.7652265223290245e-06,5.135420684325332e-06,5.745925241203168e-06,3.842587505054618e-06,3.37573107920686e-06,4.417180029174935e-06,4.345355963659895e-06,3.196170915419261e-06,3.842587505054618e-06,3.878499537812138e-06,5.2790688153554125e-06,5.099508651567813e-06,2.149591675057256e-06
2021-03-07,3.55529124299446e-06,3.196170915419261e-06,6.643726060141164e-06,6.248693699808447e-06,3.160258882661742e-06,4.596740192962533e-06,3.6989393740245383e-06,4.7763003567501344e-06,5.4586289791430096e-06,5.42271694638549e-06,4.417180029174935e-06,3.69893937402454e-06,4.345355963659896e-06,2.6574904240564653e-06,3.842587505054618e-06,3.4475551447219e-06,4.093971734357258e-06,4.991772553295253e-06,2.6574904240564653e-06,5.3508928808704495e-06,4.560828160205015e-06,5.171332717082852e-06,4.740388323992614e-06,3.591203275751979e-06,6.392341830838525e-06,3.447555144721901e-06,5.638189142930612e-06,4.453092061932455e-06,3.9862356360846975e-06,6.1050455687783675e-06,2.7893388871805017e-06
2021-03-08,4.632652225720055e-06,6.1050455687783675e-06,5.1713327170828525e-06,4.2376198653873366e-06,5.3508928808704495e-06,6.033221503263328e-06,4.309443930902377e-06,6.931022322201323e-06,3.160258882661742e-06,5.6022771101730885e-06,6.320517765323486e-06,4.812212389507653e-06,5.243156782597889e-06,5.099508651567813e-06,5.279068815355412e-06,5.243156782597892e-06,4.381267996417416e-06,6.069133536020847e-06,3.8784995378121374e-06,4.632652225720055e-06,4.453092061932456e-06,3.51937921023694e-06,3.6989393740245383e-06,3.950323603327178e-06,6.966934354958841e-06,4.632652225720055e-06,5.3149808481129314e-06,5.6741011756881306e-06,5.4227169463854915e-06,4.812212389507654e-06,3.3355438044543986e-06
2021-03-09,5.53045304465805e-06,6.1050455687783675e-06,7.2901426497765224e-06,5.7459252412031675e-06,5.710013208445649e-06,4.704476291235094e-06,6.571901994626124e-06,5.3149808481129314e-06,5.853661339475728e-06,7.110582485988922e-06,4.453092061932456e-06,5.0276845860527735e-06,4.560828160205015e-06,8.439327698017151e-06,6.715550125656203e-06,4.6685642584775735e-06,4.991772553295253e-06,6.571901994626125e-06,4.058059701599737e-06,6.8951102894438036e-06,5.997309470505807e-06,7.254230617019002e-06,4.848124422265175e-06,4.848124422265173e-06,6.2486936998084465e-06,5.099508651567811e-06,4.955860520537733e-06,7.577438911836679e-06,5.243156782597891e-06,4.991772553295252e-06,3.931683548229227e-06
2021-03-10,4.2376198653873366e-06,4.955860520537733e-06,5.6022771101730885e-06,5.7459252412031675e-06,4.237619865387336e-06,3.66302734126702e-06,5.6022771101730885e-06,6.535989961868605e-06,3.734851406782059e-06,6.643726060141166e-06,6.1050455687783675e-06,4.093971734357258e-06,4.093971734357258e-06,5.530453044658052e-06,4.381267996417416e-06,7.038758420473883e-06,6.679638092898684e-06,7.2901426497765224e-06,4.704476291235093e-06,4.991772553295253e-06,6.5359899618686036e-06,6.069133536020847e-06,7.397878748049082e-06,5.7459252412031675e-06,5.099508651567811e-06,4.022147668842217e-06,5.3149808481129314e-06,4.955860520537733e-06,8.187943468714515e-06,7.900647206654356e-06,4.445054606981963e-06
2021-03-11,5.817749306718209e-06,5.027684586052774e-06,9.408952582470185e-06,9.732160877287863e-06,4.6685642584775735e-06,6.2127816670509276e-06,4.309443930902377e-06,8.116119403199477e-06,5.243156782597891e-06,9.013920222137468e-06,6.571901994626124e-06,6.248693699808447e-06,6.464165896353566e-06,5.458628979143009e-06,6.191234447396417e-06,8.259767534229553e-06,5.997309470505807e-06,5.7100132084456495e-06,7.505614846321637e-06,9.624424779015303e-06,7.397878748049078e-06,6.6580908732441726e-06,7.4337907808066e-06,8.439327698017153e-06,6.248693699808447e-06,6.643726060141165e-06,8.116119403199474e-06,5.530453044658049e-06,7.182406551503962e-06,6.571901994626126e-06,5.030899568032969e-06
2021-03-12,7.254230617019002e-06,4.309443930902377e-06,6.715550125656202e-06,7.972471272169392e-06,4.812212389507654e-06,8.187943468714515e-06,7.469702813564118e-06,6.823286223928763e-06,7.254230617019002e-06,5.817749306718209e-06,1.023492933589314e-05,6.643726060141165e-06,8.547063796289713e-06,9.696248844530344e-06,7.32605468253404e-06,8.116119403199474e-06,7.254230617019002e-06,1.077360982725594e-05,4.381267996417415e-06,7.54152687907916e-06,7.685175010109239e-06,6.966934354958841e-06,7.002846387716362e-06,6.643726060141165e-06,8.90618412386491e-06,6.033221503263329e-06,5.279068815355412e-06,5.6741011756881306e-06,6.787374191171244e-06,1.1168642187588651e-05,5.579669630503832e-06
2021-03-13,5.889573372233247e-06,8.152031435956995e-06,8.331591599744594e-06,1.0953169991043536e-05,8.906184123864912e-06,9.516688680742745e-06,9.193480385925066e-06,8.044295337684436e-06,6.679638092898684e-06,7.254230617019002e-06,1.0055369172105544e-05,5.781837273960687e-06,8.618887861804749e-06,6.069133536020847e-06,8.403415665259634e-06,8.511151763532194e-06,8.475239730774671e-06,1.0917257958286012e-05,7.1824065515039615e-06,7.828823141139318e-06,1.1240466253103696e-05,8.705076740422795e-06,1.1491850482406332e-05,5.853661339475728e-06,1.1420026416891296e-05,9.839896975560423e-06,8.187943468714512e-06,6.7514621584137254e-06,7.828823141139318e-06,1.357474838234248e-05,6.2405194371141156e-06
2021-03-14,9.157568353167547e-06,8.690711927319792e-06,1.1348202351376253e-05,9.049832254894987e-06,8.008383304926917e-06,1.0809521860013454e-05,9.983545106590502e-06,1.1779146744466493e-05,7.002846387716362e-06,1.001945713934802e-05,1.0953169991043536e-05,6.679638092898684e-06,8.762535992834831e-06,8.475239730774671e-06,1.1671410646193933e-05,8.69071192731979e-06,9.552600713500262e-06,8.83436005834987e-06,6.1050455687783675e-06,8.223855501472037e-06,1.0701785761740897e-05,8.906184123864908e-06,6.392341830838525e-06,9.911721041075465e-06,1.1635498613436412e-05,7.4337907808066e-06,8.475239730774671e-06,8.618887861804754e-06,1.1276378285861211e-05,1.2928331792707125e-05,6.934476717733235e-06
2021-03-15,8.187943468714515e-06,9.911721041075465e-06,9.516688680742745e-06,9.265304451440108e-06,7.972471272169397e-06,9.875809008317944e-06,8.834360058349869e-06,9.660336811772826e-06,9.26530445144011e-06,8.116119403199474e-06,1.4544373266795514e-05,8.475239730774671e-06,7.57743891183668e-06,8.61888786180475e-06,8.116119403199474e-06,1.0199017303135623e-05,1.0163105270378102e-05,8.152031435956993e-06,6.2486936998084465e-06,7.326054682534042e-06,9.229392418682589e-06,9.337128516955147e-06,9.049832254894987e-06,1.0414489499680741e-05,1.3826132611645114e-05,1.0989082023801055e-05,9.552600713500262e-06,9.301216484197626e-06,9.157568353167547e-06,1.1707322678951448e-05,7.561398203871653e-06
2021-03-16,1.045040153243826e-05,8.726623960077314e-06,1.1096818122073615e-05,1.2066443006526653e-05,7.54152687907916e-06,7.11058248598892e-06,7.721087042866756e-06,1.0845433892770976e-05,9.911721041075465e-06,7.807275921484804e-06,8.726623960077314e-06,7.649262977351716e-06,1.1024994056558572e-05,9.049832254894987e-06,9.696248844530344e-06,1.0809521860013457e-05,9.696248844530344e-06,1.228191520307177e-05,1.0809521860013457e-05,9.193480385925073e-06,7.721087042866758e-06,7.591803724939687e-06,9.157568353167547e-06,9.624424779015303e-06,1.2712859596162006e-05,7.649262977351718e-06,7.828823141139318e-06,7.2542306170189985e-06,1.1563674547921375e-05,1.5298525954703433e-05,8.110134064406556e-06
2021-03-17,8.295679566987074e-06,8.978008189379946e-06,9.30121648419763e-06,9.768072910045384e-06,8.044295337684436e-06,9.408952582470185e-06,9.9835451065905e-06,1.217417910479921e-05,7.864735173896835e-06,9.624424779015308e-06,1.0665873728983377e-05,7.936559239411874e-06,6.895110289443802e-06,8.690711927319792e-06,8.116119403199477e-06,8.044295337684436e-06,7.900647206654356e-06,1.149185048240633e-05,7.038758420473883e-06,9.444864615227707e-06,8.762535992834828e-06,1.0234929335893138e-05,9.301216484197626e-06,9.768072910045382e-06,1.1886882842739051e-05,1.2317827235829285e-05,6.859198256686282e-06,9.121656320410029e-06,9.732160877287863e-06,1.1276378285861211e-05,8.642658207296634e-06
2021-03-18,8.080207370441955e-06,1.2691312376507495e-05,1.5980854577096312e-05,1.4077516840947757e-05,8.044295337684438e-06,8.978008189379951e-06,9.444864615227704e-06,1.2353739268586805e-05,1.0629961696225858e-05,8.69071192731979e-06,1.2569211465131927e-05,1.1204554220346175e-05,9.337128516955147e-06,1.1096818122073615e-05,1.001945713934802e-05,1.4508461234037992e-05,1.192279487549657e-05,1.181505877722401e-05,8.94209615662243e-06,1.2425563334101845e-05,1.0019457139348025e-05,1.2820595694434566e-05,1.152776251516385e-05,9.624424779015308e-06,1.4436637168522949e-05,1.1779146744466493e-05,1.1420026416891296e-05,7.505614846321637e-06,1.1204554220346175e-05,1.5729470347793673e-05,9.27635167675504e-06
2021-03-19,9.839896975560422e-06,1.1527762515163856e-05,1.3682484480615035e-05,1.4113428873705277e-05,8.403415665259634e-06,1.152776251516385e-05,1.1779146744466493e-05,1.314380398925224e-05,8.90618412386491e-06,1.2066443006526648e-05,1.2066443006526648e-05,7.900647206654356e-06,1.1958706908254084e-05,9.9835451065905e-06,1.142002641689129e-05,1.1671410646193933e-05,1.2964243825464642e-05,1.4257077004735354e-05,9.911721041075465e-06,1.357474838234248e-05,1.5154877823673352e-05,1.2210091137556728e-05,1.0055369172105544e-05,1.3287452120282326e-05,1.3538836349584958e-05,1.3000155858222164e-05,1.350292431682744e-05,1.1240466253103694e-05,1.533443798746095e-05,1.537035002021847e-05,9.962613521783262e-06
2021-03-20,1.1563674547921373e-05,1.3143803989252245e-05,1.725214053671251e-05,1.5801294413308714e-05,1.0629961696225856e-05,1.4077516840947753e-05,1.2856507727192082e-05,1.6447711002944068e-05,1.2605123497889446e-05,1.4185252939220313e-05,1.4185252939220315e-05,1.3143803989252236e-05,1.2174179104799204e-05,1.3467012284069915e-05,1.4077516840947757e-05,1.3323364153039838e-05,1.2425563334101845e-05,1.4867581561613196e-05,8.69071192731979e-06,1.3179716022009766e-05,1.0773609827255935e-05,1.1491850482406332e-05,1.0953169991043531e-05,1.3790220578887595e-05,1.6124502708126385e-05,1.2569211465131927e-05,1.1527762515163852e-05,1.5047141725400797e-05,1.3071979923737202e-05,1.673500726500423e-05,1.0631774398831714e-05
2021-03-21,1.210235503928417e-05,1.538471483332148e-05,2.032621054075622e-05,2.1116275261421654e-05,1.1060906089316096e-05,1.4795757496098153e-05,1.6232238806398948e-05,1.9177025492515572e-05,1.3395188218554879e-05,1.5011229692643273e-05,1.7632808083942222e-05,1.2533299432374408e-05,1.8099664509789985e-05,1.2174179104799208e-05,1.641179897018655e-05,1.7130039625336948e-05,1.4257077004735361e-05,2.1762691851057004e-05,1.3502924316827444e-05,1.4400725135765442e-05,1.2174179104799208e-05,1.4400725135765433e-05,1.730959978912454e-05,1.4292989037492873e-05,1.623223880639894e-05,1.6339974904671508e-05,1.6627271166731673e-05,1.4113428873705277e-05,1.9141113459758053e-05,2.255275657172245e-05,1.1582314603019324e-05
2021-03-22,1.3000155858222164e-05,1.5837206446066227e-05,2.0649418835573894e-05,2.1403571523481798e-05,1.3826132611645118e-05,1.827922467357758e-05,1.669909523224671e-05,2.2301372342419804e-05,1.5190789856430875e-05,1.5909030511581275e-05,1.7991928411517428e-05,1.238965130134433e-05,1.2281915203071764e-05,1.4508461234038e-05,1.9177025492515586e-05,1.8566520935637744e-05,1.648362303570159e-05,2.0290298507998692e-05,1.5513998151248543e-05,1.5873118478823752e-05,1.9033377361485503e-05,1.3897956677160159e-05,1.4113428873705277e-05,1.598085457709631e-05,1.946432175457573e-05,1.5873118478823745e-05,1.3969780742675195e-05,1.590903051158127e-05,1.9500233787333263e-05,2.1044451195906606e-05,1.2641206540326766e-05
2021-03-23,1.576538238055119e-05,1.835104873909262e-05,1.7991928411517418e-05,1.9500233787333263e-05,1.5406262052975993e-05,1.817148857530502e-05,1.7237775723609508e-05,1.9356585656303173e-05,1.3395188218554879e-05,1.9500233787333263e-05,1.7991928411517418e-05,1.4400725135765435e-05,1.712285721878544e-05,1.4975317659885754e-05,1.8817905164940376e-05,1.7094127592579425e-05,2.021847444248365e-05,2.1762691851057e-05,1.5118965790915832e-05,1.4616197332310555e-05,1.860243296839526e-05,1.6806831330519267e-05,1.3323364153039841e-05,2.1403571523481815e-05,2.187042794932957e-05,1.626815083915647e-05,1.6591359133974147e-05,1.5765382380551196e-05,1.8171488575305026e-05,2.6754464404352266e-05,1.3801849237113846e-05
2021-03-24,1.9428409721818215e-05,1.6052678642611347e-05,2.485112666820372e-05,2.330690925963036e-05,1.5513998151248557e-05,1.547808611849103e-05,1.7022303527064387e-05,2.0505770704543812e-05,1.716595165809446e-05,1.7094127592579425e-05,2.3378733325145412e-05,1.3826132611645114e-05,1.4364813103007913e-05,1.6339974904671505e-05,2.118809932693669e-05,1.716595165809447e-05,1.885381719769791e-05,1.9931178180423506e-05,1.4508461234037995e-05,1.4652109365068072e-05,1.9177025492515586e-05,1.6914567428791827e-05,1.7345511821882068e-05,1.802784044427494e-05,1.9320673623545654e-05,1.7884192313244868e-05,1.7991928411517425e-05,1.4292989037492873e-05,1.8889729230455414e-05,2.4958862766476277e-05,1.5070912070892678e-05
2021-03-25,1.6268150839156467e-05,1.9967090213181025e-05,2.470747853717363e-05,2.7293144895715063e-05,1.9500233787333263e-05,2.335718610549089e-05,2.285441764688561e-05,2.475775538303417e-05,2.0864891032119018e-05,2.090080306487653e-05,2.443454708821649e-05,1.6555447101216625e-05,1.6124502708126388e-05,1.5298525954703433e-05,1.856652093563774e-05,2.3342821292387876e-05,2.1188099326936688e-05,2.306988984343074e-05,1.6605723947077156e-05,2.075715493384645e-05,2.4527918373386044e-05,1.904774217458851e-05,1.5370350020218474e-05,1.748915995291215e-05,2.628042557195301e-05,2.3033977810673198e-05,2.1583131687269406e-05,1.6339974904671505e-05,2.820531052775607e-05,2.4254986924428878e-05,1.6469326626470504e-05
2021-03-26,1.9141113459758067e-05,2.108036322866413e-05,2.388150178375068e-05,2.797547351810794e-05,1.716595165809447e-05,2.4527918373386037e-05,2.280414080102509e-05,2.6179871880231947e-05,2.179860388381453e-05,2.3450557390660446e-05,2.585666358541427e-05,1.4795757496098153e-05,2.204998811311717e-05,1.932067362354566e-05,1.9248849558030623e-05,2.201407608035965e-05,2.39174138165082e-05,3.0130195483559114e-05,1.537035002021847e-05,1.9895266147665974e-05,2.438427024235596e-05,2.3630117554448044e-05,1.8063752477032466e-05,2.0721242901088925e-05,2.366602958720556e-05,2.2193636244147258e-05,2.054168273730134e-05,1.619632677364143e-05,2.5641191388869157e-05,2.8837362304288426e-05,1.7903071781894533e-05
2021-03-27,2.3931778629611208e-05,2.5210246995778923e-05,3.415234315240133e-05,3.307498216967573e-05,1.8566520935637734e-05,2.4958862766476277e-05,2.2301372342419808e-05,3.2715861842100555e-05,2.212181217863221e-05,2.815503368189555e-05,3.2105357285222714e-05,2.301961299757021e-05,2.6898112535382338e-05,2.57130154543842e-05,2.8945098402560993e-05,2.668264033883723e-05,2.7077672699169946e-05,3.19257971214351e-05,1.914111345975806e-05,2.118809932693669e-05,2.5246159028536425e-05,2.345055739066045e-05,2.513842293026387e-05,2.538980715956652e-05,2.5856663585414277e-05,2.2193636244147244e-05,2.4420182275113487e-05,2.0362122573513733e-05,2.998654735252904e-05,3.7599898297123186e-05,1.974758218819267e-05
2021-03-28,2.646716814229211e-05,1.8171488575305026e-05,3.4762847709279166e-05,3.368548672655357e-05,2.262458063723749e-05,2.5174334963021397e-05,2.7652265223290276e-05,3.28235979403731e-05,2.7221320830200025e-05,2.804729758362298e-05,3.2428565580040384e-05,2.244502047344988e-05,2.1726779818299492e-05,2.564119138886916e-05,2.4994774799233796e-05,3.350592656276598e-05,2.6682640338837215e-05,2.761635319053275e-05,2.000300224593853e-05,2.7149496764684984e-05,2.388150178375068e-05,2.495886276647627e-05,2.6646728306079716e-05,2.5713015454384194e-05,2.9016922468076007e-05,2.732905692847258e-05,2.2445020473449883e-05,2.1224011359694207e-05,3.1063908335254645e-05,3.918002773845406e-05,2.13218288965385e-05
2021-03-29,2.4492006340628518e-05,2.3378733325145412e-05,2.9160570599106103e-05,3.070478800767943e-05,2.262458063723749e-05,3.347001453000847e-05,2.485112666820372e-05,3.102799630249713e-05,2.233728437517733e-05,2.7400880993987616e-05,3.1566676793859924e-05,2.2696404702752515e-05,2.5713015454384188e-05,2.4635654471658594e-05,2.6898112535382345e-05,2.7185408797442513e-05,3.005837141804407e-05,3.555291242994458e-05,2.1762691851057004e-05,2.650308017504962e-05,2.7329056928472602e-05,2.262458063723749e-05,2.5282071061293964e-05,2.894509840256097e-05,3.016610751631665e-05,2.6574904240564665e-05,2.7903649452592908e-05,2.5533455290596586e-05,3.30031581041607e-05,3.9036379607423996e-05,2.2862113082476508e-05
2021-03-30,2.5641191388869143e-05,2.373785365272059e-05,3.44683690406675e-05,3.3039070136918225e-05,2.2014076080359653e-05,2.402514991478076e-05,2.2265460309662285e-05,3.739879091368112e-05,2.3378733325145398e-05,2.969925109046889e-05,3.253630167831293e-05,2.299806577791569e-05,2.7795913354320338e-05,2.811912164913801e-05,2.7760001321562822e-05,3.260812574382797e-05,2.801138555086546e-05,2.689811253538235e-05,2.1511307621754368e-05,2.6610816273322194e-05,2.9368860389099705e-05,2.4779302602688683e-05,2.398923788202324e-05,2.6323520011262022e-05,3.214126931798022e-05,2.8851727117391425e-05,2.9605879805299336e-05,1.9715705983878376e-05,2.8801450271530897e-05,3.3505926562765964e-05,2.426805206396543e-05
2021-03-31,2.0828978999361506e-05,2.463565447165861e-05,3.864134724709131e-05,3.6486625281640114e-05,1.8207400608062535e-05,2.9663339057711364e-05,2.894509840256097e-05,3.124346849904223e-05,2.2301372342419808e-05,2.815503368189555e-05,3.616341698682242e-05,2.452791837338603e-05,2.5856663585414277e-05,2.5461631225081555e-05,2.6143959847474435e-05,2.5928487650929314e-05,3.329045436622085e-05,3.1243468499042226e-05,2.5210246995778923e-05,2.664672830607972e-05,2.5030686831991322e-05,2.553345529059659e-05,2.5066598864748834e-05,2.7867737419835396e-05,2.9519690926681292e-05,2.6898112535382338e-05,2.4779302602688683e-05,2.1619043720026928e-05,3.411643111964381e-05,3.7959018624698416e-05,2.5661096915597604e-05
2021-04-01,2.40969739802958e-05,2.5210246995778923e-05,3.8641347247091275e-05,3.6199329019579936e-05,2.2696404702752522e-05,2.382404253133865e-05,2.7436793026745152e-05,3.296724607140317e-05,2.231573715552282e-05,2.719977361054552e-05,3.598385682303482e-05,2.4994774799233803e-05,2.248093250620741e-05,2.797547351810794e-05,2.55478201036996e-05,2.8650619733949328e-05,2.7400880993987633e-05,3.109982036801215e-05,1.9643881918363335e-05,2.6934024568139864e-05,3.059705190940688e-05,2.7343421741575604e-05,2.2782593581370583e-05,2.6538992207807156e-05,3.2249005416252776e-05,3.0719152820782445e-05,2.740088099398763e-05,2.448482393407701e-05,3.438218016204944e-05,3.530152820064195e-05,2.66637266682516e-05
2021-04-02,2.0541682737301327e-05,2.5461631225081565e-05,3.4367815348946445e-05,3.824631488675857e-05,1.917702549251558e-05,2.6754464404352273e-05,2.7185408797442506e-05,2.930421873013619e-05,2.8370505878440657e-05,3.109982036801213e-05,3.483467177479421e-05,2.2014076080359646e-05,2.5784839519899225e-05,2.8585978074985774e-05,2.689811253538235e-05,2.815503368189555e-05,2.9878811254256488e-05,3.443963941446149e-05,2.269640470275253e-05,2.416879804581084e-05,2.7436793026745152e-05,2.7867737419835382e-05,2.4492006340628518e-05,3.0489315811134326e-05,3.5301528200641963e-05,2.6969936600897393e-05,3.0130195483559114e-05,2.1942252014844602e-05,3.0202019549074168e-05,3.8856819443636416e-05,2.755502911935728e-05
2021-04-03,2.6179871880231947e-05,2.661081627332219e-05,3.907229164018153e-05,4.277123101420605e-05,2.510251089750636e-05,3.4152343152401325e-05,3.314680623519077e-05,3.199762118695016e-05,2.513842293026388e-05,3.077661207319447e-05,3.2715861842100555e-05,2.3845589750993164e-05,2.6898112535382355e-05,2.9627427024953852e-05,3.002245938528656e-05,3.1135732400769677e-05,2.992908810011701e-05,3.3721398759311085e-05,2.366602958720556e-05,2.801138555086547e-05,3.113573240076967e-05,2.8945098402560993e-05,2.596439968368684e-05,3.4655111611006596e-05,3.537335226615699e-05,2.8729626206015863e-05,3.041749174561929e-05,2.5030686831991322e-05,3.6558449347155145e-05,4.291487914523615e-05,2.8206062970347172e-05
2021-04-04,2.8550066042228248e-05,2.8083209616380486e-05,4.000600449187704e-05,3.795901862469843e-05,2.204998811311716e-05,2.9950635319771522e-05,2.650308017504963e-05,3.2213093383495264e-05,2.2516844538964928e-05,2.607213578195939e-05,3.4224167217916356e-05,2.0505770704543812e-05,2.6538992207807142e-05,2.2516844538964928e-05,3.31827182679483e-05,3.224900541625279e-05,3.0309755647346715e-05,3.505014397133932e-05,2.129583542520924e-05,2.8621890107743293e-05,2.8585978074985774e-05,2.7616353190532757e-05,2.3737853652720608e-05,3.404460705412876e-05,3.247884242590091e-05,2.95196909266813e-05,2.9806987188741443e-05,2.316326112860028e-05,3.21053572852227e-05,3.878499537812137e-05,2.8529681688396365e-05
2021-04-05,2.330690925963037e-05,1.7956016378759906e-05,2.973516312322641e-05,3.235674151452534e-05,1.86742570339103e-05,2.395332584926572e-05,2.5928487650929314e-05,2.998654735252905e-05,2.517433496302139e-05,2.725723286295755e-05,3.059705190940689e-05,2.1008539163149104e-05,2.6574904240564668e-05,2.459974243890108e-05,2.513842293026388e-05,3.257221371107046e-05,2.729314489571507e-05,2.9627427024953852e-05,2.269640470275253e-05,2.9986547352529048e-05,2.9735163123226385e-05,2.5138422930263875e-05,2.4707478537173635e-05,3.142302866282982e-05,3.1638500859374955e-05,2.3666029587205566e-05,2.926830669737865e-05,2.1726779818299492e-05,2.8909186369803447e-05,4.036512481945223e-05,2.844674199369447e-05
2021-04-06,2.477930260268867e-05,1.9895266147665977e-05,4.050877295048231e-05,3.601976885579233e-05,2.018256240972613e-05,2.334282129238787e-05,2.712794954503048e-05,3.1494852728344865e-05,2.6072135781959383e-05,2.607213578195939e-05,4.0185564655664655e-05,2.3701941619963085e-05,2.8514154009470726e-05,2.723568564330304e-05,2.7544529125017705e-05,2.84423299439557e-05,2.42765341440834e-05,2.8981010435318505e-05,1.978753004939341e-05,2.546163122508155e-05,2.3630117554448044e-05,2.2193636244147244e-05,2.0038914278696053e-05,2.6481532955395127e-05,2.9411954828408736e-05,2.6969936600897386e-05,2.276822876826757e-05,1.983780689525394e-05,3.079097688629749e-05,3.135120459731478e-05,2.8330079190136475e-05
2021-04-07,2.6359432044019548e-05,3.0992084269739594e-05,3.655844934715514e-05,3.680983357645777e-05,2.312734909584277e-05,2.9016922468076007e-05,2.348646942341796e-05,3.278768590761557e-05,2.513842293026387e-05,2.7364968961230108e-05,3.2213093383495264e-05,2.244502047344989e-05,2.829868181292564e-05,2.1798603883814536e-05,2.8621890107743293e-05,3.303907013691822e-05,2.7652265223290266e-05,3.562473649545964e-05,2.4456094307871e-05,2.5641191388869143e-05,2.564119138886916e-05,2.711358473192749e-05,2.3594205521690532e-05,2.8478241976713207e-05,3.935958790224171e-05,2.5964399683686833e-05,2.765226522329026e-05,2.3917413816508192e-05,3.641480121612507e-05,3.745625016609314e-05,2.8468426021092822e-05
2021-04-08,3.030975564734672e-05,2.8973828028766998e-05,3.7133041871275454e-05,4.1011541409087604e-05,2.432681098994393e-05,2.8672166953603834e-05,2.607213578195939e-05,3.66661854454277e-05,2.723568564330304e-05,3.1746236957647505e-05,3.5373352266157015e-05,2.8585978074985784e-05,2.8514154009470733e-05,2.9950635319771526e-05,3.107827314835764e-05,3.420261999826185e-05,3.386504689034117e-05,3.861980002743678e-05,2.7652265223290266e-05,3.0237931581831677e-05,3.196170915419262e-05,3.059705190940689e-05,2.7688177256047784e-05,3.458328754549156e-05,3.882090741087889e-05,3.214126931798021e-05,2.8837362304288423e-05,3.073351763388545e-05,4.018556465566464e-05,4.370494386590157e-05,2.907024328623693e-05
2021-04-09,3.3865046890341194e-05,3.0632963942164405e-05,4.004191652463454e-05,4.277123101420604e-05,2.2516844538964928e-05,3.160258882661742e-05,2.8262769780168104e-05,4.3094439309023733e-05,3.181806102316254e-05,3.332636639897837e-05,4.216072645732822e-05,3.0525227843891835e-05,2.6826288469867317e-05,3.382913485758365e-05,3.084843613870951e-05,3.454737551273405e-05,3.217718135073773e-05,3.9754620262574395e-05,2.837050587844065e-05,3.4475551447219e-05,3.361366266103852e-05,3.074070004043695e-05,3.1674412892132474e-05,3.6845745609215276e-05,3.745625016609314e-05,3.436781534894646e-05,3.275177387485807e-05,2.6969936600897386e-05,3.7743546428153296e-05,4.298670321075118e-05,2.9855690745547828e-05
2021-04-10,2.5210246995778916e-05,3.343410249725094e-05,5.243156782597885e-05,4.650608242098811e-05,2.6682640338837242e-05,3.727669000230554e-05,3.4475551447219e-05,4.4279536390021884e-05,3.7204865936790506e-05,3.7255142782651033e-05,4.4818216881384695e-05,3.1997621186950144e-05,3.563910130856264e-05,2.9878811254256488e-05,3.698939374024539e-05,4.1550221900450394e-05,3.878499537812138e-05,4.076015717978495e-05,2.898101043531849e-05,3.7563986264365695e-05,3.3900958923098686e-05,3.720486593679049e-05,3.2356741514525346e-05,3.9646884164301824e-05,3.939549993499921e-05,3.9000467574666505e-05,3.7779458460910794e-05,3.1135732400769656e-05,4.478230484862716e-05,5.218018359667622e-05,3.08311983629859e-05
2021-04-11,2.9591514992196327e-05,3.260812574382798e-05,4.966634130364984e-05,4.2591670850418455e-05,2.5713015454384194e-05,3.332636639897836e-05,2.937604279565121e-05,4.5751929733080186e-05,3.113573240076967e-05,3.580429665924722e-05,4.679337868304826e-05,3.40805190868863e-05,3.6307065117852506e-05,3.599822163613783e-05,4.108336547460264e-05,4.266349491593349e-05,4.295079117799364e-05,4.0580597015997336e-05,2.9627427024953852e-05,3.745625016609314e-05,4.3166263374538785e-05,3.88568194436364e-05,3.250038964555542e-05,4.5105513143444846e-05,4.70088508795934e-05,3.619932901957995e-05,3.576838462648971e-05,2.6251695945747e-05,4.988181350019493e-05,5.548409061036805e-05,3.214113251023638e-05
2021-04-12,3.3146806235190775e-05,3.22849174490103e-05,4.873262845195434e-05,4.582375379859525e-05,3.041749174561926e-05,3.824631488675856e-05,3.569656056097467e-05,4.7798915600258804e-05,3.15307647611024e-05,3.5445176331672025e-05,4.8229859993349044e-05,3.2859509973130624e-05,3.4080519086886294e-05,3.127938053179974e-05,4.273531898144853e-05,4.492595297965727e-05,4.2591670850418455e-05,4.079606921254246e-05,2.9591514992196327e-05,4.0293300753937205e-05,3.652253731439764e-05,4.108336547460263e-05,3.350592656276598e-05,4.004191652463455e-05,4.460274468483955e-05,3.9072291640181536e-05,4.244802271938838e-05,3.551700039718707e-05,4.7260235108896034e-05,5.031275789328521e-05,3.388337912801549e-05
2021-04-13,3.061141672250989e-05,2.965615665115987e-05,4.991772553295247e-05,4.781328041336182e-05,3.109982036801215e-05,3.6752374324045755e-05,2.9965000132874535e-05,5.187134011496156e-05,2.759480597087824e-05,3.7183318717135975e-05,4.1435303395626316e-05,2.8514154009470746e-05,3.06329639421644e-05,3.369985153965657e-05,3.6960664114039374e-05,4.093971734357255e-05,3.942422956120521e-05,4.224691533594626e-05,2.8147851275344043e-05,3.434626812929193e-05,3.6931934487833336e-05,3.339100805794191e-05,2.752298190536319e-05,3.976898507567741e-05,4.9587334831583315e-05,3.0108648263904607e-05,3.765017514298376e-05,3.115009721387268e-05,4.363311980038653e-05,4.912766081228707e-05,3.5333780626251806e-05
2021-04-14,2.689811253538235e-05,3.285950997313064e-05,4.481821688138467e-05,4.341764760384141e-05,2.8226857747410595e-05,3.3182718267948294e-05,3.030975564734671e-05,4.083198124529999e-05,3.106390833525464e-05,3.314680623519077e-05,3.8497699116061206e-05,2.768817725604777e-05,2.86218901077433e-05,3.519379210236939e-05,3.4798759742036685e-05,4.097562937633005e-05,3.943141196775672e-05,4.402815216071924e-05,3.023793158183169e-05,3.2141269317980226e-05,3.3003158104160686e-05,3.6091592921307386e-05,3.260812574382797e-05,3.3649574693796054e-05,4.086789327805751e-05,3.016610751631665e-05,2.9914723287014e-05,2.8370505878440667e-05,4.557236956929258e-05,4.7044762912350893e-05,3.622251793216052e-05
2021-04-15,3.324735992691184e-05,3.111418518111516e-05,4.953705798572276e-05,4.700885087959339e-05,2.888763915014893e-05,3.886400185018793e-05,3.7880012152631864e-05,5.376031303800709e-05,3.97546202625744e-05,4.063087386185788e-05,5.201498824599162e-05,3.168877770523548e-05,3.483467177479419e-05,3.871317131260632e-05,4.064523867496087e-05,4.178005891009851e-05,3.9711525823265375e-05,4.266349491593348e-05,3.1746236957647505e-05,3.6271153085095e-05,3.788001215263188e-05,3.5854573505107756e-05,3.5445176331672025e-05,4.28574198928241e-05,4.356129573487149e-05,4.2412110686630874e-05,3.914411570569655e-05,3.5696560560974665e-05,4.5787841765837705e-05,4.96232468643408e-05,3.7315543401555575e-05
2021-04-16,3.386504689034117e-05,3.034566768010424e-05,5.243156782597887e-05,5.677692378963877e-05,2.869371417325832e-05,3.9682796197059343e-05,3.853361114881874e-05,4.90199247140145e-05,3.7025305773002884e-05,4.273531898144856e-05,5.587912297070076e-05,3.4044607054128775e-05,3.50142319385818e-05,3.5265616167884424e-05,4.162204596596543e-05,4.4566832652082035e-05,4.862489235368178e-05,4.3812679964174125e-05,3.3434102497250927e-05,3.1099820368012164e-05,4.237619865387333e-05,4.3345823538326366e-05,3.415234315240133e-05,3.8749083345363845e-05,4.4818216881384654e-05,3.785128252642586e-05,4.0006004491877054e-05,3.059705190940687e-05,4.984590146743747e-05,5.124647074498072e-05,3.831013569925907e-05
2021-04-17,3.824631488675858e-05,3.51937921023694e-05,5.386804913627965e-05,5.786864958546736e-05,3.573247259373218e-05,3.86772592798488e-05,3.8964555541908945e-05,5.2898424251826616e-05,4.0020369304980016e-05,4.63265222572005e-05,5.6058683134488353e-05,3.6342977150610025e-05,4.1155189540117686e-05,3.8461787083303694e-05,4.406406419347677e-05,5.221609562943374e-05,4.661381851926068e-05,4.6685642584775704e-05,3.339819046449341e-05,3.551700039718708e-05,4.262758288317597e-05,4.808621186231899e-05,3.896455554190898e-05,4.456683265208203e-05,4.844533218989413e-05,3.821040285400106e-05,3.9754620262574374e-05,3.55313652102901e-05,5.3437104743189427e-05,5.646808030792405e-05,3.9192511445079315e-05
2021-04-18,3.580429665924723e-05,3.621369383268295e-05,5.871617355854486e-05,4.797847576404641e-05,2.883736230428841e-05,3.946732400051422e-05,4.463865671759709e-05,4.5105513143444846e-05,4.3216540220399306e-05,4.2555758817660936e-05,4.912766081228703e-05,3.562473649545964e-05,4.273531898144853e-05,4.704476291235092e-05,4.108336547460264e-05,5.085143838464801e-05,4.6254698191685464e-05,4.901992471401446e-05,2.9447866861166248e-05,3.7204865936790506e-05,4.356129573487147e-05,4.1514309867692875e-05,3.9287763836726656e-05,4.790665169853139e-05,4.894810064849945e-05,3.894300832225445e-05,4.2268462555600785e-05,3.354183859552348e-05,4.8639257166784775e-05,5.146194294152581e-05,3.982904367522236e-05
2021-04-19,2.8514154009470733e-05,3.7779458460910815e-05,5.5520002643125536e-05,5.631006736379099e-05,3.0704788007679436e-05,4.158613393320789e-05,3.2392653547282865e-05,5.45503777586725e-05,3.860543521433375e-05,4.553645753653506e-05,5.257521595700897e-05,3.329045436622085e-05,3.7456250166093145e-05,3.759989829712322e-05,4.198116629354062e-05,4.614696209341291e-05,4.431544842277941e-05,4.564419363480763e-05,3.303907013691822e-05,4.058059701599737e-05,3.7815370493668334e-05,4.496186501241473e-05,3.5983856823034836e-05,4.5608281602050124e-05,4.478230484862716e-05,3.6773921543700265e-05,4.2591670850418455e-05,3.6953481707487867e-05,5.228791969494877e-05,5.519679434830787e-05,4.025861999087422e-05
2021-04-20,3.3879411703444176e-05,3.129374534490276e-05,4.555082234963808e-05,4.966634130364983e-05,2.538980715956651e-05,3.5675013341320155e-05,3.4920860653412264e-05,4.550054550377754e-05,3.301752291726372e-05,4.023584150152517e-05,5.055695971603632e-05,2.682628846986731e-05,3.759989829712323e-05,3.4468369040667494e-05,3.8296591732619095e-05,3.3039070136918205e-05,4.4164617885197826e-05,3.382195245103214e-05,2.75445291250177e-05,3.147330550869035e-05,3.86198000274368e-05,3.5955127196828825e-05,3.28020507207186e-05,3.778664086746232e-05,4.205299035905566e-05,3.59407623837258e-05,3.545954114477504e-05,3.278768590761557e-05,4.5356897372747465e-05,4.367621423969553e-05,4.0285639520282255e-05
2021-04-21,3.293133403864566e-05,2.912465856634857e-05,4.9055836746772e-05,4.0975629376330064e-05,2.4779302602688683e-05,3.3470014530008445e-05,3.0668875974921944e-05,4.7260235108896054e-05,3.181806102316254e-05,3.454737551273405e-05,4.869671641919684e-05,3.4295991283431394e-05,3.314680623519077e-05,3.562473649545965e-05,3.7276690002305516e-05,3.928776383672664e-05,4.0796069212542456e-05,3.9718708229816856e-05,2.9591514992196327e-05,3.303907013691822e-05,4.180160612975302e-05,3.609159292130739e-05,2.3378733325145398e-05,3.781537049366832e-05,4.101154140908759e-05,3.289542200588815e-05,3.7528074231608196e-05,3.443963941446149e-05,4.7080674945108446e-05,4.7403883239926096e-05,4.053274850758995e-05
2021-04-22,3.252911927176143e-05,3.1796513803508026e-05,5.352329362180744e-05,5.074370228637541e-05,2.625887835229849e-05,3.7133041871275454e-05,3.5983856823034836e-05,5.5462543390713534e-05,3.4719753269970146e-05,3.881372500432738e-05,4.761935543647122e-05,2.8155033681895534e-05,3.5050143971339324e-05,3.867725927984881e-05,4.24623875324914e-05,4.897683027470547e-05,3.994854523946501e-05,3.853361114881873e-05,3.2011986000053166e-05,3.780818808711684e-05,4.1801606129753026e-05,4.269940694869101e-05,2.723568564330303e-05,4.136347933011129e-05,4.7008850879593395e-05,3.6321429930955495e-05,4.1205466385978214e-05,3.5912032757519805e-05,4.4401637301397457e-05,5.2532121517699906e-05,4.052166708033906e-05
2021-04-23,2.872962620601585e-05,3.289542200588815e-05,5.221609562943372e-05,5.404760930006726e-05,2.682628846986731e-05,4.2376198653873335e-05,3.433190331618892e-05,4.388450402968916e-05,3.483467177479422e-05,3.8425875050546175e-05,4.9163572845044596e-05,3.1925797121435106e-05,3.6055680888549874e-05,3.849769911606121e-05,4.1801606129753026e-05,4.783482763301632e-05,4.251984678490342e-05,4.535689737274748e-05,2.5030686831991322e-05,3.8856819443636416e-05,3.691756967473034e-05,3.943141196775673e-05,3.3254542333463325e-05,4.81221238950765e-05,4.21248144245707e-05,3.612750495406491e-05,4.115518954011767e-05,3.260812574382797e-05,4.6937026814078364e-05,5.702830801894139e-05,4.0397172033446326e-05
2021-04-24,3.2356741514525346e-05,3.627115308509499e-05,5.1246470744980686e-05,5.5785751685531225e-05,2.529643587439696e-05,3.321863030070582e-05,4.032921278669471e-05,5.432772315557591e-05,3.386504689034116e-05,4.147839783493535e-05,4.733205917441103e-05,2.8837362304288423e-05,3.580429665924725e-05,4.1191101572875205e-05,3.3290454366220865e-05,4.205299035905565e-05,4.6111050060655395e-05,4.3611572580732014e-05,2.9950635319771526e-05,3.551700039718708e-05,3.739879091368112e-05,4.0688333114269906e-05,3.5229704135126885e-05,4.3273999472811335e-05,3.851206392916424e-05,4.37767679314166e-05,3.806675472297097e-05,3.829659173261908e-05,4.4207712324506826e-05,5.420562224420034e-05,3.9859688609842114e-05
2021-04-25,3.400869502137123e-05,3.0453403778376814e-05,5.0025461631225064e-05,5.50531462172778e-05,2.962742702495384e-05,3.7887194559183385e-05,3.763581032988075e-05,5.250339189149392e-05,3.9323675869484175e-05,3.9625336944647335e-05,5.2467479858736376e-05,3.4978319905824266e-05,3.953914806602929e-05,3.630706511785253e-05,4.4674568750354606e-05,5.1066910581193125e-05,4.5536457536535086e-05,4.289333192558163e-05,3.3254542333463346e-05,3.792310659194093e-05,4.160049874631092e-05,4.137066173666279e-05,2.9555602959438794e-05,4.320217540729631e-05,4.675746665029074e-05,3.7456250166093145e-05,4.3920416062446695e-05,3.278768590761558e-05,4.955860520537729e-05,5.6884659887911315e-05,3.9673390664670485e-05
2021-04-26,3.900046757466651e-05,3.4906495840309235e-05,5.462220182418754e-05,4.68652027485633e-05,2.7580441157775224e-05,3.4978319905824266e-05,3.698939374024539e-05,5.063596618810288e-05,3.3290454366220865e-05,3.749216219885065e-05,4.884036455022689e-05,2.869371417325833e-05,3.2464477612797896e-05,3.9036379607423996e-05,4.018556465566464e-05,4.21248144245707e-05,4.679337868304826e-05,4.126292563839024e-05,3.135120459731478e-05,4.036512481945224e-05,4.338173557108387e-05,3.540926429891452e-05,3.400869502137125e-05,4.621878615892797e-05,4.682929071580578e-05,4.097562937633008e-05,3.932367586948416e-05,3.742033813333562e-05,4.406406419347676e-05,5.465811385694508e-05,3.9400459215713336e-05
2021-04-27,3.089871298457005e-05,2.942631964151173e-05,4.7274599921999016e-05,4.624751578513396e-05,2.7738454101908306e-05,3.2536301678312954e-05,3.1401481443175324e-05,4.481103447483317e-05,3.3017522917263695e-05,3.1810878616611034e-05,3.987672117394997e-05,2.1870427949329567e-05,3.5983856823034836e-05,3.634297715061005e-05,3.3534656188971996e-05,3.653690212750064e-05,3.416670796550433e-05,4.140657376942031e-05,2.3479287016866454e-05,3.1150097213872685e-05,4.295797358454517e-05,3.541644670546604e-05,2.891636877635495e-05,3.735569647437208e-05,4.657072407995162e-05,3.6299882711301e-05,3.66733678519792e-05,2.9462231674269263e-05,4.022147668842216e-05,4.583811861169823e-05,3.9190288319241944e-05
2021-04-28,2.2768228768267567e-05,2.729314489571506e-05,3.910820367293904e-05,4.1262925638390216e-05,2.3845589750993164e-05,3.059705190940687e-05,2.804729758362298e-05,4.183751816251055e-05,3.0345667680104247e-05,3.013019548355912e-05,3.777945846091081e-05,2.2480932506207405e-05,3.106390833525464e-05,2.872962620601585e-05,2.7364968961230108e-05,3.66302734126702e-05,3.5876120724762266e-05,3.185397305592006e-05,2.1762691851057014e-05,3.0740700040436935e-05,3.5912032757519805e-05,2.9411954828408722e-05,2.438427024235596e-05,3.537335226615698e-05,3.354183859552349e-05,3.0381579712861742e-05,3.1782148990405023e-05,2.898101043531849e-05,3.853361114881873e-05,4.510551314344483e-05,3.846349718010166e-05
2021-04-29,3.2428565580040384e-05,3.188988508867759e-05,4.503368907792976e-05,4.485412891414221e-05,3.030975564734672e-05,3.2873874786233626e-05,3.016610751631664e-05,4.968070611675286e-05,3.2356741514525346e-05,3.2392653547282865e-05,3.65009900947431e-05,2.8693714173258324e-05,3.7025305773002884e-05,3.3434102497250927e-05,3.587612072476226e-05,4.169387003148045e-05,4.004191652463455e-05,3.558882446270213e-05,2.564119138886916e-05,3.5301528200641963e-05,4.101154140908761e-05,3.5229704135126926e-05,2.664672830607971e-05,3.9072291640181515e-05,4.170823484458349e-05,3.61059577344104e-05,3.22490054162528e-05,2.9376042795651203e-05,3.8641347247091295e-05,4.571601770032266e-05,3.7896121264468815e-05
2021-04-30,2.750861709226018e-05,2.8083209616380506e-05,4.614696209341291e-05,4.208890239181318e-05,2.348646942341796e-05,3.1710324924889986e-05,3.92518518039691e-05,4.492595297965724e-05,3.005837141804407e-05,3.2967246071403194e-05,4.115518954011767e-05,2.610804781471691e-05,3.372139875931109e-05,3.3900958923098686e-05,3.329045436622085e-05,3.882090741087887e-05,3.587612072476226e-05,3.522970413512691e-05,2.567710342162667e-05,3.795901862469841e-05,3.7851282526425846e-05,3.892864350915144e-05,2.330690925963037e-05,3.9575060098786814e-05,3.8820907410878856e-05,3.4583287545491565e-05,3.2536301678312954e-05,2.632352001126203e-05,3.9395499934999185e-05,4.657790648650316e-05,3.716539690269318e-05
2021-05-01,2.7652265223290266e-05,2.829868181292563e-05,4.234028662111583e-05,4.7260235108896034e-05,2.5748927487141713e-05,3.5840208692004774e-05,3.275177387485807e-05,4.266349491593351e-05,2.8262769780168104e-05,3.2428565580040384e-05,4.097562937633008e-05,2.869371417325833e-05,2.930421873013617e-05,3.059705190940687e-05,3.6522537314397626e-05,3.382913485758365e-05,4.149276264803837e-05,3.742033813333559e-05,2.294778893205516e-05,3.375731079206861e-05,3.7276690002305543e-05,3.0345667680104237e-05,2.6287607978504503e-05,4.08319812453e-05,4.5033689077929795e-05,3.278768590761558e-05,3.4367815348946445e-05,3.106390833525463e-05,3.706121780576043e-05,4.7727091534743766e-05,3.640368558693821e-05
2021-05-02,3.032412046044973e-05,3.178214899040503e-05,4.176569409699552e-05,4.5155789989305353e-05,2.3558293488933006e-05,3.3936870955856205e-05,3.8030842690213454e-05,4.471048078311211e-05,2.8384870691543666e-05,3.4080519086886273e-05,4.330991150556886e-05,2.413288601305332e-05,3.788719455918338e-05,3.2428565580040384e-05,3.8749083345363845e-05,4.122701360563271e-05,4.014965262290712e-05,3.849769911606121e-05,2.564119138886915e-05,3.5121968036854355e-05,4.1801606129753026e-05,3.616341698682243e-05,2.696993660089738e-05,4.1478397834935336e-05,4.119110157287519e-05,2.9210847444966607e-05,3.3218630300705834e-05,3.156667679385991e-05,3.9251851803969144e-05,4.9019924714014473e-05,3.55982983989629e-05
2021-05-03,3.1171644433527195e-05,2.9483778893923773e-05,4.3669031833144056e-05,4.492595297965725e-05,2.0398034606271245e-05,3.627115308509499e-05,3.3649574693796054e-05,4.5751929733080186e-05,2.682628846986731e-05,2.880145027153089e-05,3.562473649545962e-05,2.4527918373386044e-05,3.1997621186950144e-05,3.3146806235190755e-05,3.7671722362638265e-05,3.4583287545491565e-05,3.70253057730029e-05,3.2428565580040384e-05,2.4707478537173645e-05,3.46551116110066e-05,3.637888918336755e-05,3.5983856823034836e-05,2.0613506802816372e-05,3.4726935676521634e-05,3.7528074231608176e-05,3.174623695764751e-05,3.436781534894646e-05,2.7221320830200032e-05,3.587612072476229e-05,4.726023510889602e-05,3.4642354288893685e-05
2021-05-04,2.118809932693669e-05,2.382404253133865e-05,3.543799392512052e-05,3.2177181350737745e-05,1.3912321490263166e-05,2.2373196407934845e-05,2.2006893673808128e-05,3.696784652059087e-05,2.075715493384645e-05,2.2021258486911147e-05,3.166723048558096e-05,1.8494696870122706e-05,2.4958862766476284e-05,2.545444881853005e-05,2.48152146354462e-05,2.883736230428841e-05,2.9713615903571906e-05,2.790364945259289e-05,1.8580885748740743e-05,2.338591573169692e-05,2.8313046626028625e-05,2.654617461435865e-05,1.8832269978043392e-05,2.7544529125017705e-05,2.7508617092260193e-05,2.3026795404121697e-05,2.353674626927849e-05,2.2947788932055168e-05,2.565555620197215e-05,3.214126931798022e-05,3.317238928328851e-05
2021-05-05,1.9967090213181008e-05,2.0326210540756207e-05,2.9196482631863612e-05,3.1818061023162536e-05,1.9464321754575737e-05,2.653899220780713e-05,2.5533455290596593e-05,3.0704788007679436e-05,2.0182562409726142e-05,2.291187689929765e-05,2.6754464404352266e-05,1.7632808083942226e-05,2.384558975099316e-05,1.8817905164940383e-05,2.9016922468076007e-05,2.219363624414725e-05,2.833459384568313e-05,2.510251089750636e-05,1.5944942544338787e-05,1.9715705983878376e-05,2.4276534144083398e-05,2.7329056928472585e-05,1.982344208215094e-05,2.9016922468076007e-05,2.869371417325833e-05,2.4276534144083398e-05,2.538980715956651e-05,2.1798603883814533e-05,2.3522381456175484e-05,3.5912032757519785e-05,3.213008528492145e-05
2021-05-06,2.000300224593853e-05,2.30196129975702e-05,3.4705388456867124e-05,2.9806987188741443e-05,1.5837206446066227e-05,2.883736230428841e-05,2.6934024568139874e-05,3.379322282482614e-05,2.274668154861306e-05,2.3342821292387883e-05,3.1889885088677567e-05,2.1367659490724293e-05,2.560527935611163e-05,2.5317983094051473e-05,2.434835820959844e-05,2.8743991019118848e-05,2.969925109046889e-05,2.6876565315727828e-05,1.6196326773641433e-05,2.30196129975702e-05,2.6467168142292105e-05,2.7544529125017712e-05,1.7740544182214772e-05,2.9627427024953852e-05,3.4691023643764115e-05,2.194225201484462e-05,2.4240622111325875e-05,2.0398034606271252e-05,2.9950635319771526e-05,3.4942407873066754e-05,3.07114915871275e-05
2021-05-07,1.8458784837365184e-05,1.95720578528483e-05,3.181806102316254e-05,3.059705190940687e-05,1.3969780742675191e-05,2.025438647524118e-05,2.4851126668203714e-05,3.009428345080161e-05,1.817148857530502e-05,2.585666358541427e-05,2.7867737419835382e-05,1.5226701889188392e-05,2.5892575618171785e-05,2.341464535790292e-05,2.1762691851057007e-05,2.377376568547812e-05,2.5928487650929314e-05,2.287596486654013e-05,1.5513998151248557e-05,2.1008539163149093e-05,2.639534407677707e-05,2.0182562409726132e-05,1.4400725135765439e-05,2.402514991478076e-05,2.643125610953459e-05,1.9033377361485497e-05,2.172677981829949e-05,2.1870427949329564e-05,2.707767269916995e-05,3.357775062828101e-05,2.902465210560286e-05
2021-05-08,1.7130039625336948e-05,1.8638345001152785e-05,2.9986547352529048e-05,2.9354495575996693e-05,2.0146650376968613e-05,1.8315136706335105e-05,2.5497543257839067e-05,3.118600924663019e-05,1.971570598387837e-05,2.1224011359694214e-05,2.8384870691543676e-05,1.9212937525273105e-05,2.6790376437109792e-05,2.352238145617548e-05,2.280414080102509e-05,2.467156650441612e-05,2.406106194753828e-05,2.2947788932055168e-05,1.576538238055119e-05,2.0900803064876533e-05,2.9627427024953852e-05,2.4958862766476277e-05,1.7596896051184703e-05,2.3558293488932996e-05,2.8478241976713227e-05,2.1489760402099855e-05,2.4958862766476277e-05,1.72377757236095e-05,2.6754464404352266e-05,3.303907013691822e-05,2.7436006382218064e-05
2021-05-09,1.7920104346002387e-05,1.9464321754575737e-05,3.0704788007679416e-05,3.0309755647346715e-05,2.0254386475241173e-05,2.398923788202324e-05,2.4958862766476277e-05,3.206944525246517e-05,2.3809677718235635e-05,2.6754464404352266e-05,3.1458940695587326e-05,1.806375247703246e-05,2.406106194753828e-05,2.46356544716586e-05,2.5641191388869143e-05,2.6610816273322174e-05,2.9878811254256488e-05,2.564119138886916e-05,1.648362303570159e-05,2.0793066966603977e-05,2.984289922149897e-05,3.0704788007679416e-05,2.158313168726941e-05,2.97351631232264e-05,2.510251089750636e-05,2.7005848633654905e-05,2.262458063723749e-05,2.1583131687269396e-05,2.75445291250177e-05,3.642916602922807e-05,2.594510979180564e-05
2021-05-10,1.9536145820090775e-05,1.8961553295970452e-05,2.2947788932055165e-05,2.442018227511348e-05,1.630406287191399e-05,1.6124502708126385e-05,2.6143959847474435e-05,2.811912164913801e-05,1.6842743363276786e-05,2.2624580637237484e-05,2.6610816273322197e-05,1.3395188218554882e-05,2.2624580637237478e-05,2.1008539163149093e-05,1.9751618016635888e-05,2.488703870096124e-05,2.485112666820372e-05,2.0398034606271245e-05,1.5226701889188392e-05,2.298370096481269e-05,2.2588668604479972e-05,2.528207106129395e-05,1.6124502708126388e-05,2.4815214635446195e-05,2.456383040614356e-05,1.745324792015462e-05,2.0362122573513733e-05,1.8961553295970465e-05,2.1044451195906606e-05,2.905283450083354e-05,2.420696740634168e-05
2021-05-11,1.1348202351376254e-05,1.3388005812003374e-05,1.9212937525273094e-05,2.437708783580445e-05,1.4178070532668814e-05,1.3194080835112773e-05,1.5865936072272244e-05,2.1224011359694203e-05,1.581565922641172e-05,1.6964844274652355e-05,2.3033977810673208e-05,1.5133330604018836e-05,1.3229992867870293e-05,1.5801294413308714e-05,1.6124502708126388e-05,1.6821196143622273e-05,1.914829586630956e-05,1.5851571259169242e-05,9.588512746257786e-06,1.527697873504892e-05,1.6770919297761745e-05,1.7611260864287706e-05,1.2533299432374408e-05,1.9765982829738907e-05,1.8257677453923066e-05,1.3610660415099996e-05,1.3071979923737199e-05,1.2533299432374408e-05,1.6296880465362478e-05,2.115218729417916e-05,2.2905310127593407e-05
2021-05-12,9.265304451440106e-06,1.605267864261135e-05,2.0398034606271245e-05,2.1188099326936685e-05,9.157568353167547e-06,1.2964243825464642e-05,1.0558137630710817e-05,1.9967090213181008e-05,1.4149340906462803e-05,1.4508461234037995e-05,2.079306696660397e-05,1.1707322678951452e-05,1.580129441330871e-05,1.5262613921945914e-05,1.860243296839526e-05,1.572947034779367e-05,1.914111345975806e-05,1.3431100251312405e-05,8.080207370441952e-06,1.7596896051184703e-05,2.1547219654511894e-05,1.4616197332310555e-05,1.188688284273905e-05,2.151130762175437e-05,1.698639149430687e-05,1.7632808083942226e-05,1.6052678642611347e-05,1.3071979923737205e-05,1.7776456214972305e-05,2.3055525030327718e-05,2.168840524615288e-05
2021-05-13,1.1922794875496567e-05,1.4292989037492872e-05,1.9967090213181008e-05,1.892564126321294e-05,1.2439928147204856e-05,1.4199617752323324e-05,1.7144404438439953e-05,1.999581983938703e-05,1.1958706908254087e-05,1.7956016378759906e-05,2.6538992207807142e-05,1.0701785761740897e-05,1.99311781804235e-05,1.4429454761971444e-05,1.5047141725400797e-05,1.6914567428791827e-05,1.9895266147665977e-05,1.7072580372924912e-05,1.0737697794498421e-05,1.8063752477032456e-05,2.1331747457966767e-05,1.648362303570159e-05,1.0378577466923217e-05,1.874608109942534e-05,1.8889729230455428e-05,1.5047141725400797e-05,1.4400725135765433e-05,1.3409553031657891e-05,2.312734909584277e-05,2.5353895126809e-05,2.0382062302178145e-05
2021-05-14,1.0881345925528495e-05,1.2353739268586807e-05,1.673500726500422e-05,1.547808611849103e-05,9.480776647985223e-06,1.2676947563404484e-05,1.5011229692643273e-05,2.0433946639028774e-05,1.1240466253103694e-05,1.2964243825464642e-05,2.0146650376968616e-05,1.1563674547921373e-05,1.655544710121662e-05,1.7130039625336944e-05,1.4077516840947757e-05,1.3969780742675195e-05,1.630406287191399e-05,1.2964243825464639e-05,1.055813763071082e-05,1.2820595694434566e-05,1.9320673623545654e-05,1.594494254433879e-05,9.229392418682589e-06,1.5873118478823752e-05,1.3718396513372561e-05,1.2784683661677044e-05,9.911721041075465e-06,1.32515400875248e-05,1.6268150839156477e-05,2.111627526142165e-05,1.9139847988127553e-05
2021-05-15,1.2964243825464642e-05,1.1994618941011605e-05,1.774054418221478e-05,1.9715705983878383e-05,1.0486313565195779e-05,1.2210091137556728e-05,1.5011229692643273e-05,1.6016766609853828e-05,1.4077516840947753e-05,1.3000155858222164e-05,1.8674257033910304e-05,1.5478086118491034e-05,1.5298525954703436e-05,1.2892419759949608e-05,1.2748771628919525e-05,1.0629961696225861e-05,1.793446915910539e-05,1.3071979923737205e-05,1.2497387399616886e-05,1.590903051158127e-05,2.125992339245173e-05,1.4328901070250399e-05,1.0701785761740899e-05,1.7453247920154628e-05,1.5406262052975996e-05,1.1886882842739048e-05,1.1420026416891296e-05,1.2210091137556728e-05,1.9643881918363328e-05,2.1331747457966777e-05,1.78828926396784e-05
2021-05-16,1.0917257958286019e-05,1.2533299432374408e-05,2.0433946639028767e-05,1.8853817197697905e-05,1.023492933589314e-05,1.6138867521229404e-05,1.221009113755673e-05,1.637588693742903e-05,1.203053097376913e-05,1.4185252939220315e-05,2.187042794932957e-05,1.3323364153039841e-05,1.4472549201280478e-05,1.4508461234037995e-05,1.407751684094776e-05,1.2748771628919522e-05,1.6878655396034305e-05,1.2533299432374405e-05,1.2856507727192085e-05,1.673500726500423e-05,1.8099664509789988e-05,1.616041474088391e-05,1.1039358869661585e-05,1.8853817197697905e-05,1.727368775636703e-05,1.2712859596162006e-05,1.7345511821882064e-05,1.5837206446066227e-05,1.594494254433879e-05,2.0972627130391564e-05,1.6418605155442502e-05
2021-05-17,8.79844802559235e-06,1.1276378285861211e-05,1.5226701889188392e-05,1.863834500115278e-05,9.121656320410029e-06,1.353883634958496e-05,1.1240466253103696e-05,1.432890107025039e-05,1.009128120486306e-05,9.588512746257788e-06,1.540626205297599e-05,1.2712859596162006e-05,1.1312290318618734e-05,1.2425563334101848e-05,1.159958658067889e-05,1.2246003170314247e-05,1.5190789856430871e-05,1.4616197332310555e-05,9.193480385925066e-06,1.37902205788876e-05,1.3179716022009762e-05,1.3323364153039845e-05,9.444864615227704e-06,1.5047141725400794e-05,1.5621734249521117e-05,1.3287452120282319e-05,1.1132730154831134e-05,1.4364813103007916e-05,1.393386870991768e-05,1.5226701889188392e-05,1.5184770315701999e-05
2021-05-18,7.002846387716362e-06,9.193480385925066e-06,1.2748771628919525e-05,1.2892419759949604e-05,5.113873464670819e-06,9.444864615227707e-06,9.566965526603273e-06,1.1147094967934143e-05,7.1824065515039615e-06,1.0450401532438263e-05,1.3531653943033455e-05,5.925485404990768e-06,1.1254831066206703e-05,8.439327698017151e-06,8.367503632502115e-06,9.947633073832982e-06,1.0680238542086387e-05,1.0701785761740897e-05,9.064197067997996e-06,8.187943468714515e-06,1.2260367983417254e-05,1.1994618941011611e-05,7.555891692182167e-06,1.0321118214511188e-05,1.1743234711708967e-05,9.337128516955147e-06,6.715550125656203e-06,7.146494518746442e-06,1.0644326509328863e-05,1.481012230920116e-05,1.42618652757697e-05
2021-05-19,6.643726060141165e-06,5.925485404990769e-06,1.1420026416891296e-05,1.1850970809981527e-05,7.541526879079158e-06,1.0199017303135621e-05,1.1060906089316096e-05,1.0665873728983377e-05,1.027084136865066e-05,9.265304451440108e-06,1.3395188218554879e-05,7.32605468253404e-06,9.588512746257783e-06,8.978008189379946e-06,8.403415665259634e-06,7.936559239411876e-06,9.839896975560423e-06,1.1312290318618734e-05,7.3619667152915585e-06,1.1671410646193935e-05,1.2712859596162006e-05,6.859198256686282e-06,6.2127816670509276e-06,1.1671410646193933e-05,1.1491850482406335e-05,1.1132730154831138e-05,9.193480385925065e-06,7.469702813564118e-06,1.1276378285861211e-05,1.3323364153039841e-05,1.3373812008580173e-05
2021-05-20,7.21831858426148e-06,1.221009113755673e-05,1.2425563334101848e-05,1.2784683661677044e-05,9.516688680742748e-06,9.301216484197625e-06,8.798448025592348e-06,1.1204554220346175e-05,8.475239730774671e-06,1.0737697794498421e-05,1.540626205297599e-05,8.690711927319792e-06,1.1168642187588656e-05,1.0989082023801055e-05,8.187943468714515e-06,9.660336811772826e-06,8.956460969725438e-06,7.685175010109239e-06,7.972471272169397e-06,1.0917257958286014e-05,1.5083053758158313e-05,6.966934354958841e-06,6.787374191171244e-06,1.3071979923737202e-05,1.4041604808190234e-05,8.90618412386491e-06,1.0845433892770976e-05,8.187943468714515e-06,1.1276378285861215e-05,1.5873118478823745e-05,1.2459731068125435e-05
2021-05-21,8.475239730774671e-06,7.6133509445941984e-06,1.3000155858222164e-05,1.0163105270378099e-05,9.768072910045384e-06,7.002846387716362e-06,6.5359899618686036e-06,9.839896975560423e-06,9.265304451440108e-06,6.356429798081005e-06,1.0414489499680741e-05,5.1713327170828525e-06,9.337128516955144e-06,7.900647206654359e-06,6.500077929111085e-06,9.121656320410032e-06,1.0199017303135621e-05,8.978008189379946e-06,6.428253863596045e-06,7.900647206654356e-06,1.3395188218554876e-05,6.1050455687783675e-06,5.817749306718209e-06,9.660336811772824e-06,9.301216484197626e-06,1.0342665434165703e-05,9.408952582470186e-06,7.397878748049078e-06,9.624424779015303e-06,1.3143803989252243e-05,1.1666417163543841e-05
2021-05-22,4.704476291235094e-06,6.535989961868605e-06,1.1060906089316096e-05,1.0737697794498421e-05,5.063596618810292e-06,8.582975829047232e-06,7.110582485988924e-06,1.3467012284069917e-05,6.607814027383644e-06,8.906184123864912e-06,1.335927618579736e-05,7.110582485988922e-06,6.212781667050925e-06,8.080207370441957e-06,9.121656320410029e-06,7.828823141139318e-06,1.0055369172105537e-05,9.049832254894987e-06,7.54152687907916e-06,8.259767534229556e-06,1.163549861343641e-05,8.618887861804754e-06,4.596740192962533e-06,1.0701785761740897e-05,9.516688680742748e-06,8.90618412386491e-06,7.32605468253404e-06,6.212781667050926e-06,1.1958706908254093e-05,9.983545106590502e-06,1.0784793860314708e-05
2021-05-23,4.6685642584775735e-06,7.32605468253404e-06,1.36106604151e-05,1.0701785761740897e-05,7.541526879079158e-06,8.152031435956995e-06,6.729914938759211e-06,1.1779146744466495e-05,4.560828160205016e-06,6.320517765323484e-06,1.0522225597953301e-05,5.889573372233247e-06,9.875809008317944e-06,7.469702813564118e-06,8.582975829047232e-06,6.284605732565965e-06,1.350292431682744e-05,6.966934354958841e-06,7.756999075624278e-06,9.552600713500264e-06,1.4652109365068076e-05,7.2183185842614796e-06,6.069133536020847e-06,1.2605123497889446e-05,1.2820595694434566e-05,1.0414489499680743e-05,8.654799894562271e-06,8.008383304926917e-06,8.618887861804754e-06,1.5549910184006072e-05,9.900263392529016e-06
2021-05-24,5.8536613394757284e-06,7.721087042866756e-06,7.936559239411874e-06,9.444864615227707e-06,6.284605732565968e-06,6.500077929111084e-06,6.787374191171244e-06,7.900647206654356e-06,7.64926297735172e-06,6.2486936998084465e-06,9.157568353167547e-06,6.069133536020847e-06,7.469702813564122e-06,5.49454101190053e-06,6.823286223928765e-06,7.36196671529156e-06,1.2748771628919525e-05,8.65479989456227e-06,5.243156782597891e-06,7.002846387716362e-06,9.08574428765251e-06,6.787374191171244e-06,5.925485404990768e-06,8.439327698017151e-06,1.0486313565195779e-05,1.023492933589314e-05,6.392341830838525e-06,7.4337907808066e-06,9.552600713500262e-06,8.582975829047232e-06,9.168683982354398e-06
2021-05-25,4.417180029174935e-06,5.63818914293061e-06,5.207244749840371e-06,8.008383304926917e-06,5.3149808481129314e-06,5.243156782597892e-06,4.381267996417416e-06,6.859198256686282e-06,5.1354206843253336e-06,4.812212389507653e-06,7.915012019757364e-06,4.848124422265173e-06,5.6525539560336155e-06,5.207244749840371e-06,5.4586289791430096e-06,6.263058512911453e-06,4.431544842277943e-06,5.63818914293061e-06,3.1243468499042224e-06,7.469702813564119e-06,7.756999075624278e-06,4.704476291235093e-06,5.4586289791430096e-06,7.448155593909607e-06,7.2901426497765224e-06,5.961397437748287e-06,4.453092061932456e-06,4.345355963659896e-06,7.2901426497765224e-06,7.857552767345329e-06,8.598298296357104e-06
2021-05-26,3.447555144721901e-06,5.0276845860527735e-06,6.607814027383645e-06,4.848124422265173e-06,4.381267996417416e-06,5.4227169463854915e-06,4.417180029174936e-06,7.792911108381797e-06,5.6022771101730885e-06,7.038758420473883e-06,7.254230617019002e-06,3.016610751631663e-06,5.1713327170828525e-06,4.309443930902377e-06,5.3149808481129314e-06,6.284605732565966e-06,6.859198256686282e-06,4.668564258477575e-06,3.806675472297098e-06,4.955860520537732e-06,5.745925241203168e-06,4.884036455022693e-06,4.812212389507653e-06,8.116119403199477e-06,6.1050455687783675e-06,5.0276845860527735e-06,4.632652225720055e-06,4.093971734357258e-06,7.685175010109237e-06,6.787374191171244e-06,7.98933282659745e-06
2021-05-27,3.6989393740245383e-06,5.997309470505807e-06,6.392341830838526e-06,9.552600713500264e-06,5.063596618810292e-06,6.284605732565968e-06,5.0635966188102915e-06,5.781837273960687e-06,4.1298837671147765e-06,3.663027341267019e-06,8.187943468714515e-06,5.207244749840371e-06,4.919948487780213e-06,3.9862356360846975e-06,5.8536613394757284e-06,5.745925241203168e-06,5.74592524120317e-06,4.776300356750133e-06,4.273531898144856e-06,6.428253863596045e-06,9.085744287652513e-06,5.6022771101730885e-06,4.180160612975305e-06,6.464165896353566e-06,8.76253599283483e-06,6.2127816670509276e-06,5.494541011900531e-06,6.428253863596046e-06,7.505614846321637e-06,8.116119403199477e-06,7.34770450799643e-06
2021-05-28,2.2983700964812666e-06,6.571901994626124e-06,4.596740192962535e-06,6.823286223928763e-06,4.022147668842218e-06,5.530453044658049e-06,5.207244749840371e-06,4.058059701599737e-06,3.663027341267019e-06,5.530453044658049e-06,9.444864615227707e-06,3.3398190464493413e-06,5.8177493067182095e-06,2.7293144895715048e-06,5.135420684325332e-06,4.704476291235095e-06,6.715550125656203e-06,3.4475551447219e-06,3.0884348171467026e-06,4.740388323992614e-06,5.243156782597889e-06,4.560828160205015e-06,5.49454101190053e-06,6.284605732565968e-06,5.279068815355412e-06,4.740388323992616e-06,6.2127816670509276e-06,3.66302734126702e-06,6.715550125656203e-06,7.6133509445941984e-06,6.819626616781091e-06
2021-05-29,1.9392497689060687e-06,5.099508651567813e-06,4.381267996417416e-06,5.38680491362797e-06,5.4945410119005285e-06,4.7763003567501344e-06,4.093971734357258e-06,6.1050455687783675e-06,6.320517765323488e-06,4.1298837671147765e-06,5.997309470505807e-06,3.2679949809343018e-06,3.914411570569658e-06,4.776300356750133e-06,5.458628979143011e-06,4.596740192962533e-06,5.4945410119005285e-06,4.093971734357258e-06,4.524916127447495e-06,3.734851406782059e-06,7.2542306170189985e-06,4.381267996417415e-06,2.908874653359103e-06,6.966934354958842e-06,7.254230617019002e-06,5.099508651567811e-06,4.093971734357257e-06,3.986235636084698e-06,6.571901994626124e-06,7.110582485988922e-06,6.297534064358673e-06
2021-05-30,2.5856663585414254e-06,4.812212389507653e-06,5.997309470505807e-06,5.7459252412031675e-06,4.1298837671147765e-06,4.453092061932456e-06,4.596740192962533e-06,4.740388323992614e-06,4.812212389507653e-06,5.099508651567813e-06,7.541526879079158e-06,3.2679949809343018e-06,5.171332717082852e-06,4.776300356750134e-06,4.955860520537732e-06,4.093971734357258e-06,6.2486936998084465e-06,5.42271694638549e-06,3.9862356360846975e-06,4.273531898144856e-06,6.176869634293408e-06,3.986235636084698e-06,4.740388323992614e-06,5.530453044658049e-06,7.254230617019002e-06,4.022147668842218e-06,5.386804913627971e-06,3.2679949809343018e-06,7.074670453231402e-06,8.080207370441952e-06,5.725267271883605e-06
2021-05-31,2.190633998208708e-06,5.243156782597891e-06,4.6685642584775735e-06,5.1713327170828525e-06,2.7652265223290245e-06,2.513842293026386e-06,5.38680491362797e-06,4.991772553295253e-06,2.801138555086544e-06,3.4475551447219e-06,5.279068815355412e-06,1.6160414740883912e-06,3.66302734126702e-06,3.6989393740245383e-06,4.632652225720055e-06,4.309443930902377e-06,5.063596618810292e-06,5.745925241203168e-06,3.0884348171467026e-06,4.884036455022694e-06,4.345355963659896e-06,3.232082948176782e-06,3.4834671774794207e-06,6.679638092898684e-06,5.817749306718208e-06,1.7237775723609505e-06,3.447555144721901e-06,4.309443930902377e-06,6.895110289443802e-06,5.6741011756881306e-06,5.2276291036722595e-06


==> figures/results/tables/rapid_test_statistics/work_demand_share.csv <==
date,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,smoothed_mean
2021-01-01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2021-01-02,0.00014350448289904912,0.00015083053758158316,0.00014867581561613195,0.00015729470347793673,0.00014738298243686127,0.00015083053758158316,0.00014695203804377099,0.00014738298243686127,0.00014264259411286864,0.00015083053758158316,0.00014609014925759056,0.0001491067600092222,0.00014264259411286864,0.00014695203804377099,0.00014996864879540268,0.00014264259411286864,0.0001443663716852296,0.00014522826047141008,0.00014953770440231245,0.00014307353850595892,0.00014522826047141008,0.00014738298243686127,0.00015212337076085387,0.00014738298243686127,0.00015255431515394412,0.00014824487122304175,0.00014264259411286864,0.00014824487122304175,0.00014695203804377099,0.00015298525954703435,7.382795694290921e-05
2021-01-03,0.00010989082023801059,9.610059965912298e-05,0.00010471948752092772,0.00010041004359002536,0.00010902893145183011,0.00010945987584492036,0.00010816704266564964,0.0001029957099485668,0.00010515043191401796,0.00010859798705873988,0.0001055813763071082,9.997909919693512e-05,0.0001111836534172813,0.00010170287676929608,0.00010256476555547654,0.00010342665434165704,0.00010902893145183011,0.00011290743098964226,0.00010471948752092772,0.00010687420948637892,0.0001167859305274544,0.00010127193237620584,0.00010170287676929608,0.0001029957099485668,0.00010471948752092772,0.00010773609827255942,0.0001042885431278375,9.868626601766441e-05,0.00010902893145183011,0.00010256476555547654,8.435497081189684e-05
2021-01-04,0.0016608596909697755,0.0016712023564039414,0.0016156105296953008,0.001625091306343286,0.0016630144129352268,0.001641467193280715,0.001636295860563632,0.0016436219152461662,0.0016625834685421368,0.0016393124713152641,0.0016513789143217904,0.0016259531951294665,0.0016539645806803321,0.001666892912473039,0.0016496551367494296,0.0016656000792937685,0.0016315554722396393,0.0016246603619501955,0.0016384505825290836,0.001647069470390888,0.0016531026918941516,0.0016457766372116173,0.0016643072461144976,0.0016294007502741885,0.0016311245278465493,0.0016531026918941516,0.0016664619680799488,0.0016276769727018275,0.0016535336362872414,0.0016332792498120006,0.0004746996138019997
2021-01-05,0.001013150268155149,0.0010153049901205995,0.0010562447074641726,0.00105193526353327,0.001010133657403517,0.0010312499326649383,0.0010467639308161874,0.0010471948752092774,0.0010471948752092774,0.0010575375406434429,0.0010222001004100436,0.0010454710976369164,0.0010178906564791413,0.0010286642663063972,0.0010553828186779918,0.0010265095443409461,0.001045902042030007,0.0010545209298918113,0.0010618469845743454,0.0010407307093129238,0.001045902042030007,0.0010635707621467064,0.0010290952106994872,0.0010704658724361505,0.001055813763071082,0.0010165978232998703,0.0010269404887340364,0.0010609850957881651,0.0010303880438787582,0.0010359903209889313,0.0005878368818012901
2021-01-06,0.000904983225489499,0.00090713794745495,0.0009282542227163717,0.0009088617250273114,0.0009153258909236646,0.000917911557282206,0.0009204972236407477,0.0009101545582065818,0.0008786956175109946,0.0008825741170488066,0.0009166187241029354,0.0009097236138134915,0.0009187734460683868,0.00090670700306186,0.0009062760586687695,0.0008993809483793258,0.0009260995007509207,0.0009045522810964088,0.0008980881152000551,0.0008963643376276943,0.0009058451142756797,0.0008980881152000551,0.0009118783357789428,0.000914033057744394,0.0009127402245651232,0.0009183425016752963,0.0008993809483793258,0.0009136021133513037,0.0009148949465305744,0.0009136021133513037,0.0006413051103062026
2021-01-07,0.0008842978946211675,0.0009088617250273114,0.0008799884506902652,0.0008782646731179043,0.0008730933404008214,0.0008873145053727992,0.0008730933404008214,0.0008782646731179043,0.000904983225489499,0.0008821431726557164,0.0008963643376276943,0.0009023975591309577,0.0008687838964699192,0.0008998118927724163,0.0008631816193597459,0.0008752480623662724,0.0008700767296491897,0.0008821431726557164,0.0009019666147378672,0.0009023975591309577,0.0008593031198219338,0.0008532698983186705,0.0008709386184353702,0.0008554246202841216,0.0008739552291870019,0.0008808503394764457,0.0008907620605175211,0.0008860216721935287,0.0008739552291870019,0.0008985190595931453,0.0006756695054615532
2021-01-08,0.0008636125637528361,0.0008343083450227,0.0008403415665259633,0.0008511151763532192,0.0008666291745044678,0.0008287060679125269,0.0008618887861804753,0.000845081954849956,0.000823534735195444,0.0008640435081459264,0.0008532698983186705,0.0008343083450227,0.000850684231960129,0.0008399106221328731,0.0008683529520768287,0.0008584412310357532,0.000845081954849956,0.0008437891216706853,0.0008312917342710684,0.0008631816193597459,0.000861457841787385,0.0008700767296491897,0.0008567174534633924,0.0008468057324223169,0.0008683529520768287,0.0008394796777397829,0.0008368940113812415,0.0008390487333466926,0.0008480985656015876,0.0008433581772775951,0.0007969926648134006
2021-01-09,0.00032967246071403174,0.00032450112799694886,0.0003197607396729563,0.0003322581270725732,0.00031243468499042224,0.00033958418175510726,0.0003206226284591368,0.00032751773874858063,0.0003430317368998291,0.00032407018360385866,0.0003309652938933025,0.00031631318452823436,0.00034216984811364867,0.00030424674152170774,0.00032837962753476103,0.00033053434950021225,0.00033872229296892675,0.00032407018360385866,0.000339153237362017,0.0003197607396729563,0.00034216984811364867,0.00032837962753476103,0.00033656757100347564,0.0003430317368998291,0.0003456174032583705,0.00034087701493437796,0.0003262249055693099,0.00032363923921076846,0.0003176060177075051,0.000339153237362017,0.0008229991328783175
2021-01-10,0.00021030086382803597,0.00020814614186258479,0.0002120246414003969,0.00020125103157314097,0.00021374841897275784,0.00020254386475241167,0.000208577086255675,0.00021159369700730665,0.0002038366979316824,0.00021590314093820903,0.00020771519746949453,0.0001978034764284191,0.00021331747457966761,0.00020082008718005069,0.00020771519746949453,0.00021374841897275784,0.00021331747457966761,0.0002141793633658481,0.00019737253203532882,0.00019737253203532882,0.00021504125215202858,0.00020168197596623117,0.00020168197596623117,0.00018918458856661432,0.00020771519746949453,0.00020211292035932145,0.0002107318082211262,0.00020771519746949453,0.00021030086382803597,0.00021245558579348716,0.0008375116983446706
2021-01-11,0.0031010758526773497,0.003125208738690403,0.0031027996302497108,0.003110987573718425,0.0030928879092086354,0.003134258570945298,0.003107109074180613,0.0031514963466689077,0.003136413292910749,0.0030941807423879057,0.0031027996302497108,0.0031019377414635303,0.003121761183545681,0.0031514963466689077,0.003099352075104989,0.0031023686858566205,0.0030864237433122807,0.0031161589064355078,0.003127363460655855,0.003106247185394433,0.003115727962042418,0.0031010758526773497,0.003123484961118042,0.0030989211307118985,0.003048500636720341,0.0031127113512907857,0.003130811015800576,0.0030648765236577697,0.0031368442373038395,0.003113573240076967,0.0010467823998616052
2021-01-12,0.0021702359636024365,0.002151274410306466,0.002158600464989,0.0021775620182849704,0.0021991092379394827,0.002183164295395144,0.0021749763519264293,0.002149119688341015,0.002178854851464241,0.0021879046837191365,0.0021486887439479247,0.002174545407533339,0.002130158135045045,0.0021749763519264293,0.0021866118505398657,0.0021611861313475416,0.0022034186818703848,0.00219436884961549,0.0021672193528508047,0.0021706669079955268,0.002142655522444661,0.002190921294470768,0.002161617075740632,0.0022047115150496555,0.002226258734704168,0.0021732525743540683,0.002145672133196293,0.0021810095734296924,0.0021198154696108785,0.0021262796355072324,0.0012082264822101537
2021-01-13,0.001871160554797812,0.0018668511108669093,0.001900464773527948,0.0018453038912123972,0.0018414253916745847,0.0018500442795363898,0.0018668511108669093,0.0018470276687847587,0.0018284970598818784,0.001865989222080729,0.0018944315520246845,0.0018746081099425336,0.0018500442795363898,0.0018556465566465633,0.0018840888865905188,0.0018578012786120144,0.0018556465566465633,0.001853491834681112,0.0018651273332945485,0.001825049504737156,0.0018793484982665266,0.0018560775010396532,0.0018646963889014578,0.0018677129996530894,0.0018328065038127805,0.001858663167398195,0.0018599560005774652,0.0018698677216185406,0.001911238383355204,0.0018552156122534726,0.0013443967019620385
2021-01-14,0.0017436010144431012,0.0017604078457736207,0.0017427391256569212,0.0017517889579118158,0.0017289489050780333,0.0017379987373329284,0.001746617625194733,0.0017504961247325449,0.001752219902304906,0.0017155896288922358,0.0017168824620715064,0.0017259322943264015,0.0017638554009183425,0.001721191906002409,0.0017155896288922358,0.0017573912350219891,0.0017487723471601845,0.00175911501259435,0.0017401534592983794,0.001755667457449628,0.001737136848546748,0.0017125730181406045,0.001701368463920258,0.0017181752952507773,0.0017535127354841769,0.0017379987373329284,0.00174101534808456,0.0017785075102834105,0.0016836997438035585,0.0017673029560630645,0.0014668280040389752
2021-01-15,0.0016953352424169948,0.0017030922414926189,0.0016733570783693927,0.001670340467617761,0.001728517960684943,0.0016755118003348435,0.0016910257984860926,0.0016910257984860926,0.001675942744727934,0.0017000756307409873,0.0017272251275056722,0.001726794183112582,0.0016647381905075876,0.0017155896288922358,0.0016746499115486632,0.0016936114648446335,0.0016677548012592196,0.0016699095232246704,0.0017000756307409873,0.0017224847391816794,0.0016983518531686265,0.0017134349069267848,0.0016992137419548068,0.0016966280755962655,0.001690163909699912,0.0016849925769828289,0.0016992137419548068,0.0016806831330519266,0.0017220537947885894,0.0017039541302787994,0.0015876750724422657
2021-01-16,0.0005201498824599168,0.000514978549742834,0.0005136857165635632,0.0005434208796867896,0.0005067906062741196,0.0005248902707839094,0.0005291997147148118,0.000524028381997729,0.000531354436680263,0.0005257521595700899,0.0005360948250042554,0.0005123928833842926,0.0005360948250042554,0.0005067906062741196,0.0005322163254664435,0.0005300616035009922,0.0005227355488184582,0.000531354436680263,0.0005356638806111653,0.0005218736600322777,0.0005171332717082851,0.000509807217025751,0.0005378186025766166,0.0005511778787624139,0.00054428276847297,0.0005283378259286313,0.0005231664932115486,0.0005287687703217214,0.0005270449927493605,0.0005235974376046387,0.0016157685426394339
2021-01-17,0.0003029539083424371,0.0003128656293835125,0.00031243468499042224,0.0003059705190940687,0.000321053572852227,0.0003206226284591368,0.0003098490186318808,0.00030769429666642966,0.0003038157971286175,0.0003313962382863927,0.00031071090741806133,0.00030209201955625663,0.0003167441289213246,0.00030683240788024915,0.00031545129574205385,0.00031071090741806133,0.00032967246071403174,0.000313727518169693,0.00030769429666642966,0.00030640146348715895,0.0003206226284591368,0.00032148451724531724,0.00031027996302497113,0.00029907540880462486,0.00030898712984570037,0.0003081252410595198,0.00031889885088677583,0.00032407018360385866,0.00032363923921076846,0.00031458940695587345,0.0016309521500893133
2021-01-18,0.004410284918885492,0.004420196639926567,0.00440726830813386,0.00446156730166323,0.00437193086790046,0.004440020082008718,0.004415025307209485,0.004465445801201042,0.0043943399763411535,0.004404251697382228,0.004338748149632512,0.004414594362816394,0.004434417804898545,0.004416749084781845,0.004405113586168409,0.004376240311831364,0.0044137324740302145,0.004419765695533477,0.004399080364665146,0.004455103135766875,0.004458981635304688,0.004412439640850942,0.004403820752989138,0.004403820752989138,0.004355985925356121,0.004415025307209485,0.004430970249753823,0.004366759535183377,0.004426229861429831,0.004422351361892019,0.0018168636133845996
2021-01-19,0.0033204265487602807,0.0033725708203241997,0.003365244765641665,0.003342835657200973,0.0034160962040263136,0.0033704160983587484,0.0033699851539656578,0.00333766432448389,0.003380758763792914,0.0033449903791664248,0.003339819046449341,0.003360504377317673,0.0033510236006696874,0.003360935321710763,0.0033505926562765968,0.003365244765641665,0.003369554209572568,0.0033622281548900336,0.0033527473782420485,0.0033454213235595146,0.003335940546911529,0.0033751564866827412,0.0033751564866827412,0.0033467141567387853,0.0034135105376677717,0.003363090043676214,0.003316117104829378,0.0033561949333867705,0.0033510236006696874,0.003342835657200973,0.0019865777238481657
2021-01-20,0.0029442120935925034,0.0028446639387886587,0.002898101043531848,0.002861901714512268,0.0028606088813329968,0.002845525827574839,0.0028502662158988315,0.0028537137710435536,0.0028627636032984485,0.002907150875786743,0.002900255765497299,0.0028640564364777192,0.002893791599600945,0.002874830046304975,0.002898101043531848,0.002843371105609388,0.0028972391547456675,0.002876122879484246,0.0028481114939333803,0.0028287189962443197,0.0028541447154366443,0.002872675324339524,0.0028825870453805997,0.002881725156594419,0.0028179453864170642,0.0028756919350911556,0.002872675324339524,0.0028765538238773357,0.002863194547691539,0.0028567303817951853,0.002130636278109759
2021-01-21,0.002645998573574059,0.002664960126870029,0.002628760797850449,0.002649446128718781,0.0026498770731118713,0.002624020409526457,0.002657203127794405,0.0026537555726496827,0.002655048405828954,0.002589544858079238,0.0026485842399326,0.002630915519815901,0.002625744187098817,0.0026322083529951713,0.002630915519815901,0.002670993348373293,0.0026110920777337497,0.0026740099591249238,0.0026559102946151344,0.0026403962964638857,0.002636948741319164,0.0026162634104508324,0.0026141086884853807,0.0026403962964638857,0.002673579014731834,0.002633070241781352,0.002642551018429337,0.0026817669582005488,0.002631777408602081,0.002637379685712254,0.002259593309567776
2021-01-22,0.002504217868247371,0.002559378750562921,0.002504648812640461,0.002486118203737581,0.0025399862528738605,0.0025507598627011164,0.0025274888654742435,0.002516284311253897,0.0025193009220055287,0.0025800640814312523,0.0025869591917206964,0.0025399862528738605,0.002530074531832785,0.0025550693066320193,0.0025382624753014994,0.002549897973914936,0.002588252024899967,0.0025033559794611897,0.002536107753336048,0.0025102510897506342,0.002518869977612439,0.0025223175327571605,0.002541710030446221,0.0025326601981913266,0.0025430028636254922,0.002551621751487297,0.002561102528135282,0.0025253341435087927,0.002546881363163304,0.0025550693066320193,0.002379923244699358
2021-01-23,0.0006839087518342071,0.000687356306978929,0.0007106273042058017,0.0007157986369228848,0.0007067488046679898,0.000712782026171253,0.0007015774719509067,0.0006744279751862218,0.0007011465275578166,0.0007045940827025385,0.0007282960243225015,0.0006912348065167411,0.0007054559714887188,0.0007101963598127116,0.0007106273042058017,0.0007054559714887188,0.0006813230854756657,0.0006903729177305608,0.0007231246916054188,0.0007205390252468773,0.0007080416378472602,0.0007123510817781628,0.0007170914701021552,0.000720108080853787,0.0007175224144952456,0.0006994227499854557,0.0007015774719509067,0.0007002846387716361,0.0007024393607370872,0.0007300198018948625,0.002405560331855912
2021-01-24,0.0004149994505458988,0.0004193088944768012,0.00043439194823495953,0.0004158613393320793,0.0004158613393320793,0.00041629228372516946,0.0004249111715869743,0.00042620400476624503,0.0004236183384077036,0.0004193088944768012,0.00041456850615280856,0.00039991639678774047,0.00041155189540117683,0.0004141375617597184,0.0004141375617597184,0.00042620400476624503,0.0004214636164422524,0.00042663494915933523,0.0004141375617597184,0.0003994854523946503,0.00043396100384186933,0.00041672322811825977,0.00041327567297353785,0.00041672322811825977,0.0004214636164422524,0.0004149994505458988,0.0004055186738979136,0.00044171800291749346,0.00042922061551787664,0.00040939717343572567,0.0024205961869424456
2021-01-25,0.0056164982751450675,0.005647526271447564,0.005595812944276735,0.005647526271447564,0.005515657287161951,0.005644078716302842,0.005611326942427984,0.005716046429948911,0.005591072555952743,0.00556823250311896,0.005544530561498997,0.0056712282130675275,0.0056164982751450675,0.005634597939654856,0.005648388160233745,0.005594089166704374,0.005603138998959269,0.0056182220527174285,0.005594520111097465,0.005688035044398046,0.005707427542087107,0.00563890738358576,0.005602277110173089,0.005574265724622224,0.005585470278842568,0.005654421381737007,0.0056432168275166615,0.005587625000808021,0.00562425527422069,0.0056005533326007285,0.0025930970711479954
2021-01-26,0.004525778016233675,0.004496042853110449,0.0045326731265231185,0.004521899516695863,0.004581369842942316,0.0044775122442075686,0.004530087460164578,0.004499921352648261,0.004549049013460547,0.004524485183054405,0.0045335350153093,0.0044701861895250355,0.0045680105667565175,0.004509833073689336,0.004471909967097396,0.004494750019931178,0.0044969047418966296,0.004512418740047878,0.004517590072764961,0.004556806012536173,0.004508971184903157,0.004488285854034825,0.0045007832414344405,0.004568441511149609,0.004513711573227149,0.0044775122442075686,0.0045042307965791634,0.004504661740972253,0.004510694962475517,0.004535689737274751,0.002758473008054453
2021-01-27,0.00399011413562251,0.003927196254231336,0.003966843138395636,0.003956500472961471,0.003951329140244389,0.003970290693540359,0.003956069528568381,0.0039013395906459213,0.003973738248685081,0.00395477669538911,0.003906079978969913,0.0039345223089138695,0.0038996158130735602,0.003963395583250915,0.003941848363596403,0.0039345223089138695,0.003973738248685081,0.003972876359898901,0.003925041532265885,0.00388065425977759,0.0039034943126113717,0.0039590861393200135,0.0039608099168923746,0.0039039252570044623,0.003959517083713103,0.003944434029954945,0.003931936642555328,0.003932798531341509,0.003978909581402164,0.003953052917816749,0.002911811231580589
2021-01-28,0.0035936452939794913,0.0036341540669299743,0.0036104521253100103,0.0036298446229990713,0.003590197738834769,0.0035738218518973405,0.0036026951262343857,0.0035970928491242133,0.003552705576635919,0.003599678515482755,0.0036005404042689353,0.003607004570165289,0.0035988166266965743,0.00357209807432498,0.0036104521253100103,0.003584164517331506,0.003558738798139182,0.003631568400571432,0.0036470823987226814,0.0035945071827656718,0.003562186353283904,0.0035884739612624095,0.0036259661234612594,0.003570374296752619,0.0035673576860009867,0.003621656679530357,0.003597523793517304,0.003635015955716153,0.003578562240221333,0.003565202964035536,0.003048260539129904
2021-01-29,0.0033889467072616285,0.0033704160983587484,0.0033566258777798607,0.00331913371558101,0.003431179257784472,0.0033669685432140264,0.0033798968750067336,0.003399289372695794,0.003382482541365275,0.003394979928764892,0.0034428147563979076,0.003430317368998291,0.0034156652596332234,0.0034135105376677717,0.0033889467072616285,0.003416527148419404,0.003456174032583705,0.0033742945978965607,0.003376880264255102,0.0033816206525790946,0.0034023059834474264,0.003414372426453953,0.003398858428302704,0.003414803370847043,0.0034639310316593296,0.0034354887017153737,0.003433333979749923,0.003422560369922667,0.003419974703564125,0.003393256151192531,0.003171882068578232
2021-01-30,0.0008980881152000551,0.0008993809483793258,0.000912309280172033,0.0009278232783232817,0.0008989500039862355,0.0008817122282626261,0.0008799884506902652,0.0008700767296491897,0.0008955024488415137,0.0008950715044484235,0.0009118783357789428,0.000881281283869536,0.0009157568353167547,0.0009101545582065818,0.0009075688918480404,0.0008786956175109946,0.0008873145053727992,0.000876109951152453,0.00090670700306186,0.0009023975591309577,0.0008877454497658895,0.0008825741170488066,0.0009114473913858526,0.00087050767404228,0.0008937786712691527,0.0008605959530012045,0.0008894692273382504,0.000892485838089882,0.0008769718399386336,0.0009204972236407477,0.0031987791550555362
2021-01-31,0.0005184261048875559,0.0005210117712460973,0.0005158404385290144,0.0005063596618810292,0.0005158404385290144,0.0005343710474318946,0.000502481162343217,0.0005330782142526239,0.0005136857165635632,0.0005218736600322777,0.0005175642161013754,0.0004977407740192245,0.000524028381997729,0.0005291997147148118,0.0005136857165635632,0.0005356638806111653,0.0005175642161013754,0.0005141166609566536,0.000522304604425368,0.000505928717487939,0.0005395423801489776,0.0005171332717082851,0.0005089453282395706,0.0005378186025766166,0.0005352329362180751,0.000524028381997729,0.0005033430511293974,0.0005399733245420677,0.0005490231567969627,0.0005382495469697068,0.0032135318181123257
2021-02-01,0.0067679816934821824,0.0068067666888603036,0.006733937086428053,0.006795993079033047,0.006700323423767014,0.006776169636950896,0.006727903864924789,0.006811507077184296,0.006755053361689475,0.006730489531283332,0.0067382465303589545,0.006815816521115198,0.006737815585965865,0.0067541914729032934,0.006802888189322491,0.006803750078108671,0.006736091808393504,0.006741263141110587,0.006752467695330932,0.0068201259650461,0.006812799910363565,0.006789959857529783,0.006770998304233813,0.006764103193944371,0.006732644253248782,0.006737384641572775,0.006785650413598882,0.006708942311628819,0.006703770978911736,0.006714113644345902,0.003376597072225356
2021-02-02,0.005575558557801494,0.0055850393344494785,0.005682432767287872,0.005648388160233745,0.00564063116115812,0.005644509660695932,0.005697084876652941,0.005600122388207639,0.005650973826592286,0.00567769237896388,0.005642785883123571,0.0055867631120218395,0.005646233438268293,0.0055850393344494785,0.005564784947974238,0.005612619775607255,0.0055708181694775006,0.0056729519906398886,0.005626409996186142,0.005665194991564263,0.00567941615653624,0.005570387225084412,0.005588055945201111,0.0056647640471711724,0.005601415221386908,0.0056078793872832615,0.005621238663469059,0.005640200216765029,0.005640200216765029,0.00569493015468749,0.003535648387134175
2021-02-03,0.005016192735570366,0.004964479408399536,0.004982579072909327,0.0049446559663173855,0.0050067119589223795,0.005013176124818735,0.004983871906088597,0.004991197960771132,0.005046358843086682,0.0049584461868962745,0.0049851647392678685,0.0050084357364947405,0.0049851647392678685,0.005008866680887832,0.0050437731767281405,0.004983871906088597,0.005039032788404147,0.0049903360719849525,0.004985595683660959,0.0049584461868962745,0.004935606134062492,0.005021795012680539,0.0050058500701362,0.004978269628978425,0.0050235187902529,0.005009297625280922,0.004954567687358462,0.0049601699644686355,0.005056270564127757,0.004986457572447139,0.0036857422150151898
2021-02-04,0.004636099780864776,0.004594729119128113,0.004593436285948843,0.004633945058899325,0.004567579622363429,0.004590419675197211,0.004598607618665925,0.004593867230341933,0.004580507954156135,0.00458869589762485,0.004558098845715443,0.004563270178432526,0.004583093620514678,0.0046348069476855065,0.004584817398087038,0.004535689737274751,0.0046296356149684225,0.004615845394389535,0.004621878615892798,0.004544308625136557,0.004574474732652872,0.004565855844791068,0.0046011932850244675,0.004580077009763046,0.004555944123749992,0.0046171382275688065,0.00462532617103752,0.004591712508376482,0.004572320010687421,0.004578353232190685,0.003827695298099114
2021-02-05,0.004295222765930399,0.0043340077613085205,0.004247387938297382,0.0042654876028071715,0.004323665095874354,0.004261178158876271,0.0042969465435027596,0.0043098748752954654,0.004276692157027518,0.004305565431364564,0.004312891486047098,0.004351245537032129,0.00431676998558491,0.004243078494366479,0.0042758302682413376,0.004329267372984527,0.004283587267316962,0.004306427320150743,0.004294791821537308,0.004319786596336543,0.00429823937668203,0.0043348696500947,0.004306858264543835,0.00429823937668203,0.0043430575935634146,0.004305134486971474,0.0043163390411918206,0.004349521759459768,0.004330991150556888,0.0042775540458136994,0.003956385554456647
2021-02-06,0.001123041088393159,0.001115284089317535,0.0011014938687386473,0.0011148531449244447,0.0010670183172914282,0.0010851179818012183,0.00108813459255285,0.0010993391467731962,0.0010945987584492034,0.0011045104794902788,0.0011053723682764595,0.0010859798705873988,0.001101062924345557,0.001113560311745174,0.0011023557575248278,0.0010648635953259774,0.0010752062607601429,0.0010851179818012183,0.0010993391467731962,0.0010769300383325039,0.0010980463135939254,0.0010889964813390305,0.0010984772579870157,0.0010614160401812554,0.0011049414238833693,0.0010657254841121577,0.0011092508678142716,0.0010713277612223306,0.0010721896500085109,0.0011105437009935424,0.003984772477264348
2021-02-07,0.0006218527592292128,0.0006011674283608816,0.0006024602615401521,0.0005916866517128963,0.0006201289816568519,0.0006102172606157765,0.0005787583199201889,0.0005899628741405352,0.0006024602615401521,0.0005873772077819938,0.0005860843746027231,0.0005869462633889038,0.0006072006498641447,0.0006209908704430324,0.0006171123709052202,0.0006270240919462957,0.0006179742596914007,0.0005972889288230692,0.0005981508176092497,0.0005964270400368888,0.0006097863162226862,0.0006033221503263326,0.0006007364839677912,0.0006352120354150102,0.0006179742596914007,0.0006067697054710546,0.0005977198732161597,0.0006261622031601152,0.0006179742596914007,0.0006179742596914007,0.003996871754129396
2021-02-08,0.007831121511235798,0.00792765305528801,0.007866458951469197,0.007894470337020062,0.007849652120138677,0.0078487902313525,0.007825519234125625,0.007899210725344056,0.007830259622449617,0.00788757522673062,0.007936271943149815,0.007912139057136763,0.007845342676207775,0.007867751784648469,0.00787163028418628,0.007904813002454228,0.007858701952393573,0.007855685341641942,0.007807419569615834,0.007897486947771695,0.007814745624298368,0.007860856674359025,0.007829397733663437,0.007894039392626973,0.007831552455628887,0.00789360844823388,0.007859563841179753,0.007847066453780136,0.00781690034626382,0.007838878510311422,0.004154373721339247
2021-02-09,0.006677052426540141,0.00671195892238045,0.006789097968743604,0.006742125029896767,0.006797285912212318,0.006790821746315964,0.006827021075335543,0.00676237941637201,0.006767550749089091,0.00678435758041961,0.006707218534056458,0.00672962764249715,0.006768412637875271,0.00676237941637201,0.006710235144808089,0.00676539602712364,0.006737384641572775,0.0067399703079313155,0.006782633802847249,0.006774876803771626,0.006829606741694086,0.006793407412674504,0.006753760528510204,0.00676237941637201,0.006771429248626904,0.0067559152504756545,0.006815816521115198,0.006758931861227287,0.006780910025274888,0.006813230854756656,0.004316653014963928
2021-02-10,0.0060995869397992225,0.006032359614477146,0.006116393771129742,0.006071144609855268,0.006110360549626479,0.006082349164075613,0.006107774883267939,0.006052183056559297,0.006091829940723599,0.006092260885116689,0.0060995869397992225,0.0061138081047712005,0.0060573543892763785,0.006066835165924365,0.006086658608006516,0.006100879772978494,0.006076315942572351,0.006055630611704018,0.0060995869397992225,0.006147852711825329,0.006023309782222251,0.006052614000952387,0.006100879772978494,0.006034514336442597,0.0060590781668487395,0.006050028334593846,0.006034945280835687,0.0060590781668487395,0.006107343938874847,0.006101741661764674,0.004471682182203904
2021-02-11,0.005647526271447564,0.005581591779304757,0.0055988295550283675,0.005648819104626834,0.005561768337222607,0.005666056880350444,0.005556597004505524,0.005601846165779999,0.005625979051793052,0.005511347843231049,0.005574696669015313,0.005593227277918194,0.0056044318321385395,0.005628995662544684,0.005665625935957354,0.005561768337222607,0.0057035490425492935,0.005698808654225302,0.005626840940579233,0.005594520111097465,0.005672090101853707,0.005581160834911668,0.0056432168275166615,0.005615636386358886,0.0055578898376847955,0.0055953819998836455,0.005617360163931247,0.0055988295550283675,0.005589348778380382,0.005582022723697848,0.004617368064578453
2021-02-12,0.005227355488184582,0.005291566202755027,0.005178658771765385,0.005195465603095905,0.0052079629904955215,0.00516831610633122,0.00529544470229284,0.005245024208301282,0.005195034658702814,0.00524243854194274,0.0052609691508456215,0.005253643096163087,0.005270449927493606,0.0052489027078390935,0.005238129098011839,0.00522433887743295,0.0051829682156962886,0.00529458281350666,0.005251057429804545,0.005243731375122011,0.00522304604425368,0.005256228762521628,0.005234250598474026,0.00525709065130781,0.005304063590154643,0.005225200766219131,0.005237267209225658,0.005308803978478637,0.005290273369575757,0.005194603714309724,0.004751350728506366
2021-02-13,0.001322137398000849,0.001302313955918698,0.0013178279540699467,0.0012816286250503669,0.0012902475129121713,0.0012794739030849154,0.0012669765156852985,0.0012880927909467202,0.001291540346091442,0.0012906784573052615,0.0012906784573052615,0.001291540346091442,0.0012867999577674495,0.0012863690133743592,0.001263959904933667,0.0012885237353398105,0.001276888236726374,0.001285938068981269,0.0013061924554565105,0.0012574957390373133,0.0012992973451670664,0.0012674074600783887,0.0012919712904845325,0.0012484459067824186,0.0012777501255125546,0.001280766736264186,0.0013074852886357806,0.0012820595694434571,0.0012738716259747425,0.0013048996222772395,0.00477904198393665
2021-02-14,0.0007209699696399675,0.0006938204728752825,0.0006925276396960117,0.0007045940827025385,0.0007011465275578166,0.0007041631383094483,0.0006813230854756657,0.0006877872513720193,0.0006968370836269143,0.0006920966953029216,0.000687356306978929,0.0006795993079033048,0.0006912348065167411,0.0007295888575017723,0.0007119201373850725,0.0007192461920676066,0.0007119201373850725,0.0007033012495232678,0.0006843396962272972,0.0006804611966894853,0.0006933895284821922,0.0007058869158818093,0.000694682361661463,0.0007188152476745162,0.0006976989724130948,0.0006925276396960117,0.0006955442504476435,0.000720108080853787,0.0007317435794672233,0.0007231246916054188,0.00479262699289978
2021-02-15,0.008955455432808228,0.009042075255819366,0.008986052484717634,0.009059743975936065,0.009001997427261973,0.008973124152924927,0.008948991266911873,0.009023544646916484,0.008984328707145273,0.0090317325903852,0.008984759651538363,0.009060174920329156,0.008998980816510342,0.0090140638702685,0.009045522810964088,0.008936924823905347,0.008964505265063122,0.00890072549488577,0.008977864541248921,0.008961919598704581,0.009038627700674644,0.009005875926799786,0.008957179210380589,0.009015787647840863,0.008972262264138747,0.009070517585763322,0.008971400375352566,0.008941234267836249,0.008981743040786732,0.008920117992574828,0.004953687329526863
2021-02-16,0.007866028007076108,0.007860425729965934,0.007859994785572843,0.0077992316261471205,0.007929807777253462,0.007926360222108741,0.007930669666039643,0.007881111060834266,0.007878094450082633,0.007913000945922942,0.007863442340717565,0.007797507848574758,0.007866889895862287,0.007800524459326391,0.007747087354583202,0.00796428332870068,0.007832414344415069,0.007824657345339443,0.00789016089308916,0.00785439250846267,0.007827243011697986,0.007900934502916417,0.007888006171123708,0.00787335406175864,0.007910846223957492,0.007847497398173227,0.00783629284395288,0.007866889895862287,0.007826381122911804,0.007903951113668048,0.005110850697570716
2021-02-17,0.007100239820554755,0.00709205187708604,0.007169621867842281,0.007142903315470689,0.0071075658752372895,0.007159710146801206,0.0071661743126975605,0.007113168152347462,0.007216594806689119,0.00712695837292635,0.007181257366455719,0.007183412088421171,0.007124803650960899,0.007147643703794681,0.007137731982753606,0.007142903315470689,0.007172638478593916,0.007139024815932877,0.007141610482291417,0.0072489156361708875,0.007103256431306386,0.0071041183200925674,0.007103256431306386,0.007136870093967425,0.007124803650960899,0.00716401959073211,0.007169190923449194,0.007095068487837672,0.00712652742853326,0.00714721275940159,0.0052627791172966
2021-02-18,0.00665636709567181,0.006605946601680252,0.006646024430237645,0.006685671314401946,0.006602499046535529,0.006677483370933232,0.006574056716591574,0.006622753433010772,0.006574056716591574,0.0065947420474599065,0.006621029655438411,0.006625770043762403,0.006586985048384282,0.0066055156572871615,0.006719715921456075,0.00663697459798275,0.006698599646194653,0.006669295427464517,0.006614565489542057,0.0065981896026046285,0.00669256642469139,0.006597327713818447,0.006649471985382367,0.0066197368222591394,0.0065805208824879285,0.006613703600755878,0.006648179152203095,0.006670157316250698,0.00665593615127872,0.0066197368222591394,0.00540876871286247
2021-02-19,0.006167676153907481,0.006182759207665639,0.006137940990784254,0.00616422859876276,0.006159488210438766,0.006072437443034538,0.006221544203043761,0.006188361484775811,0.0061788807081278275,0.00616896898708675,0.006151731211363142,0.006137510046391164,0.006215941925933587,0.006224129869402302,0.0061879305403827215,0.006140095712749706,0.00618663770720345,0.0062603291984218825,0.006235334423622648,0.00621938948107831,0.00616595237633512,0.006221544203043761,0.006228439313333204,0.006211632482002685,0.006194825650672166,0.006173709375410744,0.006182759207665639,0.006178449763734737,0.006246108033449904,0.006157764432866406,0.005543605057111932
2021-02-20,0.0015130457641398245,0.0014940842108438538,0.0014966698772023949,0.0014919294888784025,0.001503134043098749,0.001498393654774756,0.001478139268299515,0.0014591777150035445,0.0014958079884162148,0.0014639181033275369,0.0014863272117682294,0.0015212337076085387,0.0014751226575478833,0.0014807249346580563,0.0014850343785889589,0.0014966698772023949,0.0014768464351202445,0.001460039603789725,0.0014850343785889589,0.0014445256056384765,0.0014759845463340638,0.0014837415454096881,0.0014764154907271538,0.0014514207159279204,0.001498393654774756,0.0014721060467962515,0.0014820177678373273,0.0014841724898027786,0.0014587467706104545,0.0014914985444853125,0.005571610286314325
2021-02-21,0.0008261204015539853,0.0008106064034027371,0.0008162086805129099,0.00079810901600312,0.0008166396249060003,0.0008097445146165563,0.0007989709047893005,0.0008006946823616613,0.0008136230141543686,0.0007942305164653077,0.0008157777361198197,0.0008075897926511053,0.0007989709047893005,0.0008325845674503389,0.0008205181244438124,0.0008261204015539853,0.0008058660150787443,0.0008261204015539853,0.0008011256267547518,0.0007791474627071496,0.0008166396249060003,0.0008157777361198197,0.0008088826258303758,0.0008157777361198197,0.0007994018491823907,0.0007963852384307591,0.0008118992365820076,0.0008330155118434293,0.0008179324580852709,0.0008360321225950611,0.005587337704545962
2021-02-22,0.010136674014268569,0.010191403952191027,0.010145292902130374,0.010219846282134985,0.01010306035160753,0.01014098345819947,0.010072894244091213,0.01020950361670082,0.010149171401668185,0.010153049901205998,0.01013925968062711,0.0100866844646701,0.010165978232998705,0.01014141440259256,0.010190542063404848,0.010042728136574895,0.010144000068951105,0.010129347959586034,0.010116419627793327,0.010029799804782191,0.010189249230225577,0.01015649745635072,0.0101000437408559,0.010109093573110794,0.010136674014268569,0.010183646953115405,0.010168994843750336,0.010182354119936132,0.01013710495866166,0.010156928400743809,0.005751630124121221
2021-02-23,0.00892097988136101,0.008936493879512257,0.008931322546795174,0.008901587383671947,0.009073534196514951,0.008987345317896906,0.009023544646916484,0.008909775327140662,0.00890891343835448,0.009028285035240478,0.008928736880436633,0.009001135538475792,0.008955886377201318,0.008916670437430106,0.008768856510600154,0.008966659987028574,0.008895123217775594,0.008891675662630872,0.008953731655235867,0.009033456367957559,0.00887012844297636,0.00894295804540861,0.00892313460332646,0.009001566482868883,0.008977002652462741,0.00893606293511917,0.00888564244112761,0.008946836544946423,0.008909344382747573,0.008895554162168685,0.005905222810050897
2021-02-24,0.008223280908947916,0.008184926857962883,0.008196993300969409,0.008161655860736009,0.008185788746749063,0.008168120026632364,0.008208197855189756,0.0081797555252458,0.008256032682822772,0.008226728464092635,0.008166827193453094,0.008263358737505305,0.008211214465941388,0.008155191694839655,0.008222419020161733,0.008231899796809718,0.008206043133224305,0.008132351642005873,0.008224573742127185,0.008261204015539855,0.008218971465017011,0.008211645410334478,0.00823836396270607,0.008231468852416629,0.008186650635535244,0.008228021297271907,0.008243104351030065,0.008139246752295317,0.008202164633686492,0.00823534735195444,0.0060571861157514605
2021-02-25,0.007644522589027725,0.007674257752150951,0.007666931697468417,0.007680721918047305,0.007618665925442311,0.007697959693770914,0.007619958758621581,0.00768934080590911,0.007695374027412373,0.007587637929139812,0.00770959519238435,0.007663053197930605,0.00763547275677283,0.007712180858742892,0.0077251091905355986,0.007697959693770914,0.00767167208579241,0.007675981529723312,0.007607892315615055,0.00763417992359356,0.00770830235920508,0.007620820647407762,0.007647108255386266,0.007628146702090295,0.007591516428677627,0.007605306649256512,0.007643229755848455,0.007675550585330221,0.007608754204401234,0.007613925537118319,0.006203317307332202
2021-02-26,0.0071946166426415156,0.007185997754779712,0.007140317649112147,0.0071678980902699216,0.00712782026171253,0.007149367481367042,0.007176086033738638,0.007189445309924434,0.007101532653734025,0.007134284427608884,0.0071890143655313436,0.007116615707492184,0.007165312423911381,0.007160572035587388,0.007220473306226932,0.0071485055925808606,0.007189445309924434,0.007243313359060714,0.007191600031889884,0.007218749528654571,0.007148936536973951,0.007186428699172801,0.007179964533276449,0.0071872905879589825,0.007188583421138255,0.007198064197786239,0.007174793200559366,0.00712782026171253,0.007246760914205436,0.00716488147951829,0.0063445172637862975
2021-02-27,0.0016768046335141145,0.0016918876872722727,0.0017367059041536574,0.0016789593554795658,0.0016746499115486632,0.0016806831330519266,0.001712142073747514,0.0016388815269221734,0.0016806831330519266,0.0016630144129352268,0.0016492241923563393,0.001694042409237724,0.0016845616325897386,0.0016819759662311973,0.0016677548012592196,0.0017134349069267848,0.001644914748425437,0.001699644686347897,0.0016716333007970314,0.0016255222507363762,0.0016673238568661293,0.0016780974666933852,0.0016854235213759193,0.0016569811914319635,0.0016802521886588365,0.001644914748425437,0.0016862854101620994,0.0016836997438035585,0.0016630144129352268,0.0016936114648446335,0.006372261874236678
2021-02-28,0.000917911557282206,0.0009062760586687695,0.000912309280172033,0.0009209281680338377,0.0009153258909236646,0.0009097236138134915,0.0008967952820207846,0.0008980881152000551,0.0009226519456061988,0.0009032594479171381,0.0009166187241029354,0.0009192043904614768,0.0008989500039862355,0.0009282542227163717,0.0009192043904614768,0.0009230828899992891,0.0009273923339301912,0.0009062760586687695,0.0009023975591309577,0.0008894692273382504,0.0009092926694204012,0.000917911557282206,0.0008963643376276943,0.0008967952820207846,0.0008774027843317237,0.0009019666147378672,0.0008890382829451601,0.0009101545582065818,0.0009131711689582137,0.0009036903923102283,0.006386068511744826
2021-03-01,0.011180852278726214,0.011293472413453796,0.0112476486596552,0.011285140821854051,0.0112774915588767,0.011205416109132359,0.011295483487288215,0.011332544705093978,0.011323925817232171,0.01124822325217932,0.011300367523743242,0.011274367212026796,0.01130151670879148,0.011229979939538502,0.011379086699547724,0.011164476391788785,0.011290743098964223,0.011232134661503955,0.011268333990523531,0.011234863975993523,0.011293328765322769,0.011312864911142858,0.01124678677086902,0.011194786147436131,0.011310566541046377,0.011307118985901652,0.011294190654108948,0.011275229100812977,0.01127652193399225,0.011327804316769986,0.0065478619668692005
2021-03-02,0.010054363635188331,0.009986130772949044,0.010031379934223516,0.009974351626204577,0.010137104958661656,0.010082087724477136,0.01000020828978999,0.010050054191257431,0.0100188825468239,0.010146585735309641,0.010019169843085962,0.010041435303395624,0.01003468384123721,0.010022617398230682,0.009892041247124336,0.009990440216879948,0.010001465210936505,0.010032529119271758,0.01005795483846408,0.010061546041739831,0.009958406683660236,0.00997603949174418,0.009987998198652434,0.010110673702552123,0.010066573726325887,0.010043590025361076,0.009975788107514877,0.010077634632415206,0.00999905910474175,0.010027501434685705,0.006703273169733846
2021-03-03,0.00932606761086583,0.00926789011779865,0.009221491771475935,0.00926832106219174,0.0092303979555998,0.00926745917340556,0.009283835060342988,0.009189565974354498,0.009274785228088094,0.009242033454213237,0.00925022139768195,0.0093053822799975,0.00925065234207504,0.009276078061267365,0.009186872571897686,0.009333824609941456,0.009272307297827824,0.009179977461608242,0.00935623371838215,0.009279094672018996,0.009240309676640874,0.0092127292354831,0.00930581322439059,0.009329227869748494,0.009224795678489628,0.009179690165346182,0.00930279661363896,0.00921531490184164,0.009262862433212598,0.009176960850856609,0.0068533276653885075
2021-03-04,0.008626788509011406,0.008672037670285885,0.0087432871432768,0.008694877723119663,0.00867060118897558,0.008635838341266302,0.008604379400570714,0.00865767285718287,0.00868812626096125,0.008615727602922087,0.008645319117914285,0.008663131486162016,0.008637274822576603,0.00873969594000105,0.008720590738574046,0.008735817440463235,0.008677496299265022,0.00868367316889932,0.008637274822576601,0.008702060129671165,0.008736535681118388,0.008648048432403856,0.008627650397797584,0.008652645172596821,0.008696026908167903,0.008655230838955358,0.008733662718497789,0.008695165019381725,0.008655518135217425,0.008649484913714157,0.006998806284031141
2021-03-05,0.008114826570020205,0.008118561421426987,0.008034096320381299,0.008091124628400241,0.008059665687704654,0.008169412859811634,0.008113533736840935,0.00812502558732334,0.008039267653098382,0.008100605405048228,0.008102760127013678,0.008028601779369399,0.008094859479807023,0.008060814872752894,0.00810692592281355,0.00807058294566294,0.008049610318532548,0.008142263363046949,0.008032228894677909,0.00812330180975098,0.008017864081574901,0.008083223981193587,0.008152175084088024,0.008059952983966714,0.0080532015218083,0.008132926234529995,0.008061245817145984,0.008097876090558655,0.008084085869979767,0.008124163698537159,0.00712942672664455
2021-03-06,0.001875613646859744,0.0018501879276674204,0.0018996028847417668,0.0018872491454731805,0.0018608178893636464,0.0018488950944881496,0.0018830833496733086,0.001811977524813419,0.0018419999841987054,0.0018796357945285863,0.0018415690398056153,0.0018395579659711944,0.001883801590328459,0.0018474586131778485,0.0018990282922176469,0.0018937133113695343,0.0018605305931015859,0.0018973045146452863,0.001847171316915788,0.001815963760449504,0.00188581266416288,0.0019126748646655046,0.001875900943121804,0.0018950061445488046,0.0018662765183427887,0.0018521990015018413,0.0018672820552599995,0.0018609615374946765,0.001857370334218924,0.00188581266416288,0.007156654032813544
2021-03-07,0.0009946196592522684,0.0010250730630306454,0.0010233492854582842,0.0010026639545899524,0.0010200453784445923,0.000999647343838321,0.0009848515863422232,0.0009765199947424783,0.0010257913036857958,0.0009986418069211106,0.0010042440840312835,0.001026796840603006,0.000977381883528659,0.001019039841527382,0.0009977799181349306,0.0009917466966316666,0.0010086971760932162,0.001002807602720983,0.0010035258433761334,0.0009944760111212383,0.0009984981587900805,0.0010184652490032617,0.0009969180293487496,0.0010075479910449754,0.001000652880755532,0.0009982108625280204,0.0009676138106186132,0.0009992163994452306,0.0010165978232998703,0.0010039567877692234,0.007170156273091652
2021-03-08,0.012229878667606126,0.012325009642380796,0.012336357844732172,0.012307484570395126,0.01222427639049595,0.012207505471198192,0.01240732002146103,0.012326841156051429,0.012377153913944712,0.01222244487682532,0.012298865682533322,0.01229656731243684,0.012362501804579646,0.012259506094631079,0.012421792570662312,0.012231925653473304,0.012367673137296729,0.012312943199374269,0.012221152043646048,0.012288487105066396,0.01240530894762661,0.012376004728896474,0.01218161289558002,0.012255483946962235,0.012373706358799991,0.012342678362497495,0.012375430136372352,0.012352302787276509,0.012396977356026864,0.012321993031629164,0.007318736836316136
2021-03-09,0.011041477679594276,0.011031745518716985,0.010995546189697405,0.01098750189435972,0.011125691396410654,0.011102528135282057,0.010987358246228693,0.011152122652520193,0.010976548724368677,0.01112913895155538,0.010999281041104187,0.011022121093937966,0.011056596645385192,0.011038496980875405,0.010954893768615895,0.01105056342388193,0.010980606784070288,0.011084608030936052,0.011153415485699468,0.011012496669158956,0.010974717210698036,0.010994109708387108,0.011083279285724026,0.011053580034633559,0.011021833797675913,0.011116354267893704,0.010931910067651077,0.011061480681840213,0.010980894080332341,0.011076527823565609,0.007463113639591832
2021-03-10,0.010317670659366469,0.010241393501789495,0.010254034537320144,0.010285062533622642,0.010315659585532048,0.010272421498091992,0.010325858602835185,0.010142850883902862,0.010236365817203445,0.010272672882321296,0.010277018238284957,0.010345825693048365,0.010251017926568512,0.010304024086918613,0.010149171401668185,0.01026452085088534,0.010295261550925777,0.010198406798578743,0.010330706727257449,0.010209216320438759,0.010229470706914,0.01022598723973652,0.010281686802543434,0.010352289858944718,0.010236365817203445,0.010159945011495442,0.010304167735049642,0.01022688504055546,0.010264233554623279,0.010124751219393073,0.0076058848329839095
2021-03-11,0.009656709696464313,0.009654447238400591,0.009703431251081848,0.009658289825905641,0.0096320381299599,0.0096320381299599,0.009532489975156051,0.0096129329285329,0.009661306436657276,0.009608300276307172,0.009646690239324964,0.009693627266139043,0.009648521752995595,0.009682566360049728,0.009724633715221885,0.009716323670841794,0.00965929536282285,0.009599968684707428,0.009637640407070065,0.0097333100623361,0.00966579544075197,0.009643960924835394,0.009592247597664564,0.009577020895775373,0.009675132569268923,0.009554468139203652,0.009702282066033602,0.009639220536511395,0.009647264831849082,0.009621551816394704,0.007744988963206275
2021-03-12,0.008960770413656342,0.008946836544946423,0.008882446270212192,0.008959908524870159,0.0089949586688415,0.009000704594082703,0.00901363292587541,0.009041787959557306,0.00892327825145749,0.008987776262289995,0.009032881775433441,0.008891927046860175,0.00892313460332646,0.008957466506642647,0.008991798409958836,0.008985046947800425,0.009007599704372144,0.009035036497398893,0.008931897139319295,0.009008030648765236,0.00896048311739428,0.008951720581401446,0.009059743975936065,0.00897772089311789,0.008896272402823834,0.00902972151655078,0.009053818490531074,0.008967521875814755,0.008998370311953462,0.009030116548911109,0.007872406223507395
2021-03-13,0.0020739917158122834,0.0020120793713383194,0.0020495715335371693,0.002072986178895073,0.002039516164365065,0.002055461106909403,0.002013803148910681,0.0020120793713383194,0.002041670886330516,0.0020221347405104248,0.0020254386475241173,0.002041239941937425,0.002030143123815352,0.002023283925558666,0.0020372177942685828,0.0020872073438670505,0.0020474168115717194,0.002031040924634289,0.002004753316655785,0.002007913575538448,0.0020354940166962218,0.002105249549124429,0.0020734171232881624,0.002088069232653232,0.002087781936391172,0.002041670886330516,0.0020117920750762595,0.002046554922785539,0.00204899694101305,0.0020635054022470887,0.007897677760372413
2021-03-14,0.0010740570757119022,0.001100631979952467,0.0011180134038071064,0.0011004883318214368,0.0010889964813390305,0.001077648278987654,0.001102499405655858,0.0010624215770984656,0.0011093945159453018,0.0010845433892770985,0.0010925876846147827,0.0010980463135939259,0.0010638580584087667,0.0010833942042288572,0.0010734824831877818,0.001048775004650608,0.0010821013710495863,0.0011017811650007076,0.0011047977757523393,0.0010974717210698057,0.0010737697794498415,0.0010769300383325039,0.0010792284084289849,0.0011099691084694222,0.0010766427420704431,0.0010938805177940533,0.0010494932453057586,0.0010696039836499696,0.0010908639070424217,0.0011118365341728131,0.007909638861416183
2021-03-15,0.013301673285254305,0.013379530572272608,0.01341583763739046,0.013269783400165628,0.0131870420766923,0.013304941280235237,0.01336703318487299,0.0133190906211417,0.013438821338355273,0.013296071008144129,0.013310148524985077,0.013320922134812332,0.013457208299127122,0.013292767101130441,0.01340380710641669,0.01327161491383626,0.013378489123322635,0.013317187283405555,0.013295496415620013,0.013363585629728269,0.013380392461058788,0.01330767059472481,0.013274380140358588,0.013256855068372918,0.013377663146569215,0.01331661269088143,0.013282280787565244,0.013334856003522251,0.0133978816210117,0.01345347344772034,0.008055667105169688
2021-03-16,0.012042884713037707,0.01205365832286497,0.011966320259198679,0.011959784269236813,0.012072153019735084,0.012040945463268804,0.011980936456530988,0.012038683005205088,0.01197134794378473,0.012031213302391515,0.012003956069528554,0.011978530350336235,0.011985676844854978,0.012025790585445131,0.012044177546216972,0.011998497440549424,0.01194832833078716,0.012013436846176541,0.012046368180215188,0.01196129257461262,0.01197159932801403,0.0120416421567043,0.012021265669317674,0.012067161247181787,0.012003956069528558,0.0121035042243324,0.012005356638806102,0.012105443474101309,0.011957845019467905,0.011914571019995091,0.008194614248505998
2021-03-17,0.011196797221270555,0.011180995926857245,0.01112852844699851,0.01128198056297139,0.011318036243859941,0.011204410572215148,0.011241040845627815,0.011247612747622442,0.0111156001152058,0.01119119494416038,0.011226352824229992,0.011269016319145926,0.011220355514759485,0.011227681569442021,0.011096674473942587,0.01119047670350523,0.011173957168436771,0.011200244776415277,0.011254543769944643,0.011145622574591087,0.011197371813794672,0.011214860973747584,0.011215291918140677,0.011180995926857245,0.011086008600213604,0.011214286381223466,0.011157868577761404,0.011232134661503955,0.011169611812473107,0.011104000528625122,0.008328845731518016
2021-03-18,0.01385988992243718,0.013824229273908969,0.013816328626702309,0.013899249510339426,0.013835469740162074,0.013839455975798151,0.01381977618184704,0.013770899905264054,0.013811983270738652,0.013798228962192512,0.013808176595266355,0.013914691684425159,0.013812486039197252,0.013824265185941723,0.013817908756143644,0.013896412459751584,0.013828395069708841,0.013760269943567818,0.013884920609269177,0.013901045111977295,0.013901260584173836,0.0137399078209943,0.013839348239699878,0.013858417529094127,0.013850624617985731,0.013716816383931222,0.013878133235077994,0.01376242466553327,0.013797941665930465,0.013723855142351698,0.008925890048095103
2021-03-19,0.013905641852170272,0.013874937064162592,0.01384735662300482,0.013816903219226441,0.013862906533188824,0.013768062854676216,0.013857950672668285,0.013850121849527143,0.013868508810298994,0.013944785967875968,0.0139358797837521,0.013830011111182934,0.013821930903812491,0.01395081918937923,0.013846674294382423,0.013883555952024396,0.01394015331565025,0.013924926613761062,0.013828430981741604,0.013862762885057792,0.013787060320004941,0.013907006509415058,0.013862331940664704,0.013816508186866108,0.013901655616534187,0.013848972664478905,0.014043759530155691,0.013868329250135208,0.013924531581400728,0.013953117559475713,0.00962557187774545
2021-03-20,0.0033143933272570146,0.003284514516002757,0.0033554910575447194,0.003316117104829376,0.0032653734025429987,0.003330733302161686,0.003269862406637689,0.003292989755733532,0.0032733099617824122,0.003309617026900265,0.0032915532744232315,0.0032695751103756308,0.003304050661822848,0.0032678513328032685,0.003313818734732894,0.0033157938965345576,0.003323874103904999,0.0032990229772367967,0.0032384034659421034,0.003274746443092713,0.003328758140360023,0.003346426860476722,0.003329907325408265,0.003353178322635137,0.0033452776754284816,0.003291840570685291,0.003278768590761556,0.003279450919383948,0.003293277051995593,0.003308360105753751,0.009805261666870338
2021-03-21,0.0017937342121726,0.0017949695860994578,0.0017986182486276227,0.0018141322467788703,0.0018033586369516157,0.0017504961247325464,0.0017636758407545555,0.0017601205495115613,0.0018107924277324212,0.001745468440146493,0.0017963198785311415,0.0017948833972208414,0.0017736234738283886,0.0017971817673173216,0.001759689605118471,0.0017539436798772671,0.0017816677691660735,0.0018031790767878274,0.0018033586369516157,0.0018005934104292855,0.0018014912112482235,0.0017641067851476453,0.0017802312878557715,0.0018223201902475851,0.0017743417144835394,0.0017756345476628093,0.0017657228266217343,0.0017698886224216067,0.0017641426971804035,0.001792441378993329,0.009904846999178572
2021-03-22,0.02374647254058239,0.02373293370423281,0.023816321444295768,0.023670446767234725,0.023665095874353854,0.02375045877621848,0.023791937174053413,0.023815244083313043,0.023906352910418874,0.023854855055444584,0.023827382350385087,0.02373221546357766,0.02380235166355309,0.02372708004289333,0.02393547756898522,0.02369156304249615,0.023878449260966283,0.023798185867753226,0.02381021639872699,0.02395332584926571,0.023735914402951683,0.02369486694950984,0.023767121959417967,0.023661001902619497,0.023878700645195584,0.02378033758747274,0.023732538671872475,0.02382540718858342,0.023837150423295133,0.02382404253133864,0.01139803905252292
2021-03-23,0.018806951994949337,0.018763318875148944,0.018681942208920402,0.01860595234760551,0.01869163845776493,0.01868057755167562,0.0186336046128288,0.018657809322907344,0.018650986036683408,0.018641038403609585,0.018551186497650283,0.018558476640300053,0.018688219632246424,0.01868689806944094,0.018637052167973508,0.01871103095545401,0.018488807296750457,0.018645168287376702,0.018748307645456302,0.01863701625594075,0.018748235821390773,0.01870259162775598,0.01866028725316762,0.018663770720345103,0.01857068673143761,0.01885564871136854,0.01860527001898309,0.01870467452565592,0.018629223344832375,0.018694583244451047,0.012348727761516468
2021-03-24,0.01669676095011747,0.016830820568401284,0.016750952207548568,0.016945990457454655,0.016915572965709037,0.016957051363543973,0.016884940001766872,0.016857790505002187,0.016808555108091632,0.016776306102675373,0.016816527579363798,0.016933277597858492,0.01680912970061575,0.016834627243873586,0.016805538497339997,0.01677752711178913,0.01682590061991351,0.016780723282704548,0.016816958523756892,0.016731990654252595,0.016730985117335388,0.016899879407394,0.016834699067939104,0.016900346263819848,0.0167145733183652,0.01679846382688677,0.01670742682384645,0.016827444837322084,0.01679103003610596,0.01668947080746769,0.013151431123577034
2021-03-25,0.01851448440017209,0.018408400255406385,0.01846930706296314,0.01853912005464374,0.01854572786867113,0.018491227767758325,0.018489324430022176,0.01848408127323957,0.01847817733505425,0.01838085572628136,0.018444254828911485,0.01865561868890913,0.01857991612385629,0.018536318916088677,0.01840649691767022,0.018500478707396663,0.018581747637526926,0.018407516819400543,0.018557808676490737,0.018414756685204443,0.01853473878664732,0.01849693778096676,0.01844639518606381,0.01847095901646997,0.01846042960846548,0.01844680458323729,0.01861011814340536,0.018427972313259225,0.01853870347506376,0.018461636252766117,0.013818038278875133
2021-03-26,0.01856113413072411,0.01854159798490402,0.01851505899269621,0.018486903959014315,0.01854317811434535,0.018493906805402038,0.018639063241807932,0.018428762377979892,0.018448549908029285,0.018699646841069863,0.01858691897024401,0.018485898422097104,0.018464818058868442,0.018597189811612656,0.018498790841857054,0.01857320057373064,0.01855115058561752,0.018579521091495958,0.01854066427205232,0.0186171928138586,0.01849846763356224,0.018479541992299026,0.018668942053062184,0.01853771948536621,0.01859604062656442,0.01852069718183914,0.01865518774451605,0.018563109292525776,0.01850787658614471,0.018597584843972996,0.014485384572211253
2021-03-27,0.004471421563451893,0.0045113772910979144,0.004564706659742827,0.0045570933087982326,0.004469144740575068,0.00448124709561435,0.004494426811636362,0.004510120369951395,0.004502794315268861,0.004478481869092018,0.004567364150166882,0.0044811034474833205,0.004515866295192601,0.004498556695403478,0.004540968806090106,0.0045647066597428254,0.00452488021541474,0.004442031155843139,0.004403784840956378,0.004502327458843015,0.004489399127050309,0.004552496568605273,0.0045501622864760295,0.004569411136034061,0.004546463347102009,0.004475752554602449,0.004539137292419475,0.004489004094689974,0.004522438197187226,0.004439660961681146,0.014657717866930601
2021-03-28,0.0023944706961403907,0.002384846271361375,0.002416843892548325,0.0024335429877805712,0.0023881501783750646,0.0023832661419200428,0.00239289056669906,0.002392459622305968,0.0024158742676638712,0.0024099846942916376,0.002359851496562141,0.0024167361564500518,0.002378382105465021,0.002448626041538729,0.002348611030309037,0.002344157938247103,0.002363299051706862,0.0024183162858913807,0.002439719857414864,0.002450744851471423,0.0024059625466227954,0.002408548212981337,0.0023900176040784565,0.002412426712519148,0.002426719701556641,0.002411097967307121,0.002381398716216653,0.002396302209811023,0.0023969127143679005,0.0024271865579824892,0.014745942718392446
2021-03-29,0.032383998747388294,0.0323269345273366,0.03233250089241401,0.032141951646602614,0.032331100323136484,0.0321493136133179,0.03224972365690793,0.03215764520491765,0.0324031039488153,0.0323214399863247,0.032348948603416965,0.0323851838444693,0.03235519729711677,0.032242900370683995,0.0323484099229256,0.03229859993349092,0.03226936753882629,0.032400769666686056,0.032223651521125975,0.0323570288107874,0.03230003641480122,0.03224067382465304,0.032267643761253934,0.03222645265968105,0.03239660387088618,0.03214945726144894,0.03223877048691689,0.03240446860606008,0.03232136816225919,0.03223097757580851,0.01596099402591365
2021-03-30,0.02550282232665442,0.02560563847643919,0.02533693746494088,0.025349406122714285,0.025329187648271804,0.02557471821623496,0.02550688038635601,0.025530725976107005,0.025485656374996325,0.025471937978482947,0.025346102215700616,0.025238955074765253,0.02545132447168013,0.025354649279496884,0.025565668383980087,0.025418141753412185,0.02540478247722637,0.02542812529851875,0.02559310517700683,0.025463283178588387,0.025573310464550858,0.02539569673293872,0.025406398518700458,0.025416561623970862,0.025427873914289467,0.02559046205139585,0.025364503541285537,0.02549233601308921,0.025348436497829842,0.02557647790584008,0.016930275693939328
2021-03-31,0.02232697762177591,0.02235085912355967,0.022306328202940342,0.0223543785027699,0.022446241482563627,0.022477341302931643,0.02240724101498897,0.02242950647529864,0.02245313659285308,0.022263233763631308,0.02232187811312434,0.022495871911834525,0.022418589217340343,0.02237732629170195,0.02241959475425756,0.022413238324459475,0.022266358110481214,0.022316239923981414,0.02236910243620048,0.022242727992926762,0.022322237233451926,0.02247572526145756,0.02221899013927405,0.022502910670255,0.0221719453763617,0.022430835220510655,0.02233089203334648,0.02235538403968711,0.022376572139014044,0.022165445298432587,0.017722446398811473
2021-04-01,0.023296494770130675,0.02324776214167874,0.02332605037309009,0.02338544887527104,0.02331735966116279,0.023305451231100383,0.02323084757424991,0.02331703645286796,0.023330230533703075,0.023235781887550808,0.023330970321577882,0.02339320587434666,0.02330823800484237,0.02333226315475716,0.02319487808223997,0.02318002486549149,0.023438562771719428,0.02323698853185147,0.02336393756764928,0.023432673198347177,0.023247869877776998,0.023417065828910767,0.0234852627791173,0.023245140563287414,0.023307807060449298,0.023321432085677482,0.023356324216704697,0.02323852556685349,0.023381261532251518,0.023267621495793627,0.018411456882423082
2021-04-02,0.02207146350870616,0.022033396753983185,0.02195553946696488,0.021997089688865327,0.022195467757817874,0.022107626925692982,0.022048910752134433,0.021924583294727903,0.02194128238996015,0.022148889851331368,0.022026537555726502,0.02201910376494569,0.022024634217990342,0.02206126449140302,0.021803990688728157,0.021994683582670583,0.02207318728627852,0.021986172430907044,0.022092579783967576,0.022036664748964117,0.02204007639207609,0.021879836901912038,0.022140342787535083,0.021879872813944788,0.0219627936975819,0.022084212280335073,0.022213998366720757,0.021968647358921376,0.021905585829399173,0.0220613722275013,0.018907654465091815
2021-04-03,0.005580622154420303,0.0056017025176489715,0.005659125858028246,0.005655247358490432,0.005525569008203029,0.00557361930803259,0.0055976444579473724,0.0056548523261301,0.0055751276134084074,0.005627666917332657,0.005648029039906172,0.005573655220065346,0.005616570099210581,0.005624075714056904,0.005616713747341612,0.0055709259055757784,0.005614573390189268,0.005597177601521523,0.005512317468115503,0.005555699203686584,0.005559326318995101,0.005639158767815066,0.005610895998034896,0.005622711056812117,0.005669360787364138,0.005550671519100534,0.005633269194442833,0.0056719464537226824,0.005574948053244618,0.005574517108851528,0.019063994421527442
2021-04-04,0.003002245938528653,0.00295667356895936,0.003008530544261219,0.0030352850086655713,0.002990574527882459,0.0029800882143172624,0.0029979364945977513,0.002954806143255969,0.0029656156651159827,0.003008135511900886,0.0029743422890760604,0.00299879838338393,0.003002066378364866,0.0030167184877299344,0.002968309067572797,0.0029572840735162392,0.002955991240336967,0.003003502859675164,0.002996787309549511,0.0030058371418044045,0.003029251787162309,0.0030036824198389532,0.002973372664191606,0.0029910054722755504,0.003056631120936643,0.0030072377110819466,0.002982278848315473,0.002999372975908052,0.0030173289922868093,0.003000809457218352,0.01914877134162327
2021-04-05,0.03918243384464885,0.039246069966695184,0.03923737925476786,0.03890343326215569,0.039089313943708605,0.038905695720219416,0.03900671626836631,0.03901328817036094,0.039131079637805606,0.0389740004065242,0.03924373568456594,0.03931602660650683,0.03921719669235813,0.03907150157546088,0.03924280197171425,0.0393445407605163,0.039070136918216085,0.0392746200327374,0.039157115861554806,0.03922800621421815,0.039039683514437706,0.039163149083058055,0.03909807647970145,0.039133557568065865,0.03919608041709671,0.03903264475601723,0.0389880420113324,0.039233859875557615,0.03917424590118014,0.03908338845830362,0.020125883713896568
2021-04-06,0.0312619272838796,0.031257115071490066,0.03106423154354945,0.03125736645571939,0.031238979494947562,0.03133353587719807,0.03131182346219287,0.03134754156997354,0.03130545266758169,0.031357489203047366,0.03113752800240753,0.031105063524794738,0.031156058611310395,0.031236587753565893,0.03137702534886744,0.031179473256668318,0.031242462962124993,0.03126526710292605,0.03137490653893475,0.031278303170817034,0.03144166700783098,0.031234598226951113,0.03123499325931145,0.031226101440000695,0.03110430937210685,0.03132053572133985,0.03130103548755255,0.031181606431414124,0.031205703405394407,0.03133928180243927,0.02095506402585311
2021-04-07,0.04344874742420945,0.043498413765513104,0.04346842721816056,0.04364425253054138,0.04380348648378822,0.04374523716665552,0.04370760135632565,0.04368982490011068,0.04362626060212985,0.043492631928239135,0.043553430999697614,0.043712593128878936,0.04357874898279167,0.04344415068401648,0.043562768128214566,0.04363042639792974,0.04358284295452602,0.04342662561203081,0.043603420549296085,0.043502184528952624,0.043575229603581435,0.04376315727100153,0.04367176114763364,0.04362374675983683,0.04350814592639038,0.043672192092026725,0.043570991983716036,0.043755867128351764,0.043623495375607536,0.04328940573486433,0.023988249548679806
2021-04-08,0.028537460918730363,0.028464660045924312,0.028383649682429887,0.028410763267161836,0.0284915437936466,0.028503251116325533,0.028348707274556836,0.02826930577012996,0.028433545860743193,0.028418125233877125,0.028324071620085187,0.02837352248919226,0.02834989237163782,0.028668216630000475,0.02833593695570826,0.02831527317205958,0.028429006579802626,0.02835917204090237,0.02850000466856425,0.028427175066132005,0.028363610768151214,0.02834942551521198,0.02849813724286087,0.02829947187764626,0.028386414908952225,0.028377724197024893,0.0284047659576913,0.028179015737371003,0.028390832088981383,0.028365478193854588,0.024714371663750782
2021-04-09,0.014259052166537018,0.014222924661582956,0.014355727358720262,0.014304875920335618,0.014221057235879563,0.014215131750474575,0.014307748882956215,0.014309400836463062,0.014321431367436832,0.014275033021114119,0.014285878455006888,0.014308862155971703,0.014300351004208171,0.014127075446153138,0.014173150584181034,0.01425865713417669,0.014237612682980781,0.014274745724852059,0.014114218938425948,0.01417627493103094,0.014111848744263947,0.014223535166139832,0.014244220497008162,0.014299668675585778,0.01432290376077989,0.01422543850387598,0.014440802964322827,0.014238079539406631,0.014117558757472391,0.014251797935920003,0.023604110983777304
2021-04-10,0.0041563868472898275,0.004147552487231476,0.0041934121530628286,0.0041557763427329504,0.004172762734227256,0.004123383689185667,0.0041642156704309674,0.0041350550998318575,0.004154986278012281,0.004189368458174336,0.0041252870269218155,0.004146259654052207,0.004191415444041508,0.0042054426840365975,0.004169853859573898,0.004201276888236726,0.004144320404283302,0.004198224365452336,0.004156602319486375,0.004128806406132047,0.004203287962071148,0.004150389537819324,0.004230581106966863,0.004144823172741903,0.0042451973042991736,0.004073825083980292,0.0041979011571575174,0.004164718438889572,0.0041926580003749225,0.004250548197180047,0.023399475739044835
2021-04-11,0.0035779876476972096,0.0035193432982041813,0.0035857087347400756,0.0035889049056554954,0.0036031260706274734,0.0035655620843631076,0.003484724098625931,0.0035710925374077664,0.003554142057946217,0.0035526696646031586,0.0036069327460997703,0.0035661725889199877,0.0034641465038558715,0.0035277969907153025,0.0035762279580920913,0.0035456668182154405,0.0035900540907037376,0.0035812556426781435,0.0035524182803738564,0.003617275411533938,0.0035517000397187063,0.0035403159253345725,0.003558990182368481,0.003560175279449478,0.0035159316550922148,0.003621656679530354,0.003537012018320879,0.0035588824462702093,0.003568901903409557,0.003598924362794844,0.023480443350119302
2021-04-12,0.05554621842703858,0.055796812591620566,0.055505350533760524,0.05518752904385647,0.055306828816676964,0.05547554354657178,0.05561107555819866,0.05536791518439749,0.05556158877705882,0.05556004455965022,0.055678159235389685,0.05555419089831076,0.05555383177798317,0.05556787338279137,0.0556298216392981,0.05558963607464243,0.05561926350166736,0.055823890264319734,0.055582884612484014,0.05565553465475247,0.05566153196422298,0.05567007902801927,0.055582669140287456,0.05567356249519675,0.055526359072923664,0.05563176088906698,0.0555014002101572,0.055635675300637566,0.05542724186251293,0.05553515752094925,0.02582816530110307
2021-04-13,0.06735780810189823,0.06730664782003191,0.06733247575399108,0.06753031514245222,0.06750711596929093,0.06751689840701404,0.06742248567289454,0.06742902166285643,0.06737274750752544,0.06721906555454278,0.06729517751676914,0.06729537862415258,0.06741385242021959,0.06755812542061967,0.06713320706662614,0.0672549416752676,0.06730354502040163,0.0672252208769575,0.06760525637241065,0.06729585984539155,0.06744830642444727,0.06744332901670702,0.06734021120584703,0.06723836468094672,0.06709730221627515,0.06740765400336568,0.06728081270366612,0.06745649436791591,0.06756141496282032,0.06725034493507462,0.030986362491065175
2021-04-14,0.028795309313929356,0.028479678458023513,0.028415755039715117,0.028623111116857038,0.02873379200181572,0.02848930288280253,0.02862749238485348,0.028679600744384626,0.028704415959020083,0.028628462009737926,0.02844724989244348,0.028757960799861537,0.028588815125573614,0.028412666604897982,0.02870007060305641,0.028624655334265624,0.028598116342057826,0.028441001198743675,0.028442796800381545,0.028603898179331767,0.028488153697754294,0.028489913387359407,0.02859940917523708,0.02864103122120305,0.028707683954001,0.028632663717570544,0.02872951846991758,0.028605945165198963,0.028487399545066374,0.028602353961923205,0.02884351560878882
2021-04-15,0.013433068230707515,0.013521864322903759,0.013610207923487263,0.013540416479026296,0.01360711948867012,0.013574001412061129,0.01339722802201551,0.013451139165591096,0.013510932700132369,0.013643390641755205,0.013449415388018741,0.013606185775818428,0.013651241012115994,0.013621936793385869,0.01350726249038455,0.0136710429069785,0.013487259488138609,0.01354899945485534,0.013566273142611707,0.013390016885837807,0.013468836615334013,0.013592108258977472,0.013667796459217207,0.013484393707924569,0.013578303673585488,0.013403052953728777,0.013457028738963334,0.013468843797740559,0.013461158622730451,0.013467795166384041,0.026719135411997042
2021-04-16,0.00827474285188944,0.008181730687047464,0.008217534983706712,0.008273952787168774,0.00829316572469405,0.008212255914891355,0.0082041038834554,0.008302610589309275,0.008205648100863973,0.008277220782149708,0.008288604896533843,0.008198393870246953,0.008166073040765184,0.008182987608193975,0.008274994236118743,0.008195664555757381,0.008219186937213558,0.008195233611364292,0.008252333743448746,0.008286234702371848,0.00820974207259833,0.008204319355651945,0.008250574053843628,0.00827244448179296,0.008210065280893145,0.008279986008672037,0.008266159876060395,0.008228667713861543,0.008281602050146126,0.008272983162284324,0.02586034566323386
2021-04-17,0.008217930016067045,0.008266159876060383,0.008235634648216502,0.008191082180377524,0.00817896546052514,0.008220372034294555,0.008221521219342791,0.008097660618362116,0.008248469608724041,0.008147721992026095,0.008182879872095709,0.008179970997442342,0.008159142018442984,0.008172537206661536,0.008144238524848609,0.008215595733937806,0.00821297415554651,0.008202595578079586,0.008244325360143816,0.00822500468652027,0.008243930327783491,0.008216565358822259,0.008133321266890325,0.008256679099412407,0.008240913717031855,0.008202954698407159,0.008146896015272673,0.008154523731030367,0.008197639717559043,0.008188424689953467,0.026435737623405293
2021-04-18,0.006270959160118109,0.006238796343580477,0.00623626813647435,0.006159883242799099,0.006230414475134868,0.006214074500230201,0.006225207230385032,0.006266793364318241,0.0062261912200825865,0.006246072121417143,0.006299581050225848,0.006253793208460014,0.0062204668420610424,0.006224955846155727,0.006220502754093789,0.006225243142417789,0.006285036676959063,0.006223339804681634,0.006358764080210245,0.006264710466418297,0.006318865811816645,0.006197231756866925,0.006232964229460655,0.006181753670748432,0.006200356103716822,0.00623147028889794,0.006227110568121182,0.0062830256031246355,0.006220122086546564,0.006250920245839416,0.02681855274439584
2021-04-19,0.10039506827236556,0.10017029485933623,0.0999427562197846,0.10010116419627804,0.10025799204333004,0.10020344166557148,0.09998969324659866,0.10008450101307846,0.100151369218073,0.10022814914410864,0.09998172077532652,0.10015682784705214,0.10026736508387976,0.10008076616167172,0.10008363912429234,0.10003472693567657,0.1000135029243169,0.10010877754722257,0.10010770018623984,0.10008841542464904,0.10006568310791356,0.1000586443494931,0.09995916801875472,0.09999472093118468,0.09987409241315218,0.1002236242279811,0.10018803540351842,0.10025957217277144,0.10008636843878192,0.0999767290027732,0.03318100550339932
2021-04-20,0.04184819840105264,0.041904975324842296,0.041876482718052485,0.042089979752795915,0.04208211501762203,0.04197281315472124,0.042043883067548415,0.0418957674796433,0.0420483361596103,0.041941641510287765,0.041823885954875815,0.04196285115683431,0.04193067397548357,0.042090367602749736,0.04201483023304756,0.041979370691902766,0.04187069369837197,0.041859596880249886,0.04206591869084839,0.04202513698644896,0.04208805486784015,0.04200731743579469,0.042389629754124684,0.041886042501172525,0.04200860308656738,0.04188972707573346,0.04205679703452797,0.04188955469797622,0.041919577157361484,0.04197099600586373,0.029554979013521093
2021-04-21,0.021429607747231003,0.021627554871790456,0.021564241958038955,0.021402458250466317,0.02144522948148054,0.02147359998735897,0.021613297794785723,0.02151220542257331,0.021423502701662232,0.021487533856068896,0.02148932945770676,0.02154675279808604,0.021507393210183804,0.021559142449387385,0.021471696649622826,0.02152308676849884,0.021555263949849583,0.02153465044304675,0.02151777178765072,0.021536625604848418,0.021364822440136443,0.021581336085631536,0.021466740789102292,0.02164723466574158,0.02156007616223908,0.02164734240183985,0.02143894487574796,0.021455033466423343,0.02146990104798495,0.0214335939828671,0.028543111146954746
2021-04-22,0.012825616196614069,0.01285598341151383,0.012808866824535959,0.01265927884328779,0.012804428097287131,0.012796821928749098,0.012793015253276791,0.01283289197445075,0.01285725469747345,0.012811359119609329,0.012941906541089464,0.012826090235446471,0.012772437658506736,0.01279405670222676,0.012873723955696052,0.012814339818328196,0.012868121678585876,0.012788346689018312,0.01287293389097537,0.012813621577673065,0.012805297168479859,0.01287884501156726,0.012790695335960651,0.01279268486257542,0.012904019346530292,0.01275420871067902,0.012760672876575369,0.012927613552051966,0.012834831224219644,0.012841417491027376,0.028442459056263938
2021-04-23,0.07736960161345584,0.07746972436078378,0.07710719239009665,0.07728912274804624,0.07736909884499722,0.07748412508591958,0.077193489004813,0.07738525925973813,0.07745338438587912,0.07730923348639042,0.07722814411642392,0.07741441983033727,0.0775880904207526,0.07722106944597075,0.07727558391169667,0.07710022545574165,0.07719417133343533,0.0773135070182886,0.07727533252746735,0.07735099918048749,0.07727360874989497,0.07724710566971996,0.07722290095964138,0.07722911374130842,0.07711390794022233,0.07739157977750344,0.0775491617772434,0.0775271477011631,0.0772128096784365,0.07715333935219003,0.03830976016200227
2021-04-24,0.011867310784886205,0.01174133137397283,0.01188645189834597,0.011933906058431759,0.011884562925422915,0.011865263799019036,0.011796097223928048,0.011833043523228974,0.011753182344782804,0.011947789650295807,0.011789848530228237,0.011696010388632841,0.011912667682258949,0.011934466286142774,0.011809779708408656,0.01193593867948582,0.011891371846833736,0.011889626522041728,0.011874169983142887,0.011821882063447944,0.011860753247704676,0.011875462816322159,0.011929007657163631,0.011855639374240012,0.01186211790494947,0.011852910059750449,0.011804823847888123,0.01186621187668383,0.011841992801792151,0.011955309629955236,0.03883272349571421
2021-04-25,0.0050400024132886,0.005057204276979454,0.005098467202617842,0.005112652455557064,0.0050953069437351785,0.005066505493463654,0.005057671133405302,0.00503192220591816,0.005006388750627566,0.005016350748514496,0.005085143838464805,0.005083060940564867,0.005003228491744903,0.00504844174098662,0.00501568996711176,0.005024452503104597,0.005073903372211703,0.0050891803509467495,0.005022190045040869,0.005062770642056868,0.005037502935808678,0.005055193203145035,0.005070814937394551,0.005140196984682082,0.005028941507199279,0.005078464200371906,0.005074477964735819,0.005046466579184953,0.005045281482103958,0.00501005177796883,0.03866340469122646
2021-04-26,0.06166534151265789,0.06175677354805855,0.061750812150620775,0.061506933536164474,0.06183125510399765,0.061623791290757464,0.062045937235822114,0.06159333788697908,0.06172879807454041,0.06164605675106709,0.0615984014835979,0.061765536084051366,0.06154435387429781,0.061966607555460726,0.06184928294444191,0.0619879752149515,0.06158978259573605,0.061707214942853174,0.061865263799019014,0.06177537598102693,0.06167898808510575,0.061801053084448575,0.0618316142243252,0.0615715033710625,0.061814951041125735,0.0616152083149284,0.06154288148095475,0.06156880996860566,0.061508621401704086,0.06173562136076435,0.03317927885286433
2021-04-27,0.08461680783686741,0.08441654797739838,0.0843163318587852,0.08463477821805933,0.08446439716984458,0.08460469111701506,0.08435220797951003,0.08445396113312519,0.08469444965168918,0.08454545062777828,0.08457827422571866,0.08452934767228977,0.08494872839083209,0.08423070320787818,0.084216726244729,0.08432071312678165,0.0844199739853235,0.08455865189101995,0.08439431124671498,0.0844264022391871,0.08439215652474949,0.08446187614514493,0.08426317486789763,0.08444058030971978,0.08428305576923217,0.08462906820485094,0.08436728385086169,0.08468988882352901,0.08455506068774417,0.08433787907843976,0.039249324862334636
2021-04-28,0.02885287630243967,0.028958170382484705,0.02884177948431758,0.02876004369776148,0.028974043500963536,0.028926460057559826,0.028727363747952126,0.028810464191753038,0.02886835438855815,0.02886767205993576,0.028801665743727438,0.028974402621291112,0.02868434113270863,0.028840666211302112,0.02892886616375457,0.028706355208789,0.028988264665935518,0.028776132288436836,0.028805580155298008,0.028862428903153162,0.028949515582590138,0.028748910967606643,0.02894132763912144,0.029038254215533982,0.028873202512980426,0.028782165509940106,0.02902568500406885,0.02888803418250926,0.028831724115145483,0.028868462124656432,0.04029988315592618
2021-04-29,0.052883700318396065,0.05286394870037942,0.05285590440504175,0.05269843014140006,0.053045735410198,0.0529311185664491,0.053116410290664835,0.052787204686376606,0.05280562755918121,0.05280167723557792,0.05275177387485802,0.0529772870757622,0.05268000726859544,0.052884131262789166,0.052986013699722265,0.05306857546303183,0.05270011800693966,0.05287554828696012,0.053074034092010905,0.052990394967718665,0.052849117030850636,0.05302767165772098,0.05309683823281194,0.052676380153286885,0.052933488760611117,0.05294340048165218,0.052942955172446,0.052903811056740295,0.05280767454504842,0.05287806212925315,0.04602433867906173
2021-04-30,0.07945774267017458,0.07959844601451853,0.07950995876580401,0.07982566144577538,0.07965928099800977,0.07974967158446045,0.0795605947319921,0.07954041216958238,0.07961158981850777,0.07973024317473862,0.0795806336462708,0.07973782061365046,0.07989554626152147,0.07969077585073811,0.07938674458141297,0.07940268952395732,0.07951656657983139,0.07961877222505928,0.07965640803538918,0.07945702442951942,0.07954091493804097,0.0795545255984561,0.07951724890845377,0.07962782205731421,0.07942319529466185,0.07962548777518495,0.07933639591148693,0.07966204622453213,0.07953735964679802,0.07938706778970775,0.04634855866714509
2021-05-01,0.01219026769547458,0.012178237164500814,0.012149723010491336,0.012108855117213277,0.012191991473046945,0.012101924094891085,0.012058362799156213,0.012088528906672523,0.01202618561780547,0.012102319127251416,0.012174574137159552,0.012047912397623777,0.012080664171498636,0.012173173567881996,0.0121265956613955,0.012038072500648216,0.012231940018286407,0.012092299670112069,0.011973610401848463,0.01213460404470042,0.0121879693253781,0.0122189973216806,0.012059978840630295,0.012121065208350835,0.012053011906275337,0.012123830434873173,0.012048810198442709,0.012072763524291971,0.012133454859652188,0.012086266448608806,0.04638478275836631
2021-05-02,0.0068512401502272184,0.006916047004541435,0.006920140976275798,0.006853789904553003,0.0068854499526320315,0.006941329075602736,0.006945207575140551,0.006888717947612968,0.006917964707090692,0.0068250100015011216,0.00686810444081015,0.006903118672748732,0.006815385576722107,0.006863615436715456,0.00691838128667068,0.006928293007711754,0.006842750545683335,0.006973218960691411,0.006889938956726724,0.006863256316387885,0.006836358203852505,0.006833664801395688,0.0069465363203525705,0.006918955879194798,0.006889292540137086,0.00692274100744744,0.00695845911522807,0.006944058390092304,0.006926497406073876,0.006856756238458775,0.0466474796884108
2021-05-03,0.12408268099125833,0.12409137170318565,0.12379976599719457,0.12403261961759435,0.12404957009705588,0.12403782686234414,0.12391540274267385,0.12393019850016995,0.12405962546622805,0.124210096883482,0.1239317786296112,0.12393712952249207,0.12403218867320122,0.12393256869433195,0.12384447647797768,0.12393885330006445,0.12379150622966036,0.12390247441088112,0.12414294138222545,0.12392161552434088,0.123867532003008,0.1237477653737618,0.12407305656647928,0.12384591295928805,0.12416488363424033,0.12392096910775115,0.12402805878943415,0.1239410439340627,0.1238498273708586,0.123879526621949,0.055540028184447365
2021-05-04,0.040921833151259364,0.04083761943444295,0.0409212010994828,0.040886818919320736,0.04100810821875601,0.04085112235875974,0.04080096761381065,0.04100112691958792,0.04097688629747659,0.04078839840234552,0.04090071687599793,0.040948695351761946,0.04099401633710194,0.04093838141595396,0.0411359766025924,0.0409239878732248,0.0408854327148563,0.040873351907036684,0.04099614951184776,0.04104804239918235,0.0408742497078556,0.04106963989568272,0.04096205462794775,0.04094840805549985,0.040760875420440115,0.04119896630804912,0.04089461183042911,0.04103509970257655,0.04092367902974309,0.04086749824569722,0.04932112549952356
2021-05-05,0.019398782294793263,0.01949473924632135,0.01937181235819236,0.019265333181066317,0.01934362141247771,0.019389121957981488,0.019477645118728786,0.01920999273858697,0.0194698522076204,0.01944661712242628,0.019439326979776503,0.01936330120642884,0.019301927542446223,0.01935737572102384,0.019304728681001315,0.019388188245129785,0.01949330276501106,0.019403271298887945,0.019276537735286668,0.019288532354227683,0.019376085890090503,0.01940194255367592,0.01928059579498826,0.019382801440216167,0.01929883910762908,0.019246479363868627,0.019388295981228064,0.019395945244205418,0.019483103747707915,0.01932379797039556,0.047964738282852824
2021-05-06,0.09756419455415576,0.09746188117282954,0.09756011494723446,0.09744485886930246,0.09742973990351153,0.09748798922064422,0.09746137840437093,0.09718223417374668,0.09732657899821236,0.09754106720505988,0.09742991946367537,0.09757216702542784,0.09744676220703866,0.09744148313822326,0.09730013337728967,0.09740630371093403,0.09727140375108363,0.0974203668629618,0.09771488144360624,0.09740589431376057,0.09750655574157993,0.0974150877941465,0.09757259796982094,0.0972715473992147,0.0975254095587776,0.0974467622070386,0.0973765900950304,0.09728573265215383,0.0972628207752546,0.0974117838871328,0.05432715352233256
2021-05-07,0.05618548852215517,0.05620915455174238,0.056051249343707546,0.05605326041754198,0.0562207182262903,0.05602772696225139,0.05626722430871127,0.056287622343317564,0.05637381122193559,0.056051967584362684,0.05621044738492165,0.05608744867272715,0.0562187789765214,0.05606209477760031,0.05635560382132755,0.05603921881273378,0.0563057579198601,0.05623285649336236,0.056264135873894124,0.056325365889745724,0.05606367490704165,0.05601522957485175,0.056156794807981886,0.056211524745904365,0.055995513868867884,0.05628198415417463,0.056057174829112565,0.0564445579264679,0.0561542450536561,0.05627271884972319,0.05098469972974657
2021-05-08,0.010557132093793614,0.01053536940194255,0.010404721426770692,0.010599522657260592,0.010690509383455045,0.010545496595180172,0.010559035431529765,0.010559660300899736,0.010502222595707359,0.010561585185855548,0.010543930830551941,0.010608701772833405,0.010509333178193357,0.010588267826194377,0.010596096649335512,0.010550991136192074,0.010658296290071544,0.01057577043879476,0.010559681848119392,0.010502330331805634,0.010577996984825724,0.01059466016802522,0.010587190465211655,0.010553828186779916,0.010508794497701993,0.010596613782607229,0.010678945708907116,0.01058478435901689,0.010628453390850036,0.010530988133946135,0.050764104117396645
2021-05-09,0.008430098305598467,0.008385136440586059,0.008471325319204099,0.00839361168031683,0.008392067462908258,0.008468021412190416,0.008460803093606152,0.008447192433191055,0.008460013028885485,0.008453692511120159,0.008379534163475888,0.008418498719017791,0.008483104465948566,0.008474198281824713,0.0083576278234938,0.008519878387492269,0.008364020165324636,0.008446186896273838,0.00843415636530007,0.008397238795625343,0.008397238795625336,0.008426973958748562,0.008445504567651444,0.008472294944088556,0.00846917059723865,0.00843085245828638,0.008340174575573641,0.008385603297011905,0.008395515018052978,0.00837333574662193,0.050982812637929996
2021-05-10,0.12810202752154548,0.12832109092136626,0.1279965897933693,0.12816192879218502,0.12815248392756978,0.1279352879534523,0.1281822550027258,0.12793711946712288,0.12821561728115752,0.12793966922144864,0.1281694344070313,0.12806342208633112,0.12826431399757668,0.1282605432341372,0.12828754908277082,0.12772563350621385,0.12797755641600786,0.12793327687961778,0.12804212625090589,0.12822218918315215,0.1280091590048345,0.12807448299242047,0.12809103843952166,0.12791761923333556,0.12812594493536195,0.1281287101618843,0.12798657033622993,0.12808701629185282,0.12772922470948966,0.12804331134798694,0.051569383706081426
2021-05-11,0.04084167749414454,0.04079324652676775,0.040479612379883234,0.040485315210685116,0.04064952657167215,0.040794144327586684,0.04055958847683419,0.04066455934858447,0.04063446506513367,0.04075094215217938,0.04059152863876877,0.040904343991306415,0.04056238961538931,0.04044355669899466,0.0405516519175948,0.04081359428452815,0.04077282694494181,0.0406718997680801,0.04078669617199278,0.04067714292486272,0.040829251930810426,0.04064628012391087,0.0407537289259214,0.040704242144781536,0.040593309875593536,0.040614390238822164,0.04083165803700522,0.04077649715468963,0.04100889828347667,0.040821674491898594,0.05153526334173914
2021-05-12,0.01975420368299444,0.01960739529308169,0.019870917789456374,0.01989695401320558,0.019796579881648305,0.019791228988767447,0.019748601405884268,0.019870486845063283,0.019842942315938267,0.01989993471192445,0.019722565182135054,0.01976968176911293,0.019835221228895392,0.019818665781794184,0.019717824793811067,0.019955598362698616,0.01962430986051049,0.019968095750098225,0.01984797000052432,0.019763828107773447,0.019708056720901018,0.01969584662976347,0.019802900399413632,0.01989260865724192,0.01980918500514619,0.019864238151363463,0.01985777398546712,0.0196976781434341,0.019819635406678637,0.019594323313157958,0.05159613646038897
2021-05-13,0.0964593967784034,0.09639809493848632,0.09624665389634783,0.09617425523830866,0.09616394848490724,0.0959673301055598,0.09626141374181114,0.09623601675224504,0.09635539553153763,0.09597314785486652,0.09624496603080826,0.0961529953149162,0.09622474755636568,0.09620097379068028,0.09639374958252267,0.09594711163111737,0.09602654904757696,0.09619962349824858,0.09614469963534923,0.09631176241173724,0.09608662987838036,0.09635435408258763,0.09625850486715784,0.09615170248173698,0.0962160209324056,0.09632724049785568,0.096033946926325,0.09616356781736,0.09597332741503033,0.09619935774920628,0.051419485239658606
2021-05-14,0.05851524573526652,0.05871082266566398,0.058595006360020976,0.05864546276604528,0.05873405775085809,0.058988889535305435,0.05879198385969595,0.0586329294666129,0.05860430757650514,0.05879920217828024,0.05864230250716264,0.05890374210563736,0.05868683342778192,0.058728886418141,0.058723248228998076,0.058801320988212925,0.058988745887174385,0.05860261971096555,0.059005265422242874,0.05875140326267995,0.058894512713218675,0.05868281128011307,0.05860046498900012,0.05852063254018014,0.05889199887092565,0.05871919016929648,0.058908841614288936,0.05886097087462318,0.058894548625251425,0.05891954340005065,0.05178740162112388
2021-05-15,0.011264527315051237,0.011140128033579187,0.01108715778526185,0.011213675876666586,0.011125799132508937,0.011122315665331456,0.011123788058674521,0.011159736003464793,0.011206780766377144,0.01124269279913466,0.0111289593913916,0.01112860027106402,0.011215040533911376,0.011183042912724431,0.011019786811808744,0.011225024079017971,0.011150880096186791,0.01116670293781976,0.011148172328916864,0.011096674473942586,0.01113312518719147,0.011044386554247634,0.011136465006237918,0.011205918877590959,0.0111564320964511,0.011100660709578663,0.011120951008086676,0.011068303968064148,0.011116138795697162,0.011037132323630612,0.05186939251992031
2021-05-16,0.0083858546812412,0.008344771315766605,0.00846873965284556,0.008363014628407422,0.008393647592349587,0.008445662580595582,0.008308284690484962,0.00840499579470096,0.008344196723242476,0.008337912117509916,0.008429272328845048,0.008328395428829178,0.008346602829437234,0.0083917801666462,0.0085212071327043,0.008301712788490342,0.008295248622593987,0.008378564538591428,0.008375476103774284,0.008358848832607556,0.008342760241932182,0.008424819236783116,0.008331498228459426,0.008358310152116183,0.008390056389073837,0.008429954657467433,0.008401117295163147,0.008407832845288805,0.008405067618766476,0.008413004178005895,0.051862990327931915
2021-05-17,0.13101151267946146,0.13126368697348476,0.13098062833128993,0.13107992510186445,0.13126214275607612,0.13100806512431665,0.1311705311605117,0.13095850651911134,0.13122730808430133,0.131136271081261,0.1308694805899054,0.13132154125825712,0.13114090373348675,0.13105532535942566,0.13106645808958045,0.13123973364763544,0.13114751154751414,0.1312920574793631,0.1310967678452278,0.13121042942890532,0.13124415082766466,0.13105985027555306,0.13118137659440454,0.13108509643458158,0.13094697875659614,0.13111210228321524,0.13124020050406132,0.13133877903398067,0.1310743587367871,0.13119631600003165,0.052300775108214057
2021-05-18,0.042045843864536914,0.041979550252066566,0.04189461829459502,0.0419855116495043,0.04189246357262956,0.041985655297635344,0.04194597250143828,0.04194947033342883,0.04189738352111735,0.0418778114632645,0.04206113520808509,0.04192230647185108,0.04191090081024729,0.04201567775702061,0.0418279296497643,0.04191268204707209,0.0418951569750864,0.04175614149628206,0.04195295380060634,0.04184042703716392,0.04207590223595502,0.04200770528574845,0.04182880590336354,0.041924748490078566,0.042132032743154975,0.042016324173610266,0.04185913720623061,0.041775210785676274,0.042036090156440026,0.041767109031086165,0.05247679424296596
2021-05-19,0.019990361210407884,0.01999826185761454,0.020049651976490557,0.019899072823138263,0.01992370847760993,0.020017905739532903,0.020061862067628108,0.020115047788141997,0.020040925352530468,0.020051555314226692,0.020088903828294515,0.0199780074711393,0.019890346199178198,0.0199660846762638,0.02005629570255069,0.019903705475363985,0.019932435101570008,0.020057696271828237,0.01998533352582183,0.01999955469079381,0.019778731601367828,0.019942095438381782,0.02005094480966981,0.019986734095099382,0.019944788840838598,0.01977747468022131,0.02001894718848288,0.019968383046360286,0.019896235772550418,0.01995904591784333,0.05250291255136147
2021-05-20,0.10306293727388886,0.10320224004895527,0.10306821634270412,0.10308958400219494,0.1032535583437658,0.1031946266980107,0.10301919641799018,0.10295965426767814,0.10317483916796127,0.10306638482903363,0.10284710595701617,0.10326663032368956,0.10314122550530032,0.10300511890114934,0.10310445158375664,0.10319606317932094,0.10335631703429812,0.10313591052445216,0.10317254079786484,0.10324159963685757,0.10290521162601772,0.10301937597815396,0.1030607825519234,0.1032500030525228,0.10296324547095403,0.1032433593264626,0.10324238970157823,0.10345513258363367,0.10299190327309446,0.10304710006744272,0.053492861218017815
2021-05-21,0.0583703406830899,0.0584334022126121,0.058267093588912064,0.0584259684218313,0.05837766673777245,0.05817289632698905,0.058585022814914366,0.05831460520825025,0.05831604168956055,0.058457032330166574,0.058408586997976686,0.05831550300906919,0.058432468499760415,0.05852397235922657,0.05824425353607826,0.05842862591225537,0.05808473228656935,0.05846342467199744,0.05836635444745386,0.05832914958151704,0.0586838168170303,0.05843803486483785,0.05847563476313498,0.05822522015871679,0.05855636501277384,0.05843279170805525,0.0583123427501865,0.05821225591489131,0.05851686177674061,0.058436885679789614,0.053439821026741434
2021-05-22,0.01115722216117177,0.011118042133433308,0.011272176578028578,0.01118279152849512,0.011179990389940029,0.011169611812473107,0.011179523533514186,0.011241292229857123,0.011173526224043684,0.01119004575911214,0.011182037375807207,0.011155965240025262,0.011182109199872723,0.01106751390334348,0.011134597580534526,0.01109484296027195,0.01109419654368232,0.011103354112035491,0.011134777140698316,0.011021366941250062,0.011102097190888971,0.011114486842190314,0.011145873958820395,0.011155785679861474,0.011225095903083487,0.011115887411467858,0.011134848964763824,0.011183653417281305,0.011097500450696018,0.011200963017070421,0.05344097424761812
2021-05-23,0.008075466982117967,0.008093566646627748,0.00808721021682967,0.00813034056817145,0.00805503303547893,0.00809155557279333,0.008046392600397478,0.008029355932057307,0.007962703199259347,0.008081176995326412,0.008147434695764028,0.008099599868131023,0.008105920385896338,0.008031941598415845,0.008144238524848612,0.008067135390518218,0.00814050367344183,0.00805578718816684,0.008065698909207922,0.008125169235454375,0.008010250730630306,0.008150594954646696,0.008111235366744454,0.007956813625887115,0.008025477432519496,0.008025477432519497,0.008076580255133447,0.008070511121597429,0.008178319043935501,0.008026734353666014,0.053397353372110816
2021-05-24,0.1288208068571872,0.12873881968640175,0.12858493662603585,0.1285838951770859,0.12888882424722992,0.12889072758496609,0.12860501145234726,0.1289361203943717,0.12871878077212304,0.12882788152764044,0.1287098027639337,0.1288139476589305,0.1285769282427309,0.12889054802480227,0.12865266671981646,0.1289800767224668,0.12850514008924865,0.12890017244958132,0.128805436507167,0.12852205465667746,0.12910476330020093,0.12864595116969088,0.1286897997616878,0.12875063474517898,0.12877171510840768,0.12877900525105748,0.12849188854916102,0.1287131425829802,0.1287459302688878,0.12866660058852644,0.053055896292342565
2021-05-25,0.046682338677762066,0.04683029625272301,0.04683417475226083,0.046872169682918255,0.04675764621045458,0.046589757457313176,0.04679829863153609,0.04691723928402901,0.046792696354425865,0.04678856647065882,0.04677538675463677,0.0469088358683637,0.0467872161782271,0.04675556331255463,0.04684164445507438,0.04660221893268003,0.04688628311179202,0.04681183746788562,0.04678892559098638,0.04687428849285095,0.04664010612723922,0.046772837000311006,0.04689964238797782,0.04686620828548052,0.04686538230872712,0.046855542411751584,0.04697311840699971,0.046855470587686035,0.04669760129168401,0.04684503455096671,0.05375205662226264
2021-05-26,0.021071600692671298,0.021002470029613057,0.021194850789095096,0.02103134330395012,0.02103942351132056,0.02107601787270047,0.021125756038069626,0.02070809909709968,0.02094906883690264,0.020954527465881775,0.020970041464033026,0.020946914114937185,0.021168994125509686,0.020913013156014088,0.02104631862161,0.021004660663611275,0.02113394398153835,0.020850957163409085,0.020992989252965083,0.021005953496790547,0.02092321217331722,0.021133800333407317,0.021034252178603483,0.02090410697189022,0.021052495491244296,0.020903963323759187,0.02111009839178735,0.021025453730577882,0.021098031948780818,0.020926516080330908,0.053899526990645874
2021-05-27,0.1016322737128948,0.10153635267339944,0.10140466324927763,0.1013892928992574,0.10167432670325384,0.10180055749839652,0.10141109150314133,0.10171156748122344,0.10166495366270413,0.10158361290850836,0.10157456307625352,0.1017205454894128,0.1016011738925268,0.101721407378199,0.10155168711138693,0.10179366238810718,0.10156892488711056,0.10173835785766053,0.10151426677325362,0.10147663096292374,0.1018450884190159,0.10143928244885593,0.10174464246339313,0.10156935583150364,0.1014168374283824,0.10154051846919936,0.10160993642851963,0.10156425632285214,0.10149078030383014,0.10163762460577563,0.05368139142094371
2021-05-28,0.06186206762810361,0.061854274716995214,0.061851653138603885,0.06209966163682736,0.062079694546614175,0.06184425525985586,0.061993613404094386,0.06192940268952395,0.06188950442113031,0.0621505848992775,0.06181606431414121,0.06201038432339213,0.06171062658596513,0.06198441992370843,0.061836893293140564,0.06176309406582387,0.06186512015088798,0.061848959736147076,0.0621620049256944,0.06180144811680888,0.06175400832153623,0.062028196691639885,0.061728331218114586,0.06196100527835055,0.06209955390072906,0.06200973790680249,0.061902971433414375,0.0620182131465333,0.06178862752111448,0.062029345876688124,0.054186469365274666
2021-05-29,0.01143967029880966,0.011350931665865831,0.011513218141897057,0.011490809033456369,0.011444554335264678,0.01148506310821516,0.01144308194192162,0.011401172599693598,0.011308411819080924,0.011369857307129043,0.01143564815114082,0.011341271329054044,0.011368995418342864,0.011305610680525848,0.01144426703900262,0.011372622533651369,0.011463767272789959,0.011459026884465956,0.011389537101080156,0.01151163801245574,0.011449582019850734,0.011375280024075429,0.011442902381757842,0.011429722665735822,0.011423438060003264,0.011297422737057122,0.011393415600617974,0.011419451824367174,0.011566798894771278,0.011321411974939143,0.05422431414943325
2021-05-30,0.008654225302038146,0.008698181630133354,0.008521638077097387,0.008615943075118634,0.008689275446009495,0.008662520981605137,0.008614291121611795,0.008719118345230986,0.00870292201845735,0.008675880257790938,0.008623161393702896,0.008679076428706354,0.008698037982002325,0.00871304921169497,0.008688198085026763,0.008752408799597206,0.008612280047777372,0.008631097952942306,0.008697032445085118,0.00868521738630789,0.008615871251053123,0.008700336352098804,0.00868295492824417,0.008675197929168545,0.008612280047777367,0.008706800517995161,0.008582401236523114,0.008620324343115045,0.008668410554977371,0.008603337951620752,0.05430780579497766
2021-05-31,0.13770512055310274,0.13760844536091946,0.13764902595793552,0.1375298339212133,0.13756736199544492,0.13764500381026668,0.13739943733027074,0.1376247135117587,0.1377988509585999,0.13769556795238927,0.1376377854916824,0.13787534358837336,0.13768102357912246,0.1376144067583573,0.1377858867147744,0.13765739346156802,0.1376258986088397,0.1380132457941623,0.1377199881346644,0.1373704204078027,0.1376677720390349,0.1376969685216668,0.13769678896150306,0.1377515188994255,0.13755892266774689,0.13796706292003608,0.13770957364516467,0.1376550591794388,0.13761738745707613,0.13781989540979575,0.05558415671929011


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_ever_vaccinated.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0
2021-01-03,0.0,0.0,0.0,0.0
2021-01-04,0.0,0.0,0.0,0.0
2021-01-05,0.0,0.0,0.0,0.0
2021-01-06,0.0,0.0,0.0,0.0
2021-01-07,0.0,0.0,0.0,0.0
2021-01-08,0.0,0.0,0.0,0.0
2021-01-09,0.0,0.0,0.0,0.0
2021-01-10,0.0,0.0,0.0,0.0
2021-01-11,0.0,0.0,0.0,0.0
2021-01-12,0.0,0.0,0.0,0.0
2021-01-13,0.00019183181840988294,0.00019183181840988294,0.00019183181840988294,0.00019183181840988294
2021-01-14,0.0005245208898755465,0.0005245208898755465,0.0005245208898755465,0.0005245208898755465
2021-01-15,0.0010108108557355157,0.0010108108557355157,0.0010108108557355157,0.0010108108557355157
2021-01-16,0.0015935092386782442,0.0015935092386782442,0.0015935092386782442,0.0015935092386782442
2021-01-17,0.0022287828375779804,0.0022287828375779804,0.0022287828375779804,0.0022287828375779804
2021-01-18,0.0029780104467077243,0.0029780104467077243,0.0029780104467077243,0.0029780104467077243
2021-01-19,0.003869141888133606,0.003869141888133606,0.003869141888133606,0.003869141888133606
2021-01-20,0.004702526780885398,0.004702526780885398,0.004702526780885398,0.004702526780885398
2021-01-21,0.005505499312181968,0.005505499312181968,0.005505499312181968,0.005505499312181968
2021-01-22,0.006272210950974224,0.006272210950974224,0.006272210950974224,0.006272210950974224
2021-01-23,0.007012634981787978,0.007012634981787978,0.007012634981787978,0.007012634981787978
2021-01-24,0.007744747942163567,0.007744747942163567,0.007744747942163567,0.007744747942163567
2021-01-25,0.008452358635617739,0.008452358635617739,0.008452358635617739,0.008452358635617739
2021-01-26,0.009104746883271628,0.009104746883271628,0.009104746883271628,0.009104746883271628
2021-01-27,0.009710346882532866,0.009710346882532866,0.009710346882532866,0.009710346882532866
2021-01-28,0.010283133544434516,0.010283133544434516,0.010283133544434516,0.010283133544434516
2021-01-29,0.010826862241544945,0.010826862241544945,0.010826862241544945,0.010826862241544945
2021-01-30,0.011359817328828119,0.011359817328828119,0.011359817328828119,0.011359817328828119
2021-01-31,0.011892957106565464,0.011892957106565464,0.011892957106565464,0.011892957106565464
2021-02-01,0.012436193295798077,0.012436193295798077,0.012436193295798077,0.012436193295798077
2021-02-02,0.013003623934528466,0.013003623934528466,0.013003623934528466,0.013003623934528466
2021-02-03,0.01359272491988282,0.01359272491988282,0.01359272491988282,0.01359272491988282
2021-02-04,0.014207497878368402,0.014207497878368402,0.014207497878368402,0.014207497878368402
2021-02-05,0.014850713166797943,0.014850713166797943,0.014850713166797943,0.014850713166797943
2021-02-06,0.015515537238366732,0.015515537238366732,0.015515537238366732,0.015515537238366732
2021-02-07,0.016184301372958055,0.016184301372958055,0.016184301372958055,0.016184301372958055
2021-02-08,0.016845062254534846,0.016845062254534846,0.016845062254534846,0.016845062254534846
2021-02-09,0.017498558644913825,0.017498558644913825,0.017498558644913825,0.017498558644913825
2021-02-10,0.01817551072297386,0.01817551072297386,0.01817551072297386,0.01817551072297386
2021-02-11,0.0188764725600775,0.0188764725600775,0.0188764725600775,0.0188764725600775
2021-02-12,0.019595780315629825,0.019595780315629825,0.019595780315629825,0.019595780315629825
2021-02-13,0.02034026753643558,0.02034026753643558,0.02034026753643558,0.02034026753643558
2021-02-14,0.021104762889777664,0.021104762889777664,0.021104762889777664,0.021104762889777664
2021-02-15,0.021896223049430254,0.021896223049430254,0.021896223049430254,0.021896223049430254
2021-02-16,0.0227252369347664,0.0227252369347664,0.0227252369347664,0.0227252369347664
2021-02-17,0.02358300096747016,0.02358300096747016,0.02358300096747016,0.02358300096747016
2021-02-18,0.024468776385724776,0.024468776385724776,0.024468776385724776,0.024468776385724776
2021-02-19,0.025392043966178245,0.025392043966178245,0.025392043966178245,0.025392043966178245
2021-02-20,0.026339875377037865,0.026339875377037865,0.026339875377037865,0.026339875377037865
2021-02-21,0.027317872895413795,0.027317872895413795,0.027317872895413795,0.027317872895413795
2021-02-22,0.028347337487021656,0.028347337487021656,0.028347337487021656,0.028347337487021656
2021-02-23,0.029419527137030152,0.029419527137030152,0.029419527137030152,0.029419527137030152
2021-02-24,0.030528347060451346,0.030528347060451346,0.030528347060451346,0.030528347060451346
2021-02-25,0.03170624121373643,0.03170624121373643,0.03170624121373643,0.03170624121373643
2021-02-26,0.032958073112178826,0.032958073112178826,0.032958073112178826,0.032958073112178826
2021-02-27,0.03426395775021171,0.03426395775021171,0.03426395775021171,0.03426395775021171
2021-02-28,0.035614106533763415,0.035614106533763415,0.035614106533763415,0.035614106533763415
2021-03-01,0.03704601162503283,0.03704601162503283,0.03704601162503283,0.03704601162503283
2021-03-02,0.03857173946702644,0.03857173946702644,0.03857173946702644,0.03857173946702644
2021-03-03,0.040198123606548994,0.040198123606548994,0.040198123606548994,0.040198123606548994
2021-03-04,0.04191026568029652,0.04191026568029652,0.04191026568029652,0.04191026568029652
2021-03-05,0.043724972519599475,0.043724972519599475,0.043724972519599475,0.043724972519599475
2021-03-06,0.04561841905586857,0.04561841905586857,0.04561841905586857,0.04561841905586857
2021-03-07,0.04756948901384225,0.04756948901384225,0.04756948901384225,0.04756948901384225
2021-03-08,0.049588217241531105,0.049588217241531105,0.049588217241531105,0.049588217241531105
2021-03-09,0.05166616954152749,0.05166616954152749,0.05166616954152749,0.05166616954152749
2021-03-10,0.0538223074671274,0.0538223074671274,0.0538223074671274,0.0538223074671274
2021-03-11,0.056048997146224654,0.056048997146224654,0.056048997146224654,0.056048997146224654
2021-03-12,0.058363661044997066,0.058363661044997066,0.058363661044997066,0.058363661044997066
2021-03-13,0.060755833371040964,0.060755833371040964,0.060755833371040964,0.060755833371040964
2021-03-14,0.06318008027262771,0.06318008027262771,0.06318008027262771,0.06318008027262771
2021-03-15,0.06560832880072179,0.06560832880072179,0.06560832880072179,0.06560832880072179
2021-03-16,0.06788931747334839,0.06788931747334839,0.06788931747334839,0.06788931747334839
2021-03-17,0.07000747072887163,0.07000747072887163,0.07000747072887163,0.07000747072887163
2021-03-18,0.07194752082307913,0.07194752082307913,0.07194752082307913,0.07194752082307913
2021-03-19,0.07372652084124036,0.07372652084124036,0.07372652084124036,0.07372652084124036
2021-03-20,0.07545202219117367,0.07545202219117367,0.07545202219117367,0.07545202219117367
2021-03-21,0.07716404113795176,0.07716404113795176,0.07716404113795176,0.07716404113795176
2021-03-22,0.07888295519501923,0.07888295519501923,0.07888295519501923,0.07888295519501923
2021-03-23,0.08078366622248606,0.08078366622248606,0.08078366622248606,0.08078366622248606
2021-03-24,0.08289480124075048,0.08289480124075048,0.08289480124075048,0.08289480124075048
2021-03-25,0.08524837326187039,0.08524837326187039,0.08524837326187039,0.08524837326187039
2021-03-26,0.0878234507010388,0.0878234507010388,0.0878234507010388,0.0878234507010388
2021-03-27,0.09050041570743063,0.09050041570743063,0.09050041570743063,0.09050041570743063
2021-03-28,0.09320963997981942,0.09320963997981942,0.09320963997981942,0.09320963997981942
2021-03-29,0.095969038492261,0.095969038492261,0.095969038492261,0.095969038492261
2021-03-30,0.09876488258766095,0.09876488258766095,0.09876488258766095,0.09876488258766095
2021-03-31,0.10154318108991371,0.10154318108991371,0.10154318108991371,0.10154318108991371
2021-04-01,0.10428078612876182,0.10428078612876182,0.10428078612876182,0.10428078612876182
2021-04-02,0.10679116034548194,0.10679116034548194,0.10679116034548194,0.10679116034548194
2021-04-03,0.10919952386800912,0.10919952386800912,0.10919952386800912,0.10919952386800912
2021-04-04,0.1116025929308497,0.1116025929308497,0.1116025929308497,0.1116025929308497
2021-04-05,0.11392759949505622,0.11392759949505622,0.11392759949505622,0.11392759949505622
2021-04-06,0.11632168028912666,0.11632168028912666,0.11632168028912666,0.11632168028912666
2021-04-07,0.1193113877979326,0.1193113877979326,0.1193113877979326,0.1193113877979326
2021-04-08,0.12300415030232287,0.12300415030232287,0.12300415030232287,0.12300415030232287
2021-04-09,0.12735490333147717,0.12735490333147717,0.12735490333147717,0.12735490333147717
2021-04-10,0.13194464580834234,0.13194464580834234,0.13194464580834234,0.13194464580834234
2021-04-11,0.1366540676995172,0.1366540676995172,0.1366540676995172,0.1366540676995172
2021-04-12,0.14164717412831487,0.14164717412831487,0.14164717412831487,0.14164717412831487
2021-04-13,0.1470219741624211,0.1470219741624211,0.1470219741624211,0.1470219741624211
2021-04-14,0.15258380406312835,0.15258380406312835,0.15258380406312835,0.15258380406312835
2021-04-15,0.15808542487577254,0.15808542487577254,0.15808542487577254,0.15808542487577254
2021-04-16,0.16355540205726699,0.16355540205726699,0.16355540205726699,0.16355540205726699
2021-04-17,0.1690285805399671,0.1690285805399671,0.1690285805399671,0.1690285805399671
2021-04-18,0.17453044760655015,0.17453044760655015,0.17453044760655015,0.17453044760655015
2021-04-19,0.18003256092707223,0.18003256092707223,0.18003256092707223,0.18003256092707223
2021-04-20,0.18552993385927008,0.18552993385927008,0.18552993385927008,0.18552993385927008
2021-04-21,0.19095182995919271,0.19095182995919271,0.19095182995919271,0.19095182995919271
2021-04-22,0.19630773000348764,0.19630773000348764,0.19630773000348764,0.19630773000348764
2021-04-23,0.20159831119048705,0.20159831119048705,0.20159831119048705,0.20159831119048705
2021-04-24,0.20688926175839478,0.20688926175839478,0.20688926175839478,0.20688926175839478
2021-04-25,0.21218920059507262,0.21218920059507262,0.21218920059507262,0.21218920059507262
2021-04-26,0.21752035211850723,0.21752035211850723,0.21752035211850723,0.21752035211850723
2021-04-27,0.22319096469672756,0.22319096469672756,0.22319096469672756,0.22319096469672756
2021-04-28,0.22946095936225153,0.22946095936225153,0.22946095936225153,0.22946095936225153
2021-04-29,0.23614903165255796,0.23614903165255796,0.23614903165255796,0.23614903165255796
2021-04-30,0.24315224742118258,0.24315224742118258,0.24315224742118258,0.24315224742118258
2021-05-01,0.2500775853816275,0.2500775853816275,0.2500775853816275,0.2500775853816275
2021-05-02,0.25694154454779927,0.25694154454779927,0.25694154454779927,0.25694154454779927
2021-05-03,0.26376714966298626,0.26376714966298626,0.26376714966298626,0.26376714966298626
2021-05-04,0.2705753323119951,0.2705753323119951,0.2705753323119951,0.2705753323119951
2021-05-05,0.27724616682657793,0.27724616682657793,0.27724616682657793,0.27724616682657793
2021-05-06,0.28383936978691965,0.28383936978691965,0.28383936978691965,0.28383936978691965
2021-05-07,0.29040530012352733,0.29040530012352733,0.29040530012352733,0.29040530012352733
2021-05-08,0.29698926856115987,0.29698926856115987,0.29698926856115987,0.29698926856115987
2021-05-09,0.30354891942232537,0.30354891942232537,0.30354891942232537,0.30354891942232537
2021-05-10,0.31021144286646973,0.31021144286646973,0.31021144286646973,0.31021144286646973
2021-05-11,0.3170714619696191,0.3170714619696191,0.3170714619696191,0.3170714619696191
2021-05-12,0.32416246726746484,0.32416246726746484,0.32416246726746484,0.32416246726746484
2021-05-13,0.33039367693761074,0.33039367693761074,0.33039367693761074,0.33039367693761074
2021-05-14,0.3364184642434665,0.3364184642434665,0.3364184642434665,0.3364184642434665
2021-05-15,0.3423796564695991,0.3423796564695991,0.3423796564695991,0.3423796564695991
2021-05-16,0.34830421842231885,0.34830421842231885,0.34830421842231885,0.34830421842231885
2021-05-17,0.3541607527244151,0.3541607527244151,0.3541607527244151,0.3541607527244151
2021-05-18,0.3595478654554667,0.3595478654554667,0.3595478654554667,0.3595478654554667
2021-05-19,0.3641171688554026,0.3641171688554026,0.3641171688554026,0.3641171688554026
2021-05-20,0.369019592271197,0.369019592271197,0.369019592271197,0.369019592271197
2021-05-21,0.3737197796396627,0.3737197796396627,0.3737197796396627,0.3737197796396627
2021-05-22,0.3784081468190608,0.3784081468190608,0.3784081468190608,0.3784081468190608
2021-05-23,0.3830465244488607,0.3830465244488607,0.3830465244488607,0.3830465244488607
2021-05-24,0.3873243247486132,0.3873243247486132,0.3873243247486132,0.3873243247486132
2021-05-25,0.3912056562067226,0.3912056562067226,0.3912056562067226,0.3912056562067226
2021-05-26,0.3950314574016083,0.3950314574016083,0.3950314574016083,0.3950314574016083
2021-05-27,0.398891549457487,0.398891549457487,0.398891549457487,0.398891549457487
2021-05-28,0.4027893799295035,0.4027893799295035,0.4027893799295035,0.4027893799295035
2021-05-29,0.4066053925303177,0.4066053925303177,0.4066053925303177,0.4066053925303177
2021-05-30,0.41037757193000585,0.41037757193000585,0.41037757193000585,0.41037757193000585
2021-05-31,0.4142694923074884,0.4142694923074884,0.4142694923074884,0.4142694923074884


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_new_known_case.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,144.04316339041193,144.04316339041193,144.04316339041193,144.04316339041193
2021-01-02,145.30008453692508,145.43080433616248,145.43080433616248,145.43080433616248
2021-01-03,146.8586667586015,145.90675847697548,145.94027637421584,145.90675847697548
2021-01-04,144.83502371271518,144.35236599245417,144.4730304225194,144.35236599245417
2021-01-05,139.4297600142499,139.02553417353127,139.68114424355252,139.02754524736568
2021-01-06,137.60772712026437,137.49209037478516,138.5914774042687,137.53398774633558
2021-01-07,139.37603561324465,139.04851787449607,140.44765067072902,139.07150157546087
2021-01-08,139.4765893049657,139.20509433731885,141.37849055980394,139.2826643280751
2021-01-09,139.42056653386396,138.9551465893265,141.52213869083405,138.95945603325742
2021-01-10,138.3877364717577,138.39779184092978,141.50921035904133,138.39779184092978
2021-01-11,136.62948334794953,136.59788075912292,139.7164816837859,136.65534001153495
2021-01-12,134.5882434060121,134.3900089851906,137.7054078493648,134.65288506497564
2021-01-13,131.90776928099083,131.5084274767272,135.14990759833972,131.708098378859
2021-01-14,128.33954970620368,128.36253340716846,131.8876585426466,128.5952433794372
2021-01-15,125.12757749637107,125.27697155264238,128.25910675282682,125.23387711333335
2021-01-16,121.5018986691719,121.57515921599722,124.88481215493022,121.71449790309639
2021-01-17,118.08020018803543,117.93080613176411,121.26344277166193,118.00550315989977
2021-01-18,114.86104557165135,114.40999044021689,118.20086461810067,114.70734207144916
2021-01-19,112.03117739035878,111.75968242271193,115.40978143218625,112.00675720808366
2021-01-20,109.3392114148551,108.77323777859657,112.58565917613487,109.16827013892927
2021-01-21,106.01375718150874,105.52104409207558,109.60783341988132,105.86436312523746
2021-01-22,102.86068070539851,102.146749494179,106.59696859349086,102.8405699670543
2021-01-23,99.66163682735866,99.31113538764527,103.7771557813704,99.68462052832345
2021-01-24,96.76712698710256,96.39938777166553,100.71745059042973,96.88060901061633
2021-01-25,94.21737266131863,94.04643138539286,98.16625978333553,94.290633208144
2021-01-26,92.07270606503955,91.85723386849445,95.88656394388818,92.22784604655205
2021-01-27,89.82748577703943,89.9567690949665,93.72178660926488,90.21533573082066
2021-01-28,87.54922641890238,87.29065978304821,91.31137097058014,87.86381582585823
2021-01-29,85.30113316828167,84.91328321450041,89.19256103788646,85.52953369661944
2021-01-30,83.01281844097248,82.43247999161096,86.84535057685498,83.36475636199616
2021-01-31,80.58947447049503,80.24902839995376,84.62167750850939,81.13533736840934
2021-02-01,78.66602599600229,78.23364512160174,82.63933330029428,79.31818851087883
2021-02-02,77.32866189611224,76.89340805909109,81.39677696688408,77.90325442023256
2021-02-03,75.57902766016585,75.13515493528296,79.88703510975793,76.29726831531629
2021-02-04,73.54209716215935,73.27778460106401,77.68347277975654,74.3652009529617
2021-02-05,71.4548898182923,71.51809499594555,75.71549338464443,72.45180784764105
2021-02-06,69.44812542780211,69.56304393262616,73.56508086312417,70.76681527065823
2021-02-07,67.61517527585829,67.4442339999325,71.49942073891161,68.97408659540282
2021-02-08,65.79515345570718,65.87128696515313,69.8431577881348,67.03052738256586
2021-02-09,64.30695881823557,64.3845288089918,68.25871890287303,65.57968125916206
2021-02-10,62.797216961109434,62.98683249406913,66.5651074380284,63.92054534576464
2021-02-11,61.054765131714575,61.22857937026097,64.80110838897903,62.28439313333203
2021-02-12,59.533531424106044,59.391319774386254,62.988268975379434,60.50602927117965
2021-02-13,58.47771766103495,58.34987082441819,61.78449763734737,59.27927423218279
2021-02-14,57.8341740340202,57.995059940773885,61.26592788432877,58.589763203238405
2021-02-15,57.515275183133426,57.318477243622205,60.592218149797695,58.4073300768302
2021-02-16,57.35869872031065,57.55262369720125,60.63387610779643,58.3814734132448
2021-02-17,57.55118721589095,57.61726535616478,60.73012035558658,58.589763203238405
2021-02-18,57.94047365098246,57.987877534222385,61.24869010860517,58.81385428764532
2021-02-19,58.24069824483532,58.45617044138044,61.52018507625203,59.51198420445152
2021-02-20,58.34699786179758,58.7233559650964,61.4785271182533,59.78204269078807
2021-02-21,58.32832360476368,58.53086746951608,61.169683636538636,59.6656877046537
2021-02-22,58.1904213989748,58.79805299323204,61.08062179529998,59.6628147420331
2021-02-23,58.60412801634143,58.82103669419685,60.961393846545015,60.08083080333064
2021-02-24,58.98479556357113,59.1097694375673,61.03321791206005,60.57210741145351
2021-02-25,59.17872054046174,59.198831278805955,60.91255348199479,60.93122773902871
2021-02-26,59.38844681176567,59.55220568113995,61.43112323501338,61.06051105695578
2021-02-27,59.77916972816749,59.9788406302993,61.70980060921173,61.53024044542413
2021-02-28,60.033426920090726,60.641058514347954,62.31599572215866,62.073230380717824
2021-03-01,60.50890223380028,61.12946215985021,62.55301513835829,62.587490689805506
2021-03-02,60.88238737447849,61.78449763734739,62.915008428554096,62.78572511062702
2021-03-03,61.07200290743819,62.61047439077034,63.36175411605765,63.34307985902373
2021-03-04,61.706927646591126,63.77258777080369,63.79269850914788,64.22938882747931
2021-03-05,62.56307050753042,65.27371074006801,64.21502401437631,65.41017646454657
2021-03-06,63.39048374226366,66.73317575133362,65.1156977959349,66.33670690969058
2021-03-07,64.2020956825836,68.52877738920961,65.64432291812561,67.55771602344626
2021-03-08,65.12575316510703,70.8486947053454,66.27781117596825,68.50148424431387
2021-03-09,65.88996122218705,72.7060650395643,67.22445235945648,69.6635976243472
2021-03-10,66.83660240567528,74.62664055143647,67.9900968978468,70.923391733481
2021-03-11,67.8033543275077,76.98965230688127,69.35475414263254,72.18605880523539
2021-03-12,69.084695656296,79.0481300245423,70.31576013922378,73.92563767200964
2021-03-13,70.30857773267229,81.71423933646058,71.27963909843561,75.39515805244737
2021-03-14,71.4577627809129,83.84166815701606,72.3728013755745,76.86898787681596
2021-03-15,72.87556983417979,86.34114563693942,73.63977789125981,78.22215327111934
2021-03-16,74.08365061614276,88.81045700934651,74.75305090674291,79.98902528278931
2021-03-17,75.51151303858175,91.16341339561917,76.36478293690041,82.48850276271267
2021-03-18,77.31717004562984,93.7189136466443,77.49673020941744,84.92477506498282
2021-03-19,78.96337762723458,96.53298053352354,79.51354996907975,87.01054592753958
2021-03-20,80.93853942889814,99.32980964467919,82.03170170603703,89.34195509415775
2021-03-21,83.00563603442097,102.34929335893143,84.37460272313761,91.55557279333128
2021-03-22,84.6446612094742,105.5310994612477,86.3210348985952,93.2262005572111
2021-03-23,86.26501212749348,108.60086002136048,88.70272091107391,94.849424437851
2021-03-24,88.11950949909183,112.36156809172797,91.68341962994808,96.9969639967507
2021-03-25,89.84616003407334,116.35067669043327,94.79196518543897,99.98628160348663
2021-03-26,91.99513607428334,120.88133874312194,97.3790680252907,102.86786311195002
2021-03-27,93.7620080859533,125.43642097808579,100.15578639810211,105.91894941502893
2021-03-28,95.87363561209547,130.70974386819998,102.56620203678685,108.36527708647118
2021-03-29,98.00537387658184,136.08649341265584,104.59882309086248,110.47259516868242
2021-03-30,99.83257810328445,140.92887190967983,106.32978306977495,111.53990078223592
2021-03-31,100.32241823009703,144.5430588863966,108.5965505774296,110.71105106619234
2021-04-01,100.34540193106184,147.63436666616388,109.75148155091144,108.87810091424853
2021-04-02,98.71499564387047,148.5091837841371,110.064634476557,106.03386791985297
2021-04-03,96.8001660572395,148.1673012322855,109.0073842321756,102.42542686837737
2021-04-04,94.06510564242677,146.89457879135898,107.65565531918259,98.95201506007007
2021-04-05,91.11457303106896,145.09035826562118,105.74513517648249,96.02590263098735
2021-04-06,88.8219488598289,143.77166842276512,105.05849711015873,94.30787098386757
2021-04-07,88.54327148563054,143.17552867899025,105.96635329826883,93.79792011871082
2021-04-08,90.95943304955647,143.97708525013806,109.54750120484869,95.599267681828
2021-04-09,96.03739448146978,148.3741545409688,115.84934471313827,100.53070802009064
2021-04-10,102.58631277513106,154.58980917064034,120.22917622824535,106.50934323356253
2021-04-11,109.99711985497287,161.53232334332407,124.21972130826097,113.43892907445355
2021-04-12,117.52571840225933,169.69297366714284,128.99889462763173,120.69890561671374
2021-04-13,123.61783563924497,177.54765347186756,133.89729589575742,128.64264726267712
2021-04-14,129.18132775403996,184.918239075021,141.2793733493932,137.99845003666618
2021-04-15,133.44049483908177,191.25168517213714,146.3242957111696,143.58205288980534
2021-04-16,136.00461397796872,195.38013245794167,144.8519023681112,147.27668281989904
2021-04-17,137.73988340081206,199.41520845857656,142.9399457441009,151.53872286756143
2021-04-18,139.20940378124976,202.84265286495426,142.09960417757492,154.42030437602483
2021-04-19,139.94200924950317,205.84346232217266,142.43430432287505,155.76197791984578
2021-04-20,140.82400877402787,208.34868572733723,146.2998755288945,156.474472649755
2021-04-21,141.93440882689035,210.4315836272734,149.6971538277558,157.4670812351728
2021-04-22,142.9183985244464,211.88961215722864,146.23236090731032,158.7168199751345
2021-04-23,144.13509819427117,212.86211000430228,144.3721176104708,159.90479001875326
2021-04-24,145.3532343454063,213.81737007565238,147.47635372203084,160.93043767430802
2021-04-25,146.45070606647604,214.24256854350133,154.2005227355488,161.73486720807648
2021-04-26,147.8397834935369,214.49538925411431,155.49191943350922,162.75764190101063
2021-04-27,148.30663991938474,214.22820373039832,152.64481347649308,162.85675911142138
2021-04-28,149.0694114951544,213.58035065945265,148.18022956407822,162.81366467211237
2021-04-29,149.97583120195424,212.08066417149863,149.68278901465283,162.75333245707972
2021-04-30,150.6653422308986,210.20174661762522,150.56478853917753,162.83808485438746
2021-05-01,150.87794146482312,208.07575427838006,151.90502560168815,163.08372315844898
2021-05-02,151.4022571430829,205.26886979805235,150.1711926601551,162.76195134494156
2021-05-03,151.01009774537076,202.27524274738548,150.00456082816024,162.21896140964782
2021-05-04,151.29595752612065,199.23277533216836,150.09793211332973,165.62629507768133
2021-05-05,151.24855364288072,195.4735037431112,148.82520967240325,173.66915393405543
2021-05-06,151.12645273150517,191.47721273785436,142.8968513047919,179.25850271243584
2021-05-07,150.98711404440598,186.54002647435055,141.92578993902856,181.05266786900154
2021-05-08,151.441042138461,180.80415660231952,140.39737382486848,183.72452310616103
2021-05-09,151.54734175542333,174.66894492602484,136.29191024002887,186.62046942772741
2021-05-10,151.60623748914563,168.1487562585695,134.16591790078368,186.15504948318994
2021-05-11,151.058938109921,161.6127662967009,131.8546194725097,184.69845743454496
2021-05-12,150.42114040814747,154.93600116642284,128.92132463687548,180.70934883583965
2021-05-13,150.00599730947053,147.88144145153566,126.38593512419456,177.21582628918813
2021-05-14,149.30212146742315,141.41440259256152,123.82612542923857,174.83126731408876
2021-05-15,147.99205051242885,134.6528850649757,120.6069708128545,171.35067309923
2021-05-16,145.74683022442866,127.82959884104692,117.66218412673788,166.51404052744724
2021-05-17,143.98857710062055,120.77934857009063,115.12392165143639,163.75025048642854
2021-05-18,142.58944430438754,114.97452759516513,111.96222628746432,161.2277893055403
2021-05-19,141.11130503608803,109.32628308306239,108.88384683948973,159.0213540129183
2021-05-20,139.03558954270338,103.48985951931029,106.65299136459261,156.3236421121734
2021-05-21,137.10208569903855,97.76835446038224,103.92798631895201,153.57421688425768
2021-05-22,135.11112260296161,92.59845822460969,100.93866871221607,151.63353063404136
2021-05-23,133.7780679470025,87.82934027441105,98.30990791436562,150.76445944130936
2021-05-24,132.04567148677972,83.22541767489702,96.00579189264312,148.90708910709046
2021-05-25,130.18830115256083,79.09984335171313,93.35261091251755,146.34440644951383
2021-05-26,127.3885990787846,75.31184213644994,89.68383764600937,141.16876428850003
2021-05-27,124.3461316635675,71.19919614505876,86.95452315643787,135.22460462647538
2021-05-28,121.4573677485526,67.49020140186214,83.80862908687911,131.74257393030624
2021-05-29,118.53125531946989,63.117552293306524,80.63687835373497,127.35843297126823
2021-05-30,115.34226681060214,59.41143051273049,77.53695168610587,122.4140643012129
2021-05-31,112.7594734146813,55.66652373677631,74.82631145356825,119.30551874572201


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_newly_deceased.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,8.728060441387612,8.728060441387612,8.728060441387612,8.728060441387612
2021-01-02,9.054859939481043,9.054859939481043,9.054859939481043,9.054859939481043
2021-01-03,8.955982142622004,8.955982142622004,8.955982142622004,8.955982142622004
2021-01-04,9.082512204704333,9.082512204704333,9.082512204704333,9.082512204704333
2021-01-05,9.317305074872996,9.317305074872996,9.317305074872996,9.317305074872996
2021-01-06,9.403446070780701,9.403446070780701,9.403446070780701,9.403446070780701
2021-01-07,9.393151288056881,9.393151288056881,9.393151288056881,9.393151288056881
2021-01-08,9.542545344328163,9.528180531225155,9.528180531225155,9.528180531225155
2021-01-09,9.531053493845755,9.510942755501542,9.518125162053048,9.510942755501542
2021-01-10,9.592822190188688,9.568402007913575,9.575584414465082,9.568402007913575
2021-01-11,9.492268498467634,9.462102390951316,9.477903685364627,9.462102390951316
2021-01-12,9.328509629093341,9.317017778610937,9.358675736609658,9.314144815990337
2021-01-13,9.177679091511761,9.17336964758086,9.21071816164868,9.17911557282206
2021-01-14,9.084307806342212,9.05270521751559,9.097236138134916,9.058451142756796
2021-01-15,8.85159783407348,8.888946348141301,8.920548936967919,8.917675974347317
2021-01-16,8.766845436765733,8.805630432143856,8.85447079669408,8.844415427521975
2021-01-17,8.68496600207859,8.722314516146408,8.788392656420246,8.728060441387614
2021-01-18,8.656236375872572,8.66772822635498,8.745298217111221,8.68496600207859
2021-01-19,8.531262501876403,8.511151763532194,8.545627314979413,8.545627314979413
2021-01-20,8.501096394360086,8.381868445605123,8.48673158125708,8.43645473539655
2021-01-21,8.50396935698069,8.437891216706852,8.460874917671667,8.48673158125708
2021-01-22,8.50827880091159,8.433581772775948,8.463747880292267,8.422089922293544
2021-01-23,8.399106221328731,8.351702338088803,8.384741408225723,8.358884744640308
2021-01-24,8.199435319196922,8.160650323818798,8.193689393955719,8.199435319196922
2021-01-25,8.047168300305039,8.055787188166843,8.090262739614063,8.081643851752256
2021-01-26,7.95954294037669,7.99545497313421,8.055787188166843,8.019875155409323
2021-01-27,7.810148884105406,7.922194426308868,7.930813314170673,7.937995720722177
2021-01-28,7.596113168870589,7.676556122247432,7.74263426252127,7.734015374659465
2021-01-29,7.361966715291561,7.4108070798417875,7.542963360389462,7.50417836501134
2021-01-30,7.17809710757306,7.16373229447005,7.239865803915993,7.192461920676068
2021-01-31,7.084725822403509,7.0717974906108,7.104836560747719,7.050250270956287
2021-02-01,6.843396962272975,6.834778074411168,6.823286223928765,6.800302522963951
2021-02-02,6.612123471314547,6.569029032005521,6.508696816972891,6.49002255993898
2021-02-03,6.408143125251836,6.333446097116192,6.2630585129114555,6.251566662429048
2021-02-04,6.2228370362230345,6.1251563071225785,6.060514648159044,6.031785021953027
2021-02-05,6.034657984573631,5.954215031196784,5.829241157200617,5.845042451613924
2021-02-06,5.8752085591302405,5.806257456235804,5.748798203823772,5.7631630169267805
2021-02-07,5.666918769136627,5.550563783002261,5.596531184931887,5.656863399964521
2021-02-08,5.560619152174369,5.385368432317671,5.491668049279932,5.534762488588953
2021-02-09,5.424153427695794,5.269013446183307,5.3753130631455655,5.429899352936997
2021-02-10,5.214427156391878,5.138293646945934,5.223046044253683,5.223046044253682
2021-02-11,5.017629216880669,4.990336071984952,5.056414212258791,5.011883291639466
2021-02-12,4.994645515915857,4.863925716678484,4.90989311860811,4.87398108585059
2021-02-13,4.869671641919687,4.69298444075269,4.704476291235097,4.695857403373291
2021-02-14,4.789228688542844,4.642707594892161,4.533535015309303,4.486131132069377
2021-02-15,4.655635926684869,4.539280940550506,4.415743547864637,4.326681706625989
2021-02-16,4.489004094689977,4.3353005944877925,4.282150786006664,4.139939136286887
2021-02-17,4.3482289262805,4.180160612975307,4.191652463457714,4.068115070771846
2021-02-18,4.241929309318242,4.060932664220341,4.0393854445658315,3.9819261921537983
2021-02-19,4.059496182910042,3.935958790224172,3.885681944363646,3.9129750892593607
2021-02-20,3.9014832387769545,3.8411510237443207,3.810984916228004,3.815294360158907
2021-02-21,3.704685299265746,3.7104312245069484,3.686011042231836,3.7621445516777774
2021-02-22,3.5912032757519836,3.611314014096194,3.5179427289266436,3.6314247524404055
2021-02-23,3.527998098098748,3.5639101308562675,3.499268471892733,3.596949200993186
2021-02-24,3.502141434513334,3.512196803685439,3.377167560517166,3.5294345794090494
2021-02-25,3.467665883066115,3.486340140100025,3.3513108969317513,3.4892131027206266
2021-02-26,3.390095892309872,3.3671121913450586,3.293851644519719,3.3900958923098727
2021-02-27,3.3297636772772394,3.3369460838287424,3.190424990178063,3.336946083828743
2021-02-28,3.3383825651390433,3.2881057192785152,3.1229103685939252,3.2766138687961104
2021-03-01,3.299597569760922,3.2751773874858086,3.0869983358364057,3.3024705323815238
2021-03-02,3.2550666491415976,3.249320723900394,2.96920686839174,3.200480359350168
2021-03-03,3.1415846256278352,3.227773504245883,2.914620578600311,3.143021106938136
2021-03-04,3.058268709630389,3.1573859200411434,2.860034288808881,3.058268709630389
2021-03-05,3.0367214899758768,3.160258882661745,2.8629072514294815,3.010864826390464
2021-03-06,3.0022459385286586,3.153076476110241,2.821249293430759,3.026666120803772
2021-03-07,2.9390407608754234,3.1430211069381357,2.8427965130852706,2.9692068683917396
2021-03-08,2.8959463215663996,3.081252410595202,2.8370505878440673,2.9490961300475296
2021-03-09,2.862907251429482,3.0668875974921934,2.809757442948353,3.0194837142522672
2021-03-10,2.8844544710839926,2.995063531977154,2.801138555086548,3.0209201955625686
2021-03-11,2.8643437327397825,2.976389274943244,2.7839007793629382,3.0582687096303895
2021-03-12,2.8212492934307587,2.9850081628050487,2.7810278167423372,3.06114167225099
2021-03-13,2.8600342888088806,2.97064334970204,2.7824642980526377,3.022356676872869
2021-03-14,2.9390407608754234,2.9304218730136173,2.7925196672247434,3.0611416722509914
2021-03-15,3.0008094572183577,3.012301307700764,2.8097574429483525,3.0496498217685843
2021-03-16,2.9979364945977554,3.0137377890110644,2.8370505878440677,3.0151742703213653
2021-03-17,3.088434817146706,3.1056725928703153,2.8471059570161734,3.02379315818317
2021-03-18,3.147330550869038,3.140148144317534,2.9146205786003105,3.0553957470097877
2021-03-19,3.2148451724531752,3.2062262845913705,2.8471059570161734,3.0568322283200877
2021-03-20,3.236392392107688,3.2205910976943786,2.906001690738506,3.03959445259648
2021-03-21,3.1818061023162567,3.2995975697609214,2.933294835634221,3.0496498217685843
2021-03-22,3.1703142518338505,3.295288125830019,2.9778257562535453,3.1042361115600148
2021-03-23,3.2579396117621995,3.368548672655359,2.9893176067359515,3.1990438780398676
2021-03-24,3.2579396117621995,3.3355096025184414,2.996500013287456,3.252193686520996
2021-03-25,3.263685537003403,3.3556203408626524,2.992190569356554,3.305343495002125
2021-03-26,3.2507572052106957,3.329763677277238,3.081252410595203,3.4159525558952866
2021-03-27,3.233519429487086,3.328327195966937,3.052522784389187,3.5380534672708537
2021-03-28,3.3254542333463366,3.3599297847935543,3.0424674152170814,3.5912032757519823
2021-03-29,3.4604834765146104,3.448991626032204,3.0539592656994876,3.6386071589919093
2021-03-30,3.446118663411603,3.527998098098748,3.1085455554909176,3.69462993009364
2021-03-31,3.5236886541678456,3.612750495406494,3.1918614714883637,3.7348514067820617
2021-04-01,3.6228058645786003,3.694629930093639,3.206226284591372,3.746343257264469
2021-04-02,3.7190501123687536,3.798056584435296,3.2320829481767857,3.7779458460910855
2021-04-03,3.8296591732619145,3.8756265751915393,3.3067799763124257,3.782255290021988
2021-04-04,3.8698806499503364,3.9029197200872545,3.2881057192785152,3.8425875050546208
2021-04-05,3.8713171312606374,3.8828089817430436,3.322581270725735,3.9115386079490597
2021-04-06,4.023584150152521,3.891427869604847,3.3613662661038566,3.958942491188985
2021-04-07,4.068115070771846,3.925903421052067,3.395841817551075,4.042258407186432
2021-04-08,4.138502654976585,3.9460141593962774,3.487776621410326,4.171541725113502
2021-04-09,4.285023748627265,4.0178382249113165,3.5423629112017556,4.290769673868468
2021-04-10,4.348228926280499,4.07673395863365,3.5912032757519836,4.451655580622157
2021-04-11,4.471766318966368,4.132756729735381,3.7262325189202574,4.5881213051007315
2021-04-12,4.557955197584416,4.239056346697639,3.8066754722971017,4.648453520133364
2021-04-13,4.605359080824341,4.246238753249143,3.838278061123719,4.771990912819232
2021-04-14,4.680056108959983,4.290769673868469,3.8828089817430445,4.845251459644573
2021-04-15,4.78348276330164,4.309443930902378,3.881372500432744,4.872544604540289
2021-04-16,4.761935543647128,4.306570968281776,3.9129750892593607,4.919948487780215
2021-04-17,4.817958314748859,4.351101888901101,4.040821925876131,4.9070201559875075
2021-04-18,4.889782380263898,4.401378734761628,4.045131369807034,4.947241632675929
2021-04-19,5.003264403777662,4.395632809520425,4.068115070771847,4.9802807028128475
2021-04-20,5.177078642324058,4.431544842277945,4.119828397942674,5.001827922467359
2021-04-21,5.233101413425787,4.411434103933734,4.141375617597187,5.0808343945339045
2021-04-22,5.277632334045112,4.424362435726441,4.197398388698918,5.174205679703454
2021-04-23,5.378186025766168,4.4473461366912534,4.287896711247868,5.185697530185862
2021-04-24,5.533326007278652,4.4042516973822305,4.229000977525535,5.289124184527519
2021-04-25,5.573547483967076,4.364030220693809,4.2577306037315505,5.376749544455868
2021-04-26,5.609459516724594,4.272095416834557,4.25629412242125,5.597967666242189
2021-04-27,5.52758008203745,4.27784134207576,4.2591670850418515,5.701394320583845
2021-04-28,5.612332479345197,4.3353005944877925,4.328118187936289,5.738742834651665
2021-04-29,5.7674724608576815,4.358284295452605,4.320935781384786,5.777527830029786
2021-04-30,5.807693937546103,4.312316893522979,4.272095416834559,5.955651512507084
2021-05-01,5.789019680512194,4.323808744005386,4.273531898144859,6.044713353745735
2021-05-02,5.832114119821218,4.323808744005387,4.339610038418695,6.11079149401957
2021-05-03,5.840733007683022,4.3467924449702,4.3482289262805,6.021729652780921
2021-05-04,5.911120591887761,4.322372262695085,4.3640302206938095,6.050459278986938
2021-05-05,5.978635213471898,4.25916708504185,4.29364263648907,6.1222833445019775
2021-05-06,5.852224858165428,4.1198283979426735,4.299388561730273,6.1194103818813765
2021-05-07,5.938413736783476,4.029330075393724,4.303698005661175,6.066260573400247
2021-05-08,6.013110764919118,3.9675613790507898,4.262040047662453,6.0562052042281405
2021-05-09,6.0490227976766375,3.8828089817430427,4.155740430700194,5.972889288230696
2021-05-10,6.03753094719423,3.839714542434019,4.078170439943951,6.050459278986939
2021-05-11,6.092117236985661,3.6960664114039403,3.96612489774049,6.053332241607538
2021-05-12,6.028912059332426,3.5754019813386733,3.894300832225451,6.049022797676638
2021-05-13,6.073442979951751,3.4949590279618294,3.7492162198850707,6.064824092089946
2021-05-14,6.056205204228143,3.431753850308595,3.7061217805760474,6.063387610779645
2021-05-15,6.076315942572353,3.3082164576227258,3.655844934715519,6.020293171470621
2021-05-16,6.03753094719423,3.1674412892132486,3.6299882711301046,5.944159662024679
2021-05-17,6.0418403911251355,3.0123013077007648,3.535180504650253,5.8766450404405415
2021-05-18,5.9441596620246795,2.9289853917033173,3.492086065341228,5.794765605753397
2021-05-19,5.984381138713101,2.8571613261882782,3.448991626032205,5.745925241203169
2021-05-20,5.954215031196786,2.779591335432036,3.4044607054128804,5.63531618031001
2021-05-21,5.885263928302347,2.6905294941933855,3.286669237968217,5.566365077415572
2021-05-22,5.745925241203171,2.5799204333002246,3.1674412892132504,5.485922124038728
2021-05-23,5.687029507480838,2.493731554682177,3.019483714252268,5.460065460453313
2021-05-24,5.6913389514117405,2.4190345265465365,2.9534055739784333,5.353765843491056
2021-05-25,5.600840628862792,2.3299726853078875,2.9002557654973034,5.244593263908195
2021-05-26,5.458628979143013,2.1978164047602147,2.7637900410187277,5.156967903979847
2021-05-27,5.393987320179478,2.140357152348183,2.7020213446757935,5.069342544051499
2021-05-28,5.34514695562925,2.0096373531108105,2.651744498815266,4.941495707434727
2021-05-29,5.250339189149398,1.9234484744927633,2.5784839519899245,4.859616272747582
2021-05-30,5.1900069741167645,1.8444420024262198,2.4994774799233825,4.7964110950943475
2021-05-31,5.046358843086685,1.7165951658094492,2.4434547088216507,4.737515361372016


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_newly_infected.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,544.9808983897763,544.488185300343,544.488185300343,544.488185300343
2021-01-02,475.0407781131962,472.7984307878167,473.24086703138926,472.7984307878167
2021-01-03,444.5813889960265,442.0139180674156,443.1803408913798,442.0139180674156
2021-01-04,470.29715770625535,467.9743674274992,467.8436476282615,468.00201969272246
2021-01-05,477.33440782135347,475.61493969292343,476.05335378882717,475.6209729144267
2021-01-06,476.92951162269003,475.1245728562971,475.7195155323133,475.2988659219469
2021-01-07,476.72217948690326,474.87917396578734,475.923495878376,474.78292971799704
2021-01-08,464.89275589657626,462.69781245443653,463.6688738201999,463.1201379596651
2021-01-09,452.5620003289543,451.40419639285176,451.66850895394714,451.47889342098745
2021-01-10,440.1306910696112,439.0820597130915,439.3449357928767,439.6293590923162
2021-01-11,425.7701874105342,425.16973822282847,425.33637005482325,424.8422204840798
2021-01-12,412.3491425283939,412.344833084463,411.56626021427996,412.03168015881744
2021-01-13,400.08159213842504,400.320048035935,398.72124433757034,400.0744097318735
2021-01-14,388.051061164656,387.85426322514473,385.3878248153582,387.7379082390104
2021-01-15,376.40981662597835,376.498878467217,373.7164141691644,375.65422745676005
2021-01-16,367.86562579230923,367.0181018192318,364.5990672926853,366.7667175899291
2021-01-17,359.8285128611763,359.60154881414877,356.38095771645436,359.0140279582357
2021-01-18,348.379756818079,347.5710178403796,344.7354037338459,348.10251592519097
2021-01-19,338.26836487487174,336.8448118963636,333.885660397144,337.0660300181499
2021-01-20,328.51034733399837,327.06093769190494,323.90642473448435,327.0322080656989
2021-01-21,318.79686071374454,317.94646377804645,314.66841342794004,318.0613822828705
2021-01-22,309.0546444672845,308.6050258171603,304.620226662386,309.21983981796905
2021-01-23,302.3017458275605,302.1092573319802,297.9793735648654,302.6407554167915
2021-01-24,296.8445533297278,296.15935174471434,292.3253831275215,296.86322758676175
2021-01-25,288.4655578467433,287.36952260698376,283.14914051732006,288.46412136543296
2021-01-26,280.51176083160783,279.1945074700619,274.77445447826636,280.7286695094632
2021-01-27,273.0463674619746,271.47342042719515,267.64088829131265,273.5232792569944
2021-01-28,265.58097409234136,264.1617305577642,259.9370390241695,266.3480551120419
2021-01-29,258.9530493266135,256.4449529588283,253.07784076748325,258.8524956348924
2021-01-30,254.6206216947463,252.50181176205263,248.87182349092257,255.0343283121129
2021-01-31,250.24940906750098,248.74397665430575,244.56525252264075,251.1644476621626
2021-02-01,242.60445553408016,242.10743300071604,237.11278748480024,243.83552001700795
2021-02-02,236.04117242731587,235.1519904962397,230.38430902735132,237.26649098500243
2021-02-03,229.41324766158806,229.2595441613858,223.72190871017628,231.14708060312105
2021-02-04,222.94764528392415,222.5368116291781,216.61276270549763,225.00325003896458
2021-02-05,216.19761960682072,217.2089024492725,210.26064235134754,219.08351055921503
2021-02-06,211.7703842084737,212.330611919491,205.66102919576443,214.08168263674767
2021-02-07,207.54569267487904,207.4867969411567,200.74395367060475,209.29389042951507
2021-02-08,201.8428618729849,201.5455102417526,194.47658571376243,203.52210852472655
2021-02-09,195.9317412810972,196.59252268383548,188.9102206363469,198.05198769510108
2021-02-10,191.17986110662213,191.03046705035084,183.11114558666256,192.68960296374823
2021-02-11,190.37686805416396,190.06658809113895,181.95046868793952,191.12240185421007
2021-02-12,188.93895026255294,188.19341646250678,180.3272448072997,189.74050683370072
2021-02-13,189.31961780978267,188.97198933268982,180.15774001268412,190.69002097980953
2021-02-14,190.36537620368162,190.44438267574813,181.41035171526647,191.89235583653135
2021-02-15,190.63112524608724,190.8552163304941,181.61864150526011,192.27015042114039
2021-02-16,192.48849558030614,192.60916001037143,182.1659408844847,194.2668594424585
2021-02-17,194.6863119850664,194.80266697120072,183.75756217629794,196.32533716011955
2021-02-18,193.23977530559347,193.8028759792314,182.34837401089285,195.6487544629679
2021-02-19,193.46530287131074,193.83735153067855,180.87598066783454,195.5065428132481
2021-02-20,194.2036542648053,194.51393422783022,180.85012400424915,196.07969885605812
2021-02-21,195.1072010089845,195.31692728028844,180.68061920963365,197.07661688540688
2021-02-22,195.9877640521989,196.27218735163845,180.89178196224785,198.0979550970307
2021-02-23,197.04214133395968,197.17286113319702,181.59422132298496,198.72138798570126
2021-02-24,197.39120629236277,198.86359963542102,182.14583014614044,200.24980409986128
2021-02-25,198.82481464004297,200.59599609564378,182.80230210494793,201.77965669533165
2021-02-26,199.7843841553239,202.5783403038589,183.96154252236067,203.37271446845526
2021-02-27,200.63047164709107,204.18576289008553,185.08199794439528,204.5736128438667
2021-02-28,201.71357855505784,206.16236117305937,186.10189967470885,206.11495728981944
2021-03-01,203.9085219971975,208.70349661098146,187.23959287246709,208.5296823724351
2021-03-02,206.34192133684698,211.21015649745635,189.21762763675125,211.62242663351267
2021-03-03,209.770802224535,214.28422650150011,190.92847687731953,214.58014165142203
2021-03-04,212.8779112987156,217.66426702463787,193.07170699228828,217.5522214824343
2021-03-05,216.37287032667746,220.72397221557853,194.7495171627196,221.15922605259965
2021-03-06,219.37655274651644,223.8095340701046,196.6844574876948,224.2763904959523
2021-03-07,222.2566977736695,226.117959535758,198.77166483156182,227.27289050923977
2021-03-08,225.9398358532807,230.5078464200372,201.93766963946473,231.442995753043
2021-03-09,229.7551302134396,234.34756096247125,204.77184726468826,235.78116931015137
2021-03-10,233.8203723215908,237.6787611210587,207.53563730570698,239.49160053465832
2021-03-11,238.14992699083743,241.84168395831043,210.77777562305585,244.37276402706047
2021-03-12,242.92766382889783,246.20715066031462,214.76113829651996,249.20365067360203
2021-03-13,246.6481504225769,249.2108330801535,217.9989671699379,253.42403276326567
2021-03-14,250.70046419893544,252.24037216357786,221.1563530899791,257.7823170587183
2021-03-15,257.5251869041745,256.8385488378507,225.6338653341866,263.401831944615
2021-03-16,263.7279132020534,262.1161811718958,229.5913713440653,268.9825618351336
2021-03-17,269.88898154193345,267.3119340712538,234.70811777135677,275.9365678582997
2021-03-18,276.248284302635,271.8512150118043,239.86795863795717,282.1996263712112
2021-03-19,283.08306237704625,276.98232625219873,245.02061709800617,288.182571028614
2021-03-20,288.43395525791664,280.254630677064,248.76121443002947,292.3167642396596
2021-03-21,293.65269185823945,284.36727666845513,252.694300257633,297.3846703024009
2021-03-22,300.39984457272226,289.2886616375456,256.9979982632941,304.6288455502477
2021-03-23,307.65838463367226,293.4400926243149,261.9969532231409,311.20936643273575
2021-03-24,314.0176873943738,297.9334061629358,266.9240841174726,317.48678975875015
2021-03-25,321.54484946034995,302.53876524376017,271.42170710002443,325.0283166378294
2021-03-26,328.65686842764916,306.4143918189517,275.5027505025889,331.9492835908585
2021-03-27,334.8509758376661,309.47122404727173,279.1542859933736,338.11178841204884
2021-03-28,340.9272917802385,312.4030824015956,282.7225055681607,343.54743369022714
2021-03-29,349.0735772909544,315.4354944476406,287.0491872747867,351.4279701585373
2021-03-30,357.2256087269114,318.2251411522449,292.14438648242356,359.5713827066325
2021-03-31,365.3086890599739,319.9273715049513,295.9481889921001,367.0353395949553
2021-04-01,373.50812437917074,322.056236806817,299.87983833839337,375.10118215229437
2021-04-02,378.05889717020375,321.0291526699519,301.9756645701222,380.1920719160004
2021-04-03,384.69256786117273,323.9035517718639,305.79526837421207,387.8097323045253
2021-04-04,392.32459306280083,326.36137129378847,310.0486895340127,395.37567936587965
2021-04-05,396.62829106846203,324.9234535021773,310.5844970627549,399.5156185021666
2021-04-06,403.78053151244967,326.6199379296426,313.58387003866295,407.9247800926674
2021-04-07,411.3680257934584,326.9589475188735,314.99305820406806,414.7868513119742
2021-04-08,418.59639974689196,326.234960938482,316.91507019725043,421.2811833158441
2021-04-09,429.5840452893828,328.91256210088267,321.187165614085,431.47445469373866
2021-04-10,436.5107581676532,328.5204027031706,323.1048681633366,437.708783580444
2021-04-11,439.59344705955874,325.6517495264999,322.5805524850767,440.5803097197353
2021-04-12,449.12306407209417,325.618710456363,324.10322267399556,448.2065889961222
2021-04-13,454.4495367706896,321.9887221852329,321.7603216568951,452.3853131277872
2021-04-14,459.2689315667487,319.07697456925314,322.5748065598356,457.20327144253605
2021-04-15,463.9762808206044,315.46278759253636,322.323422330533,461.2469663310328
2021-04-16,468.2541221626802,310.4336665251733,320.6355567909295,464.9703258873324
2021-04-17,469.6029781130526,305.2134934435402,317.7281186188808,465.06226069119174
2021-04-18,472.7776018088173,301.7515734857153,316.7857868793234,467.890692391174
2021-04-19,477.2608599782661,295.93669714161774,313.91713370265273,472.46157592055107
2021-04-20,481.47693262399883,289.6291077080869,314.10100331037125,475.5787403639038
2021-04-21,485.78637655490127,283.5456093589631,312.70043403282796,478.3583316993358
2021-04-22,489.9421169856015,276.209499307257,309.53873866885596,480.39526219734233
2021-04-23,493.2187308543975,269.2856593916071,304.52829185852687,482.2195934614243
2021-04-24,494.78449548262546,263.20072456117293,302.62208115975756,483.5842507062101
2021-04-25,496.2367780873395,256.7293762582679,300.336639395069,483.87011048695985
2021-04-26,499.38123567558796,248.27424726583746,298.407444995335,485.15288829705855
2021-04-27,502.1249149782625,240.12508879250103,292.26505091248885,485.5206275124955
2021-04-28,502.4811623432171,231.3094029911851,287.8852193973818,485.64560138649176
2021-04-29,503.3516700172594,222.18774667077503,282.76703648878004,485.5522301013222
2021-04-30,503.78548737297024,212.76586575651214,278.52510717946177,484.9072499929972
2021-05-01,503.14912615250694,205.6955047472116,274.06483271097784,483.3931986919401
2021-05-02,503.02702524113135,198.7831566820442,269.2195812513333,481.4424570725516
2021-05-03,503.4479142650496,190.34670194664764,262.39916799002515,479.2130380789648
2021-05-04,503.40194686311986,181.16327692989475,259.227417256881,477.4102540345373
2021-05-05,504.13455233137324,173.1520206623472,254.08337768469386,475.70946016314116
2021-05-06,503.73377404579946,165.32176103989758,247.70827362957897,472.85086235564256
2021-05-07,503.870239770278,158.19968670342627,244.11419739120637,469.46794886988414
2021-05-08,502.5687877031454,152.2138690834029,239.76309550230522,465.4199445374566
2021-05-09,500.96854752347036,146.50529235626752,234.87331312204137,461.72675108867327
2021-05-10,498.17602785624564,138.23690593417618,229.93899982115812,456.2609397029788
2021-05-11,496.0744556992755,131.49262618231393,224.67285933759544,451.1341379065152
2021-05-12,493.5519945183873,124.62624551907612,219.03897963859575,445.3192615624175
2021-05-13,485.1385234839556,116.7959858966265,211.72728976916468,433.8547042249071
2021-05-14,477.75644603031986,109.52308102257362,204.72587986275863,424.65978735767163
2021-05-15,473.35075785162735,104.66202826851574,200.2770972447571,418.37518162510565
2021-05-16,469.0901542852752,100.30518045437343,196.41008955742734,412.1035042243323
2021-05-17,462.61449653843925,94.29925209600584,190.40990712430093,403.6167726430755
2021-05-18,454.953741710605,88.48293927059788,183.81933087264093,394.2236213550185
2021-05-19,447.2527654060826,83.33171729185925,178.20412543067513,385.11489336640113
2021-05-20,443.5480801068169,79.48482034287375,173.6375513452289,380.28113375723893
2021-05-21,438.19000481939474,75.22996270176279,168.62997749752037,372.5183887563735
2021-05-22,432.7816526861124,71.89158013662376,163.77610715001393,365.66924586885926
2021-05-23,425.78742518625774,68.6982821838251,158.9265462464385,358.4221976583918
2021-05-24,410.83940067126787,63.771151289493375,151.52004861052762,343.976941602007
2021-05-25,402.2032750337395,59.66425122334342,145.05013678893286,334.62113882801805
2021-05-26,392.48404248824426,55.89348778380384,138.7928242012626,324.778368889837
2021-05-27,382.41718146565637,52.095431199368555,133.31695744639595,314.0133779504429
2021-05-28,371.7110862599846,48.23991536252122,127.33688575161376,304.0571259887481
2021-05-29,364.47696638130975,45.820880835974684,123.22136679760203,296.91063147000153
2021-05-30,357.4999766571788,43.430575935634174,119.16330709600227,290.39475224647714
2021-05-31,352.21803487920283,40.79750569385282,115.26900626377682,284.6603188557565


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_r_effective.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-15,0.8524209793427957,0.8524643439275845,0.8515696444743632,0.853462953554542
2021-01-16,0.8500063725570814,0.8498846714335947,0.8488349990545857,0.8514829923989933
2021-01-17,0.8469791649315731,0.848075042157143,0.8440583769438458,0.8482175330500012
2021-01-18,0.8491063960421872,0.8492212604917225,0.8441229694269009,0.8492100904682534
2021-01-19,0.8493254821218564,0.8499298407954327,0.843661280953763,0.8468458376222928
2021-01-20,0.8500637208150458,0.8507305780902337,0.8448018395300337,0.8478038487157286
2021-01-21,0.8517172017313082,0.849646941454468,0.8452375189183221,0.8501495081065488
2021-01-22,0.8503977847053231,0.8504732625555601,0.843393317553401,0.848990541854149
2021-01-23,0.8481535187908052,0.8484903243050186,0.8411934222016372,0.8491112128384777
2021-01-24,0.8465938182340157,0.8476557708075262,0.8387115329014888,0.847915851283206
2021-01-25,0.847644499148538,0.8469406994901051,0.8417329549893425,0.8482007413544149
2021-01-26,0.8470715019346967,0.8474095388831328,0.8435119584193715,0.8477240908365514
2021-01-27,0.8479791493399943,0.8474496836741136,0.8441874208276327,0.8522788747742482
2021-01-28,0.8499498616508722,0.8499002600416267,0.8456396198075219,0.8526479115253452
2021-01-29,0.8504320081565332,0.8498700730046362,0.8448471671820157,0.8507608409847764
2021-01-30,0.850086373146953,0.8479577891554009,0.8449707788331189,0.8495922035418304
2021-01-31,0.8491276672362204,0.847692726712778,0.8441715049986102,0.8464455201945746
2021-02-01,0.8501052283342586,0.8482670384375042,0.8463371139459526,0.847266705327683
2021-02-02,0.8495736556753298,0.8499243801126272,0.8447426605279184,0.8509298553545828
2021-02-03,0.8506238320454889,0.850673368097517,0.8453992433196601,0.854094962613265
2021-02-04,0.8532385731563307,0.8536667018279629,0.8489869367154692,0.8561700051509671
2021-02-05,0.8547753486533044,0.8537370258997176,0.8479497216249973,0.8574074920207161
2021-02-06,0.8539766242743584,0.8557245632221449,0.8492490772369723,0.8589735658043716
2021-02-07,0.853078416460342,0.8563647311922054,0.847752715723839,0.8598299128226158
2021-02-08,0.8559679419090763,0.8592313639818024,0.8514242744143071,0.8626675273202197
2021-02-09,0.8575467452031647,0.8624951846092924,0.852250416755252,0.863437065104997
2021-02-10,0.8614723159212291,0.8656671606936072,0.8567313595810835,0.8637173565127158
2021-02-11,0.8685718917210771,0.8713177271611786,0.8607600071281781,0.8700892232641488
2021-02-12,0.8730338322179776,0.8737526326084468,0.8631654057511138,0.8730889209094184
2021-02-13,0.8786111701356101,0.8784794168474899,0.8690474923616129,0.8792520289072495
2021-02-14,0.8849311488877063,0.8842516795330619,0.8744684936816717,0.8874267333057362
2021-02-15,0.895901783815429,0.8972432844270599,0.8868847828776758,0.8958544885080267
2021-02-16,0.9105217618716988,0.9093942524559898,0.9000848408019205,0.9107101161568779
2021-02-17,0.9261415639298034,0.9240426054356823,0.9161035848118484,0.9280861538645939
2021-02-18,0.9422646563378104,0.9419131207548158,0.9296309686654075,0.9463351907650527
2021-02-19,0.956654614346878,0.9543825927904127,0.9426389531116406,0.9569733387059961
2021-02-20,0.9681043007593035,0.968187395860025,0.9537157073138777,0.9689839442049009
2021-02-21,0.9777866554533403,0.9789559166941518,0.963467923215257,0.9768362346310917
2021-02-22,0.9882384322739594,0.9893705921052491,0.9728824309239529,0.9839099470979092
2021-02-23,0.9950353487516989,0.9924924254082375,0.9795194036433592,0.9927404013865935
2021-02-24,0.9995783650315371,1.0004331981048458,0.9840486237855219,0.9983215634723236
2021-02-25,1.0042311537470112,1.0076097365041936,0.9891301129031504,1.0047408427422864
2021-02-26,1.0083311891063391,1.0121515926438953,0.9924191882542182,1.0079200876947114
2021-02-27,1.008646403123525,1.0173826278643514,0.9946602093235476,1.0124376621077544
2021-02-28,1.011090976081322,1.0192481268333349,0.9965346314934822,1.0156148505800495
2021-03-01,1.0129998329804855,1.0236957376222364,0.9995413675077243,1.0177294727113007
2021-03-02,1.0171935237024181,1.0275656428415365,1.0052426479298082,1.0234009983308883
2021-03-03,1.0230978554890295,1.035318890351601,1.0099016839504553,1.0304672970852726
2021-03-04,1.0296825415419741,1.0426433630841008,1.0177284390092998,1.0370671363939234
2021-03-05,1.0352628582495347,1.0446380754604325,1.0244273907117707,1.0401428100184755
2021-03-06,1.0414370687691121,1.0472882804820336,1.0298900266870425,1.0429611547531752
2021-03-07,1.0435291260001642,1.0475186389231854,1.0305265314363456,1.0453771027226124
2021-03-08,1.046951990585375,1.052281468527799,1.0348621518187795,1.0521050903245557
2021-03-09,1.0547410174391545,1.0553272868524615,1.039050051461324,1.0598483423406124
2021-03-10,1.0610579989717965,1.0611026503916832,1.0420293281364141,1.0642704779675258
2021-03-11,1.0701899210929184,1.0675524407421193,1.046983991193776,1.071587429404171
2021-03-12,1.0745496552887015,1.0678612698068972,1.0508279563121814,1.0769909449202744
2021-03-13,1.079074560090334,1.070311397977948,1.0526560061803327,1.081777537279754
2021-03-14,1.0781656702735463,1.0725534843849922,1.0541347578834936,1.0859223986646664
2021-03-15,1.083777902131269,1.0768173729324024,1.0601044627542637,1.0883722570339232
2021-03-16,1.0882118550659563,1.0781361136923757,1.0680031226612139,1.0884250901874102
2021-03-17,1.0906757221728618,1.0802651318629823,1.0740580356443599,1.0924183986399936
2021-03-18,1.096410046218554,1.0850546529157343,1.081210071595527,1.0988048366872538
2021-03-19,1.0999776821326621,1.0851480880259161,1.0850809297030384,1.098383607695664
2021-03-20,1.1024987816460374,1.0878898525571443,1.0888287871573967,1.0988026101974195
2021-03-21,1.1017072904326903,1.0879897341173645,1.0895351735520462,1.0978865534423319
2021-03-22,1.1059125977649684,1.0845462014276828,1.0936836395058052,1.0973936339926438
2021-03-23,1.1072226214808931,1.0839421080691276,1.0928992027754965,1.098916703602646
2021-03-24,1.1145876719906993,1.0852955631575703,1.0940481675918725,1.10309316571857
2021-03-25,1.1176040272378416,1.0884737325129,1.0961687520036711,1.1073348456540246
2021-03-26,1.1181749987215015,1.0863246108467244,1.0972298330329169,1.1086327853462088
2021-03-27,1.1163209700208145,1.085240005447732,1.0991601816229954,1.1109473473276206
2021-03-28,1.1144002492192266,1.0788496035555728,1.0946179605897393,1.109442697395296
2021-03-29,1.1158506976203308,1.0750848833399929,1.0929203684775286,1.1093444873461291
2021-03-30,1.1168651183501412,1.0740263285336504,1.0874976492053434,1.1092415325802523
2021-03-31,1.1182990068059813,1.072392843426296,1.0883437181087325,1.1098765219304574
2021-04-01,1.1181552482345258,1.0706150876838874,1.0868609567690688,1.1130348028292845
2021-04-02,1.1183534231143204,1.0634397815513965,1.0833331916008437,1.1113552576483092
2021-04-03,1.1153724770354545,1.0589779493560105,1.0811213828370299,1.1084953841441183
2021-04-04,1.1121043422360644,1.0524267325649797,1.0740494658103235,1.105617812828092
2021-04-05,1.111134909964983,1.0458530365374583,1.0694851155051615,1.1039765264692385
2021-04-06,1.106744684843073,1.0402277581937842,1.0652534335975434,1.1039513938086116
2021-04-07,1.1058698035567232,1.0366426995242424,1.065355210384995,1.1049887393707747
2021-04-08,1.1073015468320597,1.0323768061545762,1.0638947422730738,1.108247538377116
2021-04-09,1.1036585800079854,1.0257904426851974,1.0604943096465662,1.1053384856411403
2021-04-10,1.1014260133074723,1.0223237560268257,1.0558048935437672,1.1044907855133563
2021-04-11,1.0978033210642808,1.0161423777016716,1.0493552437740077,1.101588194982354
2021-04-12,1.0961705187217945,1.0100454942933752,1.044285260992271,1.0979870740679556
2021-04-13,1.0937049936586392,1.0063809643895698,1.0398666669019903,1.0927564618028107
2021-04-14,1.0928509526814911,1.0011624736623654,1.0361534343002003,1.0906907483235206
2021-04-15,1.0921294381648003,0.9975223462264857,1.0314327124846527,1.0888662204669706
2021-04-16,1.0873309631363424,0.9922240301093065,1.0241801721333512,1.0825163635264172
2021-04-17,1.0824669259487587,0.9846768242288294,1.0173427740015184,1.076291647854026
2021-04-18,1.0759030585542224,0.9765332667346932,1.0113502141188522,1.0666105133924175
2021-04-19,1.0712528653537525,0.9667044909258369,1.0029670041234409,1.0612243390151814
2021-04-20,1.066086258976612,0.9600856600282287,0.997276161338578,1.0561476961203022
2021-04-21,1.0612222365918718,0.9527431331282127,0.9948332901127281,1.052699451259721
2021-04-22,1.061487320309545,0.9476624918620578,0.9925560039999283,1.0493600285606368
2021-04-23,1.056883939386684,0.9370663669604417,0.9884497122660428,1.0443246506880584
2021-04-24,1.0524690400130605,0.925795942440273,0.9853577768472183,1.0393041532199596
2021-04-25,1.0474918837183056,0.9166176305571004,0.9784716992419646,1.0338403431556373
2021-04-26,1.0434011900781184,0.9058655030458449,0.9729905388396449,1.031385792961236
2021-04-27,1.0403073509476353,0.8964618373949306,0.968307634555245,1.0278319340564606
2021-04-28,1.0393914414962737,0.8878434333032039,0.9648466429766046,1.0253055232963268
2021-04-29,1.0411399419059215,0.8822762358559274,0.9596733389987968,1.025554777384886
2021-04-30,1.0371208829416743,0.8735809510855659,0.955197210387718,1.0216252408367243
2021-05-01,1.0325464376003055,0.8665342255586808,0.9488361323619267,1.0185722035092581
2021-05-02,1.026420388103452,0.8560708846469438,0.9424150187579546,1.0129891638876698
2021-05-03,1.0230123246797207,0.8492452572187151,0.9383568724920971,1.0094758922204425
2021-05-04,1.0204558823972834,0.842938486341803,0.9321111289327508,1.0051121860619736
2021-05-05,1.0188520192922277,0.8381512861891562,0.9304379819849112,1.0032907961189315
2021-05-06,1.017475247511611,0.8335486007790187,0.9283085610198181,1.0028136738288156
2021-05-07,1.0129337322870797,0.8251353487533417,0.9249310596591986,0.9977681430775808
2021-05-08,1.0089494894486357,0.8183853572740145,0.9195375502520486,0.9932301778458889
2021-05-09,1.0041867326586489,0.8083118499610371,0.9142194851952443,0.9853190557294484
2021-05-10,1.002947674208471,0.8075370960374513,0.9105213618514368,0.9806278526172816
2021-05-11,1.0000497815393439,0.8003451685538178,0.9079815708743302,0.9756878078056085
2021-05-12,0.9977654561511315,0.7982361366084864,0.9086968925832397,0.9712920514295115
2021-05-13,0.9957112525459355,0.7948131136044514,0.9060163437811871,0.9665036519803543
2021-05-14,0.9907796140034388,0.7871487414354293,0.9004167972768131,0.9592953635374316
2021-05-15,0.9846205471998211,0.7811827531359616,0.8961736778825958,0.9534287545273741
2021-05-16,0.9756229394721114,0.7735968131163594,0.8897241900779865,0.9434171581084774
2021-05-17,0.9696410896618409,0.770921819750749,0.8868476968470115,0.9377477228843495
2021-05-18,0.9647885952986717,0.763687581297635,0.8831851755711561,0.9333055589498063
2021-05-19,0.9602868434042411,0.7627839366269377,0.8784031211419551,0.9290332228183236
2021-05-20,0.9574972591297549,0.7598529806234393,0.8753020992964031,0.9278815685938742
2021-05-21,0.9532940335121819,0.7556243214409428,0.8724701663904791,0.9232648740147273
2021-05-22,0.9483445839734436,0.7540238343345153,0.8700385958312431,0.9172927163474781
2021-05-23,0.9431251200067562,0.7504300501067088,0.8652933194545586,0.9109664993426575
2021-05-24,0.9391518983832321,0.7502031000264321,0.8622885334029146,0.9061142799999725
2021-05-25,0.9342081133301691,0.7515462712808105,0.8588383188829085,0.9026703467991912
2021-05-26,0.9272980221472598,0.7501829958772201,0.8541110180229695,0.8985263920766566
2021-05-27,0.9238201952189447,0.7508573520023099,0.8507606997439485,0.8959437318045003
2021-05-28,0.9179083643786583,0.74354229692072,0.8428656931699428,0.8890409778385758
2021-05-29,0.910267797361069,0.7384413406336683,0.8373146394956991,0.8823007709914175
2021-05-30,0.9028406059576157,0.7330911663257648,0.8294710475597904,0.8757290690634191
2021-05-31,0.8983405314807357,0.7294565038846528,0.8246435095282225,0.8709079563733558


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_share_b117.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,0.0,0.0
2021-01-03,0.0002630551032301446,0.000265124605001156,0.0002631845221472024,0.000265124605001156
2021-01-04,0.0004737291955500775,0.00047587783211777696,0.00047202999615906285,0.00047580561404267195
2021-01-05,0.0007501617803078914,0.0007748654245402418,0.0007424226906378082,0.000782753642691626
2021-01-06,0.0009933676053859232,0.0009940701660025573,0.0009700703095501962,0.001017244317335479
2021-01-07,0.0012947814143285466,0.0013412332613334358,0.0012886600343870514,0.0013309663153156061
2021-01-08,0.0019518359662177224,0.0019490690250431894,0.0018745436337483244,0.0019950080995027176
2021-01-09,0.0029872099582618165,0.0030538623317345717,0.00289824681807779,0.0030904912044528434
2021-01-10,0.004158689735431982,0.004209431475205091,0.004005020431230072,0.004261718430897179
2021-01-11,0.005074177588465349,0.005161660578893955,0.004951902551980624,0.005254911169228166
2021-01-12,0.006383356541440343,0.006352587422771782,0.006096487130322404,0.006439929815457726
2021-01-13,0.00782058993038376,0.007831238778077848,0.007522919117755123,0.007904011448856652
2021-01-14,0.00932442248020592,0.009393424155003568,0.009025140522841528,0.009587833783181123
2021-01-15,0.011025953326170632,0.011257118854530793,0.010749186041219997,0.011369458831311867
2021-01-16,0.013569382018505206,0.013701729540259656,0.01340170358861958,0.014042293499726395
2021-01-17,0.016482250236159054,0.016760489012327223,0.016372156283215072,0.016978111859144315
2021-01-18,0.019111695123349093,0.019185068527370914,0.018975675349563785,0.019446649511649552
2021-01-19,0.02192148572738558,0.02205023327498435,0.021780466543468577,0.022630965091264443
2021-01-20,0.025338130433147706,0.02526766210949177,0.02521256586605718,0.02604773897526277
2021-01-21,0.029262915337117903,0.029077528446198174,0.02884535447238784,0.03000085987874704
2021-01-22,0.033343561234380904,0.03310418786141289,0.03315072580847713,0.03421413561429243
2021-01-23,0.03878277692149922,0.03863221812868075,0.03816358222565501,0.03936249610596674
2021-01-24,0.04456288534629811,0.04390422945152623,0.04401789277817126,0.04531171833582175
2021-01-25,0.04978166571020588,0.0498037177501897,0.04921596416520983,0.05113018340281169
2021-01-26,0.05569151829376627,0.055819296042306434,0.05542624727514981,0.057242218123811
2021-01-27,0.06215629285251455,0.06261629435630409,0.06149128787687734,0.06367232093587867
2021-01-28,0.06919819786446527,0.06977882838616038,0.06839164775486965,0.07097229701260312
2021-01-29,0.07685314189217353,0.07784852510985572,0.07608962461508811,0.0789121852113345
2021-01-30,0.08621379860751989,0.08622226075669008,0.08472429227177755,0.08862947650869482
2021-01-31,0.09638028387706558,0.09676828297077122,0.09405711119368507,0.09843761384640505
2021-02-01,0.10214368796801962,0.10265428870809325,0.10003281236205572,0.10448716417347018
2021-02-02,0.10835670631321455,0.1091349857366367,0.10624705886094986,0.11094923581473673
2021-02-03,0.11454064019709922,0.11628825672085914,0.11198150888494059,0.11872191558183545
2021-02-04,0.12095043064560648,0.12349341234100365,0.11924564217324442,0.12541405616805826
2021-02-05,0.12673917684724514,0.1299743372078748,0.12509778150176673,0.1322106347689361
2021-02-06,0.13095082071691375,0.13554227128484167,0.13036799312650665,0.1366488432075186
2021-02-07,0.1347661307978468,0.14096601503116782,0.1345677836229041,0.14238833904402995
2021-02-08,0.14415725975874624,0.15070767640884014,0.14287674197627262,0.15186992676812341
2021-02-09,0.15279975605883594,0.16009453110663505,0.15197541533105818,0.16087339777193416
2021-02-10,0.16105351330612044,0.16878631856865162,0.1624452116856163,0.16986005199913745
2021-02-11,0.1701985534724916,0.1782030668669482,0.17149069347489682,0.17964237028589192
2021-02-12,0.18030676378869187,0.1880584986919412,0.18126802988429838,0.19008135343206498
2021-02-13,0.190086877516384,0.1991883687618422,0.19058151869968337,0.2012623824850574
2021-02-14,0.2003421926283519,0.21043770035441528,0.20254287239207613,0.21183979865520722
2021-02-15,0.21224034991300297,0.22234875722391767,0.21554060878175269,0.2242019325073524
2021-02-16,0.2244595651179674,0.23373313679236835,0.2279911013036412,0.23651571418301975
2021-02-17,0.23732761846396982,0.24675068016020021,0.24053991173540534,0.24909104554440445
2021-02-18,0.2513401566530515,0.25956048076671817,0.2539072493759613,0.26312323809963506
2021-02-19,0.26401184663353783,0.27391916324305643,0.2680645022696794,0.27671696843907617
2021-02-20,0.2783836956133595,0.28784771362989836,0.2826148985081017,0.2922368518558184
2021-02-21,0.29339321179369315,0.3008843824495005,0.2976278757355139,0.3071277947344568
2021-02-22,0.30714679507777976,0.31675471461798704,0.312943923931803,0.322690330735126
2021-02-23,0.32310347709638343,0.3327266856703951,0.3282997022565491,0.3394940831912347
2021-02-24,0.33846348859550435,0.3482536509244032,0.34391636224709937,0.3558845776535367
2021-02-25,0.3535068157242695,0.3651442116671743,0.3607705849980799,0.3723958883146895
2021-02-26,0.37042742713428223,0.3820436740903223,0.3777477237856971,0.38941557063557325
2021-02-27,0.38712559117677087,0.3994608475432192,0.3958050485891664,0.4063185051125194
2021-02-28,0.40439308080695296,0.41714783008669154,0.41273022536767723,0.4241636356504786
2021-03-01,0.4215617476182457,0.4331092155628704,0.4304200128157814,0.441727159998678
2021-03-02,0.4379479278267317,0.451296848205531,0.44819552483401015,0.45971664951681784
2021-03-03,0.4569684209421823,0.46857991799279397,0.4667230571220124,0.4780377716292525
2021-03-04,0.47500011481391297,0.4857443713775499,0.48347020440478483,0.49569317076060637
2021-03-05,0.49270274177655565,0.5024152024659623,0.5018276414488311,0.513390611415518
2021-03-06,0.5101602016200507,0.5199870771348692,0.5205691562028896,0.5311644861425721
2021-03-07,0.5278557289931253,0.5386666715848715,0.5382921858921801,0.5491182813389508
2021-03-08,0.5456878630018107,0.5564771896406318,0.5554496331843403,0.5665599309717483
2021-03-09,0.5635456697815678,0.5731987675477455,0.5726434949159577,0.5843575661704233
2021-03-10,0.5797032850934154,0.5912391663330427,0.5894363627196386,0.6012837721865785
2021-03-11,0.5957598720423842,0.608647127770353,0.6078557841852271,0.6180816825469574
2021-03-12,0.6134870751972787,0.625271368987064,0.6249233502496783,0.6346004494550959
2021-03-13,0.6306666213010956,0.6413270502398107,0.6405313056782169,0.6492163071324157
2021-03-14,0.6461633739457421,0.6559889309861632,0.6567551426332199,0.6654053266340642
2021-03-15,0.6622045147392785,0.6708915441820252,0.6730233526795363,0.6808716267665716
2021-03-16,0.6773154322162397,0.6861544726815726,0.6894453024409637,0.6949360820647644
2021-03-17,0.692188705224591,0.700279784220143,0.7039964345285107,0.7098798661464725
2021-03-18,0.7070535150945297,0.7138660644440752,0.7181985711696728,0.723765948128521
2021-03-19,0.7206681709331574,0.7278002151809024,0.7319490323571355,0.7379698083276413
2021-03-20,0.733619474245623,0.7406753170681053,0.7458241859491853,0.7525024096047445
2021-03-21,0.7464917340702508,0.753290912342879,0.7582199339500164,0.7638548461992659
2021-03-22,0.7597108480308578,0.7663363175369625,0.7712268551782174,0.7764712372545469
2021-03-23,0.7719946507236971,0.7784976858555783,0.7830825351016194,0.7884910154122603
2021-03-24,0.7839012216009984,0.7902094718530217,0.7964224890678723,0.7996927409944813
2021-03-25,0.7955939852498465,0.8011347869894146,0.8075833496585761,0.8107514275271388
2021-03-26,0.806194256725776,0.8118463549123274,0.8184750774112296,0.8207517606867643
2021-03-27,0.8168312538652823,0.8217977203296338,0.8290412737246569,0.8297736440321745
2021-03-28,0.826431252993983,0.831405947432512,0.8385027699851946,0.8399380997385205
2021-03-29,0.8356571262047727,0.8410027647867134,0.8477117783921362,0.8484393008722039
2021-03-30,0.8453217957244626,0.8493496306185572,0.8566075731407604,0.8566794407465653
2021-03-31,0.8546396993585847,0.8581430611234218,0.8642744584044577,0.8647000026577707
2021-04-01,0.8630349422271766,0.8668168590087042,0.8726723265999319,0.8725003227447599
2021-04-02,0.8708266379084816,0.8742214267833603,0.8797798525700534,0.8801078270537067
2021-04-03,0.8773164023902855,0.8810881585740964,0.8862189443300693,0.8875785553945122
2021-04-04,0.8846681177482708,0.8874245901175587,0.8933758255889501,0.8934779090922536
2021-04-05,0.8916875990829225,0.8931680594188269,0.8996107771357845,0.8996890749866066
2021-04-06,0.8977335299013448,0.8995740532994543,0.9051769796967669,0.9056948979922037
2021-04-07,0.9035239227595859,0.9054525717114538,0.9112994399036133,0.9110278376361706
2021-04-08,0.9087181133108546,0.9108024848548034,0.9165125554066946,0.9160688281847394
2021-04-09,0.9146945318588487,0.9157897366734916,0.9219340878111032,0.9207436838648387
2021-04-10,0.9198841926935939,0.9208258049084141,0.9264252632891413,0.9248797533939856
2021-04-11,0.9244265037380448,0.9255453447474001,0.9310123203694863,0.9293903850571632
2021-04-12,0.9284936904733312,0.9306842153371304,0.9352568372426843,0.9332687587364706
2021-04-13,0.9329012932783151,0.9354002031591679,0.9391342679646734,0.9372379335483384
2021-04-14,0.9367907390716242,0.9391057002430757,0.9427171986159163,0.9408502471847591
2021-04-15,0.9408807733125016,0.9428139519344394,0.946346487193446,0.9442932922692936
2021-04-16,0.9439805647786124,0.9466776954101267,0.9494485857758442,0.9479267969543094
2021-04-17,0.947619498966343,0.9498143732290251,0.952331080263896,0.9508687667480692
2021-04-18,0.9507610305182651,0.9529216875318552,0.9548755413434319,0.9532421530561727
2021-04-19,0.9538571424574811,0.9552050026383807,0.9574391391897362,0.9562222216149959
2021-04-20,0.9564774563505193,0.958170541850374,0.9600309287239442,0.9587210870327809
2021-04-21,0.9590758185843425,0.9607608096140525,0.9622988945096451,0.9613226903787031
2021-04-22,0.961494952928806,0.9629881846805787,0.9640946961843568,0.9638899546163977
2021-04-23,0.963907909273282,0.9656583090990345,0.9664330798326811,0.9658044992213316
2021-04-24,0.9659076057162824,0.9676998093073971,0.9683661634048623,0.9677175366338115
2021-04-25,0.9678154945665776,0.9697805254792875,0.970065285424864,0.9698511308377603
2021-04-26,0.9696463326284436,0.9717334105304777,0.9719028562166431,0.9717139509315692
2021-04-27,0.9714114453072614,0.9730531415804933,0.9740608740494557,0.9736091321153871
2021-04-28,0.9732361458329809,0.9744740057418474,0.9756748441660381,0.9750439849669015
2021-04-29,0.9748384726789606,0.9764929507149213,0.9773220488921325,0.9764565323071553
2021-04-30,0.9762935603454116,0.9776522652019327,0.9787483685758034,0.9780548223046587
2021-05-01,0.9775009929300084,0.9792173321834025,0.9802596597860858,0.9795236882050102


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_share_doing_rapid_test_today.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,7.379922731670321e-05,0.0
2021-01-03,0.0,0.0,8.458959609257931e-05,0.0
2021-01-04,0.0,0.0,0.00047351092551772573,1.255484665202892e-05
2021-01-05,0.0,0.0,0.0005881213051007296,1.4867581561613198e-05
2021-01-06,0.0,0.0,0.0006416785954468808,1.80158697666891e-05
2021-01-07,0.0,0.0,0.0006761927950817342,3.386607294841996e-05
2021-01-08,0.0,0.0,0.0007971547819898486,4.113672049469955e-05
2021-01-09,0.0,0.0,0.0008232166571910201,4.113672049469955e-05
2021-01-10,0.0,0.0,0.0008377579522835795,4.113672049469955e-05
2021-01-11,0.0,0.0,0.0010464581655087086,0.00011376111131119242
2021-01-12,0.0,0.0,0.0012082572639525173,0.00013461676782060235
2021-01-13,0.0,0.0,0.0013446963109210442,0.00015129226371703695
2021-01-14,0.0,0.0,0.0014664976133376057,0.00016314733875933364
2021-01-15,0.0,0.0,0.0015875026946850297,0.00017764143518026864
2021-01-16,0.0,0.0,0.0016152739826454591,0.00017764143518026864
2021-01-17,0.0,0.0,0.0016302298052018479,0.00017764143518026864
2021-01-18,0.0,0.0,0.0018185422444014936,0.00020078109697305684
2021-01-19,0.0,0.0,0.0019863027402830507,0.00022029056528309916
2021-01-20,0.0,0.0,0.002130158135045044,0.00023649817869560727
2021-01-21,0.0,0.0,0.002259525589734577,0.0002501139694011012
2021-01-22,0.0,0.0,0.0023792891408066677,0.00026514982448763534
2021-01-23,0.0,0.0,0.0024051068141850884,0.00026514982448763534
2021-01-24,0.0,0.0,0.002420267848357235,0.00026514982448763534
2021-01-25,0.0,0.0,0.002594677200589327,0.00028913495813734347
2021-01-26,0.0,0.0,0.002759911541480913,0.0003071669028139336
2021-01-27,0.0,0.0,0.0029119364106662015,0.0003224366991424309
2021-01-28,0.0,0.0,0.003047640800050319,0.0003358534345806403
2021-01-29,0.0,0.0,0.0031730148366972137,0.00034813534978371205
2021-01-30,0.0,0.0,0.003199846255457475,0.00034813534978371205
2021-01-31,0.0,0.0,0.0032143300912976223,0.00034813534978371205
2021-02-01,0.0,0.0,0.003376258473059358,0.00034196053226557616
2021-02-02,0.0,0.0,0.003535418550124528,0.0003522580511442753
2021-02-03,0.0,0.0,0.003685477492030863,0.00039843066468965793
2021-02-04,0.0,0.0,0.003827773278513102,0.0004217509127043125
2021-02-05,0.0,0.0,0.0039560202777806,0.00044622650211568045
2021-02-06,0.0,0.0,0.003984879187304543,0.00044622650211568045
2021-02-07,0.0,0.0,0.003996955890891858,0.00044622650211568045
2021-02-08,0.0,0.0,0.004154215708395115,0.0005631478723095348
2021-02-09,0.0,0.0,0.004316587347246887,0.000610617423266503
2021-02-10,0.0,0.0,0.004472320390328911,0.0006311324284937558
2021-02-11,0.0,0.0,0.00461886816148964,0.0006618197735140961
2021-02-12,0.0,0.0,0.0047515190020312875,0.000689492559898962
2021-02-13,0.0,0.0,0.004778674655144446,0.000689492559898962
2021-02-14,0.0,0.0,0.004792479240536437,0.000689492559898962
2021-02-15,0.0,0.0,0.004952995766381761,0.0007082530058114903
2021-02-16,0.0,0.0,0.005109217213109287,0.0007272104548751456
2021-02-17,0.0,0.0,0.005262563645100055,0.0007454476111674931
2021-02-18,0.0,0.0,0.005407859625404665,0.0007517188781450348
2021-02-19,0.0,0.0,0.005545304209290402,0.0007595169195438105
2021-02-20,0.0,0.0,0.00557247627933282,0.0007595169195438105
2021-02-21,0.0,0.0,0.005588228322958347,0.0007595169195438105
2021-02-22,0.0,0.0,0.005750749766289621,0.0011826242810282783
2021-02-23,0.0,0.0,0.005904246002759891,0.0014596907440429378
2021-02-24,0.0,0.0,0.0060578243238764646,0.0015312377738767049
2021-02-25,0.0,0.0,0.006205301703656573,0.0016073712833226468
2021-02-26,0.0,0.0,0.006344285374660489,0.0016633468557527536
2021-02-27,0.0,0.0,0.006372292655979039,0.0016633468557527536
2021-02-28,0.0,0.0,0.006386556915390326,0.0016633468557527536
2021-03-01,0.0,9.624424779015305e-07,0.00654720272455358,0.001542317149011439
2021-03-02,0.0,0.00018856484948702733,0.006701922022253764,0.0017086042254918588
2021-03-03,0.0,0.00019081602091188449,0.006854667184210362,0.002110351109892154
2021-03-04,0.0,0.0004953869967864886,0.007003977103719183,0.002342974893282264
2021-03-05,0.0,0.0004991854637941555,0.007141314977564728,0.002595491890703883
2021-03-06,0.0,0.0009518289331345655,0.007169948154311337,0.002595491890703883
2021-03-07,0.0,0.0013350000620765137,0.0071842821856719806,0.002595491890703883
2021-03-08,0.0,0.0013399456620162638,0.007345584672005658,0.0030756665504142865
2021-03-09,0.0,0.0016970877496155616,0.007504923283176536,0.003217574486942744
2021-03-10,0.0,0.0017019040662373845,0.007658386685788286,0.0033902272277439535
2021-03-11,0.0,0.002231214595224705,0.007808098820063992,0.003798598343100893
2021-03-12,0.0,0.002237100064364623,0.007948461513125797,0.004028402518890499
2021-03-13,0.0,0.0026928709587291733,0.007974818893053659,0.004028402518890499
2021-03-14,0.0,0.0029813492396960936,0.007987736964265578,0.004028402518890499
2021-03-15,0.0,0.002987704643436096,0.008151598439447747,0.00538088661062953
2021-03-16,0.0,0.0033792771359271463,0.008304737607706596,0.006521192152256348
2021-03-17,0.0,0.0033859485655554147,0.008455297265955381,0.0067861367651282254
2021-03-18,0.0,0.003899035064200967,0.009072676411961087,0.007070270716189567
2021-03-19,0.0,0.0039060327802982893,0.009796757389695935,0.00755942338408935
2021-03-20,0.0,0.004369620185107033,0.00998185826710898,0.00755942338408935
2021-03-21,0.0,0.004788512500003848,0.010085289025682951,0.00755942338408935
2021-03-22,0.0,0.004799805295218969,0.011642469652023686,0.007211772333718825
2021-03-23,0.0,0.005489394304577338,0.012638620189929508,0.007741150582539342
2021-03-24,0.0,0.0055025545254958515,0.01349217533239408,0.008836389601229708
2021-03-25,0.0,0.006496634478198676,0.01419062537932085,0.009185329380547192
2021-03-26,0.0,0.006514963979718116,0.01491271580438285,0.009545434723878024
2021-03-27,0.0,0.007633837220195244,0.015093252775461452,0.009545434723878024
2021-03-28,0.0,0.008356065137039804,0.01519010239751809,0.009545434723878024
2021-03-29,0.0,0.00837581675505644,0.01653223971959064,0.00825214597482033
2021-03-30,0.0,0.00921036109343726,0.017598178623783187,0.0064050218565761645
2021-03-31,0.0,0.009230188639751728,0.018493666707811596,0.004973970445628311
2021-04-01,0.0,0.010202990200016684,0.019233548979959752,0.0039062277313332587
2021-04-02,0.0,0.010217028726650637,0.01981205694170872,0.003137164367424421
2021-04-03,0.0,0.010699756218861064,0.01997706554982297,0.003137164367424421
2021-04-04,0.0,0.010801740235543946,0.020069180939904088,0.003137164367424421
2021-04-05,0.0,0.010804389517503373,0.021148372410242235,0.003120355483977744
2021-04-06,0.0,0.010816732996191169,0.022045268245954742,0.0028036688143088313
2021-04-07,0.0,0.010820882375061784,0.025068646876674074,0.002407440070256249
2021-04-08,0.0,0.011347642123665241,0.02592494159420901,0.0022421462179960947
2021-04-09,0.0,0.011362304493611098,0.02454267719279129,0.0017432357377670535
2021-04-10,0.0,0.012252719746497987,0.02432207675796839,0.0017432357377670535
2021-04-11,0.0,0.013095685969589488,0.0244231988858651,0.0017432357377670535
2021-04-12,0.0,0.013123155596474752,0.026965434258047653,0.005521891616048656
2021-04-13,0.0,0.014411861970152587,0.032400365399803024,0.0067915522996680605
2021-04-14,0.0,0.014440651107727171,0.030269101174149046,0.00666974894513534
2021-04-15,0.0,0.015866395746291544,0.027764043990393224,0.009721729970858926
2021-04-16,0.0,0.015894909900301016,0.026793977900966312,0.011109003587817285
2021-04-17,0.0,0.017271219060629464,0.027448754811827618,0.011109003587817285
2021-04-18,0.0,0.018149662267853077,0.02785265026184489,0.011109003587817285
2021-04-19,0.0,0.018171995447995935,0.0350873590978569,0.012186658023153411
2021-04-20,0.0,0.019254004473818438,0.03106109488400259,0.012401155464523684
2021-04-21,0.0,0.01927686299569764,0.029467536394536566,0.012357777833184914
2021-04-22,0.0,0.020770618867956284,0.02917759905898161,0.012938407683040809
2021-04-23,0.0,0.020795400222675123,0.040212424804051135,0.013295303516701197
2021-04-24,0.0,0.022126384293431264,0.04071269378517649,0.013295303516701197
2021-04-25,0.0,0.022986259953661166,0.04051543617164597,0.013295303516701197
2021-04-26,0.0,0.02300087307281924,0.03378712393560582,0.01322615951488795
2021-04-27,0.0,0.02409857668301485,0.04042862755394835,0.013335467534137209
2021-04-28,0.0,0.024112565958861024,0.04162133182954262,0.013332348317577701
2021-04-29,0.0,0.025567268008524897,0.047762006239048756,0.01335612823961165
2021-04-30,0.0,0.02558093920636665,0.04730375844048202,0.013274468381353367
2021-05-01,0.0,0.026911504645426645,0.0473105447886151,0.013274468381353367
2021-05-02,0.0,0.027763418094965166,0.04756216911550818,0.013274468381353367
2021-05-03,0.0,0.027769439003771483,0.056836962552060916,0.019195800303241202
2021-05-04,0.0,0.02886645310293815,0.05010457276121567,0.023914744013387185
2021-05-05,0.0,0.028867458639855362,0.04872151419084496,0.02413933786625271
2021-05-06,0.0,0.029785723161116672,0.05535834103646437,0.024978897576522646
2021-05-07,0.0,0.029778395054317973,0.05179399996121501,0.030089413779159677
2021-05-08,0.0,0.030218734035177584,0.051582611475823464,0.030089413779159677
2021-05-09,0.0,0.030229538426747207,0.05180257575463751,0.030089413779159677
2021-05-10,0.0,0.03020880179297493,0.05226352208595146,0.029159417309825523
2021-05-11,0.0,0.030020446259335982,0.05224471444136731,0.029335825423195086
2021-05-12,0.0,0.029998812850802845,0.05239856774604898,0.02930259961048783
2021-05-13,0.0,0.030047850218504202,0.05212397613512036,0.029116938505363767
2021-05-14,0.0,0.03002682628846987,0.05248829652503885,0.026680857049896277
2021-05-15,0.0,0.029992319955280282,0.05257413654391012,0.026680857049896277
2021-05-16,0.0,0.02996538182647983,0.05257013081317052,0.026680857049896277
2021-05-17,0.0,0.029944714964656914,0.05300217514052122,0.027463413077541163
2021-05-18,0.0,0.029958363589220934,0.053172829120184964,0.02721397015012358
2021-05-19,0.0,0.02993956210098525,0.05320581278318562,0.02724263821284487
2021-05-20,0.0,0.02991941647666637,0.054215125594126105,0.02735230945665402
2021-05-21,0.0,0.029902346974467683,0.054134682640749256,0.029587492844527465
2021-05-22,0.0,0.029905632412435948,0.0541380234858538,0.029587492844527465
2021-05-23,0.0,0.029901526128004653,0.05409211354317657,0.029587492844527465
2021-05-24,0.0,0.02988738704767897,0.05370469042955614,0.029276047279525
2021-05-25,0.0,0.029872285524875402,0.0544627400860473,0.02575419526931818
2021-05-26,0.0,0.029858567128362025,0.05464732998653708,0.02590009867600544
2021-05-27,0.0,0.029866264616069074,0.05439663732037956,0.02583976030462433
2021-05-28,0.0,0.02985311465573135,0.05490937085504601,0.023193117366576796
2021-05-29,0.0,0.029844961598237317,0.05494671526488151,0.023193117366576796
2021-05-30,0.0,0.02982902075992529,0.05502754196397982,0.023193117366576796
2021-05-31,0.0,0.02981774438163943,0.0563431536325996,0.01996389917255598


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_share_ever_rapid_test.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,7.379922731670321e-05,0.0
2021-01-03,0.0,0.0,0.00013378908097038143,0.0
2021-01-04,0.0,0.0,0.0005738527362455118,1.255484665202892e-05
2021-01-05,0.0,0.0,0.0010472034940971393,2.491145888323634e-05
2021-01-06,0.0,0.0,0.0015143481738611635,3.8775418836052714e-05
2021-01-07,0.0,0.0,0.00197420551553416,6.710214623646513e-05
2021-01-08,0.0,0.0,0.0027713602975240085,0.0001082388667311647
2021-01-09,0.0,0.0,0.003579869438213707,0.0001493755872258642
2021-01-10,0.0,0.0,0.004389987437970941,0.0001905123077205638
2021-01-11,0.0,0.0,0.005229103891150833,0.00029808423670051737
2021-01-12,0.0,0.0,0.006076272848133043,0.00042301091202506217
2021-01-13,0.0,0.0,0.0069236819027056855,0.0005599157893613577
2021-01-14,0.0,0.0,0.007764532394038726,0.0006920802783736609
2021-01-15,0.0,0.0,0.008604816501312278,0.0008310577930291051
2021-01-16,0.0,0.0,0.009445613637625224,0.0009700353076845492
2021-01-17,0.0,0.0,0.010287046929947011,0.0011090128223399933
2021-01-18,0.0,0.0,0.011128539733637376,0.0012075082415550031
2021-01-19,0.0,0.0,0.01197146491440572,0.0013012735330268088
2021-01-20,0.0,0.0,0.01281465071392608,0.0013924285327461818
2021-01-21,0.0,0.0,0.01365905341832788,0.0014837477017581606
2021-01-22,0.0,0.0,0.01450138348541053,0.0015753049162444178
2021-01-23,0.0,0.0,0.015341088895927646,0.0016668621307306753
2021-01-24,0.0,0.0,0.016180792254328606,0.001758419345216933
2021-01-25,0.0,0.0,0.0170199230723216,0.0018523180242389805
2021-01-26,0.0,0.0,0.01785744708336322,0.0019470170285624813
2021-01-27,0.0,0.0,0.018698896792614272,0.0020420854137943455
2021-01-28,0.0,0.0,0.019542353471467426,0.00213689933662267
2021-01-29,0.0,0.0,0.020387326664161036,0.0022297452800558834
2021-01-30,0.0,0.0,0.021232999628464373,0.002322591223489096
2021-01-31,0.0,0.0,0.02207852894463668,0.0024154371669223088
2021-02-01,0.0,0.0,0.022918494973905808,0.0025014434072023325
2021-02-02,0.0,0.0,0.023756612046516957,0.0025937127059952676
2021-02-03,0.0,0.0,0.024589418242512318,0.0027039729071416416
2021-02-04,0.0,0.0,0.025422086946725115,0.0028277524495341024
2021-02-05,0.0,0.0,0.026255291253255045,0.0029686138068221986
2021-02-06,0.0,0.0,0.02709024806698353,0.0031094751641102944
2021-02-07,0.0,0.0,0.027923797129027927,0.00325033652139839
2021-02-08,0.0,0.0,0.028763081855732744,0.003454702665298725
2021-02-09,0.0,0.0,0.029605313421239836,0.0036850978505417126
2021-02-10,0.0,0.0,0.03045087146703835,0.003913637922778253
2021-02-11,0.0,0.0,0.03129895977205915,0.00414762636341315
2021-02-12,0.0,0.0,0.03214751595956387,0.004383556105933109
2021-02-13,0.0,0.0,0.03299446123588491,0.004619485848453068
2021-02-14,0.0,0.0,0.03384234432928994,0.0048554155909730275
2021-02-15,0.0,0.0,0.03469058654302256,0.005069211208617409
2021-02-16,0.0,0.0,0.03553751950664665,0.005274012401143152
2021-02-17,0.0,0.0,0.03638157540341781,0.005476379783906013
2021-02-18,0.0,0.0,0.037223064102875875,0.0056730689612608685
2021-02-19,0.0,0.0,0.03806640791534035,0.005862327426009157
2021-02-20,0.0,0.0,0.038909562933118355,0.006051585890757442
2021-02-21,0.0,0.0,0.039754215995691365,0.00624084435550573
2021-02-22,0.0,0.0,0.04059869462839101,0.006700077169828106
2021-02-23,0.0,0.0,0.04144363498722609,0.007380562991911481
2021-02-24,0.0,0.0,0.042291206158975185,0.008093326549037317
2021-02-25,0.0,0.0,0.043139768502828385,0.008842303799995834
2021-02-26,0.0,0.0,0.04398924198625554,0.009622692792978312
2021-02-27,0.0,0.0,0.044838368662052076,0.010403081785960796
2021-02-28,0.0,0.0,0.04568630716259338,0.011183470778943277
2021-03-01,0.0,9.624424779015305e-07,0.04653300413285934,0.01174434695866638
2021-03-02,0.0,0.00018952729196492895,0.047384410709706934,0.012251900952151116
2021-03-03,0.0,0.00038032073959908013,0.04823759647126313,0.012923825345625096
2021-03-04,0.0,0.0008756153911584782,0.04909252242732098,0.013756477632908637
2021-03-05,0.0,0.0013745012459936278,0.04994527108813562,0.014764200053827005
2021-03-06,0.0,0.0022539520422506093,0.05079831320156081,0.01577192247474538
2021-03-07,0.0,0.003475720438984584,0.05165199967945946,0.016779644895663744
2021-03-08,0.0,0.004701270885796966,0.052511060649574795,0.01820365754819113
2021-03-09,0.0,0.006136927245402412,0.05336909556161136,0.019790998125699708
2021-03-10,0.0,0.007575477088790038,0.05422776662965675,0.021388521303582163
2021-03-11,0.0,0.009144133148683922,0.05508629404957112,0.023003768608717577
2021-03-12,0.0,0.010716398880898976,0.05594527703927247,0.02461533236535014
2021-03-13,0.0,0.012369193755369491,0.05680314572990028,0.02622689612198271
2021-03-14,0.0,0.014075115865043404,0.057659857027015184,0.027838459878615277
2021-03-15,0.0,0.015784251588620072,0.05851531037692551,0.0303487499585729
2021-03-16,0.0,0.01753686960145955,0.059369786919544844,0.03365715315876597
2021-03-17,0.0,0.019292713540898725,0.060220403431671767,0.037094642673734975
2021-03-18,0.0,0.021084028308121547,0.06153837708598891,0.04064349027199465
2021-03-19,0.0,0.022878780369908303,0.06344362739439632,0.04428355853769076
2021-03-20,0.0,0.024695658348106,0.06550546442620729,0.04792362680338687
2021-03-21,0.0,0.026651975567094602,0.06765815069243017,0.05156369506908295
2021-03-22,0.0,0.028615419785498454,0.07120754620570394,0.05446310536272333
2021-03-23,0.0,0.03090119194088838,0.07559776142856836,0.05674903142682509
2021-03-24,0.0,0.033195775883058935,0.08069111167954729,0.059047124487625086
2021-03-25,0.0,0.035933746198583076,0.08598603719645226,0.06139574680457298
2021-03-26,0.0,0.03868405383644655,0.09135034065641245,0.06379528827973872
2021-03-27,0.0,0.041956425981144956,0.09672123961770307,0.06619482975490448
2021-03-28,0.0,0.045575455951993624,0.10209018701652785,0.06859437123007024
2021-03-29,0.0,0.04920570484187572,0.10747404098712124,0.07051977126702887
2021-03-30,0.0,0.05304862889398018,0.1128571110493424,0.07206537590612472
2021-03-31,0.0,0.056901376426130953,0.11822762626491155,0.07333764893361269
2021-04-01,0.0,0.06067723527008979,0.12358925171328615,0.0742629706823399
2021-04-02,0.0,0.06445660528479422,0.12890620054079419,0.07492601146496776
2021-04-03,0.0,0.06776933024161513,0.13422188116051684,0.07558905224759563
2021-04-04,0.0,0.0705809920483577,0.13953734220381062,0.07625209303022346
2021-04-05,0.0,0.07338686483541977,0.14480270288323344,0.0768650108757026
2021-04-06,0.0,0.07545870593349893,0.14974062380432168,0.0773394108805456
2021-04-07,0.0,0.07752802703293658,0.15421768253085844,0.07778570510249447
2021-04-08,0.0,0.07947881585099667,0.15818259257583364,0.07823835267606721
2021-04-09,0.0,0.08143858883359463,0.161663024673516,0.07861231595981012
2021-04-10,0.0,0.08387284390568187,0.16501371377925203,0.07898627924355302
2021-04-11,0.0,0.08687644218875837,0.16829177849417148,0.07936024252729597
2021-04-12,0.0,0.0898998536533362,0.1704733688164738,0.08051413102576976
2021-04-13,0.0,0.0938431590194045,0.1722960419707005,0.0821045354127016
2021-04-14,0.0,0.09780439167222531,0.17401705534259718,0.08371215500207933
2021-04-15,0.0,0.10231937760958633,0.17571295081272523,0.08534960825615583
2021-04-16,0.0,0.10685119295155558,0.17729026475068788,0.08703711262331552
2021-04-17,0.0,0.11172402074812561,0.1788323500105735,0.0887246169904752
2021-04-18,0.0,0.11682349656583492,0.18035612013375282,0.0904121213576349
2021-04-19,0.0,0.12193208993563229,0.18156094625948987,0.09146364004158819
2021-04-20,0.0,0.12717241479793276,0.18257451721145732,0.09216731272413599
2021-04-21,0.0,0.13242251183737555,0.18342733153998905,0.09279107189927557
2021-04-22,0.0,0.1377696555020261,0.1841278870580934,0.09333293932703107
2021-04-23,0.0,0.14312824176637132,0.18478782504109106,0.09380367425241666
2021-04-24,0.0,0.14855328786459562,0.1854433448180014,0.09427440917780223
2021-04-25,0.0,0.15403833373503506,0.1860961968439069,0.09474514410318778
2021-04-26,0.0,0.15952865354399945,0.18673287614237452,0.09491744182789374
2021-04-27,0.0,0.16504053288531537,0.18736515980803278,0.0949745850544175
2021-04-28,0.0,0.17055702948798576,0.1880027481939582,0.09502550010840302
2021-04-29,0.0,0.17609404930434802,0.1886367658977695,0.09507359555478809
2021-04-30,0.0,0.1816378103222879,0.18927587490176775,0.09512120259752758
2021-05-01,0.0,0.18719381016099162,0.1899156446871687,0.09516880964026711
2021-05-02,0.0,0.19276946106402013,0.19055537343024656,0.09521641668300661
2021-05-03,0.0,0.1983464273735058,0.19120087888030798,0.09791250125563858
2021-05-04,0.0,0.20394271640873107,0.19184594928174395,0.10281685571273738
2021-05-05,0.0,0.2095367747936931,0.19248754134629284,0.10783095323771086
2021-05-06,0.0,0.21459592652890608,0.1931306663416115,0.11294303725709227
2021-05-07,0.0,0.21964547230838544,0.1937721783736302,0.11807268739078251
2021-05-08,0.0,0.22382613363770318,0.1944129475395999,0.12320233752447275
2021-05-09,0.0,0.22718632404124878,0.19505408403436186,0.128331987658163
2021-05-10,0.0,0.23053074803635573,0.19569400978059084,0.13083925497102053
2021-05-11,0.0,0.2328063252786748,0.1963361600207346,0.13116112939033578
2021-05-12,0.0,0.23506939897724585,0.19697474368299647,0.13138830685744368
2021-05-13,0.0,0.23668027117073331,0.19760500601423947,0.13153007935430575
2021-05-14,0.0,0.238280375910742,0.19823349942135454,0.13166073348582608
2021-05-15,0.0,0.2394707182006389,0.19886253458713524,0.1317913876173464
2021-05-16,0.0,0.24038322448396204,0.1994929364622769,0.13192204174886674
2021-05-17,0.0,0.24128723911062516,0.2001227678491268,0.13205892610504147
2021-05-18,0.0,0.24201636008564306,0.20075125099566107,0.13219997830913222
2021-05-19,0.0,0.24273840125991722,0.20138166313138356,0.13233979513929608
2021-05-20,0.0,0.24333411621564743,0.20201835063831586,0.1324780769865741
2021-05-21,0.0,0.243923623520001,0.20265488628865252,0.13262516036005198
2021-05-22,0.0,0.24442092719327865,0.20329085145069734,0.1327722437335298
2021-05-23,0.0,0.24484571523789617,0.2039251482423061,0.13291932710700768
2021-05-24,0.0,0.245266156900492,0.20454716517082788,0.13306362781097586
2021-05-25,0.0,0.24563542904669866,0.20517562369196832,0.1331874483956915
2021-05-26,0.0,0.2460003527587675,0.20580341937958987,0.13330664761482025
2021-05-27,0.0,0.24632349743798435,0.20643157008330662,0.13342918562693737
2021-05-28,0.0,0.24664228752671472,0.20705916261142862,0.13354378400164088
2021-05-29,0.0,0.24692735929486004,0.20768856921023385,0.13365838237634434
2021-05-30,0.0,0.2471826753787206,0.20831914346313274,0.13377298075104782
2021-05-31,0.0,0.24743533397215706,0.20896278148749078,0.13387304809123954


==> figures/results/tables/scenario_comparisons/add_single_rapid_test_chanel_to_pessimistic/full_share_rapid_test_in_last_week.csv <==
date,spring_without_rapid_tests,spring_without_school_and_work_rapid_tests,spring_without_school_and_private_rapid_tests,spring_without_work_and_private_rapid_tests
2021-01-01,0.0,0.0,0.0,0.0
2021-01-02,0.0,0.0,7.379922731670321e-05,0.0
2021-01-03,0.0,0.0,0.00013378908097038143,0.0
2021-01-04,0.0,0.0,0.0005738527362455118,1.255484665202892e-05
2021-01-05,0.0,0.0,0.0010472034940971393,2.491145888323634e-05
2021-01-06,0.0,0.0,0.0015143481738611635,3.8775418836052714e-05
2021-01-07,0.0,0.0,0.00197420551553416,6.710214623646513e-05
2021-01-08,0.0,0.0,0.002750274804004951,0.0001082388667311647
2021-01-09,0.0,0.0,0.003537238777156295,0.0001493755872258642
2021-01-10,0.0,0.0,0.004104419057715459,0.0001833381096336901
2021-01-11,0.0,0.0,0.0047307905767236475,0.0002864795198294445
2021-01-12,0.0,0.0,0.005389037616007409,0.00040565411356431336
2021-01-13,0.0,0.0,0.006057541131846719,0.0005230803043329305
2021-01-14,0.0,0.0,0.006726883963194475,0.0006450909225975646
2021-01-15,0.0,0.0,0.007491170000688486,0.0007815956372831337
2021-01-16,0.0,0.0,0.008268686031050364,0.0009181003519687028
2021-01-17,0.0,0.0,0.008852457670743502,0.0009819806758377789
2021-01-18,0.0,0.0,0.00946274265119248,0.0010481450049902334
2021-01-19,0.0,0.0,0.010104349080554489,0.0011171433065562957
2021-01-20,0.0,0.0,0.010768009602261925,0.001190494146492569
2021-01-21,0.0,0.0,0.011440032497311469,0.0012629666807134018
2021-01-22,0.0,0.0,0.01220404765547268,0.001350475070020768
2021-01-23,0.0,0.0,0.01297892466445592,0.001437983459328135
2021-01-24,0.0,0.0,0.01358065026841166,0.0015023521868427136
2021-01-25,0.0,0.0,0.01418902472871794,0.0015711965796969577
2021-01-26,0.0,0.0,0.014818778135153806,0.0016418653038152843
2021-01-27,0.0,0.0,0.01547118895608543,0.0017141880335566138
2021-01-28,0.0,0.0,0.01613954061532908,0.0017848916436496189
2021-01-29,0.0,0.0,0.016907448637841205,0.0018678771689456958
2021-01-30,0.0,0.0,0.017687027044941447,0.0019508626942417726
2021-01-31,0.0,0.0,0.018306679935649738,0.002009863085888141
2021-02-01,0.0,0.0,0.018923026867228188,0.0020446567153397837
2021-02-02,0.0,0.0,0.019546509006686513,0.002074478067341628
2021-02-03,0.0,0.0,0.020184345698667058,0.002137055297450646
2021-02-04,0.0,0.0,0.020839104140482942,0.002210670860371246
2021-02-05,0.0,0.0,0.021595278162806066,0.002308762012703214
2021-02-06,0.0,0.0,0.022365827258812993,0.0024068531650351826
2021-02-07,0.0,0.0,0.02298652467664549,0.0025111191348852874
2021-02-08,0.0,0.0,0.023605321834916076,0.0027220089560505466
2021-02-09,0.0,0.0,0.024236431690132103,0.002934195714627392
2021-02-10,0.0,0.0,0.024880978801947912,0.0031435772304168347
2021-02-11,0.0,0.0,0.02554382668565695,0.0033591705018152507
2021-02-12,0.0,0.0,0.026310466500383697,0.003602436559598531
2021-02-13,0.0,0.0,0.027092185264636283,0.003845702617381814
2021-02-14,0.0,0.0,0.0277304487967776,0.00397204730497124
2021-02-15,0.0,0.0,0.028366857215912474,0.004069682887516229
2021-02-16,0.0,0.0,0.029003754038692854,0.004165760913897617
2021-02-17,0.0,0.0,0.029647449522303262,0.004249388751551015
2021-02-18,0.0,0.0,0.03030379014567665,0.004311615069797088
2021-02-19,0.0,0.0,0.031070419699822605,0.004381639429441935
2021-02-20,0.0,0.0,0.031850416738618985,0.004451663789086784
2021-02-21,0.0,0.0,0.032485649295195575,0.004502927702819104
2021-02-22,0.0,0.0,0.0331271818483759,0.0049583415289722365
2021-02-23,0.0,0.0,0.03376886420603574,0.005672584661847681
2021-02-24,0.0,0.0,0.03441882890450754,0.006452103557579352
2021-02-25,0.0,0.0,0.03507882639887371,0.0072999579213581895
2021-02-26,0.0,0.0,0.03585063549420139,0.008203787857567132
2021-02-27,0.0,0.0,0.036634699827222075,0.009107617793776076
2021-02-28,0.0,0.0,0.037270506976322774,0.009588340368500549
2021-03-01,0.0,9.624424779015305e-07,0.03791346369811647,0.00967096677346905
2021-03-02,0.0,0.00018952729196492895,0.03855756139649378,0.009848333225084207
2021-03-03,0.0,0.00038032073959908013,0.03920692687704756,0.010351313051653713
2021-03-04,0.0,0.0008756153911584782,0.039866618606106255,0.011030941089183224
2021-03-05,0.0,0.0013745012459936278,0.04063564092769193,0.011963086124134355
2021-03-06,0.0,0.0022539520422506093,0.04141903216661295,0.01289523115908548
2021-03-07,0.0,0.0034751232731827304,0.04205611162773135,0.013948405900777923
2021-03-08,0.0,0.004624749526397243,0.04269977427748325,0.015315468225700353
2021-03-09,0.0,0.0060213130732009335,0.043350030376449425,0.01642269160275094
2021-03-10,0.0,0.0072252629453387045,0.04400443995851852,0.017469943937212632
2021-03-11,0.0,0.008669074414554346,0.04467122380101778,0.018673050389609643
2021-03-12,0.0,0.009823984866874606,0.04544973715983225,0.020105961017796263
2021-03-13,0.0,0.011064612211096673,0.046240273867213924,0.021538871645982872
2021-03-14,0.0,0.01252048396697037,0.04688242615947383,0.022491607614459088
2021-03-15,0.0,0.01380752812656057,0.04752910131574505,0.024654919738145875
2021-03-16,0.0,0.015295256933664425,0.04817545223766337,0.027785884662658265
2021-03-17,0.0,0.01644611240445732,0.04882265068355475,0.030773423084685607
2021-03-18,0.0,0.017870523167519272,0.049946865582390046,0.03381529128198466
2021-03-19,0.0,0.0189961581307356,0.051768804079032324,0.037346312147183515
2021-03-20,0.0,0.020247407228189265,0.05376292538187573,0.04087733301238237
2021-03-21,0.0,0.021833436503473153,0.05569661596811093,0.04305586978584219
2021-03-22,0.0,0.02324931251543576,0.05903434801242802,0.04374644996730467
2021-03-23,0.0,0.025171757505127467,0.06321767093640215,0.044701463784715775
2021-03-24,0.0,0.026770614558512342,0.06763716985683514,0.046467582669755925
2021-03-25,0.0,0.029067550225799474,0.07203103784646006,0.048093488666213755
2021-03-26,0.0,0.031073231098958477,0.07696189538373391,0.05007950000600245
2021-03-27,0.0,0.03366775644295215,0.08196985913351242,0.05206551134579112
2021-03-28,0.0,0.036835563008841436,0.08551749187900683,0.05439917373595031
2021-03-29,0.0,0.03971149298940687,0.08941111140866795,0.05491016912823131
2021-03-30,0.0,0.043059405581981694,0.09351711470005704,0.052478801383577744
2021-03-31,0.0,0.04578058753522073,0.09782015602854782,0.04826744244865888
2021-04-01,0.0,0.04885714675616356,0.1021409892041247,0.04262823545611412
2021-04-02,0.0,0.05121038633446599,0.10685979337037196,0.036219965099660516
2021-04-03,0.0,0.05327354082485014,0.11164675652267686,0.029811694743206905
2021-04-04,0.0,0.05525882776763518,0.11518369774299031,0.024696713135811
2021-04-05,0.0,0.05684236782601995,0.11873389152944935,0.021412046763212577
2021-04-06,0.0,0.058090427934964745,0.12228549306759252,0.01923519888135044
2021-04-07,0.0,0.0587017779636995,0.1281205909643068,0.01773641122027343
2021-04-08,0.0,0.05969596257432637,0.13423347561680715,0.0168413930708451
2021-04-09,0.0,0.060359795473791035,0.13879908725977544,0.015286713974100448
2021-04-10,0.0,0.06181686156126844,0.14305198307783976,0.013732034877355791
2021-04-11,0.0,0.06410989820785618,0.1463268095534626,0.012194164664057811
2021-04-12,0.0,0.06640875055163446,0.15124697556555552,0.014351911448725262
2021-04-13,0.0,0.06978916045568061,0.15544666411588626,0.018294352873891202
2021-04-14,0.0,0.07287008042345827,0.1583934454589081,0.02249674406120149
2021-04-15,0.0,0.076763303894701,0.1611861600771678,0.027334246730235066
2021-04-16,0.0,0.08010756577263148,0.1632565462248912,0.032191607727325475
2021-04-17,0.0,0.08381615009259663,0.1652216649700796,0.03704896872441588
2021-04-18,0.0,0.0881188753951991,0.16534994480320567,0.04251454001251996
2021-04-19,0.0,0.09186125601616327,0.1649596528311969,0.0449008248173078
2021-04-20,0.0,0.09617820453585389,0.16688425869920256,0.04631801828784357
2021-04-21,0.0,0.09957192856953036,0.16816264908495623,0.047617356675333795
2021-04-22,0.0,0.10372153932926789,0.16911365101527934,0.04880839463260809
2021-04-23,0.0,0.10697556760763373,0.16986000566178852,0.049931805101909636
2021-04-24,0.0,0.1105847125349514,0.1705994651980082,0.051055215571211156
2021-04-25,0.0,0.11482177627686005,0.17491716684432865,0.052152389735438114
2021-04-26,0.0,0.11855598126705244,0.1775584599155534,0.0524498952753822
2021-04-27,0.0,0.12284393954178503,0.17889810802072678,0.05251585234080273
2021-04-28,0.0,0.1261747108080956,0.17985328805954667,0.05256872511360258
2021-04-29,0.0,0.1302497456145508,0.18034761821651202,0.052612784047505676
2021-04-30,0.0,0.13344452519521524,0.18094920838080136,0.052656574154192115
2021-05-01,0.0,0.13699050393508663,0.1815630537827837,0.05270036426087855
2021-05-02,0.0,0.14115813022257148,0.18521888640480227,0.05274793436552724
2021-05-03,0.0,0.14482247297029552,0.18729064541823512,0.05858353913493249
2021-05-04,0.0,0.14906726087742123,0.18830431281966195,0.06922040414991242
2021-05-05,0.0,0.15236434050065684,0.18892396365825412,0.08008189790373256
2021-05-06,0.0,0.15587345502587358,0.18973455569684372,0.09114386083286984
2021-05-07,0.0,0.15848893658006838,0.19042566532427488,0.10222927534545577
2021-05-08,0.0,0.16057778766897765,0.1911071033282554,0.11331468985804179
2021-05-09,0.0,0.16245781336557613,0.1912382397070727,0.12418140419536679
2021-05-10,0.0,0.1638078082404161,0.19210159370418972,0.12880838437202732
2021-05-11,0.0,0.16467114787271994,0.1929114551894273,0.12881864495281517
2021-05-12,0.0,0.16489657078051315,0.19348524533612996,0.1285594749948107
2021-05-13,0.0,0.16507871045431077,0.1941000695975195,0.1277814048930863
2021-05-14,0.0,0.16493100323752102,0.19472577007454417,0.12698890431054183
2021-05-15,0.0,0.1647874679728796,0.1953483615955901,0.12619640372799734
2021-05-16,0.0,0.1646749401833791,0.19572518347714052,0.12381658514122203
2021-05-17,0.0,0.16461595210442978,0.196268887548857,0.12203764463442934
2021-05-18,0.0,0.16455746884605507,0.19687778735089967,0.121916067012674
2021-05-19,0.0,0.16446511130626737,0.1975209143983344,0.12206025690236964
2021-05-20,0.0,0.16439011877340506,0.19818450104386018,0.12260986080803922
2021-05-21,0.0,0.16432050278487553,0.19884221248082684,0.12317593499798944
2021-05-22,0.0,0.16425714780274278,0.1994981160034586,0.12374200918793968
2021-05-23,0.0,0.16420418268471584,0.20035954511561982,0.12577934395282922
2021-05-24,0.0,0.1641464935952942,0.20097958790839804,0.12768176028882303
2021-05-25,0.0,0.16409579811773747,0.20159592047516342,0.12776898138186835
2021-05-26,0.0,0.16404662120613744,0.20216639235003928,0.12775036868831915
2021-05-27,0.0,0.16401260738082565,0.20277947231269486,0.1255302273118807
2021-05-28,0.0,0.16396848688343785,0.20341087972475375,0.12330411632953989
2021-05-29,0.0,0.16392785293140177,0.20404373798293604,0.12107800534719908
2021-05-30,0.0,0.16388765402799108,0.20469887401412498,0.1151713152740955
2021-05-31,0.0,0.1638439562665317,0.20539657093442187,0.10940869606795049


==> figures/results/tables/scenario_comparisons/combined_fit/full_ever_vaccinated.csv <==
date,combined_baseline,empirical
2020-09-15,0.0,
2020-09-16,0.0,
2020-09-17,0.0,
2020-09-18,0.0,
2020-09-19,0.0,
2020-09-20,0.0,
2020-09-21,0.0,
2020-09-22,0.0,
2020-09-23,0.0,
2020-09-24,0.0,
2020-09-25,0.0,
2020-09-26,0.0,
2020-09-27,0.0,
2020-09-28,0.0,
2020-09-29,0.0,
2020-09-30,0.0,
2020-10-01,0.0,
2020-10-02,0.0,
2020-10-03,0.0,
2020-10-04,0.0,
2020-10-05,0.0,
2020-10-06,0.0,
2020-10-07,0.0,
2020-10-08,0.0,
2020-10-09,0.0,
2020-10-10,0.0,
2020-10-11,0.0,
2020-10-12,0.0,
2020-10-13,0.0,
2020-10-14,0.0,
2020-10-15,0.0,
2020-10-16,0.0,
2020-10-17,0.0,
2020-10-18,0.0,
2020-10-19,0.0,
2020-10-20,0.0,
2020-10-21,0.0,
2020-10-22,0.0,
2020-10-23,0.0,
2020-10-24,0.0,
2020-10-25,0.0,
2020-10-26,0.0,
2020-10-27,0.0,
2020-10-28,0.0,
2020-10-29,0.0,
2020-10-30,0.0,
2020-10-31,0.0,
2020-11-01,0.0,
2020-11-02,0.0,
2020-11-03,0.0,
2020-11-04,0.0,
2020-11-05,0.0,
2020-11-06,0.0,
2020-11-07,0.0,
2020-11-08,0.0,
2020-11-09,0.0,
2020-11-10,0.0,
2020-11-11,0.0,
2020-11-12,0.0,
2020-11-13,0.0,
2020-11-14,0.0,
2020-11-15,0.0,
2020-11-16,0.0,
2020-11-17,0.0,
2020-11-18,0.0,
2020-11-19,0.0,
2020-11-20,0.0,
2020-11-21,0.0,
2020-11-22,0.0,
2020-11-23,0.0,
2020-11-24,0.0,
2020-11-25,0.0,
2020-11-26,0.0,
2020-11-27,0.0,
2020-11-28,0.0,
2020-11-29,0.0,
2020-11-30,0.0,
2020-12-01,0.0,
2020-12-02,0.0,
2020-12-03,0.0,
2020-12-04,0.0,
2020-12-05,0.0,
2020-12-06,0.0,
2020-12-07,0.0,
2020-12-08,0.0,
2020-12-09,0.0,
2020-12-10,0.0,
2020-12-11,0.0,
2020-12-12,0.0,
2020-12-13,0.0,
2020-12-14,0.0,
2020-12-15,0.0,
2020-12-16,0.0,
2020-12-17,0.0,
2020-12-18,0.0,
2020-12-19,0.0,
2020-12-20,0.0,
2020-12-21,0.0,
2020-12-22,0.0,
2020-12-23,0.0,
2020-12-24,0.0,
2020-12-25,0.0,
2020-12-26,0.0,
2020-12-27,0.0,
2020-12-28,0.0,0.00021368674698795184
2020-12-29,0.0,0.0008045903614457832
2020-12-30,0.0,0.0015470963855421687
2020-12-31,0.0,0.002149566265060241
2021-01-01,0.0,0.0024596265060240967
2021-01-02,0.0,0.0030301686746987953
2021-01-03,0.0,0.003297325301204819
2021-01-04,0.0,0.003857807228915663
2021-01-05,0.0,0.004482180722891567
2021-01-06,0.0,0.0052311686746987955
2021-01-07,0.0,0.005883421686746988
2021-01-08,0.0,0.006624265060240964
2021-01-09,0.0,0.007340493975903615
2021-01-10,0.0,0.0077579518072289156
2021-01-11,0.0,0.008566072289156627
2021-01-12,0.0,0.009538180722891568
2021-01-13,0.00019183181840988294,0.010880602409638555
2021-01-14,0.0005245208898755465,0.011866819277108434
2021-01-15,0.0010108108557355157,0.01294178313253012
2021-01-16,0.0015935092386782442,0.013616915662650603
2021-01-17,0.0022287828375779804,0.013984891566265062
2021-01-18,0.0029780104467077243,0.014782710843373495
2021-01-19,0.003869141888133606,0.015776048192771085
2021-01-20,0.004702526780885398,0.016714289156626507
2021-01-21,0.005505499312181968,0.017487698795180723
2021-01-22,0.006272210950974224,0.018309192771084337
2021-01-23,0.007012634981787978,0.018799626506024097
2021-01-24,0.007744747942163567,0.01910968674698795
2021-01-25,0.008452358635617739,0.019735927710843374
2021-01-26,0.009104746883271628,0.020342626506024097
2021-01-27,0.009710346882532866,0.020953686746987953
2021-01-28,0.010283133544434516,0.021496903614457833
2021-01-29,0.010826862241544945,0.02211510843373494
2021-01-30,0.011359817328828119,0.022530722891566265
2021-01-31,0.011892957106565464,0.022841614457831325
2021-02-01,0.012436193295798077,0.023538506024096385
2021-02-02,0.013003623934528466,0.02431443373493976
2021-02-03,0.01359272491988282,0.025077506024096387
2021-02-04,0.014207497878368402,0.025800349397590364
2021-02-05,0.014850713166797943,0.0266174578313253
2021-02-06,0.015515537238366732,0.027184108433734942
2021-02-07,0.016184301372958055,0.027522927710843373
2021-02-08,0.016845062254534846,0.02816366265060241
2021-02-09,0.017498558644913825,0.028889228915662653
2021-02-10,0.01817551072297386,0.02981598795180723
2021-02-11,0.0188764725600775,0.030707409638554218
2021-02-12,0.019595780315629825,0.031652939759036144
2021-02-13,0.02034026753643558,0.032395638554216864
2021-02-14,0.021104762889777664,0.032874277108433735
2021-02-15,0.021896223049430254,0.033704192771084336
2021-02-16,0.0227252369347664,0.034692289156626505
2021-02-17,0.02358300096747016,0.035820518072289156
2021-02-18,0.024468776385724776,0.036907638554216866
2021-02-19,0.025392043966178245,0.03811540963855421
2021-02-20,0.026339875377037865,0.03903038554216867
2021-02-21,0.027317872895413795,0.03972033734939759
2021-02-22,0.028347337487021656,0.04091013253012048
2021-02-23,0.029419527137030152,0.04219755421686747
2021-02-24,0.030528347060451346,0.04358222891566265
2021-02-25,0.03170624121373643,0.04515298795180723
2021-02-26,0.032958073112178826,0.046878337349397586
2021-02-27,0.03426395775021171,0.04817190361445783
2021-02-28,0.035614106533763415,0.049171602409638554
2021-03-01,0.03704601162503283,0.050933734939759036
2021-03-02,0.03857173946702644,0.052877457831325296
2021-03-03,0.040198123606548994,0.054966999999999995
2021-03-04,0.04191026568029652,0.0571378313253012
2021-03-05,0.043724972519599475,0.05958161445783132
2021-03-06,0.04561841905586857,0.0614259156626506
2021-03-07,0.04756948901384225,0.06282889156626506
2021-03-08,0.049588217241531105,0.06506490361445784
2021-03-09,0.05166616954152749,0.06742350602409639
2021-03-10,0.0538223074671274,0.07006000000000001
2021-03-11,0.056048997146224654,0.07272467469879519
2021-03-12,0.058363661044997066,0.07578414457831326
2021-03-13,0.060755833371040964,0.07817106024096386
2021-03-14,0.06318008027262771,0.07979895180722892
2021-03-15,0.06560832880072179,0.08206242168674699
2021-03-16,0.06788931747334839,0.08339003614457832
2021-03-17,0.07000747072887163,0.08488673493975904
2021-03-18,0.07194752082307913,0.08630514457831326
2021-03-19,0.07372652084124036,0.08823693975903615
2021-03-20,0.07545202219117367,0.09024940963855423
2021-03-21,0.07716404113795176,0.09178298795180723
2021-03-22,0.07888295519501923,0.0940949156626506
2021-03-23,0.08078366622248606,0.09669514457831326
2021-03-24,0.08289480124075048,0.09966501204819278
2021-03-25,0.08524837326187039,0.10278010843373495
2021-03-26,0.0878234507010388,0.10626281927710844
2021-03-27,0.09050041570743063,0.10898849397590361
2021-03-28,0.09320963997981942,0.11074724096385542
2021-03-29,0.095969038492261,0.11341051807228916
2021-03-30,0.09876488258766095,0.11626592771084338
2021-03-31,0.10154318108991371,0.1191128795180723
2021-04-01,0.10428078612876182,0.12194340963855423
2021-04-02,0.10679116034548194,0.12383520481927711
2021-04-03,0.10919952386800912,0.1258470843373494
2021-04-04,0.1116025929308497,0.1275689518072289
2021-04-05,0.11392759949505622,0.1296859156626506
2021-04-06,0.11632168028912666,0.1330245903614458
2021-04-07,0.1193113877979326,0.14004090361445784
2021-04-08,0.12300415030232287,0.14779257831325301
2021-04-09,0.12735490333147717,0.15429063855421687
2021-04-10,0.13194464580834234,0.15797515662650602
2021-04-11,0.1366540676995172,0.16053472289156626
2021-04-12,0.14164717412831487,0.164637421686747
2021-04-13,0.1470219741624211,0.17064834939759035
2021-04-14,0.15258380406312835,0.1789736626506024
2021-04-15,0.15808542487577254,0.18630427710843375
2021-04-16,0.16355540205726699,0.19258024096385543
2021-04-17,0.1690285805399671,0.19628749397590362
2021-04-18,0.17453044760655015,0.19904797590361445
2021-04-19,0.18003256092707223,0.20315253012048193
2021-04-20,0.18552993385927008,0.20912989156626507
2021-04-21,0.19095182995919271,0.21692693975903615
2021-04-22,0.19630773000348764,0.22379522891566264
2021-04-23,0.20159831119048705,0.2296145421686747
2021-04-24,0.20688926175839478,0.23332389156626507
2021-04-25,0.21218920059507262,0.2361473734939759
2021-04-26,0.21752035211850723,0.24047053012048195
2021-04-27,0.22319096469672756,0.24882422891566267
2021-04-28,0.22946095936225153,0.260817
2021-04-29,0.23614903165255796,0.27061198795180724
2021-04-30,0.24315224742118258,0.27863719277108434
2021-05-01,0.2500775853816275,0.28180125301204817
2021-05-02,0.25694154454779927,0.28419553012048193
2021-05-03,0.26376714966298626,0.2882497108433735
2021-05-04,0.2705753323119951,0.2964815060240964
2021-05-05,0.27724616682657793,0.30751280722891566
2021-05-06,0.28383936978691965,0.3167644457831325
2021-05-07,0.29040530012352733,0.32459839759036146
2021-05-08,0.29698926856115987,0.3278890361445783
2021-05-09,0.30354891942232537,0.33011301204819277
2021-05-10,0.31021144286646973,0.3348874457831325
2021-05-11,0.3170714619696191,0.34450189156626504
2021-05-12,0.32416246726746484,0.3571500481927711
2021-05-13,0.33039367693761074,0.36038298795180723
2021-05-14,0.3364184642434665,0.3667719156626506
2021-05-15,0.3423796564695991,0.3696175421686747
2021-05-16,0.34830421842231885,0.37158503614457833
2021-05-17,0.3541607527244151,0.3758832048192771
2021-05-18,0.3595478654554667,0.38221132530120483
2021-05-19,0.3641171688554026,0.3891351204819277
2021-05-20,0.369019592271197,0.3946998674698795
2021-05-21,0.3737197796396627,0.3996731807228916
2021-05-22,0.3784081468190608,0.4024360361445783
2021-05-23,0.3830465244488607,0.4040534578313253
2021-05-24,0.3873243247486132,0.4058275662650602
2021-05-25,0.3912056562067226,0.4093807469879518
2021-05-26,0.3950314574016083,0.41591569879518075
2021-05-27,0.398891549457487,0.42172046987951806
2021-05-28,0.4027893799295035,0.42695803614457833
2021-05-29,0.4066053925303177,0.42914806024096386
2021-05-30,0.41037757193000585,0.43045887951807227
2021-05-31,0.4142694923074884,0.43307107228915664


==> figures/results/tables/scenario_comparisons/combined_fit/full_new_known_case.csv <==
date,combined_baseline,empirical
2020-09-15,13.705468181579857,13.990361445783115
2020-09-16,13.187616669216421,14.399999999999983
2020-09-17,13.407158896140723,14.772289156626492
2020-09-18,14.354039493180665,15.120481927710827
2020-09-19,14.843735971862202,15.171084337349377
2020-09-20,15.532193581179031,15.187951807228895
2020-09-21,15.874554960134052,15.342168674698776
2020-09-22,16.079971787507066,15.410843373493956
2020-09-23,16.81257725576047,15.487951807228898
2020-09-24,17.93015971517449,15.69156626506022
2020-09-25,18.806413314457973,16.01445783132528
2020-09-26,19.977145582353113,16.49759036144576
2020-09-27,21.027213420182992,16.808433734939733
2020-09-28,22.045678669186255,17.26265060240961
2020-09-29,23.00812114708778,17.873493975903585
2020-09-30,24.020840470849844,18.58433734939756
2020-10-01,25.384061234325294,19.56987951807226
2020-10-02,26.56772183401315,20.885542168674668
2020-10-03,27.82751594314694,22.14578313253009
2020-10-04,29.469414080820748,23.149397590361417
2020-10-05,31.392862555313506,24.851807228915636
2020-10-06,33.16260752960409,26.77951807228913
2020-10-07,35.369042822226106,29.018072289156603
2020-10-08,37.81249753104775,31.21927710843371
2020-10-09,40.54324850192955,33.58554216867467
2020-10-10,43.58571591714664,35.68313253012046
2020-10-11,46.575033523882574,37.61927710843371
2020-10-12,49.508328359516796,40.428915662650574
2020-10-13,52.18018359667626,43.524096385542144
2020-10-14,55.18673897913584,47.461445783132504
2020-10-15,58.61992931075473,51.40722891566262
2020-10-16,62.61334735339093,55.76265060240961
2020-10-17,66.42002282568802,59.19397590361443
2020-10-18,70.96361321016941,62.83734939759033
2020-10-19,75.17968585590225,68.15060240963851
2020-10-20,79.66438050666133,74.7204819277108
2020-10-21,84.41195123720544,82.10120481927706
2020-10-22,90.00991890344763,89.4638554216867
2020-10-23,95.32489975156055,96.978313253012
2020-10-24,99.88429143045526,103.45180722891563
2020-10-25,104.34887534287012,108.6325301204819
2020-10-26,108.17422507220115,115.43614457831325
2020-10-27,110.89635715522114,121.4927710843373
2020-10-28,113.77650218237423,127.14939759036145
2020-10-29,118.097437963759,131.57831325301203
2020-10-30,122.98578386271262,135.62168674698793
2020-10-31,129.2833179270713,137.5469879518072
2020-11-01,135.8695847348004,140.20602409638553
2020-11-02,142.34955192556734,143.93855421686746
2020-11-03,147.57834389506218,146.23855421686747
2020-11-04,151.9926509616165,147.24939759036144
2020-11-05,153.70924612742598,148.77831325301204
2020-11-06,154.82682858683998,149.63975903614457
2020-11-07,155.22329742848297,151.19518072289154
2020-11-08,154.325496609545,149.82891566265056
2020-11-09,152.95796640213862,149.11325301204815
2020-11-10,150.8607036890995,149.18192771084335
2020-11-11,149.75892252409878,150.1855421686747
2020-11-12,150.51738465593763,151.4867469879518
2020-11-13,150.95263849295873,152.7144578313253
2020-11-14,151.05031922205924,152.68554216867466
2020-11-15,151.4108760309447,152.32771084337347
2020-11-16,151.11927032495362,151.96867469879516
2020-11-17,150.89805220316734,152.08795180722888
2020-11-18,150.66390574958828,152.60361445783127
2020-11-19,150.97274923130297,152.89036144578307
2020-11-20,150.853521282548,152.74216867469872
2020-11-21,151.2183875353644,151.20602409638548
2020-11-22,151.18391198391717,150.4530120481927
2020-11-23,151.19540383439957,149.64457831325296
2020-11-24,151.48413657777004,148.38554216867465
2020-11-25,151.9208268961015,147.09397590361442
2020-11-26,151.94955652230746,145.8746987951807
2020-11-27,152.367572583605,144.6409638554217
2020-11-28,152.59453663063258,146.055421686747
2020-11-29,153.01542565455065,146.42048192771085
2020-11-30,153.40614857095252,146.66746987951808
2020-12-01,153.74228519756286,148.50602409638557
2020-12-02,154.09853256251745,150.70000000000002
2020-12-03,154.68461693712018,155.1975903614458
2020-12-04,155.51059369054317,159.24698795180723
2020-12-05,157.36509106214146,162.33734939759034
2020-12-06,159.63042208848583,166.49999999999997
2020-12-07,161.85265867552113,171.81325301204816
2020-12-08,164.153901734623,177.32409638554213
2020-12-09,167.07714120108506,182.47831325301203
2020-12-10,170.09949787795802,187.01807228915663
2020-12-11,173.19224213903553,191.55060240963857
2020-12-12,176.0321656895003,196.22048192771086
2020-12-13,178.43970836556443,198.28915662650607
2020-12-14,181.2121172944449,201.0469879518073
2020-12-15,183.72308662485068,203.132530120482
2020-12-16,185.6723917629289,205.98313253012054
2020-12-17,188.66889177621636,207.01686746987957
2020-12-18,191.20140832627663,207.9192771084338
2020-12-19,191.94981508894338,206.6313253012049
2020-12-20,193.228283455111,206.94698795180733
2020-12-21,194.04276835805157,204.2445783132531
2020-12-22,195.59991409841768,202.37951807228924
2020-12-23,196.62556175397242,200.8710843373495
2020-12-24,195.23073840167032,191.17108433734947
2020-12-25,190.70869523684348,176.2337349397591
2020-12-26,185.35349291204207,168.9746987951808
2020-12-27,179.04877644113196,165.55662650602417
2020-12-28,173.80849262115458,163.02048192771093
2020-12-29,168.16743051560343,160.69518072289165
2020-12-30,159.8818063177885,157.03734939759045
2020-12-31,152.3603901770535,154.24578313253022
2021-01-01,148.19315789587094,152.4867469879519
2021-01-02,146.06429259400514,151.3144578313254
2021-01-03,144.04603635303255,150.3421686746989
2021-01-04,141.96313845309638,148.3975903614459
2021-01-05,140.19339347880583,147.4951807228917
2021-01-06,141.75197570048215,144.4397590361447
2021-01-07,142.9543105572039,147.87349397590373
2021-01-08,143.57917992718475,156.58674698795193
2021-01-09,143.43553179615466,157.9132530120483
2021-01-10,142.84370149631076,155.18554216867483
2021-01-11,141.41009314863058,151.8072289156628
2021-01-12,139.36167080014167,147.70602409638568
2021-01-13,136.81335295566805,145.0807228915664
2021-01-14,133.93033496589433,141.0951807228917
2021-01-15,130.53018370441234,136.13734939759053
2021-01-16,126.95765468569432,133.75060240963873
2021-01-17,123.72700821882783,131.79879518072306
2021-01-18,120.05823495231958,128.43975903614475
2021-01-19,117.34759471978201,125.06867469879538
2021-01-20,114.54645616469547,121.23493975903631
2021-01-21,110.82309660839582,117.84457831325318
2021-01-22,107.73322530993877,114.4228915662652
2021-01-23,104.74821714713374,111.89638554216884
2021-01-24,101.50320586716428,109.54578313253029
2021-01-25,99.2306924342684,106.10120481927729
2021-01-26,97.31155340370654,103.07590361445801
2021-01-27,95.24732976080433,99.0722891566267
2021-01-28,92.93315836990973,95.6614457831327
2021-01-29,90.43224440867607,93.15783132530137
2021-01-30,88.23011855998496,91.37108433734956
2021-01-31,85.95904160839937,89.76144578313269
2021-02-01,83.84454111963665,87.98192771084352
2021-02-02,82.46551906174787,84.71807228915677
2021-02-03,80.474555965671,82.60481927710858
2021-02-04,78.37154732739063,80.41325301204834
2021-02-05,76.41075033883004,77.55903614457847
2021-02-06,74.22873522848313,75.27108433734956
2021-02-07,72.3297069362655,73.68554216867487
2021-02-08,70.55852548066461,71.33373493975921
2021-02-09,68.84336679616548,68.50120481927729
2021-02-10,67.24025365386977,65.72289156626523
2021-02-11,65.4805640487513,63.68072289156645
2021-02-12,63.68496241087532,62.540963855421865
2021-02-13,62.31455924084837,60.867469879518254
2021-02-14,61.546041739837456,61.26506024096403
2021-02-15,61.084931239230876,61.70000000000018
2021-02-16,60.95277495868322,62.104819277108604
2021-02-17,60.92979125771839,62.35421686747006
2021-02-18,61.20272270667556,63.024096385542336
2021-02-19,61.739966716728055,63.46867469879534
2021-02-20,61.90228910479204,65.31325301204836
2021-02-21,61.747149123279556,65.25421686747005
2021-02-22,61.46416230515029,65.55542168674717
2021-02-23,61.790243562588586,66.27951807228933
2021-02-24,62.02439001616761,66.73975903614475
2021-02-25,62.407930526017935,66.86626506024113
2021-02-26,62.57456235801281,67.45662650602428
2021-02-27,63.15777376999493,67.4301204819279
2021-02-28,63.542750761155546,68.1289156626508
2021-03-01,64.02540848141662,68.86506024096404
2021-03-02,64.27391974809865,69.50602409638573
2021-03-03,65.27658370268861,70.2433734939761
2021-03-04,66.34245283493179,71.12048192771103
2021-03-05,67.83639339764463,71.91807228915681
2021-03-06,69.32602451642653,72.90602409638572
2021-03-07,70.97654154196216,73.77710843373512
2021-03-08,72.66440708156557,75.29036144578332
2021-03-09,74.65106073371159,77.33734939759054
2021-03-10,76.79572732999067,80.72650602409657
2021-03-11,78.72348524841433,84.31566265060259
2021-03-12,80.60096632097746,88.09036144578332
2021-03-13,83.06884121207419,91.60722891566284
2021-03-14,85.28676835517867,94.5168674698797
2021-03-15,87.28060441387613,98.12891566265078
2021-03-16,89.50140451960117,102.51807228915682
2021-03-17,92.20486234558724,107.01686746987971
2021-03-18,95.1956164336335,110.5132530120484
2021-03-19,98.08294386733809,113.61927710843396
2021-03-20,100.9875090767663,116.81566265060263
2021-03-21,103.96964427695073,119.19638554216891
2021-03-22,106.90581207520555,122.56144578313275
2021-03-23,110.34762129468625,126.54216867469903
2021-03-24,114.50048876276585,130.59156626506044
2021-03-25,118.909049904079,135.3156626506026
2021-03-26,123.54313861110931,139.22289156626525
2021-03-27,127.77788551387609,141.18192771084358
2021-03-28,131.95517316423076,141.65301204819298
2021-03-29,135.97732083307298,142.38072289156645
2021-03-30,139.14763508490685,142.06867469879535
2021-03-31,141.54081294786795,141.52530120481947
2021-04-01,142.73021947279705,141.86506024096406
2021-04-02,142.7962976130708,138.5554216867472
2021-04-03,142.113968990678,135.46385542168696
2021-04-04,140.6918524934802,135.82530120481948
2021-04-05,138.80144308912435,132.1277108433737
2021-04-06,137.69966192412366,129.92409638554238
2021-04-07,136.6926885256028,131.3963855421689
2021-04-08,137.48849917150943,134.1686746987954
2021-04-09,140.84124654975145,140.1397590361448
2021-04-10,143.4068021699487,146.6855421686749
2021-04-11,146.61446493585032,148.78072289156648
2021-04-12,151.31750474577518,155.6108433734942
2021-04-13,156.79337150064174,162.90000000000023
2021-04-14,164.6322500109532,166.27469879518097
2021-04-15,169.22037131605393,165.88674698795205
2021-04-16,169.32667093301612,167.16024096385567
2021-04-17,169.83518531686266,167.20963855421712
2021-04-18,170.3207159997443,168.7493975903617
2021-04-19,171.46990104798496,169.80000000000027
2021-04-20,172.87334328814885,171.88795180722917
2021-04-21,172.54869851202088,173.22530120481952
2021-04-22,169.51772294728616,174.0807228915665
2021-04-23,167.35869153790406,173.35421686747011
2021-04-24,167.40178597721308,172.41325301204841
2021-04-25,168.63428694145122,170.22289156626528
2021-04-26,167.34289024349076,167.56626506024116
2021-04-27,163.65400623863835,162.9277108433737
2021-04-28,158.52145851693362,158.37951807228936
2021-04-29,155.94153808363342,153.38795180722911
2021-04-30,153.72792038445988,148.786746987952
2021-05-01,150.5073292867655,145.0180722891568
2021-05-02,146.20937720634552,141.79156626506042
2021-05-03,142.59949967355962,137.36385542168694
2021-05-04,139.48520819282754,133.40843373493996
2021-05-05,135.92560750590215,128.41927710843393
2021-05-06,130.79736922812833,123.93373493975923
2021-05-07,126.1963195912349,119.18192771084358
2021-05-08,121.37117886993454,114.84457831325324
2021-05-09,115.45574883411587,111.98915662650623
2021-05-10,110.33325648158323,108.0987951807231
2021-05-11,104.8042399182355,102.71807228915684
2021-05-12,98.35012939105403,97.63975903614478
2021-05-13,92.92023003811703,90.64698795180743
2021-05-14,87.72591362006936,83.9734939759038
2021-05-15,82.04463003782976,80.12048192771103
2021-05-16,76.82876640012755,77.6722891566267
2021-05-17,71.80395477669542,73.77710843373515
2021-05-18,67.112406817253,69.7277108433737
2021-05-19,62.63345809173515,64.9000000000002
2021-05-20,58.61561986682384,62.950602409638755
2021-05-21,54.86353068431817,60.979518072289366
2021-05-22,51.29674759084128,57.47228915662671
2021-05-23,48.077592974457225,54.106024096385745
2021-05-24,44.99203111993112,49.67951807228936
2021-05-25,41.96249203650674,43.88072289156647
2021-05-26,38.76201167715658,40.23132530120503
2021-05-27,35.9005409070374,38.43734939759057
2021-05-28,33.408245833665525,36.20602409638576
2021-05-29,30.821142993813798,34.130120481927925
2021-05-30,28.54144715436644,33.167469879518286
2021-05-31,26.182744842852546,32.73734939759057


==> figures/results/tables/scenario_comparisons/combined_fit/full_newly_deceased.csv <==
date,combined_baseline,empirical
2020-09-15,0.17094127592579425,0.08192771084337372
2020-09-16,0.20613506802816364,0.08795180722891588
2020-09-17,0.23127349095842747,0.09397590361445804
2020-09-18,0.2237319640793483,0.09759036144578334
2020-09-19,0.23328456479284868,0.10481927710843394
2020-09-20,0.23965296526851543,0.12048192771084358
2020-09-21,0.25138422930263865,0.12289156626506044
2020-09-22,0.26862200502624817,0.13132530120481947
2020-09-23,0.2844232994395568,0.12891566265060259
2020-09-24,0.28729626206015835,0.1361445783132532
2020-09-25,0.3145894069558734,0.14457831325301224
2020-09-26,0.3160258882661742,0.14578313253012068
2020-09-27,0.3303907013691821,0.13975903614457852
2020-09-28,0.3217718135073773,0.14939759036144598
2020-09-29,0.35050143971339315,0.14096385542168696
2020-09-30,0.3490649584030924,0.15180722891566287
2020-10-01,0.36630273412670195,0.16024096385542191
2020-10-02,0.36486625281640106,0.17469879518072312
2020-10-03,0.3806675472297098,0.17469879518072312
2020-10-04,0.3950323603327178,0.18072289156626528
2020-10-05,0.4223255052284328,0.20843373493975925
2020-10-06,0.4338173557108391,0.22289156626506046
2020-10-07,0.4481821688138471,0.2530120481927713
2020-10-08,0.46254698191685495,0.2759036144578315
2020-10-09,0.48984012681257005,0.3120481927710845
2020-10-10,0.5214427156391874,0.3481927710843375
2020-10-11,0.5429899352936993,0.3698795180722893
2020-10-12,0.5688465988791136,0.3915662650602411
2020-10-13,0.5745925241203167,0.4409638554216869
2020-10-14,0.6205599260499423,0.46144578313253026
2020-10-15,0.6636543653589659,0.5216867469879519
2020-10-16,0.6995663981164859,0.5566265060240966
2020-10-17,0.7642080570800214,0.5987951807228917
2020-10-18,0.8345956412847603,0.6518072289156628
2020-10-19,0.897800818937995,0.7180722891566267
2020-10-20,0.978243772314839,0.8180722891566267
2020-10-21,1.0414489499680744,0.9433734939759039
2020-10-22,1.1204554220346177,1.1096385542168676
2020-10-23,1.2612305904440952,1.2457831325301207
2020-10-24,1.3474194690621426,1.3325301204819278
2020-10-25,1.4537190860244011,1.4240963855421687
2020-10-26,1.5571457403660582,1.5722891566265058
2020-10-27,1.7137222031888448,1.6819277108433734
2020-10-28,1.8200218201511034,1.8024096385542165
2020-10-29,1.9722888390429876,1.844578313253012
2020-10-30,2.071406049453742,1.912048192771084
2020-10-31,2.212181217863219,1.972289156626506
2020-11-01,2.3457739797211925,2.0542168674698793
2020-11-02,2.493731554682175,2.1795180722891563
2020-11-03,2.6201419099886443,2.2469879518072284
2020-11-04,2.838487069154364,2.262650602409638
2020-11-05,2.906001690738502,2.302409638554216
2020-11-06,3.0697605601127917,2.324096385542168
2020-11-07,3.306779976312422,2.3421686746987946
2020-11-08,3.489213102720622,2.3301204819277106
2020-11-09,3.697502892714238,2.362650602409638
2020-11-10,3.9101021266387557,2.459036144578313
2020-11-11,4.02933007539372,2.608433734939759
2020-11-12,4.22900097752553,2.771084337349398
2020-11-13,4.364030220693805,2.9879518072289155
2020-11-14,4.438727248829446,3.1361445783132527
2020-11-15,4.549336309722607,3.226506024096385
2020-11-16,4.658508889305467,3.3349397590361436
2020-11-17,4.713095179096897,3.467469879518071
2020-11-18,4.846687940954871,3.5999999999999988
2020-11-19,4.968788852330436,3.7228915662650595
2020-11-20,5.083707357154501,3.7795180722891555
2020-11-21,5.202935305909467,3.7855421686746977
2020-11-22,5.340837511698344,3.8180722891566257
2020-11-23,5.481612680107819,3.8722891566265045
2020-11-24,5.632443217689403,3.893975903614457
2020-11-25,5.7818372739606865,3.9698795180722883
2020-11-26,5.938413736783471,4.046987951807227
2020-11-27,6.086371311744453,4.177108433734938
2020-11-28,6.146703526777086,4.310843373493975
2020-11-29,6.2472572184981425,4.3674698795180715
2020-11-30,6.354993316770703,4.483132530120482
2020-12-01,6.44261867669905,4.7
2020-12-02,6.525934592696496,4.8746987951807235
2020-12-03,6.534553480558301,5.143373493975904
2020-12-04,6.596322176901237,5.343373493975904
2020-12-05,6.662400317175073,5.456626506024097
2020-12-06,6.6738921676574785,5.598795180722892
2020-12-07,6.704058275173796,5.804819277108434
2020-12-08,6.764390490206428,6.039759036144578
2020-12-09,6.761517527585825,6.171084337349397
2020-12-10,6.883618438961395,6.446987951807228
2020-12-11,6.908038621236508,6.651807228915661
2020-12-12,7.004282869026659,6.944578313253011
2020-12-13,7.035885457853279,7.075903614457832
2020-12-14,7.106273042058016,7.2795180722891555
2020-12-15,7.153676925297942,7.466265060240962
2020-12-16,7.249921173088097,7.737349397590361
2020-12-17,7.300198018948625,7.778313253012048
2020-12-18,7.384950416256371,7.812048192771083
2020-12-19,7.479758182736223,7.762650602409639
2020-12-20,7.627715757697205,7.8590361445783135
2020-12-21,7.76561796348608,7.889156626506026
2020-12-22,7.785728701830293,7.90843373493976
2020-12-23,7.89059183748225,7.9963855421686745
2020-12-24,7.926503870239771,7.604819277108435
2020-12-25,8.03423996851233,7.153012048192771
2020-12-26,8.077334407821352,7.007228915662651
2020-12-27,8.156340879887896,6.875903614457831
2020-12-28,8.164959767749703,6.862650602409638
2020-12-29,8.311480861400385,6.919277108433734
2020-12-30,8.393360296087527,6.881927710843373
2020-12-31,8.554246202841217,6.809638554216867
2021-01-01,8.649053969321068,6.695180722891565
2021-01-02,8.814249320005661,6.625301204819276
2021-01-03,8.99955540903446,6.596385542168673
2021-01-04,9.113037432548225,6.379518072289155
2021-01-05,9.32132722254184,6.191566265060239
2021-01-06,9.556910157431167,5.904819277108432
2021-01-07,9.578457377085678,6.085542168674697
2021-01-08,9.73934328383937,6.459036144578311
2021-01-09,9.792493092320502,6.4168674698795165
2021-01-10,9.676138106186132,6.359036144578312
2021-01-11,9.640226073428614,6.197590361445782
2021-01-12,9.554037194810567,6.068674698795179
2021-01-13,9.404643138539287,6.077108433734938
2021-01-14,9.365858143161164,6.022891566265058
2021-01-15,9.190607423304467,5.924096385542167
2021-01-16,9.087180768962812,5.872289156626504
2021-01-17,9.12596576434093,5.80602409638554
2021-01-18,9.098672619445216,5.780722891566263
2021-01-19,9.008174296896266,5.643373493975902
2021-01-20,8.815685801315961,5.459036144578312
2021-01-21,8.768281918076035,5.232530120481926
2021-01-22,8.722314516146408,5.048192771084336
2021-01-23,8.611705455253249,4.92289156626506
2021-01-24,8.410598071811139,4.742168674698795
2021-01-25,8.252585127678051,4.54578313253012
2021-01-26,8.027057561960826,4.281927710843373
2021-01-27,7.8877188748616485,4.022891566265059
2021-01-28,7.656445383903221,3.801204819277107
2021-01-29,7.3820774536357705,3.597590361445782
2021-01-30,7.10914600467862,3.492771084337348
2021-01-31,6.92958584089102,3.3879518072289145
2021-02-01,6.639416616210261,3.2746987951807216
2021-02-02,6.436872751457849,3.122891566265059
2021-02-03,6.202726297878821,3.0168674698795166
2021-02-04,6.102172606157764,2.928915662650601
2021-02-05,5.952778549886485,2.784337349397589
2021-02-06,5.834987082441819,2.6638554216867454
2021-02-07,5.67553765699843,2.610843373493974
2021-02-08,5.5950947036215855,2.485542168674697
2021-02-09,5.494541011900529,2.3674698795180706
2021-02-10,5.422716946385494,2.1999999999999984
2021-02-11,5.1598408666004465,2.0795180722891553
2021-02-12,5.006137366398261,1.997590361445782
2021-02-13,4.816521833438558,1.9445783132530108
2021-02-14,4.6211603752376496,1.9132530120481916
2021-02-15,4.506241870413587,1.8927710843373486
2021-02-16,4.36833966462471,1.86867469879518
2021-02-17,4.188779500837112,1.8590361445783126
2021-02-18,4.060932664220341,1.8228915662650598
2021-02-19,3.9330858276035716,1.793975903614457
2021-02-20,3.8986102761563517,1.7783132530120476
2021-02-21,3.8138578788486055,1.7638554216867461
2021-02-22,3.700375855334842,1.7409638554216862
2021-02-23,3.5983856823034865,1.6638554216867463
2021-02-24,3.5308710607193485,1.5783132530120474
2021-02-25,3.502141434513333,1.5096385542168664
2021-02-26,3.4533010699631057,1.4650602409638545
2021-02-27,3.325454233346336,1.4542168674698785
2021-02-28,3.2809233127270114,1.436144578313252
2021-03-01,3.2234640603149796,1.3867469879518062
2021-03-02,3.196170915419264,1.3397590361445773
2021-03-03,3.1329657377660305,1.280722891566264
2021-03-04,3.0812524105952006,1.2542168674698786
2021-03-05,2.9993729759080567,1.2361445783132519
2021-03-06,2.9893176067359506,1.227710843373493
2021-03-07,2.9476596487372273,1.2349397590361435
2021-03-08,2.877272064532489,1.2361445783132519
2021-03-09,2.828431699982262,1.2313253012048182
2021-03-10,2.8973828028766992,1.2783132530120471
2021-03-11,2.8973828028766997,1.3144578313253001
2021-03-12,2.9060016907385045,1.3409638554216858
2021-03-13,2.893073358945798,1.3409638554216858
2021-03-14,2.885890952394294,1.3590361445783123
2021-03-15,2.9174935412209106,1.3626506024096376
2021-03-16,2.9577150179093326,1.4084337349397582
2021-03-17,2.911747615979708,1.4337349397590353
2021-03-18,2.903128728117902,1.4626506024096377
2021-03-19,2.9160570599106106,1.4975903614457824
2021-03-20,2.928985391703317,1.5289156626506015
2021-03-21,2.8945098402560983,1.5445783132530113
2021-03-22,2.9031287281179035,1.5590361445783125
2021-03-23,2.894509840256098,1.6445783132530112
2021-03-24,2.8830179897736925,1.6783132530120475
2021-03-25,2.891636877635497,1.7253012048192764
2021-03-26,2.910311134669407,1.7602409638554208
2021-03-27,2.8916368776354964,1.7963855421686739
2021-03-28,2.9979364945977554,1.815662650602409
2021-03-29,3.0223566768728687,1.8831325301204813
2021-03-30,3.028102602114072,1.8638554216867458
2021-03-31,3.1128549994218186,1.8734939759036136
2021-04-01,3.2062262845913705,1.8807228915662644
2021-04-02,3.2694314622446052,1.8361445783132524
2021-04-03,3.36854867265536,1.8566265060240958
2021-04-04,3.3412555277596447,1.860240963855421
2021-04-05,3.3584933034832543,1.7819277108433729
2021-04-06,3.329763677277238,1.7843373493975896
2021-04-07,3.3225812707257343,1.774698795180722
2021-04-08,3.312525901553629,1.774698795180722
2021-04-09,3.3355096025184414,1.7975903614457827
2021-04-10,3.2751773874858077,1.8168674698795173
2021-04-11,3.3168353454845314,1.7915662650602402
2021-04-12,3.2665584996240042,1.8445783132530111
2021-04-13,3.3599297847935548,1.8289156626506013
2021-04-14,3.364239228724457,1.8385542168674687
2021-04-15,3.365675710034758,1.799999999999999
2021-04-16,3.349874415621449,1.8120481927710832
2021-04-17,3.4073336680334814,1.7722891566265047
2021-04-18,3.35131089693175,1.8168674698795169
2021-04-19,3.453301069963106,1.7915662650602393
2021-04-20,3.3929688549304733,1.8132530120481913
2021-04-21,3.3671121913450586,1.796385542168673
2021-04-22,3.3541838595523514,1.7939759036144558
2021-04-23,3.312525901553628,1.769879518072287
2021-04-24,3.285232756657913,1.7566265060240944
2021-04-25,3.3039070136918243,1.6843373493975886
2021-04-26,3.2162816537634757,1.646987951807227
2021-04-27,3.203353321970768,1.5493975903614439
2021-04-28,3.157385920041143,1.5132530120481908
2021-04-29,3.1315292564557287,1.4325301204819259
2021-04-30,3.0697605601127944,1.3879518072289139
2021-05-01,2.9763892749432443,1.3313253012048176
2021-05-02,2.954842055288731,1.3084337349397575
2021-05-03,2.960587980529935,1.245783132530119
2021-05-04,2.877272064532489,1.2253012048192757
2021-05-05,2.8686531766706835,1.148192771084336
2021-05-06,2.7910831859144407,1.0939759036144565
2021-05-07,2.743679302674516,1.0409638554216853
2021-05-08,2.687656531572784,0.965060240963854
2021-05-09,2.591412283782631,0.93734939759036
2021-05-10,2.4621289658555603,0.9036144578313238
2021-05-11,2.4290898957186418,0.8265060240963841
2021-05-12,2.2854417646885627,0.7759036144578298
2021-05-13,2.189197516898409,0.7265060240963841
2021-05-14,2.107318082211264,0.6445783132530106
2021-05-15,2.0182562409726157,0.6421686746987938
2021-05-16,1.9263214371133646,0.6132530120481914
2021-05-17,1.8444420024262198,0.5578313253012035
2021-05-18,1.7410153480845627,0.5144578313252999
2021-05-19,1.6835560956725313,0.4662650602409626
2021-05-20,1.613168511467792,0.44578313253011925
2021-05-21,1.5154877823673383,0.42048192771084214
2021-05-22,1.4609014925759083,0.386746987951806
2021-05-23,1.3775855765784621,0.3602409638554205
2021-05-24,1.3100709549943248,0.32048192771084216
2021-05-25,1.2253185576865782,0.2819277108433723
2021-05-26,1.1649863426539455,0.2530120481927699
2021-05-27,1.0931622771389056,0.2204819277108422
2021-05-28,1.0543772817607842,0.2036144578313241
2021-05-29,0.9940450667281511,0.16987951807228793
2021-05-30,0.9681884031427367,0.16024096385542047
2021-05-31,0.9179115572822092,0.14216867469879396


==> figures/results/tables/scenario_comparisons/combined_fit/full_newly_infected.csv <==
date,combined_baseline
2020-09-15,36.90320486162735
2020-09-16,36.053526166584426
2020-09-17,36.83952085687068
2020-09-18,37.25262894035802
2020-09-19,35.39691055964594
2020-09-20,34.049155911611386
2020-09-21,36.222312720544764
2020-09-22,37.95183621814693
2020-09-23,40.05915430035819
2020-09-24,42.35608791552915
2020-09-25,45.08252944248006
2020-09-26,46.441440762024605
2020-09-27,48.32754072244955
2020-09-28,51.48923608642159
2020-09-29,54.45556999219272
2020-09-30,57.516711664443704
2020-10-01,61.44261508549577
2020-10-02,66.72886630740268
2020-10-03,71.4548898182923
2020-10-04,76.1636755534583
2020-10-05,83.22829063751757
2020-10-06,91.11744599368953
2020-10-07,99.01091079379239
2020-10-08,107.87687344096886
2020-10-09,116.0763087601658
2020-10-10,122.85650054478553
2020-10-11,130.45835963889732
2020-10-12,139.74521130999196
2020-10-13,150.3622446744251
2020-10-14,161.01088062768486
2020-10-15,173.81423854639584
2020-10-16,185.92521247354182
2020-10-17,197.9930919613788
2020-10-18,210.81512413712363
2020-10-19,228.81567143650287
2020-10-20,247.62352123227117
2020-10-21,260.66677152980236
2020-10-22,274.7615261464737
2020-10-23,289.6463454838105
2020-10-24,298.1977187240311
2020-10-25,304.58287814831806
2020-10-26,322.97989428934034
2020-10-27,339.0138986749178
2020-10-28,361.2994697229243
2020-10-29,384.91091302033846
2020-10-30,410.77763197492476
2020-10-31,427.0644570711151
2020-11-01,445.7545153994388
2020-11-02,449.1043898150602
2020-11-03,452.6639905019856
2020-11-04,454.4883217660675
2020-11-05,452.3537105389606
2020-11-06,446.80889268119955
2020-11-07,443.41448734495884
2020-11-08,436.01804507822004
2020-11-09,442.54828911484736
2020-11-10,447.5113320419366
2020-11-11,450.24208301281845
2020-11-12,453.0705147128007
2020-11-13,455.41197924859097
2020-11-14,456.09718083360445
2020-11-15,457.5695741766628
2020-11-16,460.93955933062847
2020-11-17,463.6372712313733
2020-11-18,466.86935417955016
2020-11-19,470.02099417435005
2020-11-20,473.8391614971296
2020-11-21,476.34438490229417
2020-11-22,479.2403312238605
2020-11-23,483.4434755378007
2020-11-24,487.5575580105021
2020-11-25,491.4619142118997
2020-11-26,496.071582736655
2020-11-27,500.131078919565
2020-11-28,503.8070345926247
2020-11-29,507.05779179783536
2020-11-30,511.62867532721253
2020-12-01,515.5703800426779
2020-12-02,523.1291446974807
2020-12-03,531.2036061426813
2020-12-04,539.9058099204836
2020-12-05,547.3870045845301
2020-12-06,555.8090945068237
2020-12-07,566.5051343433234
2020-12-08,578.1205222184157
2020-12-09,586.4693515938837
2020-12-10,594.8066891188696
2020-12-11,604.0734300516199
2020-12-12,612.2699924081963
2020-12-13,619.5759363523862
2020-12-14,629.112735771473
2020-12-15,638.5748381624245
2020-12-16,641.2696771005488
2020-12-17,645.3104990264248
2020-12-18,645.946860246888
2020-12-19,651.4227270017548
2020-12-20,656.4159360363602
2020-12-21,655.2768063572917
2020-12-22,653.9250774442986
2020-12-23,660.5372009156131
2020-12-24,672.426956720973
2020-12-25,682.7940423374137
2020-12-26,696.9821682392545
2020-12-27,683.4390224457387
2020-12-28,670.7821856206784
2020-12-29,656.7420172937985
2020-12-30,639.576065635704
2020-12-31,610.2747198681884
2021-01-01,581.1816638906664
2021-01-02,546.6816922611724
2021-01-03,539.0970709427843
2021-01-04,526.392830234484
2021-01-05,512.1486815615414
2021-01-06,496.83148134980405
2021-01-07,482.88899375202453
2021-01-08,470.0870723146239
2021-01-09,458.2590852056073
2021-01-10,444.74179607567675
2021-01-11,430.2448266921211
2021-01-12,416.4933911086116
2021-01-13,403.5909159794899
2021-01-14,390.55053864457943
2021-01-15,378.366304170608
2021-01-16,368.80364808793564
2021-01-17,360.9891897598993
2021-01-18,348.10395240650126
2021-01-19,336.16104679266044
2021-01-20,326.25794463944675
2021-01-21,316.0316341914155
2021-01-22,306.4287566320547
2021-01-23,299.80657779156803
2021-01-24,294.1382225411211
2021-01-25,286.43580975528823
2021-01-26,277.95051465534146
2021-01-27,270.1719683600627
2021-01-28,262.976633476766
2021-01-29,254.90217203156524
2021-01-30,250.512285147286
2021-01-31,246.08504974893896
2021-02-01,237.46185244320333
2021-02-02,230.9172435934729
2021-02-03,224.03649811713206
2021-02-04,217.35255058030256
2021-02-05,211.31932907703919
2021-02-06,206.38357929484573
2021-02-07,201.78396613926256
2021-02-08,195.66455575738115
2021-02-09,189.05817821130785
2021-02-10,183.44440925065237
2021-02-11,181.43189893492095
2021-02-12,179.38204010512175
2021-02-13,179.6635904419406
2021-02-14,180.51111441501817
2021-02-15,180.52978867205204
2021-02-16,182.01798330952363
2021-02-17,183.69866644257561
2021-02-18,182.23920143131
2021-02-19,181.42184356574884
2021-02-20,181.51808781353898
2021-02-21,181.82836777656394
2021-02-22,181.7163222343605
2021-02-23,182.23632846868938
2021-02-24,183.01346485756216
2021-02-25,184.18850656938815
2021-02-26,185.64653509934348
2021-02-27,186.43372685738828
2021-02-28,187.0040099375777
2021-03-01,189.59829518398098
2021-03-02,191.50306940143983
2021-03-03,193.333146590763
2021-03-04,195.26090450918667
2021-03-05,197.56358404959883
2021-03-06,199.7829476740136
2021-03-07,202.043969256427
2021-03-08,203.94299754864463
2021-03-09,206.3835792948457
2021-03-10,208.76382882601413
2021-03-11,211.447175913656
2021-03-12,213.70532453344882
2021-03-13,215.38169822256984
2021-03-14,217.6010618469846
2021-03-15,220.7369005473712
2021-03-16,223.48919873790754
2021-03-17,226.5948713307779
2021-03-18,229.1690458388369
2021-03-19,232.4542785954948
2021-03-20,234.8244727574911
2021-03-21,236.51233829709457
2021-03-22,238.97446726295007
2021-03-23,241.01714368619784
2021-03-24,242.93771919806997
2021-03-25,244.4316597607828
2021-03-26,245.59520962212642
2021-03-27,246.4312417447215
2021-03-28,247.4339056993115
2021-03-29,247.9338011952961
2021-03-30,248.33601596218043
2021-03-31,248.3374524434907
2021-04-01,247.3965571852437
2021-04-02,244.3742005083708
2021-04-03,244.33397903168236
2021-04-04,244.66436973305153
2021-04-05,240.18829397015432
2021-04-06,238.5981091596513
2021-04-07,235.37320861802607
2021-04-08,233.6092095689767
2021-04-09,233.7270010364213
2021-04-10,231.40852020159585
2021-04-11,228.2640626133474
2021-04-12,225.93696289066014
2021-04-13,220.73115462213005
2021-04-14,217.3654789120953
2021-04-15,211.70143310557927
2021-04-16,206.11926673375044
2021-04-17,201.23953972265863
2021-04-18,196.18743495433074
2021-04-19,189.51497926798356
2021-04-20,183.4688294329275
2021-04-21,177.4226795978715
2021-04-22,171.0260283231021
2021-04-23,163.22162536423787
2021-04-24,158.5128396290719
2021-04-25,153.2811746969564
2021-04-26,147.13734413279988
2021-04-27,139.94344573081352
2021-04-28,132.91905212344264
2021-04-29,126.06272682937698
2021-04-30,119.4376750262697
2021-05-01,113.74920903747858
2021-05-02,108.5405278063279
2021-05-03,101.86088971342922
2021-05-04,96.35342036973601
2021-05-05,90.69942993239205
2021-05-06,84.89891840139747
2021-05-07,80.10107082499283
2021-05-08,76.13207296463175
2021-05-09,72.36561896902307
2021-05-10,67.37097345310721
2021-05-11,62.68517141890604
2021-05-12,58.17318362325124
2021-05-13,53.724401005249675
2021-05-14,49.80137054681823
2021-05-15,46.945645701940265
2021-05-16,44.25367972643657
2021-05-17,41.24281490004611
2021-05-18,38.13426934455519
2021-05-19,35.137769331267734
2021-05-20,32.99884866022987
2021-05-21,30.362905455827903
2021-05-22,28.42365568692184
2021-05-23,26.78606699317894
2021-05-24,24.503498191110978
2021-05-25,22.48955139406927
2021-05-26,20.78588456005253
2021-05-27,18.964426258591125
2021-05-28,17.289489050780404
2021-05-29,16.184834923159094
2021-05-30,15.266923365876888
2021-05-31,14.030112957707907


==> figures/results/tables/scenario_comparisons/combined_fit/full_r_effective.csv <==
date,combined_baseline,empirical
2020-09-29,1.2454211100209451,1.15
2020-09-30,1.2675628349343466,1.19
2020-10-01,1.2845113893707232,1.23
2020-10-02,1.297223851081457,1.28
2020-10-03,1.3053146845150694,1.31
2020-10-04,1.3156442735557323,1.36
2020-10-05,1.3286552472384277,1.38
2020-10-06,1.3496212554305123,1.39
2020-10-07,1.3674349068798761,1.38
2020-10-08,1.3957446134849545,1.35
2020-10-09,1.4144469853296842,1.32
2020-10-10,1.4284786977063464,1.29
2020-10-11,1.4327809761744648,1.3
2020-10-12,1.4393794623533667,1.31
2020-10-13,1.4362874778551982,1.34
2020-10-14,1.4317158022044487,1.37
2020-10-15,1.4316601059396639,1.38
2020-10-16,1.4237401587951966,1.37
2020-10-17,1.4218553867213628,1.38
2020-10-18,1.4149553229824747,1.4
2020-10-19,1.4106691131310298,1.42
2020-10-20,1.4134197080164057,1.44
2020-10-21,1.4131420683702578,1.43
2020-10-22,1.4116825656818983,1.39
2020-10-23,1.4063092441267406,1.34
2020-10-24,1.3912330037361598,1.29
2020-10-25,1.3719970093209501,1.26
2020-10-26,1.352072459029546,1.21
2020-10-27,1.3390184736576933,1.17
2020-10-28,1.3248519149126499,1.13
2020-10-29,1.3180860242427561,1.09
2020-10-30,1.3123433638299624,1.06
2020-10-31,1.3062831515312316,1.04
2020-11-01,1.3012698543274988,1.04
2020-11-02,1.2934511301324707,1.03
2020-11-03,1.2827223904198963,1.03
2020-11-04,1.262853611761621,1.02
2020-11-05,1.2416268105575867,0.99
2020-11-06,1.2158675558490937,0.98
2020-11-07,1.1868776068787845,0.97
2020-11-08,1.1538140779552257,0.96
2020-11-09,1.1261770136526634,0.96
2020-11-10,1.1001871525743394,0.97
2020-11-11,1.0804218653559257,0.99
2020-11-12,1.0672905274374334,1.02
2020-11-13,1.056018136272612,1.04
2020-11-14,1.0446207706031405,1.05
2020-11-15,1.0328598077187123,1.05
2020-11-16,1.0285988544888531,1.04
2020-11-17,1.023235411831524,1.04
2020-11-18,1.0229141009851874,1.02
2020-11-19,1.0242000126715773,1.0
2020-11-20,1.0245160399297253,0.98
2020-11-21,1.0231740076437135,0.95
2020-11-22,1.0235454831846307,0.94
2020-11-23,1.0263054694543488,0.94
2020-11-24,1.0302354312981337,0.94
2020-11-25,1.0340420285485274,0.94
2020-11-26,1.038688082183553,0.96
2020-11-27,1.040382372960973,0.98
2020-11-28,1.0400060295934297,1.0
2020-11-29,1.0392897020284009,1.03
2020-11-30,1.039181030173138,1.07
2020-12-01,1.0389817819303313,1.09
2020-12-02,1.0407524632384422,1.12
2020-12-03,1.0468879868873404,1.14
2020-12-04,1.0490708288850275,1.15
2020-12-05,1.0517892758120084,1.16
2020-12-06,1.0533014341863578,1.16
2020-12-07,1.0578004082669192,1.15
2020-12-08,1.062451737465346,1.15
2020-12-09,1.0693516025096854,1.13
2020-12-10,1.075084044411963,1.11
2020-12-11,1.0775491859505235,1.09
2020-12-12,1.079272418566172,1.07
2020-12-13,1.0780802865390733,1.05
2020-12-14,1.0793854697818834,1.04
2020-12-15,1.078933243037939,1.03
2020-12-16,1.0784470342434014,1.01
2020-12-17,1.0791990644308547,0.99
2020-12-18,1.0760828745393007,0.97
2020-12-19,1.0686897356339304,0.96
2020-12-20,1.062479236741382,0.94
2020-12-21,1.056975506272299,0.91
2020-12-22,1.051372444524239,0.88
2020-12-23,1.0470209094576697,0.85
2020-12-24,1.0458744075967459,0.83
2020-12-25,1.0431759663843418,0.83
2020-12-26,1.0430887052768467,0.86
2020-12-27,1.0411045421047853,0.89
2020-12-28,1.0371645590140046,0.93
2020-12-29,1.0288396499862222,0.95
2020-12-30,1.0195846728239508,0.95
2020-12-31,1.0071483058486614,0.95
2021-01-01,0.9902376671128593,0.97
2021-01-02,0.9692683673376227,0.98
2021-01-03,0.9441771269977011,0.99
2021-01-04,0.9218827955588794,0.99
2021-01-05,0.9037468995860045,1.0
2021-01-06,0.8902418665025819,1.01
2021-01-07,0.879751387192648,1.02
2021-01-08,0.8701677836213718,1.0
2021-01-09,0.8621091622911334,0.96
2021-01-10,0.8553645631819587,0.91
2021-01-11,0.8520349332226348,0.88
2021-01-12,0.8507888837114811,0.88
2021-01-13,0.8486115882122178,0.88
2021-01-14,0.849265398407026,0.9
2021-01-15,0.8464300185752002,0.92
2021-01-16,0.8464630271964376,0.93
2021-01-17,0.8423790422363272,0.94
2021-01-18,0.8423124050222107,0.94
2021-01-19,0.842016565166907,0.94
2021-01-20,0.8434204901313105,0.94
2021-01-21,0.8425288618190394,0.93
2021-01-22,0.8402330634555278,0.93
2021-01-23,0.8396195579266812,0.92
2021-01-24,0.8366094302627046,0.91
2021-01-25,0.8380603127791778,0.9
2021-01-26,0.8399737006382032,0.88
2021-01-27,0.8416452700307052,0.88
2021-01-28,0.8441299136057511,0.89
2021-01-29,0.8465235520445972,0.89
2021-01-30,0.8462289023389559,0.9
2021-01-31,0.8439773357883367,0.89
2021-02-01,0.8440011774984695,0.89
2021-02-02,0.8440243259675967,0.9
2021-02-03,0.8447822824143276,0.89
2021-02-04,0.8474965743288697,0.89
2021-02-05,0.8465137234851763,0.89
2021-02-06,0.8465901996305819,0.89
2021-02-07,0.8459219103883563,0.88
2021-02-08,0.8492378574174513,0.88
2021-02-09,0.8515319841324872,0.88
2021-02-10,0.8548656982757,0.89
2021-02-11,0.8596926097252305,0.91
2021-02-12,0.8627175987107257,0.94
2021-02-13,0.8673068792473363,0.97
2021-02-14,0.8730317179266273,0.99
2021-02-15,0.8852569224279742,1.01
2021-02-16,0.8955532075218904,1.03
2021-02-17,0.9112061501613167,1.05
2021-02-18,0.930451743126778,1.06
2021-02-19,0.9425221254907142,1.07
2021-02-20,0.9535827655495465,1.06
2021-02-21,0.9606297115613819,1.05
2021-02-22,0.971372635348586,1.04
2021-02-23,0.9744916323117567,1.02
2021-02-24,0.9836701229188236,1.01
2021-02-25,0.9881101584966918,1.01
2021-02-26,0.9923356132549317,1.0
2021-02-27,0.997428159805788,1.0
2021-02-28,0.9992169980961337,1.02
2021-03-01,1.0051438138855937,1.02
2021-03-02,1.0084186674072089,1.04
2021-03-03,1.0165673967082118,1.05
2021-03-04,1.0238143477509252,1.06
2021-03-05,1.0302562889850762,1.08
2021-03-06,1.0336934382239533,1.1
2021-03-07,1.0340919311298358,1.12
2021-03-08,1.0395866611540445,1.14
2021-03-09,1.0432369309424707,1.15
2021-03-10,1.0473061967447364,1.17
2021-03-11,1.052617079788369,1.17
2021-03-12,1.054421761980981,1.17
2021-03-13,1.0519938596555622,1.17
2021-03-14,1.0492499075533672,1.17
2021-03-15,1.0507928739266348,1.17
2021-03-16,1.0490574489693132,1.17
2021-03-17,1.0528856320436546,1.16
2021-03-18,1.0545368748660506,1.14
2021-03-19,1.056110663481104,1.13
2021-03-20,1.0571521189218707,1.13
2021-03-21,1.0570000187030666,1.13
2021-03-22,1.0562344318360894,1.14
2021-03-23,1.0552107765892313,1.13
2021-03-24,1.0580577895412298,1.12
2021-03-25,1.0590884978509136,1.1
2021-03-26,1.058204186136358,1.06
2021-03-27,1.0535220734731021,1.03
2021-03-28,1.046921216277301,1.0
2021-03-29,1.0420343070282923,0.98
2021-03-30,1.0387212728560231,0.96
2021-03-31,1.0356989738592135,0.96
2021-04-01,1.0326830700646379,0.96
2021-04-02,1.024505009117729,0.96
2021-04-03,1.0173286881154167,0.98
2021-04-04,1.0084316724452294,0.97
2021-04-05,1.0002893858176145,1.0
2021-04-06,0.9966186450127769,1.03
2021-04-07,0.991519804580668,1.06
2021-04-08,0.988311842464254,1.11
2021-04-09,0.9814664130656515,1.12
2021-04-10,0.9778547506846587,1.12
2021-04-11,0.9716014802915608,1.14
2021-04-12,0.9687848301212575,1.12
2021-04-13,0.9643951359910428,1.09
2021-04-14,0.9580209926193564,1.06
2021-04-15,0.9542073250465851,1.02
2021-04-16,0.9455733364905431,1.01
2021-04-17,0.9385024085283601,1.02
2021-04-18,0.9280057903516098,1.03
2021-04-19,0.9188079422551024,1.03
2021-04-20,0.9091091726325959,1.04
2021-04-21,0.8996518780445412,1.02
2021-04-22,0.8896622952312959,1.0
2021-04-23,0.879259445077255,0.98
2021-04-24,0.8721277048921993,0.95
2021-04-25,0.8614114868401909,0.93
2021-04-26,0.8530473082278955,0.91
2021-04-27,0.8444633822043629,0.89
2021-04-28,0.8354239117710173,0.88
2021-04-29,0.8300532310121171,0.88
2021-04-30,0.8249103327500421,0.88
2021-05-01,0.81621738943894,0.88
2021-05-02,0.8060633194088987,0.88
2021-05-03,0.7978598420626902,0.88
2021-05-04,0.7892277062776194,0.87
2021-05-05,0.7830432339456047,0.87
2021-05-06,0.7777455423654475,0.87
2021-05-07,0.7697537248354502,0.87
2021-05-08,0.7612673564330517,0.86
2021-05-09,0.7551177009364073,0.85
2021-05-10,0.7480109844251318,0.84
2021-05-11,0.7435993465303372,0.82
2021-05-12,0.7394918661764497,0.8
2021-05-13,0.7341857811036712,0.8
2021-05-14,0.7284755536943786,0.8
2021-05-15,0.7236449819117902,0.81
2021-05-16,0.7157495322384175,0.81
2021-05-17,0.7118169809962038,0.81
2021-05-18,0.7053462081238403,0.8
2021-05-19,0.7004136635381474,0.81
2021-05-20,0.6982173011443802,0.81
2021-05-21,0.6980791987654595,0.8
2021-05-22,0.6981506165208458,0.79
2021-05-23,0.6955889811944755,0.74
2021-05-24,0.6974309764371603,0.73
2021-05-25,0.6928162455634033,0.73
2021-05-26,0.6930732469093054,0.75
2021-05-27,0.6920434586189972,0.79
2021-05-28,0.6863694339741985,0.81
2021-05-29,0.6823865369997792,0.83
2021-05-30,0.6704219405258688,0.84
2021-05-31,0.6713613633741705,0.82


==> figures/results/tables/scenario_comparisons/combined_fit/full_share_b117.csv <==
date,combined_baseline,empirical
2020-09-15,0.0,
2020-09-16,0.0,
2020-09-17,0.0,
2020-09-18,0.0,
2020-09-19,0.0,
2020-09-20,0.0,
2020-09-21,0.0,
2020-09-22,0.0,
2020-09-23,0.0,
2020-09-24,0.0,
2020-09-25,0.0,
2020-09-26,0.0,
2020-09-27,0.0,
2020-09-28,0.0,
2020-09-29,0.0,
2020-09-30,0.0,
2020-10-01,0.0,
2020-10-02,0.0,
2020-10-03,0.0,
2020-10-04,0.0,
2020-10-05,0.0,
2020-10-06,0.0,
2020-10-07,0.0,
2020-10-08,0.0,
2020-10-09,0.0,
2020-10-10,0.0,
2020-10-11,0.0,
2020-10-12,0.0,
2020-10-13,0.0,
2020-10-14,0.0,
2020-10-15,0.0,
2020-10-16,0.0,
2020-10-17,0.0,
2020-10-18,0.0,
2020-10-19,0.0,
2020-10-20,0.0,
2020-10-21,0.0,
2020-10-22,0.0,
2020-10-23,0.0,
2020-10-24,0.0,
2020-10-25,0.0,
2020-10-26,0.0,
2020-10-27,0.0,
2020-10-28,0.0,
2020-10-29,0.0,
2020-10-30,0.0,
2020-10-31,0.0,
2020-11-01,0.0,
2020-11-02,0.0,
2020-11-03,0.0,
2020-11-04,0.0,
2020-11-05,0.0,
2020-11-06,0.0,
2020-11-07,0.0,
2020-11-08,0.0,
2020-11-09,0.0,
2020-11-10,0.0,
2020-11-11,0.0,
2020-11-12,0.0,
2020-11-13,0.0,
2020-11-14,0.0,
2020-11-15,0.0,
2020-11-16,0.0,
2020-11-17,0.0,
2020-11-18,0.0,
2020-11-19,0.0,
2020-11-20,0.0,
2020-11-21,0.0,
2020-11-22,0.0,
2020-11-23,0.0,
2020-11-24,0.0,
2020-11-25,0.0,
2020-11-26,0.0,
2020-11-27,0.0,
2020-11-28,0.0,
2020-11-29,0.0,
2020-11-30,0.0,
2020-12-01,0.0,
2020-12-02,0.0,
2020-12-03,0.0,
2020-12-04,0.0,
2020-12-05,0.0,
2020-12-06,0.0,
2020-12-07,0.0,
2020-12-08,0.0,
2020-12-09,0.0,
2020-12-10,0.0,
2020-12-11,0.0,
2020-12-12,0.0,
2020-12-13,0.0,
2020-12-14,0.0,
2020-12-15,0.0,
2020-12-16,0.0,
2020-12-17,0.0,
2020-12-18,0.0,
2020-12-19,0.0,
2020-12-20,0.0,
2020-12-21,0.0,
2020-12-22,0.0,
2020-12-23,0.0,
2020-12-24,0.0,
2020-12-25,0.0,
2020-12-26,0.0,
2020-12-27,0.0,
2020-12-28,0.0,
2020-12-29,0.0,
2020-12-30,0.0,
2020-12-31,0.0,
2021-01-01,0.0,
2021-01-02,0.0,
2021-01-03,0.00011058966278196688,
2021-01-04,0.00026742627560605097,
2021-01-05,0.0005203554462915565,
2021-01-06,0.0008363127410603785,
2021-01-07,0.0012537517555172707,
2021-01-08,0.0018516230171258283,
2021-01-09,0.002883620697521766,
2021-01-10,0.003962147675857364,
2021-01-11,0.0049216121083219344,
2021-01-12,0.006110966326000776,
2021-01-13,0.007485501663221075,
2021-01-14,0.009106427897918257,
2021-01-15,0.010938512532867673,0.017647058823529415
2021-01-16,0.013431390023481168,0.018823529411764708
2021-01-17,0.0164951851223258,0.02
2021-01-18,0.01898041355292898,0.022285714285714287
2021-01-19,0.021747004335220418,0.024571428571428574
2021-01-20,0.0251944224786561,0.026857142857142857
2021-01-21,0.028939174157059308,0.029142857142857144
2021-01-22,0.03316388832783608,0.03142857142857143
2021-01-23,0.038404054908541964,0.03371428571428572
2021-01-24,0.044103739967835814,0.036000000000000004
2021-01-25,0.04988837250040732,0.037571428571428575
2021-01-26,0.05656357522315577,0.039142857142857146
2021-01-27,0.0635705968093641,0.04071428571428572
2021-01-28,0.07102559706630719,0.04228571428571429
2021-01-29,0.07927157664922245,0.04385714285714286
2021-01-30,0.08920250204339787,0.04542857142857143
2021-01-31,0.09961458644893781,0.047
2021-02-01,0.10589953456530117,0.05057142857142857
2021-02-02,0.11263549531950813,0.054142857142857145
2021-02-03,0.11980143538821937,0.05771428571428572
2021-02-04,0.12744849921442009,0.06128571428571429
2021-02-05,0.13491939750623985,0.06485714285714286
2021-02-06,0.14037772309121235,0.06842857142857144
2021-02-07,0.1454436642890724,0.07200000000000001
2021-02-08,0.15630724713756028,0.08685714285714287
2021-02-09,0.1654708406947821,0.10171428571428573
2021-02-10,0.17473626290378397,0.11657142857142858
2021-02-11,0.18392997175101053,0.13142857142857145
2021-02-12,0.1945143794549296,0.1462857142857143
2021-02-13,0.205863199705605,0.16114285714285714
2021-02-14,0.2175888015172635,0.17600000000000002
2021-02-15,0.22879370336211557,0.18785714285714286
2021-02-16,0.24199885356323037,0.19971428571428573
2021-02-17,0.2556203151380913,0.21157142857142858
2021-02-18,0.27127800795253826,0.22342857142857145
2021-02-19,0.28519303360359205,0.2352857142857143
2021-02-20,0.30107748246856864,0.24714285714285716
2021-02-21,0.3170212394089554,0.259
2021-02-22,0.33321828531267605,0.27914285714285714
2021-02-23,0.35100785737924783,0.2992857142857143
2021-02-24,0.3676972856453632,0.31942857142857145
2021-02-25,0.3837616609992737,0.3395714285714286
2021-02-26,0.4007013246619769,0.35971428571428576
2021-02-27,0.4168751726233652,0.3798571428571429
2021-02-28,0.43478410648535404,0.4
2021-03-01,0.4529777148967536,0.42071428571428576
2021-03-02,0.4698401529435319,0.44142857142857145
2021-03-03,0.4881178068261931,0.4621428571428572
2021-03-04,0.5061978513320193,0.4828571428571429
2021-03-05,0.524124197707947,0.5035714285714286
2021-03-06,0.5423570691156157,0.5242857142857144
2021-03-07,0.5597202688299647,0.545
2021-03-08,0.5766089518920068,0.558
2021-03-09,0.5928977150748884,0.5710000000000001
2021-03-10,0.6092133878038751,0.5840000000000001
2021-03-11,0.626299405605677,0.597
2021-03-12,0.6429381436009928,0.61
2021-03-13,0.6586490676767159,0.623
2021-03-14,0.6740648673365304,0.636
2021-03-15,0.6900315463814183,0.647
2021-03-16,0.7061409543201514,0.658
2021-03-17,0.7210885188625242,0.669
2021-03-18,0.734634521503428,0.6799999999999999
2021-03-19,0.7483571539656727,0.691
2021-03-20,0.7613711915604937,0.702
2021-03-21,0.7727429449166346,0.713
2021-03-22,0.7839293937275896,0.7232857142857143
2021-03-23,0.7950986391684663,0.7335714285714285
2021-03-24,0.8062516248752829,0.7438571428571429
2021-03-25,0.8166054654791837,0.7541428571428571
2021-03-26,0.8261587300795796,0.7644285714285715
2021-03-27,0.8352047909312351,0.7747142857142857
2021-03-28,0.8455330765109142,0.785
2021-03-29,0.8548542011824211,0.7905714285714286
2021-03-30,0.8626459112343207,0.7961428571428572
2021-03-31,0.8706782275582854,0.8017142857142857
2021-04-01,0.8782420287957114,0.8072857142857144
2021-04-02,0.8860593096805739,0.812857142857143
2021-04-03,0.8928242623363931,0.8184285714285715
2021-04-04,0.8981434299075133,0.8240000000000001
2021-04-05,0.9041743383931267,0.8281428571428572
2021-04-06,0.9104206135597028,0.8322857142857143
2021-04-07,0.9158164146788298,0.8364285714285714
2021-04-08,0.9207495444009173,0.8405714285714286
2021-04-09,0.9251777426893484,0.8447142857142858
2021-04-10,0.9298054942284806,0.8488571428571429
2021-04-11,0.9343218734469345,0.853
2021-04-12,0.9380292053235859,0.859
2021-04-13,0.9419881418721182,0.865
2021-04-14,0.9456552818042656,0.871
2021-04-15,0.9489586598635119,0.877
2021-04-16,0.9523553861939288,0.883
2021-04-17,0.9551535293649192,0.889
2021-04-18,0.9579680796805324,0.895
2021-04-19,0.9607397013287369,0.8975714285714286
2021-04-20,0.9627832728987279,0.9001428571428571
2021-04-21,0.9649816326019237,0.9027142857142857
2021-04-22,0.9672202764965586,0.9052857142857142
2021-04-23,0.9691891886034166,0.9078571428571428
2021-04-24,0.9711215155161685,0.9104285714285714
2021-04-25,0.9729224612636566,0.9129999999999999
2021-04-26,0.974770390214527,0.9122857142857143
2021-04-27,0.9767022319402916,0.9115714285714285
2021-04-28,0.977798361957673,0.9108571428571428
2021-04-29,0.9793038005176798,0.910142857142857
2021-04-30,0.9803024989090205,0.9094285714285714
2021-05-01,0.981316133564284,0.9087142857142856


==> figures/results/tables/scenario_comparisons/combined_fit/full_share_doing_rapid_test_today.csv <==
date,combined_baseline
2020-09-15,0.0
2020-09-16,0.0
2020-09-17,0.0
2020-09-18,0.0
2020-09-19,0.0
2020-09-20,0.0
2020-09-21,0.0
2020-09-22,0.0
2020-09-23,0.0
2020-09-24,0.0
2020-09-25,0.0
2020-09-26,0.0
2020-09-27,0.0
2020-09-28,0.0
2020-09-29,0.0
2020-09-30,0.0
2020-10-01,0.0
2020-10-02,0.0
2020-10-03,0.0
2020-10-04,0.0
2020-10-05,0.0
2020-10-06,0.0
2020-10-07,0.0
2020-10-08,0.0
2020-10-09,0.0
2020-10-10,0.0
2020-10-11,0.0
2020-10-12,0.0
2020-10-13,0.0
2020-10-14,0.0
2020-10-15,0.0
2020-10-16,0.0
2020-10-17,0.0
2020-10-18,0.0
2020-10-19,0.0
2020-10-20,0.0
2020-10-21,0.0
2020-10-22,0.0
2020-10-23,0.0
2020-10-24,0.0
2020-10-25,0.0
2020-10-26,0.0
2020-10-27,0.0
2020-10-28,0.0
2020-10-29,0.0
2020-10-30,0.0
2020-10-31,0.0
2020-11-01,0.0
2020-11-02,0.0
2020-11-03,0.0
2020-11-04,0.0
2020-11-05,0.0
2020-11-06,0.0
2020-11-07,0.0
2020-11-08,0.0
2020-11-09,0.0
2020-11-10,0.0
2020-11-11,0.0
2020-11-12,0.0
2020-11-13,0.0
2020-11-14,0.0
2020-11-15,0.0
2020-11-16,0.0
2020-11-17,0.0
2020-11-18,0.0
2020-11-19,0.0
2020-11-20,0.0
2020-11-21,0.0
2020-11-22,0.0
2020-11-23,0.0
2020-11-24,0.0
2020-11-25,0.0
2020-11-26,0.0
2020-11-27,0.0
2020-11-28,0.0
2020-11-29,0.0
2020-11-30,0.0
2020-12-01,0.0
2020-12-02,0.0
2020-12-03,0.0
2020-12-04,0.0
2020-12-05,0.0
2020-12-06,0.0
2020-12-07,0.0
2020-12-08,0.0
2020-12-09,0.0
2020-12-10,0.0
2020-12-11,0.0
2020-12-12,0.0
2020-12-13,0.0
2020-12-14,0.0
2020-12-15,0.0
2020-12-16,0.0
2020-12-17,0.0
2020-12-18,0.0
2020-12-19,0.0
2020-12-20,0.0
2020-12-21,0.0
2020-12-22,0.0
2020-12-23,0.0
2020-12-24,0.0
2020-12-25,0.0
2020-12-26,0.0
2020-12-27,0.0
2020-12-28,0.0
2020-12-29,0.0
2020-12-30,0.0
2020-12-31,0.0
2021-01-01,0.0
2021-01-02,2.1093701983688344e-05
2021-01-03,3.615213034795579e-05
2021-01-04,0.0002785398824157962
2021-01-05,0.0004305544910202988
2021-01-06,0.0005650542882199196
2021-01-07,0.0007097510506065183
2021-01-08,0.0008382463559290816
2021-01-09,0.0008642528239939988
2021-01-10,0.000878765389460352
2021-01-11,0.001160383446112507
2021-01-12,0.0013425908397433745
2021-01-13,0.0014955781514065665
2021-01-14,0.001629860424293485
2021-01-15,0.0017651749116076618
2021-01-16,0.0017932683818048304
2021-01-17,0.0018084519892547094
2021-01-18,0.002017901224877353
2021-01-19,0.0022069585822421978
2021-01-20,0.002367516150410675
2021-01-21,0.0025096723929941985
2021-01-22,0.0026452392905957573
2021-01-23,0.0026708763777523107
2021-01-24,0.0026859122328388454
2021-01-25,0.00288218893484603
2021-01-26,0.003065629650287598
2021-01-27,0.003234354640763215
2021-01-28,0.003384214527402265
2021-01-29,0.0035198553011854972
2021-01-30,0.0035467523876628005
2021-01-31,0.0035615050507195895
2021-02-01,0.0037190521644849084
2021-02-02,0.003887896177697663
2021-02-03,0.004083885583442789
2021-02-04,0.004249733507065487
2021-02-05,0.004402587431178437
2021-02-06,0.004430974353986138
2021-02-07,0.004443073630851187
2021-02-08,0.0047171563169727355
2021-02-09,0.004926777930352614
2021-02-10,0.005102859757253128
2021-02-11,0.0052789580010829005
2021-02-12,0.005440820715127596
2021-02-13,0.0054685119705578785
2021-02-14,0.00548209697952101
2021-02-15,0.005661355482233446
2021-02-16,0.005838516722232842
2021-02-17,0.006008234936928722
2021-02-18,0.006159865799811759
2021-02-19,0.006302808002883634
2021-02-20,0.006330813232086027
2021-02-21,0.006346540650317662
2021-02-22,0.006934276978427233
2021-02-23,0.007365186485542792
2021-02-24,0.00758855317294609
2021-02-25,0.007810538786175344
2021-02-26,0.008007595292322407
2021-02-27,0.008035339902772788
2021-02-28,0.008049146540280936
2021-03-01,0.008090888635042119
2021-03-02,0.008595820024077477
2021-03-03,0.009149622559405428
2021-03-04,0.009817239561064667
2021-03-05,0.010202678278360734
2021-03-06,0.01067106353074588
2021-03-07,0.011062356935439503
2021-03-08,0.011688096402671159
2021-03-09,0.012320691989985262
2021-03-10,0.012633151300369577
2021-03-11,0.0136878117741601
2021-03-12,0.014044514708901683
2021-03-13,0.01451521680042873
2021-03-14,0.014810647650937505
2021-03-15,0.016282041613427077
2021-03-16,0.017919211675473834
2021-03-17,0.01831335957374264
2021-03-18,0.01966680405584342
2021-03-19,0.020848720356797336
2021-03-20,0.021477698063325643
2021-03-21,0.021981443329221917
2021-03-22,0.023127225968873302
2021-03-23,0.025229666170978007
2021-03-24,0.027090170086569543
2021-03-25,0.028981958512983283
2021-03-26,0.02999919454440815
2021-03-27,0.031219503886554097
2021-03-28,0.032014604500270216
2021-03-29,0.03196757820640329
2021-03-30,0.0319533283118051
2021-03-31,0.031364141137572125
2021-04-01,0.03196311074952825
2021-04-02,0.03170645873804912
2021-04-03,0.03236772033596836
2021-04-04,0.032555294013351284
2021-04-05,0.03351069157648387
2021-04-06,0.034030147843682516
2021-04-07,0.0367045271837158
2021-04-08,0.03764600113871926
2021-04-09,0.036094987121432026
2021-04-10,0.03656874891815001
2021-04-11,0.037508523720975
2021-04-12,0.04350518882700733
2021-04-13,0.05097905948848748
2021-04-14,0.048856970274174016
2021-04-15,0.05061579593839015
2021-04-16,0.05117768791561123
2021-04-17,0.053012583473672416
2021-04-18,0.05415955223646288
2021-04-19,0.06162389902685575
2021-04-20,0.05894823300999165
2021-04-21,0.057936117008379924
2021-04-22,0.0594669936098129
2021-04-23,0.06961658569529337
2021-04-24,0.07104281463327095
2021-04-25,0.07156533265777669
2021-04-26,0.06604032387728469
2021-04-27,0.07308535356473612
2021-04-28,0.07415804187897092
2021-04-29,0.08086690210595342
2021-04-30,0.08110045755007907
2021-05-01,0.08180791228270527
2021-05-02,0.08255453986066337
2021-05-03,0.0968036423420104
2021-05-04,0.0953235966578005
2021-05-05,0.09467847084922827
2021-05-06,0.10194114592423566
2021-05-07,0.1032795648118307
2021-05-08,0.10303181488024313
2021-05-09,0.10312299040112409
2021-05-10,0.10282724968107552
2021-05-11,0.10282993590112575
2021-05-12,0.10282579062648747
2021-05-13,0.1025644536338206
2021-05-14,0.10060639211609809
2021-05-15,0.10076143154391883
2021-05-16,0.10077311629332006
2021-05-17,0.10191851313513377
2021-05-18,0.10174766625655124
2021-05-19,0.10184127148296276
2021-05-20,0.10289936925131722
2021-05-21,0.10490133168999873
2021-05-22,0.10470298029855624
2021-05-23,0.10453860169010237
2021-05-24,0.1039787433599934
2021-05-25,0.10162232300164672
2021-05-26,0.10157753146227537
2021-05-27,0.10120826342030101
2021-05-28,0.0993520874176858
2021-05-29,0.09961171089336104
2021-05-30,0.09971384266240729
2021-05-31,0.09798886254997802


==> figures/results/tables/scenario_comparisons/combined_fit/full_share_ever_rapid_test.csv <==
date,combined_baseline,empirical
2020-09-15,0.0,
2020-09-16,0.0,
2020-09-17,0.0,
2020-09-18,0.0,
2020-09-19,0.0,
2020-09-20,0.0,
2020-09-21,0.0,
2020-09-22,0.0,
2020-09-23,0.0,
2020-09-24,0.0,
2020-09-25,0.0,
2020-09-26,0.0,
2020-09-27,0.0,
2020-09-28,0.0,
2020-09-29,0.0,
2020-09-30,0.0,
2020-10-01,0.0,
2020-10-02,0.0,
2020-10-03,0.0,
2020-10-04,0.0,
2020-10-05,0.0,
2020-10-06,0.0,
2020-10-07,0.0,
2020-10-08,0.0,
2020-10-09,0.0,
2020-10-10,0.0,
2020-10-11,0.0,
2020-10-12,0.0,
2020-10-13,0.0,
2020-10-14,0.0,
2020-10-15,0.0,
2020-10-16,0.0,
2020-10-17,0.0,
2020-10-18,0.0,
2020-10-19,0.0,
2020-10-20,0.0,
2020-10-21,0.0,
2020-10-22,0.0,
2020-10-23,0.0,
2020-10-24,0.0,
2020-10-25,0.0,
2020-10-26,0.0,
2020-10-27,0.0,
2020-10-28,0.0,
2020-10-29,0.0,
2020-10-30,0.0,
2020-10-31,0.0,
2020-11-01,0.0,
2020-11-02,0.0,
2020-11-03,0.0,
2020-11-04,0.0,
2020-11-05,0.0,
2020-11-06,0.0,
2020-11-07,0.0,
2020-11-08,0.0,
2020-11-09,0.0,
2020-11-10,0.0,
2020-11-11,0.0,
2020-11-12,0.0,
2020-11-13,0.0,
2020-11-14,0.0,
2020-11-15,0.0,
2020-11-16,0.0,
2020-11-17,0.0,
2020-11-18,0.0,
2020-11-19,0.0,
2020-11-20,0.0,
2020-11-21,0.0,
2020-11-22,0.0,
2020-11-23,0.0,
2020-11-24,0.0,
2020-11-25,0.0,
2020-11-26,0.0,
2020-11-27,0.0,
2020-11-28,0.0,
2020-11-29,0.0,
2020-11-30,0.0,
2020-12-01,0.0,
2020-12-02,0.0,
2020-12-03,0.0,
2020-12-04,0.0,
2020-12-05,0.0,
2020-12-06,0.0,
2020-12-07,0.0,
2020-12-08,0.0,
2020-12-09,0.0,
2020-12-10,0.0,
2020-12-11,0.0,
2020-12-12,0.0,
2020-12-13,0.0,
2020-12-14,0.0,
2020-12-15,0.0,0.13699999999999998
2020-12-16,0.0,
2020-12-17,0.0,
2020-12-18,0.0,
2020-12-19,0.0,
2020-12-20,0.0,
2020-12-21,0.0,
2020-12-22,0.0,
2020-12-23,0.0,
2020-12-24,0.0,
2020-12-25,0.0,
2020-12-26,0.0,
2020-12-27,0.0,
2020-12-28,0.0,
2020-12-29,0.0,
2020-12-30,0.0,
2020-12-31,0.0,
2021-01-01,0.0,
2021-01-02,2.1093701983688344e-05,
2021-01-03,5.724583233164414e-05,
2021-01-04,0.0003357857147474403,
2021-01-05,0.0007663402057677392,
2021-01-06,0.0013313944939876588,
2021-01-07,0.0020411455445941773,
2021-01-08,0.002879391900523259,
2021-01-09,0.0037289597812936687,
2021-01-10,0.004580345836979687,
2021-01-11,0.005526295457322808,
2021-01-12,0.006497744673039926,
2021-01-13,0.007481828767939214,
2021-01-14,0.00845512078396583,
2021-01-15,0.009434088953284295,
2021-01-16,0.010413514744505895,
2021-01-17,0.011393414574559894,
2021-01-18,0.01233274201606253,
2021-01-19,0.013270778676502048,
2021-01-20,0.014205938270088652,
2021-01-21,0.015142191641587244,
2021-01-22,0.016077020844472475,
2021-01-23,0.01700942034182714,
2021-01-24,0.017941657722005365,
2021-01-25,0.018874619499187208,
2021-01-26,0.019805908801700627,
2021-01-27,0.020741692238599136,
2021-01-28,0.02167877056079307,
2021-01-29,0.02261576269410838,
2021-01-30,0.023553585934467516,
2021-01-31,0.024491497415821427,
2021-02-01,0.02541896978228176,
2021-02-02,0.02634985892214446,
2021-02-03,0.027294017045082018,
2021-02-04,0.028251425682049018,
2021-02-05,0.029225704765947432,
2021-02-06,0.030201364924019886,
2021-02-07,0.03117583280260479,
2021-02-08,0.032217566996718766,
2021-02-09,0.03328969508324255,
2021-02-10,0.034362557827350745,
2021-02-11,0.03544354079509446,
2021-02-12,0.03652793232777589,
2021-02-13,0.03761094278628329,
2021-02-14,0.03869460581772879,
2021-02-15,0.03975748501673039,
2021-02-16,0.040809621387647106,
2021-02-17,0.041857331344011935,
2021-02-18,0.04289664609317612,
2021-02-19,0.043928866676783605,
2021-02-20,0.0449609025699369,
2021-02-21,0.045994654032197914,
2021-02-22,0.04729924788916765,
2021-02-23,0.048824901854979626,0.228
2021-02-24,0.05038420642154346,
2021-02-25,0.05198127197752277,
2021-02-26,0.05361144227135605,
2021-02-27,0.05524145660436135,
2021-02-28,0.05687008986319259,
2021-03-01,0.058278332003049035,
2021-03-02,0.05981363091480158,
2021-03-03,0.061516918107329156,
2021-03-04,0.06366594134621077,
2021-03-05,0.06598975152669746,
2021-03-06,0.06866543806472312,
2021-03-07,0.07165628449799645,
2021-03-08,0.07506588165015175,
2021-03-09,0.07882308265400594,0.26899999999999996
2021-03-10,0.08259043752860777,
2021-03-11,0.08648658526537505,
2021-03-12,0.0903786944375442,
2021-03-13,0.09433552324909086,
2021-03-14,0.09833336565416281,
2021-03-15,0.10320180192215563,
2021-03-16,0.10887644280439321,
2021-03-17,0.11467485707267477,
2021-03-18,0.12104517148867792,
2021-03-19,0.12807698760019073,
2021-03-20,0.1352624825865118,
2021-03-21,0.14264405932380517,
2021-03-22,0.15064093230920425,
2021-03-23,0.15908647791917882,0.312
2021-03-24,0.1682182614328265,
2021-03-25,0.17791996685421985,
2021-03-26,0.18772412007054762,
2021-03-27,0.1979296179565089,
2021-03-28,0.20838678326380253,
2021-03-29,0.21835387450304158,
2021-03-30,0.22805739604723443,
2021-03-31,0.23746744856396507,
2021-04-01,0.24641439387106778,
2021-04-02,0.2550469077841589,
2021-04-03,0.2632741780069171,
2021-04-04,0.2710669249460063,
2021-04-05,0.27872501612706785,
2021-04-06,0.2853388100209347,
2021-04-07,0.29148544582787855,0.444
2021-04-08,0.29704413599086477,
2021-04-09,0.3020796678691042,
2021-04-10,0.3073309736049638,
2021-04-11,0.31292794804698565,
2021-04-12,0.3182126047746382,
2021-04-13,0.32422095668218787,
2021-04-14,0.330160942339948,
2021-04-15,0.336477753983491,
2021-04-16,0.3427370940619249,
2021-04-17,0.34918301048928924,
2021-04-18,0.3557470713480773,
2021-04-19,0.361436144763251,
2021-04-20,0.36673263399266803,0.5589999999999999
2021-04-21,0.3718101152294005,
2021-04-22,0.37672625498959234,
2021-04-23,0.3815453501766924,
2021-04-24,0.3864215065056699,
2021-04-25,0.3913274759781847,
2021-04-26,0.39595489735981915,
2021-04-27,0.4004823499028375,
2021-04-28,0.4050228231228755,
2021-04-29,0.4095673431159763,
2021-04-30,0.41412950720379993,
2021-05-01,0.41869901581535135,
2021-05-02,0.4232809581987017,
2021-05-03,0.4299259565708606,
2021-05-04,0.43829092378779194,0.637
2021-05-05,0.4467293218771896,
2021-05-06,0.45482534901109045,
2021-05-07,0.46293498577934805,
2021-05-08,0.4704041940329182,
2021-05-09,0.4772678556422473,
2021-05-10,0.4820707739976772,
2021-05-11,0.4844354069248864,
2021-05-12,0.48671856058005936,
2021-05-13,0.48848756268830085,
2021-05-14,0.49023725233138354,
2021-05-15,0.49170510844561743,
2021-05-16,0.4929903036485497,
2021-05-17,0.4942772185248219,
2021-05-18,0.4954472263957135,0.6829999999999999
2021-05-19,0.4966101667785583,
2021-05-20,0.49769541199156137,
2021-05-21,0.4987852949870804,
2021-05-22,0.49981938504850737,
2021-05-23,0.5008044397943492,
2021-05-24,0.501773578327273,
2021-05-25,0.5026970777968522,
2021-05-26,0.5036077228108204,
2021-05-27,0.5044903338659601,
2021-05-28,0.5053641146652738,
2021-05-29,0.5062125969765968,
2021-05-30,0.5070449004041335,
2021-05-31,0.5078720181341401,


==> figures/results/tables/scenario_comparisons/combined_fit/full_share_rapid_test_in_last_week.csv <==
date,combined_baseline,empirical
2020-09-15,0.0,
2020-09-16,0.0,
2020-09-17,0.0,
2020-09-18,0.0,
2020-09-19,0.0,
2020-09-20,0.0,
2020-09-21,0.0,
2020-09-22,0.0,
2020-09-23,0.0,
2020-09-24,0.0,
2020-09-25,0.0,
2020-09-26,0.0,
2020-09-27,0.0,
2020-09-28,0.0,
2020-09-29,0.0,
2020-09-30,0.0,
2020-10-01,0.0,
2020-10-02,0.0,
2020-10-03,0.0,
2020-10-04,0.0,
2020-10-05,0.0,
2020-10-06,0.0,
2020-10-07,0.0,
2020-10-08,0.0,
2020-10-09,0.0,
2020-10-10,0.0,
2020-10-11,0.0,
2020-10-12,0.0,
2020-10-13,0.0,
2020-10-14,0.0,
2020-10-15,0.0,
2020-10-16,0.0,
2020-10-17,0.0,
2020-10-18,0.0,
2020-10-19,0.0,
2020-10-20,0.0,
2020-10-21,0.0,
2020-10-22,0.0,
2020-10-23,0.0,
2020-10-24,0.0,
2020-10-25,0.0,
2020-10-26,0.0,
2020-10-27,0.0,
2020-10-28,0.0,
2020-10-29,0.0,
2020-10-30,0.0,
2020-10-31,0.0,
2020-11-01,0.0,
2020-11-02,0.0,
2020-11-03,0.0,
2020-11-04,0.0,
2020-11-05,0.0,
2020-11-06,0.0,
2020-11-07,0.0,
2020-11-08,0.0,
2020-11-09,0.0,
2020-11-10,0.0,
2020-11-11,0.0,
2020-11-12,0.0,
2020-11-13,0.0,
2020-11-14,0.0,
2020-11-15,0.0,
2020-11-16,0.0,
2020-11-17,0.0,
2020-11-18,0.0,
2020-11-19,0.0,
2020-11-20,0.0,
2020-11-21,0.0,
2020-11-22,0.0,
2020-11-23,0.0,
2020-11-24,0.0,
2020-11-25,0.0,
2020-11-26,0.0,
2020-11-27,0.0,
2020-11-28,0.0,
2020-11-29,0.0,
2020-11-30,0.0,
2020-12-01,0.0,
2020-12-02,0.0,
2020-12-03,0.0,
2020-12-04,0.0,
2020-12-05,0.0,
2020-12-06,0.0,
2020-12-07,0.0,
2020-12-08,0.0,
2020-12-09,0.0,
2020-12-10,0.0,
2020-12-11,0.0,
2020-12-12,0.0,
2020-12-13,0.0,
2020-12-14,0.0,
2020-12-15,0.0,
2020-12-16,0.0,
2020-12-17,0.0,
2020-12-18,0.0,
2020-12-19,0.0,
2020-12-20,0.0,
2020-12-21,0.0,
2020-12-22,0.0,
2020-12-23,0.0,
2020-12-24,0.0,
2020-12-25,0.0,
2020-12-26,0.0,
2020-12-27,0.0,
2020-12-28,0.0,
2020-12-29,0.0,
2020-12-30,0.0,
2020-12-31,0.0,
2021-01-01,0.0,
2021-01-02,2.1093701983688344e-05,
2021-01-03,5.724583233164414e-05,
2021-01-04,0.0003357857147474403,
2021-01-05,0.0007663402057677392,
2021-01-06,0.0013313944939876588,
2021-01-07,0.0020411455445941773,
2021-01-08,0.0028582981985395706,
2021-01-09,0.003686398892185613,
2021-01-10,0.004286624399230169,
2021-01-11,0.005016453354322378,
2021-01-12,0.005793989905845833,
2021-01-13,0.006579817006645881,
2021-01-14,0.007371431075010283,
2021-01-15,0.008272353162623945,
2021-01-16,0.009186856154968424,
2021-01-17,0.009834924698110627,
2021-01-18,0.010510235083244607,
2021-01-19,0.011221615514080236,
2021-01-20,0.011959271240197427,
2021-01-21,0.012703768721583963,
2021-01-22,0.01355573963037489,
2021-01-23,0.014418164018872493,
2021-01-24,0.015086175026833983,
2021-01-25,0.015761405379437814,
2021-01-26,0.016459518879314742,
2021-01-27,0.017184201127083756,
2021-01-28,0.017923176363890268,
2021-01-29,0.018772155287323452,
2021-01-30,0.01963299544214741,
2021-01-31,0.02031231155802097,
2021-02-01,0.020965734072218276,
2021-02-02,0.021619275609152725,
2021-02-03,0.022318946665193243,
2021-02-04,0.02304882487107323,
2021-02-05,0.023904659914588875,
2021-02-06,0.02477412921785542,
2021-02-07,0.0254981506842217,
2021-02-08,0.02632741082349677,
2021-02-09,0.0271703031704066,
2021-02-10,0.02802342942059424,
2021-02-11,0.028899799990498704,
2021-02-12,0.029909646351640156,
2021-02-13,0.030935084691346856,
2021-02-14,0.03170002535389513,
2021-02-15,0.03243460290577596,
2021-02-16,0.03317025987075567,
2021-02-17,0.03389953680660149,
2021-02-18,0.03461858189128566,
2021-02-19,0.03545287792361141,
2021-02-20,0.036301594176176434,
2021-02-21,0.036986779344260645,
2021-02-22,0.03808253960045504,
2021-02-23,0.039439491149069104,
2021-02-24,0.040868178522203445,
2021-02-25,0.04237590930549515,
2021-02-26,0.044052691365731526,
2021-02-27,0.04574149061818666,
2021-02-28,0.04685636018004036,
2021-03-01,0.04758203975626194,
2021-03-02,0.048585978074985756,
2021-03-03,0.04992347556242604,
2021-03-04,0.05173207530404409,
2021-03-05,0.053898654396653735,
2021-03-06,0.05643336465888648,
2021-03-07,0.059271853780156994,
2021-03-08,0.06235358228170076,
2021-03-09,0.06540777548864221,
2021-03-10,0.06821521404033248,
2021-03-11,0.07141514238043628,
2021-03-12,0.07465848118573733,
2021-03-13,0.07798357835087227,
2021-03-14,0.0809114391829212,
2021-03-15,0.08486615021059328,
2021-03-16,0.08995572661995846,
2021-03-17,0.09457349689930379,
2021-03-18,0.09995919161809051,
2021-03-19,0.1062048707592635,
2021-03-20,0.11271332747864592,
2021-03-21,0.1181750202672122,
2021-03-22,0.1233718546317852,
2021-03-23,0.13008132844149886,
2021-03-24,0.13748188520113352,
2021-03-25,0.14532340478493977,
2021-03-26,0.1537054025138628,
2021-03-27,0.162613140089659,
2021-03-28,0.171019490281024,
2021-03-29,0.17770842651223262,
2021-03-30,0.18218057042057198,
2021-03-31,0.18452453238172603,
2021-04-01,0.1858929326863832,
2021-04-02,0.18615152189551512,
2021-04-03,0.18625368444630372,
2021-04-04,0.1864629100012651,
2021-04-05,0.18803732224698105,
2021-04-06,0.19040845217394517,
2021-04-07,0.19515712283874975,
2021-04-08,0.2009256911296356,
2021-04-09,0.2044756448185042,
2021-04-10,0.2082685834252425,
2021-04-11,0.2119114487252613,
2021-04-12,0.22056187350817566,
2021-04-13,0.23085631010840613,
2021-04-14,0.24013569823303565,
2021-04-15,0.2502952656551581,
2021-04-16,0.25951405684177065,
2021-04-17,0.2688735308515656,
2021-04-18,0.2775478320059734,
2021-04-19,0.2823895722948722,
2021-04-20,0.28880878248256187,0.29500000000000004
2021-04-21,0.2938010639606642,
2021-04-22,0.298904896420976,
2021-04-23,0.30311507744122046,
2021-04-24,0.3076190147851891,
2021-04-25,0.31585862643451895,
2021-04-26,0.3214065942905819,
2021-04-27,0.3259168295790381,
2021-04-28,0.329397111872241,
2021-04-29,0.33301540102915683,
2021-04-30,0.3360699472000774,
2021-05-01,0.3394065690495532,
2021-05-02,0.3458246321043107,
2021-05-03,0.35543821965789785,
2021-05-04,0.36830016549290756,0.42200000000000004
2021-05-05,0.3806959156834721,
2021-05-06,0.39317260133529147,
2021-05-07,0.4053265568353578,
2021-05-08,0.4168918977015991,
2021-05-09,0.42735270961930477,
2021-05-10,0.43297838701002267,
2021-05-11,0.43426083648153607,
2021-05-12,0.43470961992038415,
2021-05-13,0.4347142577029003,
2021-05-14,0.4344928056398719,
2021-05-15,0.4342697262487307,
2021-05-16,0.43253359493710114,
2021-05-17,0.43147731739577844,
2021-05-18,0.43186273969614525,0.435
2021-05-19,0.4325092732564016,
2021-05-20,0.43349380881685556,
2021-05-21,0.4345274289436824,
2021-05-22,0.4355444310338654,
2021-05-23,0.43793633248057645,
2021-05-24,0.44003441398796245,
2021-05-25,0.44044626754443883,
2021-05-26,0.4407486817462319,
2021-05-27,0.43933114762441394,
2021-05-28,0.43787640453242693,
2021-05-29,0.4364402679776406,
2021-05-30,0.431976584944219,
2021-05-31,0.4276149556994294,


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_ever_vaccinated.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,0.0010108108557355157,0.0,0.0010108108557355157,0.0,0.0
2021-01-16,0.0015935092386782442,0.0,0.0015935092386782442,0.0,0.0
2021-01-17,0.0022287828375779804,0.0,0.0022287828375779804,0.0,0.0
2021-01-18,0.0029780104467077243,0.0,0.0029780104467077243,0.0,0.0
2021-01-19,0.003869141888133606,0.0,0.003869141888133606,0.0,0.0
2021-01-20,0.004702526780885398,0.0,0.004702526780885398,0.0,0.0
2021-01-21,0.005505499312181968,0.0,0.005505499312181968,0.0,0.0
2021-01-22,0.006272210950974224,0.0,0.006272210950974224,0.0,0.0
2021-01-23,0.007012634981787978,0.0,0.007012634981787978,0.0,0.0
2021-01-24,0.007744747942163567,0.0,0.007744747942163567,0.0,0.0
2021-01-25,0.008452358635617739,0.0,0.008452358635617739,0.0,0.0
2021-01-26,0.009104746883271628,0.0,0.009104746883271628,0.0,0.0
2021-01-27,0.009710346882532866,0.0,0.009710346882532866,0.0,0.0
2021-01-28,0.010283133544434516,0.0,0.010283133544434516,0.0,0.0
2021-01-29,0.010826862241544945,0.0,0.010826862241544945,0.0,0.0
2021-01-30,0.011359817328828119,0.0,0.011359817328828119,0.0,0.0
2021-01-31,0.011892957106565464,0.0,0.011892957106565464,0.0,0.0
2021-02-01,0.012436193295798077,0.0,0.012436193295798077,0.0,0.0
2021-02-02,0.013003623934528466,0.0,0.013003623934528466,0.0,0.0
2021-02-03,0.01359272491988282,0.0,0.01359272491988282,0.0,0.0
2021-02-04,0.014207497878368402,0.0,0.014207497878368402,0.0,0.0
2021-02-05,0.014850713166797943,0.0,0.014850713166797943,0.0,0.0
2021-02-06,0.015515537238366732,0.0,0.015515537238366732,0.0,0.0
2021-02-07,0.016184301372958055,0.0,0.016184301372958055,0.0,0.0
2021-02-08,0.016845062254534846,0.0,0.016845062254534846,0.0,0.0
2021-02-09,0.017498558644913825,0.0,0.017498558644913825,0.0,0.0
2021-02-10,0.01817551072297386,0.0,0.01817551072297386,0.0,0.0
2021-02-11,0.0188764725600775,0.0,0.0188764725600775,0.0,0.0
2021-02-12,0.019595780315629825,0.0,0.019595780315629825,0.0,0.0
2021-02-13,0.02034026753643558,0.0,0.02034026753643558,0.0,0.0
2021-02-14,0.021104762889777664,0.0,0.021104762889777664,0.0,0.0
2021-02-15,0.021896223049430254,0.0,0.021896223049430254,0.0,0.0
2021-02-16,0.0227252369347664,0.0,0.0227252369347664,0.0,0.0
2021-02-17,0.02358300096747016,0.0,0.02358300096747016,0.0,0.0
2021-02-18,0.024468776385724776,0.0,0.024468776385724776,0.0,0.0
2021-02-19,0.025392043966178245,0.0,0.025392043966178245,0.0,0.0
2021-02-20,0.026339875377037865,0.0,0.026339875377037865,0.0,0.0
2021-02-21,0.027317872895413795,0.0,0.027317872895413795,0.0,0.0
2021-02-22,0.028347337487021656,0.0,0.028347337487021656,0.0,0.0
2021-02-23,0.029419527137030152,0.0,0.029419527137030152,0.0,0.0
2021-02-24,0.030528347060451346,0.0,0.030528347060451346,0.0,0.0
2021-02-25,0.03170624121373643,0.0,0.03170624121373643,0.0,0.0
2021-02-26,0.032958073112178826,0.0,0.032958073112178826,0.0,0.0
2021-02-27,0.03426395775021171,0.0,0.03426395775021171,0.0,0.0
2021-02-28,0.035614106533763415,0.0,0.035614106533763415,0.0,0.0
2021-03-01,0.03704601162503283,0.0,0.03704601162503283,0.0,0.0
2021-03-02,0.03857173946702644,0.0,0.03857173946702644,0.0,0.0
2021-03-03,0.040198123606548994,0.0,0.040198123606548994,0.0,0.0
2021-03-04,0.04191026568029652,0.0,0.04191026568029652,0.0,0.0
2021-03-05,0.043724972519599475,0.0,0.043724972519599475,0.0,0.0
2021-03-06,0.04561841905586857,0.0,0.04561841905586857,0.0,0.0
2021-03-07,0.04756948901384225,0.0,0.04756948901384225,0.0,0.0
2021-03-08,0.049588217241531105,0.0,0.049588217241531105,0.0,0.0
2021-03-09,0.05166616954152749,0.0,0.05166616954152749,0.0,0.0
2021-03-10,0.0538223074671274,0.0,0.0538223074671274,0.0,0.0
2021-03-11,0.056048997146224654,0.0,0.056048997146224654,0.0,0.0
2021-03-12,0.058363661044997066,0.0,0.058363661044997066,0.0,0.0
2021-03-13,0.060755833371040964,0.0,0.060755833371040964,0.0,0.0
2021-03-14,0.06318008027262771,0.0,0.06318008027262771,0.0,0.0
2021-03-15,0.06560832880072179,0.0,0.06560832880072179,0.0,0.0
2021-03-16,0.06788931747334839,0.0,0.06788931747334839,0.0,0.0
2021-03-17,0.07000747072887163,0.0,0.07000747072887163,0.0,0.0
2021-03-18,0.07194752082307913,0.0,0.07194752082307913,0.0,0.0
2021-03-19,0.07372652084124036,0.0,0.07372652084124036,0.0,0.0
2021-03-20,0.07545202219117367,0.0,0.07545202219117367,0.0,0.0
2021-03-21,0.07716404113795176,0.0,0.07716404113795176,0.0,0.0
2021-03-22,0.07888295519501923,0.0,0.07888295519501923,0.0,0.0
2021-03-23,0.08078366622248606,0.0,0.08078366622248606,0.0,0.0
2021-03-24,0.08289480124075048,0.0,0.08289480124075048,0.0,0.0
2021-03-25,0.08524837326187039,0.0,0.08524837326187039,0.0,0.0
2021-03-26,0.0878234507010388,0.0,0.0878234507010388,0.0,0.0
2021-03-27,0.09050041570743063,0.0,0.09050041570743063,0.0,0.0
2021-03-28,0.09320963997981942,0.0,0.09320963997981942,0.0,0.0
2021-03-29,0.095969038492261,0.0,0.095969038492261,0.0,0.0
2021-03-30,0.09876488258766095,0.0,0.09876488258766095,0.0,0.0
2021-03-31,0.10154318108991371,0.0,0.10154318108991371,0.0,0.0
2021-04-01,0.10428078612876182,0.0,0.10428078612876182,0.0,0.0
2021-04-02,0.10679116034548194,0.0,0.10679116034548194,0.0,0.0
2021-04-03,0.10919952386800912,0.0,0.10919952386800912,0.0,0.0
2021-04-04,0.1116025929308497,0.0,0.1116025929308497,0.0,0.0
2021-04-05,0.11392759949505622,0.0,0.11392759949505622,0.0,0.0
2021-04-06,0.11632168028912666,0.0,0.11632168028912666,0.0,0.0
2021-04-07,0.1193113877979326,0.0,0.1193113877979326,0.0,0.0
2021-04-08,0.12300415030232287,0.0,0.12300415030232287,0.0,0.0
2021-04-09,0.12735490333147717,0.0,0.12735490333147717,0.0,0.0
2021-04-10,0.13194464580834234,0.0,0.13194464580834234,0.0,0.0
2021-04-11,0.1366540676995172,0.0,0.1366540676995172,0.0,0.0
2021-04-12,0.14164717412831487,0.0,0.14164717412831487,0.0,0.0
2021-04-13,0.1470219741624211,0.0,0.1470219741624211,0.0,0.0
2021-04-14,0.15258380406312835,0.0,0.15258380406312835,0.0,0.0
2021-04-15,0.15808542487577254,0.0,0.15808542487577254,0.0,0.0
2021-04-16,0.16355540205726699,0.0,0.16355540205726699,0.0,0.0
2021-04-17,0.1690285805399671,0.0,0.1690285805399671,0.0,0.0
2021-04-18,0.17453044760655015,0.0,0.17453044760655015,0.0,0.0
2021-04-19,0.18003256092707223,0.0,0.18003256092707223,0.0,0.0
2021-04-20,0.18552993385927008,0.0,0.18552993385927008,0.0,0.0
2021-04-21,0.19095182995919271,0.0,0.19095182995919271,0.0,0.0
2021-04-22,0.19630773000348764,0.0,0.19630773000348764,0.0,0.0
2021-04-23,0.20159831119048705,0.0,0.20159831119048705,0.0,0.0
2021-04-24,0.20688926175839478,0.0,0.20688926175839478,0.0,0.0
2021-04-25,0.21218920059507262,0.0,0.21218920059507262,0.0,0.0
2021-04-26,0.21752035211850723,0.0,0.21752035211850723,0.0,0.0
2021-04-27,0.22319096469672756,0.0,0.22319096469672756,0.0,0.0
2021-04-28,0.22946095936225153,0.0,0.22946095936225153,0.0,0.0
2021-04-29,0.23614903165255796,0.0,0.23614903165255796,0.0,0.0
2021-04-30,0.24315224742118258,0.0,0.24315224742118258,0.0,0.0
2021-05-01,0.2500775853816275,0.0,0.2500775853816275,0.0,0.0
2021-05-02,0.25694154454779927,0.0,0.25694154454779927,0.0,0.0
2021-05-03,0.26376714966298626,0.0,0.26376714966298626,0.0,0.0
2021-05-04,0.2705753323119951,0.0,0.2705753323119951,0.0,0.0
2021-05-05,0.27724616682657793,0.0,0.27724616682657793,0.0,0.0
2021-05-06,0.28383936978691965,0.0,0.28383936978691965,0.0,0.0
2021-05-07,0.29040530012352733,0.0,0.29040530012352733,0.0,0.0
2021-05-08,0.29698926856115987,0.0,0.29698926856115987,0.0,0.0
2021-05-09,0.30354891942232537,0.0,0.30354891942232537,0.0,0.0
2021-05-10,0.31021144286646973,0.0,0.31021144286646973,0.0,0.0
2021-05-11,0.3170714619696191,0.0,0.3170714619696191,0.0,0.0
2021-05-12,0.32416246726746484,0.0,0.32416246726746484,0.0,0.0
2021-05-13,0.33039367693761074,0.0,0.33039367693761074,0.0,0.0
2021-05-14,0.3364184642434665,0.0,0.3364184642434665,0.0,0.0
2021-05-15,0.3423796564695991,0.0,0.3423796564695991,0.0,0.0
2021-05-16,0.34830421842231885,0.0,0.34830421842231885,0.0,0.0
2021-05-17,0.3541607527244151,0.0,0.3541607527244151,0.0,0.0
2021-05-18,0.3595478654554667,0.0,0.3595478654554667,0.0,0.0
2021-05-19,0.3641171688554026,0.0,0.3641171688554026,0.0,0.0
2021-05-20,0.369019592271197,0.0,0.369019592271197,0.0,0.0
2021-05-21,0.3737197796396627,0.0,0.3737197796396627,0.0,0.0
2021-05-22,0.3784081468190608,0.0,0.3784081468190608,0.0,0.0
2021-05-23,0.3830465244488607,0.0,0.3830465244488607,0.0,0.0
2021-05-24,0.3873243247486132,0.0,0.3873243247486132,0.0,0.0
2021-05-25,0.3912056562067226,0.0,0.3912056562067226,0.0,0.0
2021-05-26,0.3950314574016083,0.0,0.3950314574016083,0.0,0.0
2021-05-27,0.398891549457487,0.0,0.398891549457487,0.0,0.0
2021-05-28,0.4027893799295035,0.0,0.4027893799295035,0.0,0.0
2021-05-29,0.4066053925303177,0.0,0.4066053925303177,0.0,0.0
2021-05-30,0.41037757193000585,0.0,0.41037757193000585,0.0,0.0
2021-05-31,0.4142694923074884,0.0,0.4142694923074884,0.0,0.0


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_new_known_case.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,128.92419759949607,124.49552571983874,125.470896529533,125.02127787940884,128.5550219027488
2021-01-16,125.35885098732955,121.39416257089935,121.83659881447197,121.53206477668823,125.17498137961101
2021-01-17,121.76764771157754,117.66649357066878,118.32009256685564,117.98395594024527,121.91991473046943
2021-01-18,118.72518029636048,114.50623468800701,114.88546575392644,114.6125343049693,118.45943125395482
2021-01-19,115.87807433934428,111.94929795567163,112.53538233027437,111.62752614216426,115.79475842334685
2021-01-20,113.07549930294745,109.14528643796446,109.68109396670665,108.7933485169408,113.40158056038572
2021-01-21,109.87932838752816,106.35994917729128,106.32691010715432,105.82557812985937,110.19248131317377
2021-01-22,106.73918024321064,102.93681421484445,103.07184345801274,102.6351531396813,107.37410498236362
2021-01-23,103.73406134206137,99.67169219653076,100.25059416458198,99.49500499536374,104.25981350163148
2021-01-24,100.81082187559929,96.95386955744168,97.24547526343272,96.35054740711533,101.50895179240547
2021-01-25,98.22659199836815,94.53914447482605,94.77472740971535,93.80079308133145,99.06980652751473
2021-01-26,96.39220536511404,92.53238008433581,92.62718785081567,91.85867034980474,97.27276840832843
2021-01-27,94.06366916111647,90.55290883874135,90.63047882949756,89.83323170228064,94.849424437851
2021-01-28,91.33148170892437,88.20138893377893,88.3479100274296,87.4070147691826,92.71481321074403
2021-01-29,89.31753491188263,86.40578729590294,86.54225302038152,85.10146226614982,90.3259447917138
2021-01-30,87.11253610057092,84.10023479287018,84.25250181176206,82.61347663670887,88.42691649949616
2021-01-31,84.71361231236861,82.12220002858597,82.34054518775169,80.37974819919113,86.51208691286521
2021-02-01,82.59911182360584,80.44726282077525,80.78770889131654,78.44768083683657,84.82853081719267
2021-02-02,81.14826570020206,79.15873908543544,79.36128295018786,77.1275545126701,83.35182803020344
2021-02-03,79.68305476369524,77.77684406492608,77.80270072851151,75.54742507133925,81.80904710294041
2021-02-04,77.6087757516209,75.94389391298228,76.26422924517935,73.4616542087825,79.96891454444508
2021-02-05,75.4396889730667,74.12961801807236,74.366637434272,71.59279202408119,78.23077215898114
2021-02-06,73.38408421802625,72.57821820294751,72.7362311470806,69.93940203592496,76.62334957275453
2021-02-07,71.51234907070433,70.76106934541703,70.79698137817454,68.06048448205154,74.45857223813125
2021-02-08,69.85034019468631,69.12922657691531,69.15077379656984,66.45306189582494,72.99767074555534
2021-02-09,68.26590130942454,67.89097968743604,67.88236079957422,64.85282171614986,71.71776589807736
2021-02-10,66.65560576057736,66.3711824611378,66.67284353630096,63.272692274818986,70.28415755039715
2021-02-11,65.12575316510701,64.96917670228422,65.02232651076535,61.62935765583488,68.64082293141304
2021-02-12,63.460871326468386,63.51402113494952,63.43214170026238,59.859612681544306,67.15981070049293
2021-02-13,62.30450387167625,62.551578657048005,62.43235070829303,58.66158726875346,66.03791879714801
2021-02-14,61.61068339880098,62.52284903084198,62.311686278227754,58.111414926908246,65.8052088248793
2021-02-15,61.14669993557382,62.42660478305182,62.17091110981828,57.75229459933305,65.6342675489535
2021-02-16,61.16393771129743,63.05147415303267,62.517103105600775,58.266554908420744,65.93880158673727
2021-02-17,61.30902232363781,63.75822295770066,63.133353587719824,58.41163952076112,66.5521791062357
2021-02-18,61.33775194984381,64.51955805216008,63.647613896807485,58.78368818012902,67.21583347159466
2021-02-19,61.699745240039626,65.78509808653507,64.26099141630594,59.273528306941586,68.24866353370095
2021-02-20,61.99853335258218,66.7288663074027,65.1228802024864,59.606791970931376,68.82325605782124
2021-02-21,61.988477983410085,67.16699310704445,65.14873686607181,59.687234924308214,69.17663046015524
2021-02-22,61.87068651596542,68.2213703888052,65.89570714742823,59.559388087691445,69.56591689524677
2021-02-23,61.93101873099805,68.98414196457495,66.47460911547945,59.52203957362363,70.3329979149474
2021-02-24,62.313122759538054,69.93078314806317,66.96444924229202,59.66999714858462,71.31267816857255
2021-02-25,62.761304928351905,71.26671076664289,67.98004152867468,60.066465990227634,72.3914756326084
2021-02-26,63.36462707867824,72.5911465347402,69.37773784359734,60.5606155609711,73.53922419953872
2021-02-27,63.59733705094697,74.08652357876335,70.17785793343488,60.892442743650584,74.82774793487856
2021-02-28,63.999551817831176,75.71692986595477,71.6459418325623,61.38371935177346,76.11196222628747
2021-03-01,64.51955805216006,77.25252838666628,72.76352429197632,62.160855740646184,77.66048907879173
2021-03-02,65.1085153893834,78.9073548561328,74.04342913945433,62.61765679732183,79.02370984226718
2021-03-03,66.12267119445576,80.5420705872551,75.66808950140451,63.44507003205509,80.93279350365694
2021-03-04,67.2646738361449,82.72983162284322,77.35020911576676,64.11303384134496,83.72100372695077
2021-03-05,68.86347753450967,85.13450133628675,79.35553702494666,65.00652521635206,86.70170244582489
2021-03-06,70.84725822403507,87.90260082123635,81.54760750446566,65.91725436708276,90.31157997861078
2021-03-07,72.67877189466857,90.82296732507788,84.13040090038648,66.82223759257225,93.93007639925847
2021-03-08,74.44133446240765,93.68587457650735,86.66291745044677,67.98866041653649,97.4077976514967
2021-03-09,76.5199229184129,96.3131988930475,88.92393903286023,69.32171507249562,101.205854235932
2021-03-10,78.6847002530362,99.89147383700676,91.35590189119948,70.5154310413556,105.89452923275378
2021-03-11,81.0678227468252,103.63494413165064,94.35383838579723,72.11854418365127,110.69381329046874
2021-03-12,83.12342750186562,107.53786385173788,97.42216246459971,73.52342290512546,115.62238066611077
2021-03-13,85.54389850972248,111.5528291140286,100.72032355305033,75.02023643045888,120.94310743946488
2021-03-14,87.64690714800284,116.34636724650234,104.31152682880233,76.94943083019285,126.2293586613718
2021-03-15,90.14207518399529,120.89714003753521,107.59963254808083,78.74790543068943,131.30157416804389
2021-03-16,92.65304451440107,125.18360026747281,111.01989454790704,80.01488194637476,137.08772088593548
2021-03-17,95.56766509300137,129.85647396988128,114.90126704833976,81.49445769598454,143.9411732173806
2021-03-18,98.74372527007645,135.9026238049373,119.68044036771049,83.49116671730265,150.73142037117242
2021-03-19,101.82928712460256,142.12115139722945,124.53862015914778,85.72058571088948,158.1249896752906
2021-03-20,105.22369246084331,148.9746037286745,129.90100489050062,88.19707948984805,166.43216109276005
2021-03-21,108.72008797011543,155.84529383584322,135.38692701453934,90.54572643218984,175.01226395918667
2021-03-22,111.58586818416553,162.8567591114214,140.9805852368506,92.76365357529426,183.28926926913982
2021-03-23,115.29055348343128,169.39274907329005,145.92926335083683,94.8436785126098,192.40805262692928
2021-03-24,119.8743653446011,177.0204648309872,151.36347214770473,97.5787389274225,204.088082160985
2021-03-25,124.49121627590786,185.57902047775934,158.10200597432578,100.34971137499274,217.2893454026493
2021-03-26,129.28331792707127,194.641781064447,164.93391108611632,102.94399662139598,231.0278526543661
2021-03-27,133.8111070171394,204.80201337220453,172.4711285212646,106.06259754605898,245.19299485524212
2021-03-28,138.3374596258972,215.16048010078347,180.06149576489395,109.28318864375338,259.19006874281314
2021-03-29,142.7546396550721,225.52612923591403,187.5671106112156,112.0642164604957,272.89840988701354
2021-03-30,145.65202245794885,234.46822539253648,194.19216241432284,114.60247893579721,285.33546507159787
2021-03-31,148.08254883497779,242.3588172300187,199.6795210196719,115.96569969927263,296.535709848013
2021-04-01,149.0636655699132,249.09016865008826,203.33536595438736,116.55322055518567,306.47903347791515
2021-04-02,149.16278278032394,253.1898863096867,205.09074611557497,116.17111652664566,314.13260589919787
2021-04-03,148.02796254518634,254.36780098413334,205.05483408281745,114.32380156159886,320.31091201480154
2021-04-04,146.35733478130652,255.08891460190438,204.0521701282275,111.56144800189041,325.5454499095376
2021-04-05,144.77002293342412,255.2914584666568,202.76364639288775,109.19412680251473,329.6494770130669
2021-04-06,143.60934603470108,257.79668187182136,203.35404021142125,107.7274793846976,335.25893652979164
2021-04-07,142.67994262693648,264.4978671843745,207.1750804968215,108.18428044137326,344.4323061773725
2021-04-08,143.84492896959046,281.8563073380493,218.5175369229565,111.96078980615407,359.1907151594027
2021-04-09,147.24508023107236,309.3893446125846,237.86694017270813,119.510935573095,381.26225049217436
2021-04-10,150.18124802932724,341.8437668562104,260.33781730974346,129.07502813707768,402.0768646784329
2021-04-11,153.78968908080282,377.8132588661422,285.4561295016631,139.7480842726126,424.20154981968557
2021-04-12,158.6478688722401,414.19214804950974,311.1763273625988,149.69284438382496,451.39845046761053
2021-04-13,164.58771909033388,447.62481406545044,333.7405757848035,158.33471594659449,482.2583784568025
2021-04-14,172.4811838904367,480.4656497815471,356.322061982732,166.42354220489824,521.9569759482752
2021-04-15,177.339363681874,509.8675492407837,376.68131159362525,173.07445067159094,553.6026592142017
2021-04-16,177.54765347186762,534.0751322819727,391.8175151602646,177.33792720056368,572.4421115987966
2021-04-17,178.17539580446908,558.7323339732858,406.6463117264997,180.84725104162854,592.2885373819122
2021-04-18,178.69396555748762,582.5563765046245,421.6776521574873,184.77459094399086,612.3648001746761
2021-04-19,179.5544178623578,605.1349897399324,434.90046261880593,187.90181075651574,635.3757942843845
2021-04-20,181.3399641310617,625.3290440001408,446.40667791431525,190.4170895308524,662.6086069650668
2021-04-21,181.074215088656,648.4894321661203,459.8923644554191,193.57878489482445,687.3821636425146
2021-04-22,177.9283210190973,675.1074308459943,475.2095646671565,197.62247978332118,699.1613103869809
2021-04-23,176.21747177852907,701.9150450588276,491.3699794080405,201.1231847365242,714.3564096873428
2021-04-24,176.6024487696897,728.9165842485514,507.12817938204006,204.63681802151993,739.683011669256
2021-04-25,178.08346100060982,756.9265333181069,522.639304570668,207.60458840860136,771.5326752812451
2021-04-26,177.02477427491806,783.0719296468914,536.5817921684476,210.62838156678453,789.8090269922023
2021-04-27,172.96958753593896,806.9864705007789,550.734006037531,213.16233459815513,797.3965212732107
2021-04-28,167.23371766390792,832.6118605952348,564.9738452665426,215.8758477933133,803.1309546639316
2021-04-29,164.71556592695063,860.7841320528537,580.6975696890952,218.3279213899968,820.2724861397511
2021-04-30,161.70182813793957,888.3861204302835,595.1916661100303,221.54133008113965,834.3930974200077
2021-05-01,157.85062174502312,916.6905481684503,609.6843260496549,224.2993741969172,847.0700449834122
2021-05-02,152.76978735048925,944.7048066819364,624.7099205554011,226.9439362891809,852.1120943825681
2021-05-03,148.72752894330284,970.6878806226573,639.0761701397194,229.54684042344596,861.9634832086107
2021-05-04,145.38052749030197,995.5677369170672,650.6958674587424,231.69725294496624,875.502319558196
2021-05-05,142.0162882615775,1021.8251787880552,663.3584502090439,233.89506934972644,886.8088639515732
2021-05-06,136.3795355999572,1051.0863030788823,677.2693352179969,236.41609404930432,883.8726961533185
2021-05-07,131.66500393955,1079.0545941904386,691.9271905083061,238.6814250756487,886.6436686008885
2021-05-08,126.40460938122851,1105.9756904267856,706.7602965184722,241.67361564500524,886.8174828394351
2021-05-09,120.43602953692871,1133.3894997525663,719.5406707362182,244.37994643361196,879.100705240499
2021-05-10,114.75905539861998,1158.513557869727,732.1472307154181,246.86218613781168,870.88977807082
2021-05-11,108.79191203563049,1179.783536631351,742.1408311911805,248.74684961692634,858.6610126762292
2021-05-12,102.09647264831848,1200.8624633787044,752.3987442280385,250.51372162859633,843.8796199932342
2021-05-13,96.24855723408398,1220.8827034003668,762.0806282594659,252.89109819714415,829.7489533438053
2021-05-14,90.94363175514314,1241.6226205584894,770.9796299767792,255.058748494388,815.0250199132223
2021-05-15,85.49218518255164,1256.200032895422,775.9369269786272,256.2151159491802,798.6706801954476
2021-05-16,79.9516767687215,1266.693528867169,778.0643557991827,255.83732136457107,782.918226146689
2021-05-17,75.087751052043,1277.9612882651686,779.5410585861721,256.5455066505493,767.8739573839089
2021-05-18,70.39907605522123,1288.4677125687085,781.6052822290742,256.8083827303345,752.960408420366
2021-05-19,65.54520570771486,1296.7720110235575,781.4975461308018,257.3671739600414,736.7454073896907
2021-05-20,61.547478221147756,1302.8842389988874,781.6297024113493,257.73347669416813,723.5829291434045
2021-05-21,57.54831425327034,1306.8963312985577,779.3026026886621,257.84552223637155,710.1245357471965
2021-05-22,53.52903954704871,1312.942481133614,778.5398311128924,258.70310157862116,695.6677878403293
2021-05-23,50.15043550522127,1317.6699411258137,778.170655416145,260.7630157775925,682.7164723466575
2021-05-24,46.56785111733109,1318.6108363840603,775.1123867065146,260.66102560456113,669.8355444371903
2021-05-25,43.38173557108394,1317.6627587192622,770.1852558121831,260.741468557938,655.9002392459623
2021-05-26,40.12954188456294,1309.9201244567407,761.3350944594198,259.6511792434197,640.6433712492576
2021-05-27,37.21492130596263,1296.506261981152,747.0535972724094,257.98342444216047,625.392249177794
2021-05-28,34.43245700790999,1286.1190656263668,736.0846259869525,257.56828134348353,612.2757383334375
2021-05-29,31.802259728749245,1272.7066396320884,722.8603790443234,255.79853636919293,598.4682799788262
2021-05-30,29.377479276961513,1258.8273572119622,709.3718195405988,254.7326672369497,585.8042607472144
2021-05-31,27.135131951581972,1243.5992188414637,696.5196212573376,254.03022787621268,572.9879744967108


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_newly_deceased.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,8.953588007104836,8.863089684555886,8.998118927724162,8.919112455657618,8.932040787450324
2021-01-16,8.887509866831001,8.840105983591075,8.94353263793273,8.878890978969196,8.900438198623707
2021-01-17,8.801320988212954,8.755353586283327,8.811376357385058,8.766845436765733,8.825741170488067
2021-01-18,8.713695628284604,8.7050767404228,8.759663030214229,8.756790067593629,8.79701154428205
2021-01-19,8.58153934773693,8.582975829047232,8.637562118838664,8.59877712346054,8.617451380494451
2021-01-20,8.470930286843771,8.496786950429184,8.525516576635201,8.538444908427909,8.545627314979411
2021-01-21,8.532698983186704,8.466620842912867,8.532698983186705,8.56286509070302,8.588721754288436
2021-01-22,8.452256029809858,8.495350469118884,8.44794658587896,8.486731581257079,8.570047497254524
2021-01-23,8.376122520363918,8.30717141746948,8.302861973538578,8.343083450227002,8.389050852156625
2021-01-24,8.226728464092636,8.103191071406767,8.137666622853988,8.213800132299928,8.258331052919253
2021-01-25,8.14341254809519,7.986836085272404,8.006946823616614,8.06871551995955,8.12761125368188
2021-01-26,8.03280348720203,7.92363090761917,7.939432202032479,8.019875155409323,8.042858856374135
2021-01-27,7.913575538447064,7.83169610375992,7.850370360793829,7.876227024379244,7.874790543068942
2021-01-28,7.7052857484534485,7.70815871107405,7.67081019700623,7.688047972729838,7.676556122247433
2021-01-29,7.481194664046526,7.426608374255096,7.412243561152088,7.46970281356412,7.423735411634494
2021-01-30,7.180970070193658,7.212572659020278,7.238429322605692,7.2671589488117085,7.209699696399677
2021-01-31,6.992791018544255,7.081852859782908,7.12638378040223,7.066051565369596,7.010028794267866
2021-02-01,6.76295400889613,6.846269924893577,6.86781714454809,6.791683635102144,6.829032149169966
2021-02-02,6.5173157048346955,6.576211438557028,6.567592550695221,6.541735887109808,6.5991951395218384
2021-02-03,6.287478695186567,6.39808775607973,6.354993316770705,6.329136653185291,6.333446097116193
2021-02-04,6.023166134091221,6.135211676294684,6.106482050088669,6.151012970707995,6.050459278986937
2021-02-05,5.797638568373997,5.987254101333703,6.008801320988215,6.036094465883928,5.913993554508362
2021-02-06,5.669791731757227,5.866589671268435,5.829241157200616,5.8795180030611425,5.806257456235802
2021-02-07,5.543381376450758,5.725814502858959,5.674101175688131,5.780400792650389,5.63675266162031
2021-02-08,5.40404268935158,5.625260811137904,5.540508413830157,5.668355250446927,5.481612680107824
2021-02-09,5.207244749840373,5.500286937141734,5.462938423073913,5.507469343693239,5.329345661215941
2021-02-10,5.067906062741196,5.247466226528795,5.309234922871728,5.345146955629248,5.22304604425368
2021-02-11,4.8926553428845,5.067906062741196,5.228791969494886,5.108127539429618,5.0851438384648056
2021-02-12,4.82226775867976,4.931440338262622,5.0808343945339045,4.9458051513656285,4.896964786815402
2021-02-13,4.6642548145466725,4.76768146888833,4.904147193366907,4.740388323992615,4.721714066958706
2021-02-14,4.468893356345766,4.613977968686146,4.776300356750136,4.565137604135919,4.562264641515317
2021-02-15,4.325245225315687,4.451655580622157,4.639834632271561,4.45596502455306,4.431544842277946
2021-02-16,4.247675234559444,4.303698005661175,4.448782618001556,4.341046519728995,4.29364263648907
2021-02-17,4.1571769120104936,4.157176912010494,4.326681706625989,4.221818570974031,4.1930889447680135
2021-02-18,4.118391916632373,4.091098771736658,4.135629692355983,4.180160612975308,4.052313776358536
2021-02-19,3.956069528568384,3.9847991547743993,3.9790532295331973,4.026457112773124,4.009219337049513
2021-02-20,3.8741900938812384,3.8899913882945474,3.931649346293271,3.9531965659477835,3.879936019122441
2021-02-21,3.82247676671041,3.788001215263191,3.760708070367477,3.8713171312606374,3.832532135882516
2021-02-22,3.7420338133335656,3.7247960376099565,3.7133041871275503,3.7535256638159726,3.7046852992657455
2021-02-23,3.6184964206476975,3.7161771497481513,3.6659003038876246,3.6946299300936394,3.642916602922811
2021-02-24,3.4978319905824313,3.700375855334843,3.556727724304764,3.5868938318210803,3.5121968036854394
2021-02-25,3.4130795932746834,3.687447523542136,3.5265616167884475,3.4762847709279185,3.515069766306041
2021-02-26,3.3671121913450586,3.6702097478185265,3.5150697663060413,3.4777212522382204,3.4245714437570913
2021-02-27,3.298161088450621,3.6745191917494293,3.482030696169123,3.453301069963106,3.437499775549797
2021-02-28,3.191861471488361,3.625678827199201,3.480594214858822,3.4202619998261885,3.3958418175510743
2021-03-01,3.1085455554909154,3.6457895655434127,3.414516074584986,3.408770149343782,3.418825518515888
2021-03-02,3.0956172236982087,3.5682195747871694,3.361366266103856,3.3398190464493447,3.4001512614819775
2021-03-03,3.074070004043697,3.5610371682356665,3.3800405231377666,3.2924151632094185,3.4331903316188956
2021-03-04,2.9806987188741454,3.5437993925120557,3.3484379343111494,3.22202757900468,3.4317538503085947
2021-03-05,2.9318583543239187,3.5351805046502522,3.3153988641742314,3.1387116630072334,3.424571443757091
2021-03-06,2.888763915014894,3.461919957824912,3.2837962753476138,3.1329657377660296,3.377167560517165
2021-03-07,2.8873274337045935,3.530871060719349,3.309652938933028,3.0726335227333967,3.3426920090699457
2021-03-08,2.8830179897736916,3.494959027961828,3.3283271959669376,3.0884348171467053,3.309652938933027
2021-03-09,2.858597807498578,3.566783093476869,3.355620340862654,3.051086303078885,3.301034051071222
2021-03-10,2.8111939242586517,3.6400436403022094,3.380040523137766,3.0740700040436977,3.312525901553629
2021-03-11,2.824122256051359,3.66015437864642,3.447555144721904,3.1487670321793386,3.322581270725734
2021-03-12,2.832741143913163,3.729105481540859,3.5423629112017565,3.157385920041144,3.3369460838287424
2021-03-13,2.8471059570161716,3.836841579813418,3.5696560560974717,3.111418518111519,3.414516074584985
2021-03-14,2.872962620601587,3.9230304584314655,3.647226046853714,3.0783794479746005,3.4992684718927323
2021-03-15,2.8686531766706844,4.032203038014326,3.773636402160184,3.101363148939413,3.5940762383725846
2021-03-16,2.8686531766706835,4.081043402564553,3.8339686171928173,3.1674412892132495,3.6299882711301037
2021-03-17,2.8930733589457973,4.206017276560721,3.8943008322254493,3.181806102316257,3.6917569674730384
2021-03-18,2.871526139291285,4.368339664624711,3.9833626734640997,3.2134086911428743,3.8167308414692065
2021-03-19,2.875835583222188,4.431544842277946,4.049440813737935,3.2493207239003947,3.9172845331902626
2021-03-20,2.875835583222187,4.60392259951404,4.195961907388617,3.3240177520360357,3.9373952715344727
2021-03-21,2.933294835634219,4.7116586977866,4.230437458835835,3.463356439135212,3.999163967877408
2021-03-22,2.97064334970204,4.849560903575477,4.320935781384786,3.5064508784442356,4.05805970159974
2021-03-23,3.035285008665576,4.958733483158336,4.45740150586336,3.552418280373861,4.201707832629819
2021-03-24,3.0869983358364044,5.062160137499992,4.605359080824342,3.6141869767167956,4.290769673868469
2021-03-25,3.166004807902947,5.142603090876836,4.708785735165999,3.6242423458889013,4.345355963659898
2021-03-26,3.214845172453174,5.381058988386767,4.78204628199134,3.700375855334843,4.420052991795539
2021-03-27,3.2162816537634744,5.577856927897977,4.898401268125702,3.726232518920257,4.570883529377123
2021-03-28,3.1947344341089634,5.809130418856404,5.123928833842927,3.7161771497481513,4.690111478132088
2021-03-29,3.2392653547282872,6.041840391125133,5.212990675081575,3.7678904769189794,4.810775908197355
2021-03-30,3.191861471488362,6.316208321392583,5.366694175283761,3.8770630565018402,4.919948487780214
2021-03-31,3.187552027557459,6.5561007002128155,5.523270638106547,3.9819261921537983,5.111000502050219
2021-04-01,3.194734434108963,6.886491401582,5.676974138308733,4.125574323183876,5.24028381997729
2021-04-02,3.2033533219707677,7.1306932243331325,5.873772077819939,4.272095416834557,5.4184075024545875
2021-04-03,3.259376093072498,7.545836323010062,6.097863162226863,4.4013787347616296,5.5879122970700825
2021-04-04,3.312525901553628,7.848933879483529,6.23863833063634,4.5809388985492285,5.797638568373998
2021-04-05,3.2895422005888153,8.299989010917976,6.492895522559581,4.703039809924795,6.007364839677915
2021-04-06,3.3268907146566358,8.707949703043402,6.770136415447634,4.733205917441111,6.29322462042777
2021-04-07,3.3872229296892695,9.184861498063267,6.991354537233956,4.8711081232299875,6.49145904124928
2021-04-08,3.444682182101301,9.64597199866982,7.2341198786747904,4.9400592261244265,6.699748831242896
2021-04-09,3.5165062476163405,10.196144340515021,7.586057799698484,5.100945132878113,6.9496965792352325
2021-04-10,3.519379210236942,10.690293911258497,7.917884982377968,5.312107885492329,7.275777836673512
2021-04-11,3.4547375512734066,11.244775697034601,8.231037908023538,5.457192497832709,7.619096869835402
2021-04-12,3.444682182101301,11.770527856604692,8.567174534633926,5.620951367207,7.962415902997291
2021-04-13,3.5150697663060395,12.42125389017095,8.969389301518145,5.822058750649111,8.129047734992184
2021-04-14,3.5552912429944614,13.077725848978409,9.30121648419763,5.935540774162874,8.404852146569935
2021-04-15,3.5538547616841614,13.794530022818503,9.782437723148394,6.148140008087392,8.795575062971752
2021-04-16,3.4604834765146095,14.611887888379659,10.247857667685851,6.330573134495591,9.092926694204014
2021-04-17,3.507887359754535,15.587258698073894,10.747753163670527,6.498641447800782,9.362985180540566
2021-04-18,3.5437993925120557,16.920313354033027,11.25626754751701,6.663836798485375,9.62873422294621
2021-04-19,3.6314247524404033,18.675693515220598,11.797821001500406,6.790247153791847,9.91890344762697
2021-04-20,3.529434579409048,20.793066966603966,12.31351779189839,7.0229571260605725,10.227746929341642
2021-04-21,3.4762847709279177,23.591332559069908,12.793302549538854,7.259976542260205,10.530844485815107
2021-04-22,3.418825518515886,26.595014978908868,13.412425994278495,7.412243561152088,10.733388350567518
2021-04-23,3.4274444063776905,30.05549845542347,13.91232149026317,7.5214161407349485,11.043668313592491
2021-04-24,3.4001512614819753,33.592115441384024,14.3303375515607,7.647826496041418,11.266322916689115
2021-04-25,3.395841817551074,36.91038726817885,14.985373029057861,7.861862211276235,11.559365103990476
2021-04-26,3.336946083828741,40.2559522398694,15.792675525446906,8.084516814372856,11.718814529433864
2021-04-27,3.397278298861375,42.968028953717294,16.373013974808426,8.242529758505945,12.033403936389734
2021-04-28,3.3800405231377653,45.467506433640665,17.451811438844324,8.371813076433018,12.228765394590644
2021-04-29,3.358493303483253,47.898032810669626,18.42574576722826,8.59303119821934,12.49738739961689
2021-04-30,3.3800405231377653,49.93496330867614,19.609406366916115,8.878890978969197,12.685566451266293
2021-05-01,3.3182718267948315,51.91587103558093,20.91373139666923,9.03115799786108,12.873745502915698
2021-05-02,3.232082948176784,54.152472435719254,22.299935861109493,9.12165632041003,12.978608638567657
2021-05-03,3.1918614714883615,55.963875368008566,23.486469423417947,9.311271853369734,13.191207872492173
2021-05-04,3.1099820368012154,58.3915287824169,24.81377815413588,9.520998124673648,13.376513961520978
2021-05-05,3.033848527355274,60.560615560971094,26.105174852096294,9.786747167079294,13.650881891788426
2021-05-06,2.946223167426925,62.7483765965592,27.375024330402194,9.934704742040278,13.777292247094897
2021-05-07,2.854288363567675,64.97635910883572,28.61327121988148,10.051059728174643,13.876409457505652
2021-05-08,2.719259120399401,67.25030902304188,29.676267389504062,10.206199709687128,14.044477770810849
2021-05-09,2.681910606331581,69.38635673145917,30.671748937542514,10.352720803337808,14.093318135361072
2021-05-10,2.5468813631633056,71.90450846841644,31.77496658385352,10.5236620792636,14.248458116873561
2021-05-11,2.476493778958568,74.36951039689261,32.649783701826706,10.585430775606536,14.254204042114761
2021-05-12,2.360138792824203,76.62909549799573,33.375206763528595,10.645762990639168,14.193871827082123
2021-05-13,2.2796958394473585,78.66028007076106,33.89377651654719,10.816704266564965,14.175197570048217
2021-05-14,2.1777056664160024,80.73599556414572,34.43820293315118,10.92731332745813,14.231220341149948
2021-05-15,2.1015721569700605,82.67668181436208,34.85190955051782,11.102564047314823,14.215419046736638
2021-05-16,2.036930498006525,84.88455358829441,35.202410990231215,11.385550865444078,14.232656822460248
2021-05-17,2.041239941937427,86.7289955907206,35.234013579057816,11.422899379511898,14.152213869083404
2021-05-18,1.9464321754575746,88.12094598040213,35.491143733601675,11.618260837712805,14.119174798946485
2021-05-19,1.8473149650468197,89.91798409958838,35.59457038794333,11.786329151018002,14.05022369605205
2021-05-20,1.7697449742905773,91.95060515366399,35.736782037663104,11.935723207289282,14.047350733431449
2021-05-21,1.6591359133974166,93.78355530560783,35.584515018771214,12.076498375698757,13.930995747297084
2021-05-22,1.6146049927780919,95.89230986912938,35.53854761684158,12.197162805764027,13.755745027440387
2021-05-23,1.5097418571261343,97.29144266536235,35.44948577560295,12.156941329075604,13.599168564617601
2021-05-24,1.3560383569239491,99.19047095758,35.48252484573987,12.217273544108235,13.45408395227722
2021-05-25,1.2928331792707144,100.89270131028641,35.179427289266386,12.34942982465591,13.245794162283604
2021-05-26,1.264103553064699,101.85370730687765,34.869147326241425,12.514625175340504,13.21562805476729
2021-05-27,1.2080807819629675,103.08764475242606,34.484170335080826,12.553410170718623,12.997282895601568
2021-05-28,1.1534944921715378,104.25694053901088,33.96129113813133,12.562029058580427,12.832087544916979
2021-05-29,1.0989082023801078,104.74390770320286,33.43122953463033,12.694185339128099,12.755954035471035
2021-05-30,1.0155922863826616,105.47364020883566,32.951444776989874,12.869436058984798,12.58213979692464
2021-05-31,0.9825532162457434,105.78679313448124,32.15419764977293,13.063361035875404,12.330755567621999


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_newly_infected.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,374.1803976323915,375.9774357515778,377.27888781871036,375.79787558779026,373.2983981078668
2021-01-16,364.75851671812865,367.286723824258,369.3006706212998,366.7710270338599,365.5572003266558
2021-01-17,356.7228402683059,359.67624584228446,362.00765500890253,359.1806597902306,358.0946799196433
2021-01-18,344.6147393037806,349.2042970901917,350.4899478629108,348.0867146307777,346.29973188076343
2021-01-19,334.1111879628612,338.49820188452,339.9662857836472,337.19818629869764,335.4083305860628
2021-01-20,323.69382550055985,328.5678065864105,330.4653983973177,327.5737615196823,325.0326260817602
2021-01-21,313.5422120806641,319.5696876586863,320.6312473469986,317.86314786204895,315.4599146299158
2021-01-22,304.2783441105344,310.1664810014574,311.11743162887643,308.45850472350963,306.50345366019036
2021-01-23,297.3861067837112,304.1418783860558,304.66906702693615,301.9742280888119,299.8812748197036
2021-01-24,291.44338360299673,299.1386139822782,299.68304039888216,296.22542988498816,294.12960365325927
2021-01-25,282.5199617034083,291.22360196252083,291.54250081340757,287.9125125422774,285.9474061097861
2021-01-26,274.0734515988396,284.0885992942567,284.30263500949155,279.9342953448668,278.7750549274541
2021-01-27,266.59800286003434,277.19923493005416,277.52818915011295,272.351110507789,271.86845278752793
2021-01-28,259.0550394996448,270.37738518743566,270.9577236367972,264.67742734816215,264.86416991850126
2021-01-29,251.22765283981582,264.32117998320757,264.91157380174116,258.0868510965022,258.32961643794295
2021-01-30,247.0891501848392,260.51163154828987,261.10633481075433,253.8434853058736,253.81331919835722
2021-01-31,243.0928591795824,257.0238549268795,257.0726952914298,249.96785873068208,249.96929521199232
2021-02-01,235.98084021228317,250.29824943205122,250.82256511031102,242.87738698303738,243.28247471254218
2021-02-02,228.65047608581827,244.44746105519607,244.99188747180008,236.40891164275288,237.14008062969597
2021-02-03,222.00244058174616,238.7719233981976,239.3106038895604,229.97778481653623,231.2131587433949
2021-02-04,215.53971116670292,232.80047059127725,233.4784897697392,224.19882050519615,225.45861461432997
2021-02-05,209.09134656476272,227.4567601169583,227.4064832710978,217.89841347821687,219.34925960162064
2021-02-06,204.34664879683916,223.47627040611485,223.26798061612118,213.8044417438596,215.3213660075372
2021-02-07,199.32183717340698,219.4354484802387,219.61788160664688,209.04681564414335,211.16562557683702
2021-02-08,193.17369716531962,214.2080929920541,214.28566298281032,202.8756919350912,205.36655052715275
2021-02-09,188.06844258851066,209.2235028453104,208.9534443589738,197.10678299292323,199.64648194953497
2021-02-10,182.4273804829594,204.87383743771954,204.38974323614818,192.3865054072748,194.83857900395824
2021-02-11,181.2092443318243,205.74865455569272,204.73449875062042,190.97875372318,194.0284035449486
2021-02-12,179.59176637642565,205.60644290597298,204.4773685960766,189.93874125452223,193.50983379192996
2021-02-13,179.93939485351842,207.84735375004223,205.7658923314164,190.85377984918384,195.09858212112275
2021-02-14,181.48217578078155,210.7849580296073,207.89619411459245,192.3606487436894,197.0148481890639
2021-02-15,181.03255713065724,213.1336049719491,209.74207259832895,193.1176743942179,198.38094191516
2021-02-16,181.8829540663554,217.4904527860914,212.7155889106516,195.1028915650536,201.36307711534442
2021-02-17,183.7805458772627,221.9665285489887,216.4130918033658,197.05937910968325,204.5836682130388
2021-02-18,182.46903844095812,223.39726393404828,216.199056088131,196.72324248307285,204.67416653558774
2021-02-19,181.93610387483653,225.66403144170292,217.80073274911638,196.46611232852902,205.72279789210734
2021-02-20,182.17743273496708,228.26980853858853,219.99854915387655,196.5910862025252,207.1305495762021
2021-02-21,182.22483661820695,230.6385662192746,222.35437850276995,197.45584795132626,209.49643429426754
2021-02-22,183.31656241403556,235.49818249202218,225.3178394459204,198.5418278219137,212.14386934915188
2021-02-23,184.07215158325383,240.01735269422846,228.98373974980808,200.17510707172568,215.47650598904968
2021-02-24,185.11647349584248,245.29354854696328,232.5735065442498,201.94054260208537,218.80483318501666
2021-02-25,186.18090614677538,250.66598864748823,237.83533758388154,203.78929404844249,223.05681786350704
2021-02-26,187.3746221156353,256.9491578987439,242.29273908974488,205.71561548555582,227.90781524839275
2021-02-27,188.4289993973961,262.0558489568632,246.39676619327426,207.8358618995598,231.91128866020108
2021-02-28,189.77067294121707,267.54033459959163,251.05096563864882,209.70328760295087,235.47519879105735
2021-03-01,191.523180139784,275.25711219852747,257.8009913157523,212.82619797154476,241.7540585983821
2021-03-02,194.4263088679019,284.2394298318383,264.9604141662914,215.7508739193172,247.61490234440936
2021-03-03,196.7950665485879,293.24329468480374,272.0824885027627,219.11080370411074,253.70701958139497
2021-03-04,199.55885658960668,302.76572929078776,280.5347445325726,222.82267140992795,260.9353935348286
2021-03-05,202.3743599577962,313.4287300571504,289.97673618517973,227.0947668267625,268.06895972178233
2021-03-06,204.7503000450337,322.43115842880553,296.907758507381,230.50928290134755,274.3104710150393
2021-03-07,206.95386237503513,332.8887423677952,304.2611063348107,234.5587237150855,281.1481220520711
2021-03-08,210.1629616222471,346.46349075013774,314.47017900711853,240.08199435319196,289.3231371889929
2021-03-09,212.83912630333745,360.2608937355769,325.18920254458305,244.93586470069837,299.28657155723914
2021-03-10,215.7120889239391,373.8298961926781,336.48712805009876,250.15172833840055,309.2298951871413
2021-03-11,218.18140029634614,390.14257795245396,348.3553366358039,255.61466676147444,319.081284013184
2021-03-12,220.98828477667385,406.74255597428987,360.9690790215551,262.21529838230657,328.8766500681251
2021-03-13,224.2088758743683,420.7137731982754,372.3891054384464,266.8264033883721,337.71962901433676
2021-03-14,226.96691999014578,434.9866514974241,383.79476704223475,271.41596117478315,347.0639399378435
2021-03-15,230.2981201487333,456.5870209604171,401.4491223458314,278.4461007073952,360.37724872171117
2021-03-16,233.16390036278338,477.80528639487005,418.567670120686,286.3797869841864,372.6505450369213
2021-03-17,236.1632733386914,500.93407197202316,436.1631296905604,293.9974473727116,385.5214175772163
2021-03-18,239.42121295045362,525.1761305646593,455.07009669673954,302.39511711272996,399.47683350678847
2021-03-19,242.9879960439305,551.0414130379354,475.27851577005094,310.37620727276123,414.2438613766806
2021-03-20,244.17022016230803,572.3803429024535,491.6788228897551,317.09175739841737,426.4022391870665
2021-03-21,246.37809193624037,594.6429302494954,508.7700775197138,324.30863950136865,438.2330992587039
2021-03-22,248.68220795796285,624.7874905461574,531.7868175546637,334.34389793512986,453.7858824053305
2021-03-23,250.92599176465265,658.4586124596079,556.5072244236297,344.5630259766098,470.0454143566252
2021-03-24,253.05773002913904,691.1572365259849,580.3599965811746,354.46612812982335,485.5278099190471
2021-03-25,254.97974202232152,727.6654090272793,607.4405422429651,365.66637290623873,501.94248185185427
2021-03-26,256.2711387202819,765.7709487456286,634.6762278862681,376.8809824957569,518.0813493730836
2021-03-27,257.3585550721796,797.6924364231329,658.5979511467071,385.4510299930115,530.8215021141413
2021-03-28,257.6530337407913,830.6697378637081,682.3386777620482,394.33997634115275,544.3574655011057
2021-03-29,258.3985675408374,880.7914437427232,716.3761024096257,407.1648814795183,562.4628759361368
2021-03-30,258.98034247150923,928.6822941468415,749.5344004952988,420.24691677242765,579.7380001738143
2021-03-31,258.9185737751663,978.5224496890379,785.0269807102106,432.9310467423836,598.0014235529785
2021-04-01,258.563762891522,1032.995257456954,822.8955010123603,445.36235600172677,616.1786580535247
2021-04-02,255.8631780281565,1079.7067567053155,852.6479019113101,454.78280043467925,630.5104320863958
2021-04-03,256.324288528763,1130.819634688438,886.3736101145524,467.1968719182987,648.7681095403187
2021-04-04,256.84716772571255,1185.905819975853,923.054160373083,479.1527058639322,667.9566268833169
2021-04-05,252.69142729501237,1237.3519616229653,955.8001883226999,488.5271828949552,680.4339035445896
2021-04-06,251.21185154540254,1305.6121170071488,1000.9243757231785,502.2714360719131,700.5791174402476
2021-04-07,248.9034260797492,1372.8480612170872,1044.3808083223983,516.6376856562314,718.1171177577102
2021-04-08,246.40969452506704,1444.6893645078505,1089.338363890882,530.7697887869706,736.5629742632826
2021-04-09,246.00747975818277,1526.9681409992595,1144.076920701204,548.5620462963561,760.7734302670922
2021-04-10,243.90447111990244,1592.8121348195173,1186.8237315331348,559.6085875725694,776.7040079983279
2021-04-11,240.04177287650364,1649.7887295112876,1222.3766439630792,568.1915634016167,786.9705399230479
2021-04-12,237.28229227941577,1738.383714324089,1279.4221897577445,585.3546420970905,804.4180419179611
2021-04-13,231.5521683326259,1814.5603182093398,1327.333150900207,596.804834621498,814.5797107070288
2021-04-14,227.50847344412924,1890.30310473888,1373.424090222518,606.976558779738,828.257885743713
2021-04-15,221.84011819368226,1972.4755816133265,1423.4423694471918,619.2383632444654,838.2356849250626
2021-04-16,215.88590316248548,2053.1900299578174,1472.2396395581097,630.6914287314937,846.004175851169
2021-04-17,210.07102681838785,2116.6408459151144,1507.0484546693183,637.7747180725869,848.5036533310924
2021-04-18,205.85926361658596,2186.672182754898,1547.6276152040055,646.2557037286027,855.1703630921986
2021-04-19,199.3189642107864,2280.796184131047,1602.7109275287996,659.255859586825,860.6878878050636
2021-04-20,193.76983690909447,2372.7726459482965,1656.5114620434947,671.6368920003075,869.6256745177554
2021-04-21,187.16920528826233,2462.4205715615485,1707.9935157233647,682.9506188002365,871.8278003664465
2021-04-22,180.00403651248197,2555.9197035677175,1760.0975658105954,694.0962772868602,872.1969760631936
2021-04-23,171.97410598790057,2649.958952546558,1812.6110130712616,704.6802715811565,867.6117277207137
2021-04-24,166.88608918681513,2727.063523358263,1856.4739698812962,712.3280980771979,868.4851083573766
2021-04-25,161.2996133710554,2805.7137480598526,1899.0124909232334,719.8279669982785,866.5788976586074
2021-04-26,154.2163240299622,2903.4634282632014,1952.6837421200023,730.084443553826,863.6973161501439
2021-04-27,145.9019702059412,3000.704594082703,2004.9113295999184,740.4802587964728,852.1566253031873
2021-04-28,138.54862237851145,3092.6508897924355,2052.832346111553,749.1623518359307,845.6120164534569
2021-04-29,131.15648955570356,3188.2286102546086,2104.2210285062533,758.0426792962104,835.0768625237109
2021-04-30,124.24845093446703,3276.8925461703047,2150.615065385038,766.5753782793971,825.8575254742005
2021-05-01,118.43788403430034,3357.2363823367386,2188.6028136359423,772.816889572654,818.0818521415424
2021-05-02,112.78820304088734,3435.7185387250224,2224.9457907865526,778.5283392624101,807.984825011438
2021-05-03,105.74369869517227,3533.6348507603648,2277.1891795608817,788.5018289998284,791.2699284847781
2021-05-04,99.91876698190254,3627.6927739962407,2325.3213588251306,796.3981667625518,783.6134831008749
2021-05-05,93.8639982589847,3719.496858056254,2372.7554081725734,805.5298784521342,771.4005190006974
2021-05-06,87.74889732103422,3809.242464398607,2417.9284359376024,814.5107596041346,754.2417497491546
2021-05-07,82.94386733807805,3898.5154683898695,2464.2736324518364,823.5993768544079,744.6848395917235
2021-05-08,78.88868059909893,3966.269982352827,2494.255870360435,829.0852989784465,733.2174092915922
2021-05-09,75.14377382314476,4032.1944191264615,2523.1032880338958,834.6689018315857,721.0504125933444
2021-05-10,70.48095548990841,4100.997564445938,2554.4760398508647,841.7608100605404,707.140964065702
2021-05-11,65.69890920791705,4170.8766342668305,2585.7410555695615,849.1845454721749,693.1769292482679
2021-05-12,61.12802567853994,4227.008577948144,2608.56243414631,855.7090435835613,677.76204830743
2021-05-13,56.720901018537106,4246.018971608665,2603.572098074325,852.3807163875941,659.9166409895635
2021-05-14,52.533557999010284,4278.841133067728,2604.2644820658893,852.8504457760628,644.6353528105835
2021-05-15,49.43363133138119,4313.637019847144,2610.913954051272,854.819861652485,632.0805061585548
2021-05-16,46.656912958569755,4343.540251283676,2615.520749613407,857.4012185670956,622.1802769679615
2021-05-17,43.228032070881774,4360.653053133288,2611.8864518983455,858.1309510727282,608.6701702445826
2021-05-18,39.69141508492122,4369.635370766599,2601.5064379501127,858.7960419193976,594.0554093935824
2021-05-19,36.61734508087752,4374.635762207758,2591.6090817221393,858.7630028492607,580.7952504181958
2021-05-20,34.382180162049494,4402.098411898087,2597.0303621872154,866.8072981869451,572.367414570661
2021-05-21,31.52932827979212,4401.2551973689415,2587.1890287303445,869.5639058214126,560.4676033961293
2021-05-22,29.696378127848316,4395.842535791728,2570.7355718021595,869.0395901431525,551.3502565196502
2021-05-23,27.816024092664573,4378.893492811489,2546.9804803737147,865.7601033117359,540.2275817339911
2021-05-24,25.145605336815404,4306.354059603919,2486.764620327216,855.03389736772,524.2409812316536
2021-05-25,23.150332796807604,4277.648853580178,2451.2706036309933,853.4336571880447,513.6397491616337
2021-05-26,21.20964654659123,4234.087557845307,2408.4964996541667,849.9990303751155,503.23244206850444
2021-05-27,19.449956941472756,4184.312043962073,2361.1989160312028,846.1119119494416,493.19287419081235
2021-05-28,17.91148545814061,4125.2310041507135,2309.405145906998,842.4632494212776,482.2325217932172
2021-05-29,16.644508942455314,4085.2106348457332,2271.5438080113995,840.854390353741,474.29739903511563
2021-05-30,15.558529071867913,4045.645630116118,2235.3085669590623,839.5673030997112,467.27587839036534
2021-05-31,14.607578444448793,4008.8228682078684,2200.8028494043265,841.9633539252928,461.8215588551533


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_r_effective.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,0.850729336136194,0.8507592851243985,0.8524941294835227,0.8520708894650729,0.8490917444667728
2021-01-16,0.8492984774014585,0.8486250857419474,0.8501801455810261,0.8499689382812805,0.8476888638560466
2021-01-17,0.8459101807814605,0.8468017777375445,0.8480933061091355,0.8466415578657898,0.8448698910108476
2021-01-18,0.8457040864306298,0.8479984060340168,0.8497796555687587,0.8476402078960011,0.845475820291806
2021-01-19,0.8431274119948651,0.8485195875459757,0.8503192260003474,0.8472151759262044,0.8457314319557764
2021-01-20,0.8444168640431138,0.8514645706152095,0.8513981333021751,0.8485979011810687,0.8470354930477085
2021-01-21,0.845787050828324,0.8514803521390287,0.8533811274513858,0.850806745592476,0.8488518953828518
2021-01-22,0.8436539638226261,0.8505663179191746,0.8521356166354485,0.8491962091959926,0.8477653435997599
2021-01-23,0.842989643497901,0.8482696862763102,0.8511633328186122,0.8468347423550497,0.8481995507995221
2021-01-24,0.8388075131391254,0.8469997076681111,0.8471761829059918,0.8447397908076107,0.8460167702173247
2021-01-25,0.8395369951222806,0.8490600691116991,0.8485495526006273,0.8454640302399735,0.845947206285902
2021-01-26,0.8401778244945751,0.8509348465224071,0.8490079728589129,0.8465751600056641,0.8460151685629536
2021-01-27,0.842952155245617,0.8541372506120227,0.8516747716324478,0.8492797063581113,0.8459765034397518
2021-01-28,0.8440347004847196,0.8563063058048109,0.8551017801115627,0.8493750715304419,0.8504279017090532
2021-01-29,0.8432142068700154,0.8583456209348358,0.8549455498627335,0.8479529877662804,0.8494043026342607
2021-01-30,0.8429277894916887,0.858258242215073,0.8558674486944668,0.8492776555790625,0.8501090685813372
2021-01-31,0.8413464163100247,0.8599861432107311,0.8553913542715584,0.8481526503746465,0.8480177017608059
2021-02-01,0.8440115580723245,0.8619970091520222,0.8599363378435736,0.8504755031998463,0.8494660463650565
2021-02-02,0.8437042264531999,0.8621107773471414,0.8620258592205114,0.8497258906251467,0.852473751523173
2021-02-03,0.8459655246963481,0.865293148078503,0.8653818332518368,0.8520789412413439,0.8569674374960534
2021-02-04,0.8480512674201868,0.8676949775808487,0.8694764881479711,0.8553222781877726,0.8629085876344101
2021-02-05,0.8480188653517229,0.8670603335781728,0.8690648574363782,0.8570659142170919,0.8618402296873626
2021-02-06,0.8499455723777949,0.8685218095831829,0.8716471751979437,0.8589018376174401,0.8638302873126886
2021-02-07,0.8492080067322815,0.8700041348279584,0.8709634214518672,0.8576940478328782,0.8642940918495909
2021-02-08,0.8523225955629319,0.8729463899546449,0.8728003550543207,0.8617517530550388,0.8689690423049025
2021-02-09,0.8530834260277358,0.8760152143663776,0.8737490331891077,0.8628338612726574,0.870295987357544
2021-02-10,0.8574404728295686,0.8815287098128392,0.8771802315414395,0.8684297624683542,0.8724880035303767
2021-02-11,0.8612244693557075,0.8876970115183138,0.8846974393198261,0.8725353153982333,0.8777081641033858
2021-02-12,0.8628982250193213,0.893992138466057,0.8904179336356631,0.8761783640480098,0.8805390600219549
2021-02-13,0.8678894595607307,0.9031472781282462,0.8979946802068353,0.8820913905075226,0.8889507687774183
2021-02-14,0.8726345811780607,0.9099884261931467,0.9043795337735664,0.8899688849961052,0.8946154561490438
2021-02-15,0.8852012230861864,0.921513562831552,0.9168033692380803,0.9022542589502558,0.9069047388124397
2021-02-16,0.8982089333702403,0.936133171327103,0.9325739520552242,0.9142870664665123,0.9196591712825319
2021-02-17,0.9133602779500226,0.9570994736139437,0.9485039866420252,0.9295179488999896,0.9370957648040525
2021-02-18,0.930930011012698,0.9768700875108471,0.9636992924971587,0.9453844483418818,0.9564754375485399
2021-02-19,0.9442744461599338,0.9908757507437095,0.9757698520125281,0.9580099171865223,0.9694136450334513
2021-02-20,0.9579010985435638,1.0035118984163096,0.9883879603601263,0.9681735137058773,0.981247366019973
2021-02-21,0.9677156393645241,1.015517186118915,0.9999230380134867,0.9756096453231545,0.9920618626240008
2021-02-22,0.9790894333159111,1.029053547962485,1.0111407181762109,0.9848383498486865,1.0051270558367802
2021-02-23,0.9853234545134538,1.04263161332032,1.021444874439115,0.9922621521238885,1.0158529214543186
2021-02-24,0.9912055922042572,1.0527962599578253,1.0314022827875504,0.9999776190045221,1.026332390900341
2021-02-25,1.0011154914904177,1.0596620705791402,1.043506398449279,1.0103262339945134,1.0377378462347433
2021-02-26,1.0041802298593938,1.0664495963117573,1.0510629666602793,1.0167539937566514,1.0486274317575293
2021-02-27,1.0073361022016523,1.0750286790329588,1.0590170439392383,1.0217020175352358,1.0570734617128117
2021-02-28,1.0068769795916541,1.0819305193702207,1.0631532627704197,1.0245458524244824,1.0611081460055207
2021-03-01,1.0094761662937464,1.087493106841596,1.0706290004253909,1.0314548452638497,1.065232165158512
2021-03-02,1.013746860307889,1.0954714435826958,1.0783929877230871,1.0341398729546134,1.0735425357964665
2021-03-03,1.0190743417924766,1.102580987587308,1.0885164410662758,1.0381698996570123,1.0807606806792762
2021-03-04,1.0270983293262144,1.1144195941911437,1.0974083075699157,1.0458263377963624,1.0889032238432101
2021-03-05,1.0317597798365747,1.122341485163079,1.1054617776297908,1.047603222524495,1.095140343338477
2021-03-06,1.0357794563393414,1.131422509638539,1.1144489435166183,1.0523171687956634,1.0969947721364552
2021-03-07,1.0420881380786757,1.1365894640306309,1.1166789023998243,1.0576588329374317,1.1001055741960182
2021-03-08,1.0476570344757634,1.1434721287312652,1.1245364364825856,1.0642602465469309,1.1090576935750278
2021-03-09,1.0515432397091,1.1529260674660124,1.1321816847902662,1.0684766864034794,1.1169676542949103
2021-03-10,1.0541683189786852,1.1617176035969417,1.137515465302911,1.076005092283117,1.1246284570171314
2021-03-11,1.0598812613331432,1.1715436232494623,1.1434735650305623,1.0857112535295421,1.132573174883163
2021-03-12,1.0627882804074829,1.179245291447,1.1491632354470978,1.0899207011923366,1.138314969654517
2021-03-13,1.0616860206583876,1.1849015620715864,1.1540548237672135,1.0955529490757103,1.1432294042119715
2021-03-14,1.0595623928296876,1.1863104526415487,1.155180017843685,1.0968408243220333,1.1480054597427327
2021-03-15,1.0593937054844962,1.192156235956417,1.1627587814719114,1.0995312779263715,1.1523826049805737
2021-03-16,1.0617019877305323,1.1989474444432746,1.1689045774842626,1.1030686356591048,1.1564287505506052
2021-03-17,1.0638312729714359,1.2065333778857368,1.1752179492546941,1.1061710922410588,1.1592211209066363
2021-03-18,1.0693391662356082,1.2166418402496584,1.1852272960407244,1.1125757733176234,1.1666206915770847
2021-03-19,1.0694235992232715,1.2242590445134978,1.1945776309120373,1.1162073288507517,1.1696593262571613
2021-03-20,1.0658364612833555,1.2280454507286729,1.2008349235609352,1.1190390194631932,1.1719386835446537
2021-03-21,1.0640271798374672,1.2293843792734882,1.2008483935169525,1.1184800800170744,1.1717710801631307
2021-03-22,1.0617161803481108,1.2322314375470032,1.2059893039506224,1.1198745845101716,1.1710012245606773
2021-03-23,1.0596366543696998,1.2366019749350192,1.2123768475783805,1.1250173574131102,1.1725915903211672
2021-03-24,1.0585091490190366,1.2418704192111414,1.2161697845562027,1.1312073855113212,1.1740040644133602
2021-03-25,1.0571295008903105,1.2485720030598875,1.2237265633436976,1.1399772330699534,1.1784406703417005
2021-03-26,1.0520569645886941,1.2536780593378818,1.2281890583492634,1.143267381282339,1.1761425412349547
2021-03-27,1.049235289443188,1.2558386151420338,1.2286291789358121,1.143940470001206,1.174572400786777
2021-03-28,1.0447127142120747,1.256340295853996,1.2268572241081679,1.1433803919777572,1.1696120429444063
2021-03-29,1.0407528354084008,1.2594172484000734,1.2302654610811457,1.1461033731817856,1.1643146218277154
2021-03-30,1.0382968963685122,1.265979878536494,1.232147437809501,1.1481527652720087,1.1634961154138346
2021-03-31,1.0354420941687255,1.2711575224677165,1.2333984542581802,1.1498898197335334,1.1625711293873104
2021-04-01,1.0304058140906536,1.2790740906803142,1.2386196354422527,1.1527358211323628,1.164036135755587
2021-04-02,1.0251326832363268,1.2811697696372828,1.2389042131630068,1.152702798462627,1.1613531858377226
2021-04-03,1.0208992490104243,1.281416675054402,1.2395122742610856,1.1525779640189897,1.1583838610416888
2021-04-04,1.012232941153299,1.278761222047805,1.237279898075448,1.1517155768624037,1.1543612756848551
2021-04-05,1.0060742969624783,1.2789552047037642,1.2368125407587243,1.1512173912863728,1.1523744766884816
2021-04-06,1.0005864237646505,1.2802528721393547,1.2363580722779859,1.1503511767760655,1.1518591241806029
2021-04-07,0.9966312374879442,1.280761170017868,1.2367570476211092,1.151075711028062,1.152173580709755
2021-04-08,0.9929780039909846,1.2840492534874692,1.2396015303438346,1.1530488592184116,1.1521143336965987
2021-04-09,0.9881005985524492,1.282977329933935,1.2398158266710484,1.1516193686979472,1.1496461915622083
2021-04-10,0.9849450585279489,1.2831758842613012,1.239897135345015,1.1507535864585632,1.1473135496609241
2021-04-11,0.9769140979001055,1.2796471114469143,1.2367621989607587,1.1458093346264764,1.1433694194423993
2021-04-12,0.9720727046130405,1.2779009508632548,1.2336282681664588,1.1418150364382764,1.1392146492196253
2021-04-13,0.9659133428805785,1.2755293117297941,1.2330099834188937,1.1389472896658765,1.1339022541636106
2021-04-14,0.9610704114682117,1.272513616246704,1.2294666031518466,1.1371185429272244,1.1293530174855368
2021-04-15,0.954309617366816,1.2701185917917583,1.2279384628851349,1.1364812965132753,1.1240298732390208
2021-04-16,0.945589090965893,1.2638899554769203,1.2236690796177887,1.131162987449964,1.1153218024348104
2021-04-17,0.936580942193148,1.2581725128992345,1.2165487196752225,1.1253487185468505,1.105134123623165
2021-04-18,0.9255969213370941,1.2487816098286326,1.2088932388920666,1.1166651980236275,1.0951326459331021
2021-04-19,0.9158213432459635,1.2411813135224723,1.2016965218494384,1.1115272814164479,1.0843078102164077
2021-04-20,0.9058817472805314,1.2357518344141394,1.197422505177746,1.1083062179058076,1.0753665724414343
2021-04-21,0.899015682930591,1.231107026121808,1.1919306181376705,1.1063755148064545,1.0674822106467012
2021-04-22,0.8926472010133162,1.2288947635906309,1.1913620431875522,1.1052056183487589,1.060613102167902
2021-04-23,0.8838229969081587,1.2254937949814535,1.1875867870736216,1.1019310382793852,1.0516137904126661
2021-04-24,0.8754092004717176,1.2210605846784923,1.1824745126790148,1.0978384989351109,1.0450082582544928
2021-04-25,0.8656662714306053,1.2142286780286338,1.1764612609520742,1.09174146881606,1.0360403361324866
2021-04-26,0.8552424217754734,1.209434388628907,1.1714215792702845,1.089138663723859,1.0263193134486899
2021-04-27,0.8487707784322833,1.2058886530490256,1.1680885464801036,1.086514108821132,1.0185087980300087
2021-04-28,0.8402526052240229,1.2022815655269972,1.1637702628233944,1.0828844185476465,1.0111482788213493
2021-04-29,0.8318005526694066,1.2000888725570154,1.162174492983088,1.0815588387459363,1.0043847525427574
2021-04-30,0.819401220140586,1.195275655834954,1.1564706990596285,1.0792089438693135,0.9963849260737412
2021-05-01,0.8113865755362099,1.1887314109676088,1.1518697372706597,1.0752379820157314,0.9877083010296381
2021-05-02,0.8000363445486656,1.1815048144682767,1.1449831950726117,1.071106842128533,0.9779936428995374
2021-05-03,0.7934476932495156,1.1756824631011358,1.1397403934836865,1.0687713300483346,0.9703726931679747
2021-05-04,0.7861784322251961,1.1717277751277906,1.135175973336573,1.0669488213537803,0.9636388797964962
2021-05-05,0.7780399004535473,1.1677125927815697,1.1312575457719605,1.0657197535516074,0.9583593808121288
2021-05-06,0.7734432534545611,1.1650968944326567,1.1303079408358383,1.0683979226208093,0.9529062860760557
2021-05-07,0.7668299688842904,1.1604116572544931,1.1264849660520162,1.0671155061306088,0.9464372460977916
2021-05-08,0.7616787787967997,1.1543515703858118,1.1222078495925205,1.0632993700240183,0.9418819444705038
2021-05-09,0.7537270617066524,1.14691513452292,1.1143432051529518,1.0591292167282194,0.9363069126778684
2021-05-10,0.7480434051992123,1.1409908772308095,1.1094423195116248,1.0566799281664645,0.9303679137376701
2021-05-11,0.741870341250601,1.1353290218868757,1.1054700983085612,1.0557703801061082,0.9257520879513998
2021-05-12,0.7374460521863472,1.129134351995562,1.1004720900025224,1.0536314234626754,0.9219904972596106
2021-05-13,0.7345231493533029,1.1232052070437295,1.095545943702635,1.0528931077229846,0.9203686217713488
2021-05-14,0.7278597435333475,1.1145309660013198,1.0869486143418488,1.0477789108480005,0.9167525246428878
2021-05-15,0.7237251937861585,1.1050612080376545,1.077387246970982,1.042909781762949,0.9143400499415737
2021-05-16,0.7165429003396989,1.0948313143358928,1.0664158832979453,1.0365243775923902,0.9067197498582942
2021-05-17,0.7142007065844176,1.086025761899148,1.058552881588263,1.0331105109100112,0.9045154896111979
2021-05-18,0.7116865143711251,1.0778582904505412,1.049644914428715,1.0303185516143758,0.9033188281757085
2021-05-19,0.7081190432883065,1.0706597883724742,1.041753063004798,1.027498726783265,0.9020530111532401
2021-05-20,0.7090310447772193,1.063579678850622,1.0358000874983193,1.0269296504895447,0.903665513398029
2021-05-21,0.7032066624206955,1.0554302557738777,1.0273488129697617,1.02454959928876,0.9020052770383168
2021-05-22,0.6989895430043062,1.0473983642487095,1.019759339612199,1.0222999205315082,0.9026533555422973
2021-05-23,0.692140507689621,1.0382590167130261,1.0105611362297733,1.0175027198904627,0.9006362418367831
2021-05-24,0.6877165412740721,1.0299949423026014,1.0025724744879794,1.0146996238020618,0.9021081219656669
2021-05-25,0.6831436296037592,1.0217755561718056,0.9938472570404798,1.0108224371371193,0.9010832486862055
2021-05-26,0.681341126340645,1.0131444439034383,0.9856816126932152,1.0071099461278379,0.9015140250114434
2021-05-27,0.6841425159122078,1.0049787688374658,0.9776111536311591,1.0045394771940006,0.9038947785924608
2021-05-28,0.6741240278728615,0.9960070495449181,0.9674467575478893,1.0004811734882155,0.9017623789729997
2021-05-29,0.6704197854539641,0.9870955528827928,0.9585331809650346,0.9962479869816067,0.9029146808810544
2021-05-30,0.6677151674056198,0.977945768108014,0.9479996072760296,0.9904203585703779,0.9002355303853538
2021-05-31,0.6615363078430095,0.9709514239138827,0.940231642013068,0.9882710070331158,0.9018396832399426


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_share_b117.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,0.010980318144023865,0.011169143021096378,0.010984091164759662,0.011334621926347429,0.011505016103864969
2021-01-16,0.01353857026921066,0.013854423291962561,0.013408404901334407,0.013899431412817043,0.014411607544576635
2021-01-17,0.016896329349722895,0.01706588833213365,0.016506058865091825,0.016960463116488907,0.0175520033694628
2021-01-18,0.019406117195962948,0.01988952189589699,0.0189703112410134,0.019792016979927482,0.02020172546375094
2021-01-19,0.02251931625851343,0.02289338809381323,0.02180765231164576,0.02268787640671334,0.02334622629627269
2021-01-20,0.025751396838384153,0.026329824800411177,0.02505219642989266,0.02598478989964937,0.026704793625509447
2021-01-21,0.029211589005253523,0.03027264830054355,0.02882167459674771,0.02985796102057174,0.030406747234747903
2021-01-22,0.033961473598512606,0.0345736353944269,0.03295384240427647,0.03379237728518755,0.034801826728058455
2021-01-23,0.03908253935205866,0.0396700006645941,0.03791535053277657,0.039000256619941255,0.039920594810105854
2021-01-24,0.044493755124003866,0.04539776929975479,0.04357864640766864,0.04475050912959614,0.04553892910039107
2021-01-25,0.05025191508925644,0.05092235465529015,0.048522600285974764,0.05039716248881377,0.050978746715396615
2021-01-26,0.05660214541109268,0.056720636141674635,0.05495758760020132,0.05632673734314741,0.056978547527717895
2021-01-27,0.06367655273611927,0.06351460869200794,0.061527866419675975,0.06303369396969825,0.06319580345999769
2021-01-28,0.07136719980955473,0.07114829399691323,0.06839504433223285,0.07028414550325342,0.07036822354392734
2021-01-29,0.07900987364920116,0.07876218911774283,0.07586926856488437,0.07799969444383432,0.07816025450805411
2021-01-30,0.0890523749749404,0.08789164884383777,0.08525706613826713,0.08757786923753832,0.08719096244566757
2021-01-31,0.09963898039673173,0.09827637592197527,0.09494640415687271,0.09688597912999507,0.0975955067034535
2021-02-01,0.1059895521731989,0.10454297138512225,0.10133920529646062,0.10287975554268854,0.10335707767867551
2021-02-02,0.11257143879287712,0.11160347006950708,0.10698286589964207,0.10949975804399135,0.10995210664294688
2021-02-03,0.12004549874059763,0.11878205671240255,0.11382539633396517,0.1161719106971822,0.11690614457480256
2021-02-04,0.12794411507862272,0.1253769947118709,0.12014287425225893,0.12321347999112407,0.12357254671268728
2021-02-05,0.13468698211860872,0.13258049264029673,0.12656760163666492,0.1301840465549827,0.13106970075277194
2021-02-06,0.140205331311496,0.1380078281642528,0.13115937453015586,0.1345477706463352,0.13652670073951967
2021-02-07,0.1454254368686291,0.14340259205147438,0.13508803834383135,0.14043598864384504,0.1409938911273326
2021-02-08,0.1561172112596438,0.15402290186191514,0.14453741544546625,0.14932562867689542,0.15151720499182442
2021-02-09,0.16535067535905473,0.16435046395623226,0.15328472233855234,0.15913631644711632,0.1609746271266895
2021-02-10,0.1753646369231071,0.17430015929721906,0.16172653367009862,0.16914150981318501,0.17050443772073848
2021-02-11,0.1848224928547998,0.18575073460590738,0.17150424755674815,0.17832902141595833,0.18147072565638261
2021-02-12,0.19609739889188138,0.19710387740538954,0.1819062624665972,0.18884786288538138,0.19159472415552656
2021-02-13,0.20734906938470166,0.2085667684995091,0.19230975309054268,0.2007652845429328,0.2028701604238007
2021-02-14,0.21814740169886596,0.22037690511004016,0.20341708902835184,0.21171929402485054,0.21559752240191812
2021-02-15,0.23034692318496647,0.2339425023739758,0.21458931146938773,0.22513036985726814,0.22806226186951647
2021-02-16,0.24454199797733253,0.24758051358871935,0.2279406716408919,0.23718427031457584,0.2414896905293242
2021-02-17,0.25745295479439834,0.26196531359490355,0.24078113588208921,0.24942246222106715,0.2550808145062669
2021-02-18,0.2720830007068767,0.27652328129662956,0.2541804522942795,0.264304706463892,0.2694022006628883
2021-02-19,0.2876750807345514,0.2921776419236804,0.26874793056259644,0.2790351268788684,0.2836965631705525
2021-02-20,0.3026326271750123,0.3097211442732499,0.2839618238713378,0.2931543312382473,0.2995432599758842
2021-02-21,0.3200971933598024,0.3258999736481393,0.3001682547627743,0.30814219929026065,0.3140661776303767
2021-02-22,0.33652742578216355,0.3415831405427459,0.31664656437843397,0.32289476820524826,0.3298689729160894
2021-02-23,0.35159489636606733,0.3586878485376643,0.3321909595038152,0.33875235052908903,0.34609423714687304
2021-02-24,0.3676039214258104,0.37590675799110407,0.34921767895388506,0.3568551232828282,0.3631836341809923
2021-02-25,0.3844566393660522,0.39418337647515467,0.3669372818922291,0.37338556451201854,0.38046486137407565
2021-02-26,0.4004788981549517,0.4122416173591756,0.38367232186208877,0.390228794734336,0.3981448560322579
2021-02-27,0.4169127966326457,0.4296740025355406,0.40147950729457094,0.4076427793817778,0.4151938014693007
2021-02-28,0.43342584568292053,0.4493141598620124,0.4199377464553594,0.4261058221235983,0.4336122060272209
2021-03-01,0.451440930552635,0.4682978520887247,0.4377653157592907,0.4447429708408318,0.4525151118571474
2021-03-02,0.4696833993477937,0.4866708068351534,0.4566491236538471,0.4626968025952801,0.4712436469713166
2021-03-03,0.4887693283701008,0.5055633147710729,0.47497349873887185,0.48054029323134106,0.49002934619899535
2021-03-04,0.5073498724707813,0.5231429247540975,0.4927916505647691,0.4982857406453605,0.507871049249082
2021-03-05,0.5254902667474542,0.5411172893145962,0.511661694897834,0.5160652238795663,0.5261340594210347
2021-03-06,0.5443323842243059,0.560060898475958,0.5297149194695695,0.5348789103235837,0.5442208218968029
2021-03-07,0.5621198215252272,0.5778344995987956,0.5464390290133113,0.5520883428385379,0.5625831065381941
2021-03-08,0.5792338834341051,0.5955932439208824,0.5651245416499435,0.568358365804526,0.5793359456672855
2021-03-09,0.5972089551023063,0.6129221978960596,0.5829807616423657,0.5866315899909207,0.5966938440717192
2021-03-10,0.6145074977245691,0.6299407548107833,0.6011134191170203,0.6026116749615562,0.6140240143787068
2021-03-11,0.6313042540654471,0.646900758595234,0.6186619825172877,0.6200636076948935,0.631106034105283
2021-03-12,0.6480177188249847,0.6629630833976431,0.6351658551768625,0.6370306095604538,0.6474877566017432
2021-03-13,0.6639726498748303,0.6788844343167131,0.6516440752441319,0.6525864559560088,0.6639963548346398
2021-03-14,0.6802691300429073,0.6934289807021173,0.668220613543597,0.6682829881695166,0.6793108524529732
2021-03-15,0.6958207022046815,0.7083706003082497,0.683466015452134,0.6838577640423527,0.6949759013152824
2021-03-16,0.7120435130575625,0.7233205422785648,0.6985102724217751,0.6981711573397152,0.7098337698899203
2021-03-17,0.7258335698673656,0.7373812656372468,0.7133318874315346,0.7126207016516534,0.7245582212178611
2021-03-18,0.7403644128777268,0.7510079062389714,0.7278311242309196,0.7251072482552519,0.7382960689269199
2021-03-19,0.75420183806,0.7646046429750878,0.7416808740750239,0.7378815207024639,0.7521929493381657
2021-03-20,0.7678398303751381,0.7766270235516191,0.7555977755719456,0.7500809814474337,0.7647240469535623
2021-03-21,0.779663489659012,0.7891237033253575,0.7685761135458428,0.7620523599465343,0.7773532284189948
2021-03-22,0.7915863970510479,0.8009639868625513,0.7813484246474338,0.7745246082823681,0.7896163766501878
2021-03-23,0.8021897091298216,0.8117244901776164,0.7930848259593646,0.7861989463795946,0.8014521764840047
2021-03-24,0.8144559937117356,0.8223782017035153,0.8042701802031281,0.7972816154095715,0.8123125816569463
2021-03-25,0.824341699254039,0.8326246172629871,0.8152322786209075,0.8083708432447693,0.8232927535027752
2021-03-26,0.8338153201227424,0.8418858341527958,0.8252188856973668,0.8190647545676596,0.8333601128787653
2021-03-27,0.8430490127636242,0.8505391276893959,0.8345037666545067,0.8286667062124966,0.8431597970427684
2021-03-28,0.8519545271070273,0.8587450566946389,0.8436231575511799,0.8378974856761635,0.8519264565552083
2021-03-29,0.8602989435446242,0.8667647288452461,0.8524211187806877,0.8463914649681752,0.8607808298673555
2021-03-30,0.8689035830735455,0.8749694569847487,0.8614263973020856,0.8546729700848519,0.8692087691492827
2021-03-31,0.8759392914376333,0.8826113411479086,0.8692291651701255,0.8629003765565553,0.8773077326595111
2021-04-01,0.8828908139797165,0.889508204173958,0.8769440262007937,0.8710771110374664,0.8842404789967845
2021-04-02,0.8899132548645343,0.8966103828562163,0.8847734052531727,0.8778212326615594,0.8912940500066191
2021-04-03,0.8967469128629578,0.9029865975862581,0.8915532366271216,0.8848326770049098,0.8976299157971565
2021-04-04,0.9028280896113766,0.9087324934512796,0.8980916279104003,0.8915850895567227,0.90412360525483
2021-04-05,0.908916257021352,0.9142601469910078,0.9041735268431093,0.8976757313368238,0.9097591188204274
2021-04-06,0.9136944020851623,0.9194133655037947,0.909967108195961,0.9036719013087455,0.9150048080644907
2021-04-07,0.9184162952594933,0.9242386496353169,0.9155720302936138,0.9092560224223035,0.9198883098571667
2021-04-08,0.9234440227304354,0.9289552848022183,0.9205535135270269,0.9139601983719825,0.9252051413646569
2021-04-09,0.9286921572112518,0.9330924767061528,0.9251350053546142,0.9190504131626942,0.9299745339027439
2021-04-10,0.9327002425215578,0.9370884364823948,0.929451148603653,0.9234469378933043,0.9343790023620887
2021-04-11,0.9372175857832643,0.9409185327722579,0.9333887357678727,0.9277359135732045,0.9381383899378678
2021-04-12,0.94095012867657,0.9445728186404947,0.9373897469894102,0.9324112515541405,0.9423582626683535
2021-04-13,0.9452727413407296,0.9480516171703454,0.9409143502795059,0.9365366182757181,0.9462977350311724
2021-04-14,0.948822380518209,0.951295460283834,0.9446610737665073,0.9402822168426018,0.9500052642793568
2021-04-15,0.9520525417872089,0.9543045232429972,0.9479779238084787,0.9439388363038085,0.9532078188342911
2021-04-16,0.9547624392637206,0.9571230467333316,0.951295099788179,0.9473014386792117,0.9561444183116012
2021-04-17,0.9571376776654629,0.9596489949470226,0.9542847133006647,0.9508128358688077,0.9589066567056233
2021-04-18,0.959115627472534,0.9621914404988182,0.9569802525355277,0.9532406478248215,0.9616114866387969
2021-04-19,0.961764996540102,0.96462729503298,0.9596567443702188,0.9560927710990487,0.9642427033604608
2021-04-20,0.9636755790058088,0.9669658988956701,0.9622019911477409,0.9588393811925068,0.9664888624110066
2021-04-21,0.9663899286958467,0.9690598502673128,0.964583208549312,0.9612795034362581,0.9687136208985592
2021-04-22,0.9684417313956589,0.9710376115797652,0.966905171639225,0.9636904199706439,0.9707753084300772
2021-04-23,0.9705503796981835,0.9729232737922753,0.9689731467362398,0.965750767652882,0.9726817354769374
2021-04-24,0.9724188255788742,0.9746521415154731,0.9708241285984321,0.9676529375088853,0.9744431579271231
2021-04-25,0.9745492385938518,0.9761408826102257,0.9727911351778323,0.9697887072708206,0.9760149826911892
2021-04-26,0.9759026070516901,0.977572370631053,0.9745053570870447,0.9716077419278023,0.9775893861788435
2021-04-27,0.9776201223160652,0.9789984307523693,0.9761798053486687,0.9733514846754663,0.9790089216699641
2021-04-28,0.9787835016430281,0.9803323575761039,0.9776596506640876,0.9751400818570918,0.9802878457766673
2021-04-29,0.9802237156450332,0.9815329923082406,0.978961640496317,0.9768746231564406,0.9814945722256767
2021-04-30,0.9811979400575784,0.9827174097911294,0.9803330201734085,0.9784773631685665,0.9828445150487195
2021-05-01,0.9825207126824872,0.9837368336178243,0.9815428912030425,0.979773468841859,0.9838831898602814


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_share_doing_rapid_test_today.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,0.0017652836737640132,0.0,0.0,0.0,0.0017659362467021208
2021-01-16,0.0017929975024720305,0.0,0.0,0.0,0.001793717795243338
2021-01-17,0.0018079615334930497,0.0,0.0,0.0,0.0018089075590416903
2021-01-18,0.002019417738717799,0.0,0.0,0.0,0.0020190586183902234
2021-01-19,0.0022067328494648646,0.0,0.0,0.0,0.0022083129789061957
2021-01-20,0.002366754815316215,0.0,0.0,0.0,0.002367873218622092
2021-01-21,0.002509832458054489,0.0,0.0,0.0,0.0025106307312397847
2021-01-22,0.002644508737243662,0.0,0.0,0.0,0.0026455984109233317
2021-01-23,0.002670252534440409,0.0,0.0,0.0,0.002671104162645802
2021-01-24,0.002685382786870192,0.0,0.0,0.0,0.0026861707994746994
2021-01-25,0.0028836541457825378,0.0,0.0,0.0,0.0028831062307684654
2021-01-26,0.0030668445030528823,0.0,0.0,0.0,0.003065625546055284
2021-01-27,0.0032343402759501118,0.0,0.0,0.0,0.0032341371164505118
2021-01-28,0.0033834429317270184,0.0,0.0,0.0,0.003384984070961355
2021-01-29,0.0035211645512940276,0.0,0.0,0.0,0.003520538655865969
2021-01-30,0.0035479795531250294,0.0,0.0,0.0,0.003547123820687321
2021-01-31,0.0035624326072228128,0.0,0.0,0.0,0.0035612711094776266
2021-02-01,0.0037181143474008973,0.0,0.0,0.0,0.003717771644002583
2021-02-02,0.003887444712142997,0.0,0.0,0.0,0.003886004126600381
2021-02-03,0.004083690632407819,0.0,0.0,0.0,0.004084261120699625
2021-02-04,0.004249425689641851,0.0,0.0,0.0,0.004248771064587586
2021-02-05,0.004402135965623771,0.0,0.0,0.0,0.004402848049930449
2021-02-06,0.004431210347344259,0.0,0.0,0.0,0.004431688490408974
2021-02-07,0.0044432521649568945,0.0,0.0,0.0,0.0044439211548242645
2021-02-08,0.004717494916138734,0.0,0.0,0.0,0.004718765176040273
2021-02-09,0.00492743255540688,0.0,0.0,0.0,0.004926884640392807
2021-02-10,0.005103658030438423,0.0,0.0,0.0,0.005102566304642594
2021-02-11,0.005281081941305989,0.0,0.0,0.0,0.005280443733180984
2021-02-12,0.005441296806076151,0.0,0.0,0.0,0.005440535470981692
2021-02-13,0.005468546856532558,0.0,0.0,0.0,0.00546853659595177
2021-02-14,0.0054823247644145015,0.0,0.0,0.0,0.005483166132039103
2021-02-15,0.005662014211520025,0.0,0.0,0.0,0.005662055253843178
2021-02-16,0.0058368934983522025,0.0,0.0,0.0,0.005836312749479609
2021-02-17,0.006008288291948821,0.0,0.0,0.0,0.0060072396605923
2021-02-18,0.006159693422054523,0.0,0.0,0.0,0.006157040035862781
2021-02-19,0.006305036601030756,0.0,0.0,0.0,0.006302301130192715
2021-02-20,0.006332157368169235,0.0,0.0,0.0,0.0063304315384807176
2021-02-21,0.006348085893784315,0.0,0.0,0.0,0.006346037881859057
2021-02-22,0.006933657239347646,0.0,0.0,0.0,0.006933610040676021
2021-02-23,0.007364540068953155,0.0,0.0,0.0,0.007364554433766258
2021-02-24,0.007589554605630986,0.0,0.0,0.0,0.007587264443999136
2021-02-25,0.007813249631619498,0.0,0.0,0.0,0.007811675658526642
2021-02-26,0.008007966725346928,0.0,0.0,0.0,0.008005379006872228
2021-02-27,0.008035953485503903,0.0,0.0,0.0,0.008033609968851956
2021-02-28,0.008050299829561493,0.0,0.0,0.0,0.008047617713743545
2021-03-01,0.008090911208319855,0.0,0.0,0.0,0.008086921894509533
2021-03-02,0.008594124976131323,0.0,0.0,0.0,0.008597127222069853
2021-03-03,0.009148481582821815,0.0,0.0,0.0,0.009151604903613643
2021-03-04,0.009816324317258393,0.0,0.0,0.0,0.009818210212007199
2021-03-05,0.010204494401160185,0.0,0.0,0.0,0.010205251632022327
2021-03-06,0.010672649816535684,0.0,0.0,0.0,0.010675727990772044
2021-03-07,0.01106534481656493,0.0,0.0,0.0,0.01106870823494719
2021-03-08,0.011689625229208552,0.0,0.0,0.0,0.011693641220528921
2021-03-09,0.012324186743801608,0.0,0.0,0.0,0.012328602897772706
2021-03-10,0.012635271136360348,0.0,0.0,0.0,0.012641671686655816
2021-03-11,0.013688166790255366,0.0,0.0,0.0,0.013695418968756224
2021-03-12,0.014045146760678215,0.0,0.0,0.0,0.014054656266952403
2021-03-13,0.014517630089030035,0.0,0.0,0.0,0.01452753565372264
2021-03-14,0.01481372992940618,0.0,0.0,0.0,0.01482428601492073
2021-03-15,0.016289263010185576,0.0,0.0,0.0,0.016298411344016033
2021-03-16,0.017922371934356505,0.0,0.0,0.0,0.017934056683757714
2021-03-17,0.01831523726002682,0.0,0.0,0.0,0.018332325231270926
2021-03-18,0.019674634931100717,0.0,0.0,0.0,0.019686309419921142
2021-03-19,0.020853083155748336,0.0,0.0,0.0,0.02087016291852781
2021-03-20,0.0214805340878554,0.0,0.0,0.0,0.021503517788820217
2021-03-21,0.021981913263822005,0.0,0.0,0.0,0.022013054126513165
2021-03-22,0.023129288345611662,0.0,0.0,0.0,0.02316835242878721
2021-03-23,0.02523282232562836,0.0,0.0,0.0,0.025264338725576357
2021-03-24,0.027094399497970306,0.0,0.0,0.0,0.027132507295016425
2021-03-25,0.028986261800565703,0.0,0.0,0.0,0.029031119007654087
2021-03-26,0.029999526987225678,0.0,0.0,0.0,0.03005448265792547
2021-03-27,0.031222682614482175,0.0,0.0,0.0,0.03128596166831708
2021-03-28,0.03201272681398603,0.0,0.0,0.0,0.0320934201255341
2021-03-29,0.031967982473286326,0.0,0.0,0.0,0.032061105452400804
2021-03-30,0.03195792710411421,0.0,0.0,0.0,0.032060054768928134
2021-03-31,0.0313698398641417,0.0,0.0,0.0,0.03148512569775797
2021-04-01,0.03196787986747845,0.0,0.0,0.0,0.03208397423486079
2021-04-02,0.03171274026560745,0.0,0.0,0.0,0.03184467696972625
2021-04-03,0.03237073489460383,0.0,0.0,0.0,0.03252705894713923
2021-04-04,0.03256221169691845,0.0,0.0,0.0,0.03272929909870032
2021-04-05,0.03351715779449637,0.0,0.0,0.0,0.03368887066609741
2021-04-06,0.034044229464755785,0.0,0.0,0.0,0.03421245168677278
2021-04-07,0.03671646639552057,0.0,0.0,0.0,0.03688070956430804
2021-04-08,0.03764541012926588,0.0,0.0,0.0,0.03782377390933359
2021-04-09,0.0360987609630458,0.0,0.0,0.0,0.03631519560206882
2021-04-10,0.03657348930647401,0.0,0.0,0.0,0.036812739372936915
2021-04-11,0.03751586414047063,0.0,0.0,0.0,0.037786189401907665
2021-04-12,0.04351415452249975,0.0,0.0,0.0,0.043783057667439604
2021-04-13,0.05097836792534237,0.0,0.0,0.0,0.051222458933821005
2021-04-14,0.0488549920341981,0.0,0.0,0.0,0.049162678122399904
2021-04-15,0.05061679121472656,0.0,0.0,0.0,0.05095984552490411
2021-04-16,0.051181112897478225,0.0,0.0,0.0,0.051575316202883276
2021-04-17,0.05301796001800527,0.0,0.0,0.0,0.053449842228179514
2021-04-18,0.05416598767273303,0.0,0.0,0.0,0.054631766737598064
2021-04-19,0.06162124358854783,0.0,0.0,0.0,0.06201579164946737
2021-04-20,0.05895150408314682,0.0,0.0,0.0,0.05941449432215371
2021-04-21,0.057942749447801194,0.0,0.0,0.0,0.05847809730252409
2021-04-22,0.059482530181241874,0.0,0.0,0.0,0.06002548933479321
2021-04-23,0.06962874653564315,0.0,0.0,0.0,0.07006471450908715
2021-04-24,0.07105353899231041,0.0,0.0,0.0,0.07153600791788499
2021-04-25,0.0715768922280923,0.0,0.0,0.0,0.07210381614598836
2021-04-26,0.0660527248152249,0.0,0.0,0.0,0.06671044856488847
2021-04-27,0.07308592815726024,0.0,0.0,0.0,0.07365587879463212
2021-04-28,0.07416225897767473,0.0,0.0,0.0,0.07476358647109589
2021-04-29,0.0808611089820406,0.0,0.0,0.0,0.08141482738060607
2021-04-30,0.08109411445903601,0.0,0.0,0.0,0.08168066261189036
2021-05-01,0.08180314932110355,0.0,0.0,0.0,0.08241142117560195
2021-05-02,0.08254817009211028,0.0,0.0,0.0,0.08318854319966155
2021-05-03,0.09679611312782826,0.0,0.0,0.0,0.09724157008638484
2021-05-04,0.09531995825585313,0.0,0.0,0.0,0.09585039129237864
2021-05-05,0.09467108938740947,0.0,0.0,0.0,0.0952365643594417
2021-05-06,0.101938363254726,0.0,0.0,0.0,0.10235882338636722
2021-05-07,0.10327045546820725,0.0,0.0,0.0,0.10371132184291935
2021-05-08,0.10302859305787573,0.0,0.0,0.0,0.10347514584646048
2021-05-09,0.10311811046890137,0.0,0.0,0.0,0.10355452375155154
2021-05-10,0.10282773192837252,0.0,0.0,0.0,0.10322867233112291
2021-05-11,0.10282618258067357,0.0,0.0,0.0,0.10321451888598412
2021-05-12,0.10282457987795449,0.0,0.0,0.0,0.10320318504844588
2021-05-13,0.10256647496823582,0.0,0.0,0.0,0.10292520539374107
2021-05-14,0.10061620738767972,0.0,0.0,0.0,0.10098694474482296
2021-05-15,0.10076129200002008,0.0,0.0,0.0,0.10112422721153225
2021-05-16,0.10077091847691527,0.0,0.0,0.0,0.10111304112635729
2021-05-17,0.10190945714653045,0.0,0.0,0.0,0.10223337136930634
2021-05-18,0.10175776266804651,0.0,0.0,0.0,0.10205893739168032
2021-05-19,0.10184491398914247,0.0,0.0,0.0,0.10213062396541281
2021-05-20,0.10289922970741852,0.0,0.0,0.0,0.10317496229493077
2021-05-21,0.1048969155360276,0.0,0.0,0.0,0.10512870000390927
2021-05-22,0.10471427719800366,0.0,0.0,0.0,0.10491722122540681
2021-05-23,0.1045497344202572,0.0,0.0,0.0,0.10474077617394638
2021-05-24,0.10398932201878569,0.0,0.0,0.0,0.10419818640130343
2021-05-25,0.10163229628617251,0.0,0.0,0.0,0.10185981030033028
2021-05-26,0.10158654025220713,0.0,0.0,0.0,0.10178217258974083
2021-05-27,0.10120938797995534,0.0,0.0,0.0,0.10141657783568851
2021-05-28,0.09936578734515372,0.0,0.0,0.0,0.09959565718866036
2021-05-29,0.09961370349815006,0.0,0.0,0.0,0.09982654488178119
2021-05-30,0.0997121886567843,0.0,0.0,0.0,0.09991562519206523
2021-05-31,0.09799353727058496,0.0,0.0,0.0,0.09821516376348666


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_share_ever_rapid_test.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,0.009436286769689054,0.0,0.0,0.0,0.009437741720044773
2021-01-16,0.010416110671445223,0.0,0.0,0.0,0.010417920637896205
2021-01-17,0.011396568677094087,0.0,0.0,0.0,0.011398692617317173
2021-01-18,0.012336524066140936,0.0,0.0,0.0,0.01233741468455332
2021-01-19,0.013273233007426504,0.0,0.0,0.0,0.013276062875607795
2021-01-20,0.014207524555878454,0.0,0.0,0.0,0.014211179374755094
2021-01-21,0.015143307992776963,0.0,0.0,0.0,0.015148042224752483
2021-01-22,0.016077176805300453,0.0,0.0,0.0,0.016082327616855956
2021-01-23,0.017008414804909933,0.0,0.0,0.0,0.017013959622767697
2021-01-24,0.017939652804519417,0.0,0.0,0.0,0.01794547671017461
2021-01-25,0.018872686405766777,0.0,0.0,0.0,0.018878547249512805
2021-01-26,0.01980478834627859,0.0,0.0,0.0,0.01980875508681118
2021-01-27,0.020741234616696,0.0,0.0,0.0,0.020744142465291278
2021-01-28,0.021679300006761725,0.0,0.0,0.0,0.021681226943833683
2021-01-29,0.02261692008762125,0.0,0.0,0.0,0.02261755419151394
2021-01-30,0.023555305607807556,0.0,0.0,0.0,0.023554371894955867
2021-01-31,0.024493539271398208,0.0,0.0,0.0,0.024491265526695623
2021-02-01,0.025419328902609336,0.0,0.0,0.0,0.025417340402052648
2021-02-02,0.026349549052604667,0.0,0.0,0.0,0.026346374428908897
2021-02-03,0.02729244512410531,0.0,0.0,0.0,0.02729030271483681
2021-02-04,0.028248805129715802,0.0,0.0,0.0,0.028247229104506784
2021-02-05,0.0292228379596753,0.0,0.0,0.0,0.029222497308393148
2021-02-06,0.030198695120898886,0.0,0.0,0.0,0.030199990006194312
2021-02-07,0.031173154791019154,0.0,0.0,0.0,0.03117611189040222
2021-02-08,0.0322169513618715,0.0,0.0,0.0,0.032219292826407286
2021-02-09,0.033289801793282746,0.0,0.0,0.0,0.03329320625398816
2021-02-10,0.03436414821737287,0.0,0.0,0.0,0.03436696782497337
2021-02-11,0.03544664975107317,0.0,0.0,0.0,0.03544789128134851
2021-02-12,0.03653152147893548,0.0,0.0,0.0,0.03653165486648573
2021-02-13,0.03761470841943244,0.0,0.0,0.0,0.03761390604201482
2021-02-14,0.03869879623892255,0.0,0.0,0.0,0.03869709708674408
2021-02-15,0.0397612424414149,0.0,0.0,0.0,0.03975845771978907
2021-02-16,0.04081321053880669,0.0,0.0,0.0,0.040810302690211415
2021-02-17,0.041859707694522394,0.0,0.0,0.0,0.04185665414567994
2021-02-18,0.042897805538805164,0.0,0.0,0.0,0.04289529990497676
2021-02-19,0.043930356513114006,0.0,0.0,0.0,0.04392776469040698
2021-02-20,0.044962722796968654,0.0,0.0,0.0,0.04495992165841357
2021-02-21,0.045996642532754595,0.0,0.0,0.0,0.045993279114372336
2021-02-22,0.04730026779089798,0.0,0.0,0.0,0.04729813769432642
2021-02-23,0.04882581709878589,0.0,0.0,0.0,0.04882386758843619
2021-02-24,0.050386320101185746,0.0,0.0,0.0,0.05038350664993371
2021-02-25,0.051984032073754696,0.0,0.0,0.0,0.051981300707148966
2021-02-26,0.05361400536443685,0.0,0.0,0.0,0.05361154692928007
2021-02-27,0.055243617482675283,0.0,0.0,0.0,0.055241828037385865
2021-02-28,0.05687203526930997,0.0,0.0,0.0,0.0568710769310644
2021-03-01,0.05828049288136295,0.0,0.0,0.0,0.05828032460783804
2021-03-02,0.05981639511526583,0.0,0.0,0.0,0.05981794035873246
2021-03-03,0.061520297942640696,0.0,0.0,0.0,0.061523924031891115
2021-03-04,0.06366927808708299,0.0,0.0,0.0,0.06367519433796526
2021-03-05,0.06599346585694267,0.0,0.0,0.0,0.06600118797004363
2021-03-06,0.06866951151529593,0.0,0.0,0.0,0.06867910105410023
2021-03-07,0.07166135117278952,0.0,0.0,0.0,0.07167401272948173
2021-03-08,0.07507161321057984,0.0,0.0,0.0,0.07508789059594173
2021-03-09,0.0788283176023239,0.0,0.0,0.0,0.07885014185765969
2021-03-10,0.0825951861253964,0.0,0.0,0.0,0.08262522089747863
2021-03-11,0.08648955057322275,0.0,0.0,0.0,0.08652865775083757
2021-03-12,0.09037946192898713,0.0,0.0,0.0,0.0904291908598336
2021-03-13,0.09433629894899845,0.0,0.0,0.0,0.09439611608287553
2021-03-14,0.09833557988749682,0.0,0.0,0.0,0.09840497219536513
2021-03-15,0.10320775305901261,0.0,0.0,0.0,0.10328687239746782
2021-03-16,0.1088844870997309,0.0,0.0,0.0,0.10897437183954871
2021-03-17,0.11468227547258442,0.0,0.0,0.0,0.1147852547656037
2021-03-18,0.12105753343641115,0.0,0.0,0.0,0.12117110985726812
2021-03-19,0.12809502775333195,0.0,0.0,0.0,0.12822001804425737
2021-03-20,0.1352856714990924,0.0,0.0,0.0,0.13542593158634633
2021-03-21,0.14266985852813815,0.0,0.0,0.0,0.14283074238277566
2021-03-22,0.1506670106013347,0.0,0.0,0.0,0.15085386398594627
2021-03-23,0.15911481559119875,0.0,0.0,0.0,0.15932570541236404
2021-03-24,0.16824942692091155,0.0,0.0,0.0,0.16848941164495887
2021-03-25,0.17795165563192503,0.0,0.0,0.0,0.17822966812048835
2021-03-26,0.18775637318019625,0.0,0.0,0.0,0.188079374211282
2021-03-27,0.1979614421738805,0.0,0.0,0.0,0.1983347262071753
2021-03-28,0.2084134033145985,0.0,0.0,0.0,0.20884389419001798
2021-03-29,0.21837977631318248,0.0,0.0,0.0,0.21887136689507747
2021-03-30,0.22808369391579372,0.0,0.0,0.0,0.22864313156209032
2021-03-31,0.2374951151940014,0.0,0.0,0.0,0.23812827511325885
2021-04-01,0.24644598004296514,0.0,0.0,0.0,0.2471517602488068
2021-04-02,0.25508158649510565,0.0,0.0,0.0,0.25586560157733856
2021-04-03,0.26330948056117576,0.0,0.0,0.0,0.26418041507537887
2021-04-04,0.2711090630991858,0.0,0.0,0.0,0.2720684602367095
2021-04-05,0.27877159505961235,0.0,0.0,0.0,0.27981656338879074
2021-04-06,0.28538967377201624,0.0,0.0,0.0,0.28652069554014614
2021-04-07,0.29154004237825076,0.0,0.0,0.0,0.2927637397641728
2021-04-08,0.2970993522803166,0.0,0.0,0.0,0.2984286741369851
2021-04-09,0.3021372707696472,0.0,0.0,0.0,0.30358505718786
2021-04-10,0.30739091591792644,0.0,0.0,0.0,0.30896628239765556
2021-04-11,0.31298902723229965,0.0,0.0,0.0,0.3147080418430589
2021-04-12,0.3182745909952938,0.0,0.0,0.0,0.3201595561354835
2021-04-13,0.32428322609487326,0.0,0.0,0.0,0.32635444950598896
2021-04-14,0.33022591438961285,0.0,0.0,0.0,0.3325040321517351
2021-04-15,0.33654438619512733,0.0,0.0,0.0,0.33904149142877255
2021-04-16,0.34280393353729316,0.0,0.0,0.0,0.3455406479577288
2021-04-17,0.34925373051631137,0.0,0.0,0.0,0.3522431671457845
2021-04-18,0.35582505176206486,0.0,0.0,0.0,0.3590795561313794
2021-04-19,0.36151983211227284,0.0,0.0,0.0,0.36506044251627606
2021-04-20,0.3668224776901627,0.0,0.0,0.0,0.3706632675414633
2021-04-21,0.37190509126940513,0.0,0.0,0.0,0.37605949782460296
2021-04-22,0.3768285221983047,0.0,0.0,0.0,0.3813076043113729
2021-04-23,0.38165560627360634,0.0,0.0,0.0,0.3864752350109075
2021-04-24,0.3865396160511189,0.0,0.0,0.0,0.39171231752967905
2021-04-25,0.39145192040621235,0.0,0.0,0.0,0.3969913740323375
2021-04-26,0.3960878067669966,0.0,0.0,0.0,0.40200927618066706
2021-04-27,0.4006191644870627,0.0,0.0,0.0,0.4069337967832463
2021-04-28,0.4051634915812448,0.0,0.0,0.0,0.41188332857755416
2021-04-29,0.4097111389993696,0.0,0.0,0.0,0.4168427556759737
2021-04-30,0.41427580051255697,0.0,0.0,0.0,0.4218313084590178
2021-05-01,0.41884603762534456,0.0,0.0,0.0,0.426833212309783
2021-05-02,0.4234243682842574,0.0,0.0,0.0,0.4318501766410286
2021-05-03,0.430062719852182,0.0,0.0,0.0,0.4388757912575132
2021-05-04,0.4384240384065851,0.0,0.0,0.0,0.44757555301708796
2021-05-05,0.4468611210895259,0.0,0.0,0.0,0.45633286842641774
2021-05-06,0.4549559477354743,0.0,0.0,0.0,0.4647385537321478
2021-05-07,0.4630638689346244,0.0,0.0,0.0,0.47313764764077954
2021-05-08,0.47053312438686606,0.0,0.0,0.0,0.4808805897207244
2021-05-09,0.47739937781890224,0.0,0.0,0.0,0.48800361008274434
2021-05-10,0.4822074613507007,0.0,0.0,0.0,0.4930972455778691
2021-05-11,0.48457766372116173,0.0,0.0,0.0,0.4957837570286261
2021-05-12,0.4868639078632679,0.0,0.0,0.0,0.498374703482041
2021-05-13,0.48863544638708023,0.0,0.0,0.0,0.5004466389774633
2021-05-14,0.49038891397600887,0.0,0.0,0.0,0.5024872735451342
2021-05-15,0.49185885709237503,0.0,0.0,0.0,0.5042414039675819
2021-05-16,0.493147577830866,0.0,0.0,0.0,0.5058073943285871
2021-05-17,0.49443739234726897,0.0,0.0,0.0,0.5073647062903619
2021-05-18,0.49561032448368486,0.0,0.0,0.0,0.5087989261686572
2021-05-19,0.4967748408917389,0.0,0.0,0.0,0.5102171846874787
2021-05-20,0.4978606340197559,0.0,0.0,0.0,0.5115527203518723
2021-05-21,0.4989499896214225,0.0,0.0,0.0,0.5128822576807373
2021-05-22,0.4999843054156269,0.0,0.0,0.0,0.514150802013167
2021-05-23,0.5009682643314406,0.0,0.0,0.0,0.5153631963432932
2021-05-24,0.5019352625072118,0.0,0.0,0.0,0.5165525166793437
2021-05-25,0.5028573213912485,0.0,0.0,0.0,0.5176892453825077
2021-05-26,0.5037670224317844,0.0,0.0,0.0,0.5188066575162807
2021-05-27,0.5046495862882524,0.0,0.0,0.0,0.5198900045218379
2021-05-28,0.505523172136531,0.0,0.0,0.0,0.5209576713078353
2021-05-29,0.506370806923881,0.0,0.0,0.0,0.5219945153091455
2021-05-30,0.5072024003192271,0.0,0.0,0.0,0.5230108360967642
2021-05-31,0.5080296165508094,0.0,0.0,0.0,0.524017195912554


==> figures/results/tables/scenario_comparisons/effect_of_channels_on_pessimistic_scenario/full_share_rapid_test_in_last_week.csv <==
date,spring_baseline,spring_no_effects,spring_without_rapid_tests_without_seasonality,spring_without_rapid_tests_and_no_vaccinations,spring_without_vaccinations_without_seasonality
2021-01-15,0.008273416158793569,0.0,0.0,0.0,0.008274994236118742
2021-01-16,0.009187521040603478,0.0,0.0,0.0,0.009189706544311293
2021-01-17,0.00983516684781722,0.0,0.0,0.0,0.009836851635182588
2021-01-18,0.010511605896837863,0.0,0.0,0.0,0.010512915146946395
2021-01-19,0.01122216958544278,0.0,0.0,0.0,0.01122567870407223
2021-01-20,0.01195914811322797,0.0,0.0,0.0,0.011963806416905665
2021-01-21,0.012703696897518445,0.0,0.0,0.0,0.012708500901443322
2021-01-22,0.013555208132290079,0.0,0.0,0.0,0.01356038151712332
2021-01-23,0.014417499133237439,0.0,0.0,0.0,0.014422578120727428
2021-01-24,0.01508346418138983,0.0,0.0,0.0,0.015089690301811906
2021-01-25,0.015760385477707504,0.0,0.0,0.0,0.01576448355367418
2021-01-26,0.016460475165444168,0.0,0.0,0.0,0.016462235881107366
2021-01-27,0.017184982983339793,0.0,0.0,0.0,0.017185742266318093
2021-01-28,0.01792391717782315,0.0,0.0,0.0,0.01792512792635612
2021-01-29,0.018774829194676775,0.0,0.0,0.0,0.01877456241957629
2021-01-30,0.019637425960931612,0.0,0.0,0.0,0.019635515440788908
2021-01-31,0.020316204422371885,0.0,0.0,0.0,0.020313680319498074
2021-02-01,0.020967474266719903,0.0,0.0,0.0,0.020965826417445363
2021-02-02,0.021620578702912785,0.0,0.0,0.0,0.021617693427595237
2021-02-03,0.02232082640359358,0.0,0.0,0.0,0.022316970477333505
2021-02-04,0.023049087541941408,0.0,0.0,0.0,0.023045202886055126
2021-02-05,0.023903243954440146,0.0,0.0,0.0,0.023900927115298246
2021-02-06,0.0247720216945616,0.0,0.0,0.0,0.0247713444962296
2021-02-07,0.025497159512117593,0.0,0.0,0.0,0.02549749400705127
2021-02-08,0.026327209716113333,0.0,0.0,0.0,0.02633025505649117
2021-02-09,0.02717095163911239,0.0,0.0,0.0,0.027172878576184348
2021-02-10,0.028025183979908955,0.0,0.0,0.0,0.028026673816239366
2021-02-11,0.028904129955591176,0.0,0.0,0.0,0.028904269499489897
2021-02-12,0.029914216414323073,0.0,0.0,0.0,0.029913116480062618
2021-02-13,0.03093951110589874,0.0,0.0,0.0,0.030937731921190117
2021-02-14,0.0317043409541745,0.0,0.0,0.0,0.031702132877188954
2021-02-15,0.032438922610287656,0.0,0.0,0.0,0.03243730349063932
2021-02-16,0.03317215807820143,0.0,0.0,0.0,0.033171049935476336
2021-02-17,0.03389936442884426,0.0,0.0,0.0,0.03389784586288765
2021-02-18,0.03461776104482262,0.0,0.0,0.0,0.03461435042776875
2021-02-19,0.035454250789320824,0.0,0.0,0.0,0.03544811496200969
2021-02-20,0.03630408339307556,0.0,0.0,0.0,0.036295380368451306
2021-02-21,0.03699015507533985,0.0,0.0,0.0,0.03697936299646718
2021-02-22,0.03808691881633529,0.0,0.0,0.0,0.03807666028766359
2021-02-23,0.039443170593339634,0.0,0.0,0.0,0.039433975060837546
2021-02-24,0.040873031776916105,0.0,0.0,0.0,0.0408641994689739
2021-02-25,0.042381244807504825,0.0,0.0,0.0,0.04237357399730783
2021-02-26,0.04405705416468252,0.0,0.0,0.0,0.04404852146569935
2021-02-27,0.045744921756402115,0.0,0.0,0.0,0.04573609355269224
2021-02-28,0.046861564346615966,0.0,0.0,0.0,0.046850101225759756
2021-03-01,0.047587910860588764,0.0,0.0,0.0,0.04757242969629604
2021-03-02,0.04858913012540378,0.0,0.0,0.0,0.048578777199388835
2021-03-03,0.04992273885272547,0.0,0.0,0.0,0.04991696214574189
2021-03-04,0.05173002113577036,0.0,0.0,0.0,0.05172867289545483
2021-03-05,0.05389776172612519,0.0,0.0,0.0,0.05389939931481892
2021-03-06,0.056432909089099495,0.0,0.0,0.0,0.05643870016089616
2021-03-07,0.05927362475640099,0.0,0.0,0.0,0.05928616523823991
2021-03-08,0.062358271367120806,0.0,0.0,0.0,0.06237142132745854
2021-03-09,0.06541657906695818,0.0,0.0,0.0,0.06543051909201658
2021-03-10,0.06822695830110227,0.0,0.0,0.0,0.0682444854252041
2021-03-11,0.07142428661003443,0.0,0.0,0.0,0.07144703636975726
2021-03-12,0.07466593857585396,0.0,0.0,0.0,0.07469367087360741
2021-03-13,0.07799089824920631,0.0,0.0,0.0,0.07802453038091278
2021-03-14,0.08092133038280072,0.0,0.0,0.0,0.08095945049254379
2021-03-15,0.08488008818353551,0.0,0.0,0.0,0.08492027887848158
2021-03-16,0.08997254986821825,0.0,0.0,0.0,0.09001432890107024
2021-03-17,0.09459177920215159,0.0,0.0,0.0,0.09464069139076733
2021-03-18,0.09998481844466629,0.0,0.0,0.0,0.10003536411774344
2021-03-19,0.1062324635131182,0.0,0.0,0.0,0.10628912244022877
2021-03-20,0.11274105977639937,0.0,0.0,0.0,0.1128062780800032
2021-03-21,0.11819702305665368,0.0,0.0,0.0,0.11828031024302495
2021-03-22,0.12339219931137137,0.0,0.0,0.0,0.12349884163173193
2021-03-23,0.1301012113949496,0.0,0.0,0.0,0.1302194091813934
2021-03-24,0.1374975510558805,0.0,0.0,0.0,0.1376366188636468
2021-03-25,0.14534015210490173,0.0,0.0,0.0,0.14549890381085154
2021-03-26,0.15372070924828216,0.0,0.0,0.0,0.15390091582865936
2021-03-27,0.1626278393976957,0.0,0.0,0.0,0.16283368922157798
2021-03-28,0.17102762692158874,0.0,0.0,0.0,0.17126354640352792
2021-03-29,0.1777127605815574,0.0,0.0,0.0,0.17799586231819153
2021-03-30,0.1821834372268441,0.0,0.0,0.0,0.1825182297173713
2021-03-31,0.18452829391064285,0.0,0.0,0.0,0.18491785738141567
2021-04-01,0.18589978265011717,0.0,0.0,0.0,0.18633784583415805
2021-04-02,0.1861601838778162,0.0,0.0,0.0,0.1866508079130009
2021-04-03,0.18626476997778685,0.0,0.0,0.0,0.1868134996819733
2021-04-04,0.1864789965398243,0.0,0.0,0.0,0.18708578061010853
2021-04-05,0.18805533777472835,0.0,0.0,0.0,0.18871263263211496
2021-04-06,0.19043243935971108,0.0,0.0,0.0,0.1911252460872045
2021-04-07,0.19518803796866357,0.0,0.0,0.0,0.19591136171553628
2021-04-08,0.20095219420981061,0.0,0.0,0.0,0.20170264693228646
2021-04-09,0.20450312265385406,0.0,0.0,0.0,0.2052985372413423
2021-04-10,0.20829585604897669,0.0,0.0,0.0,0.20914419881640095
2021-04-11,0.21193639630138897,0.0,0.0,0.0,0.21286683192358083
2021-04-12,0.22058381268201632,0.0,0.0,0.0,0.22157987908315963
2021-04-13,0.2308770262210168,0.0,0.0,0.0,0.2319452388699119
2021-04-14,0.2401561537268943,0.0,0.0,0.0,0.2413201960961158
2021-04-15,0.2503094355172262,0.0,0.0,0.0,0.2515787514453311
2021-04-16,0.2595248160867848,0.0,0.0,0.0,0.2609236225965487
2021-04-17,0.26888176188947366,0.0,0.0,0.0,0.270413139207249
2021-04-18,0.2775575118378886,0.0,0.0,0.0,0.2792371442874678
2021-04-19,0.2823994388693578,0.0,0.0,0.0,0.2842306016281284
2021-04-20,0.2888193324117279,0.0,0.0,0.0,0.2907681737715545
2021-04-21,0.2938112280919928,0.0,0.0,0.0,0.2959024740004578
2021-04-22,0.29892287706274867,0.0,0.0,0.0,0.3011400038805517
2021-04-23,0.3031399634538633,0.0,0.0,0.0,0.3055000468395513
2021-04-24,0.30765338157447997,0.0,0.0,0.0,0.3101545992489049
2021-04-25,0.3159105962762095,0.0,0.0,0.0,0.31849415511145707
2021-04-26,0.3214653915227287,0.0,0.0,0.0,0.32418856197652435
2021-04-27,0.3259716970087431,0.0,0.0,0.0,0.328843816209604
2021-04-28,0.3294505736023781,0.0,0.0,0.0,0.3324955876937467
2021-04-29,0.3330614258903388,0.0,0.0,0.0,0.3362349106616361
2021-04-30,0.3361029103419163,0.0,0.0,0.0,0.33941764842468786
2021-05-01,0.3394256024269147,0.0,0.0,0.0,0.3428673500829106
2021-05-02,0.34582280366881424,0.0,0.0,0.0,0.34934757789242943
2021-05-03,0.35542640357306254,0.0,0.0,0.0,0.3589765747862438
2021-05-04,0.368283516674521,0.0,0.0,0.0,0.37180295744824277
2021-05-05,0.3806781135758052,0.0,0.0,0.0,0.3841513817359815
2021-05-06,0.393155665220643,0.0,0.0,0.0,0.3965612935801495
2021-05-07,0.4053116215339629,0.0,0.0,0.0,0.40863201524886467
2021-05-08,0.41687778940301573,0.0,0.0,0.0,0.4200853577715742
2021-05-09,0.42734383216480704,0.0,0.0,0.0,0.4304079370927895
2021-05-10,0.4329682967548759,0.0,0.0,0.0,0.43593993127668196
2021-05-11,0.4342500608195926,0.0,0.0,0.0,0.43716775546819686
2021-05-12,0.4346963160513344,0.0,0.0,0.0,0.4375560835650428
2021-05-13,0.43470419822949574,0.0,0.0,0.0,0.4375023345386438
2021-05-14,0.43449045391475527,0.0,0.0,0.0,0.4372133062905466
2021-05-15,0.43427407673498475,0.0,0.0,0.0,0.4369191087618484
2021-05-16,0.43253843177488444,0.0,0.0,0.0,0.43514534369200525
2021-05-17,0.4314869972276936,0.0,0.0,0.0,0.4340459635029088
2021-05-18,0.4318805890024838,0.0,0.0,0.0,0.4343675465217298
2021-05-19,0.4325299421703406,0.0,0.0,0.0,0.4349329229921864
2021-05-20,0.4335091976359211,0.0,0.0,0.0,0.43582984140117664
2021-05-21,0.43454159470151804,0.0,0.0,0.0,0.4367734659739133
2021-05-22,0.43556017076479386,0.0,0.0,0.0,0.4377159228925562
2021-05-23,0.43795468660748976,0.0,0.0,0.0,0.44001423758190117
2021-05-24,0.44005274143736567,0.0,0.0,0.0,0.4420182418761594
2021-05-25,0.44046491512396263,0.0,0.0,0.0,0.4423560530295545
2021-05-26,0.4407757737837441,0.0,0.0,0.0,0.4425916051827014
2021-05-27,0.4393717138566168,0.0,0.0,0.0,0.4411524622777444
2021-05-28,0.43791636949459556,0.0,0.0,0.0,0.4396574853963718
2021-05-29,0.43648087935639884,0.0,0.0,0.0,0.4381738751863962
2021-05-30,0.4320110399745045,0.0,0.0,0.0,0.4337165434524823
2021-05-31,0.42764273109162215,0.0,0.0,0.0,0.4293637444635189


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_ever_vaccinated.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,0.0010108108557355157,0.0010108108557355157,0.0010108108557355157,0.0010108108557355157,0.0010108108557355157
2021-01-16,0.0015935092386782442,0.0015935092386782442,0.0015935092386782442,0.0015935092386782442,0.0015935092386782442
2021-01-17,0.0022287828375779804,0.0022287828375779804,0.0022287828375779804,0.0022287828375779804,0.0022287828375779804
2021-01-18,0.0029780104467077243,0.0029780104467077243,0.0029780104467077243,0.0029780104467077243,0.0029780104467077243
2021-01-19,0.003869141888133606,0.003869141888133606,0.003869141888133606,0.003869141888133606,0.003869141888133606
2021-01-20,0.004702526780885398,0.004702526780885398,0.004702526780885398,0.004702526780885398,0.004702526780885398
2021-01-21,0.005505499312181968,0.005505499312181968,0.005505499312181968,0.005505499312181968,0.005505499312181968
2021-01-22,0.006272210950974224,0.006272210950974224,0.006272210950974224,0.006272210950974224,0.006272210950974224
2021-01-23,0.007012634981787978,0.007012634981787978,0.007012634981787978,0.007012634981787978,0.007012634981787978
2021-01-24,0.007744747942163567,0.007744747942163567,0.007744747942163567,0.007744747942163567,0.007744747942163567
2021-01-25,0.008452358635617739,0.008452358635617739,0.008452358635617739,0.008452358635617739,0.008452358635617739
2021-01-26,0.009104746883271628,0.009104746883271628,0.009104746883271628,0.009104746883271628,0.009104746883271628
2021-01-27,0.009710346882532866,0.009710346882532866,0.009710346882532866,0.009710346882532866,0.009710346882532866
2021-01-28,0.010283133544434516,0.010283133544434516,0.010283133544434516,0.010283133544434516,0.010283133544434516
2021-01-29,0.010826862241544945,0.010826862241544945,0.010826862241544945,0.010826862241544945,0.010826862241544945
2021-01-30,0.011359817328828119,0.011359817328828119,0.011359817328828119,0.011359817328828119,0.011359817328828119
2021-01-31,0.011892957106565464,0.011892957106565464,0.011892957106565464,0.011892957106565464,0.011892957106565464
2021-02-01,0.012436193295798077,0.012436193295798077,0.012436193295798077,0.012436193295798077,0.012436193295798077
2021-02-02,0.013003623934528466,0.013003623934528466,0.013003623934528466,0.013003623934528466,0.013003623934528466
2021-02-03,0.01359272491988282,0.01359272491988282,0.01359272491988282,0.01359272491988282,0.01359272491988282
2021-02-04,0.014207497878368402,0.014207497878368402,0.014207497878368402,0.014207497878368402,0.014207497878368402
2021-02-05,0.014850713166797943,0.014850713166797943,0.014850713166797943,0.014850713166797943,0.014850713166797943
2021-02-06,0.015515537238366732,0.015515537238366732,0.015515537238366732,0.015515537238366732,0.015515537238366732
2021-02-07,0.016184301372958055,0.016184301372958055,0.016184301372958055,0.016184301372958055,0.016184301372958055
2021-02-08,0.016845062254534846,0.016845062254534846,0.016845062254534846,0.016845062254534846,0.016845062254534846
2021-02-09,0.017498558644913825,0.017498558644913825,0.017498558644913825,0.017498558644913825,0.017498558644913825
2021-02-10,0.01817551072297386,0.01817551072297386,0.01817551072297386,0.01817551072297386,0.01817551072297386
2021-02-11,0.0188764725600775,0.0188764725600775,0.0188764725600775,0.0188764725600775,0.0188764725600775
2021-02-12,0.019595780315629825,0.019595780315629825,0.019595780315629825,0.019595780315629825,0.019595780315629825
2021-02-13,0.02034026753643558,0.02034026753643558,0.02034026753643558,0.02034026753643558,0.02034026753643558
2021-02-14,0.021104762889777664,0.021104762889777664,0.021104762889777664,0.021104762889777664,0.021104762889777664
2021-02-15,0.021896223049430254,0.021896223049430254,0.021896223049430254,0.021896223049430254,0.021896223049430254
2021-02-16,0.0227252369347664,0.0227252369347664,0.0227252369347664,0.0227252369347664,0.0227252369347664
2021-02-17,0.02358300096747016,0.02358300096747016,0.02358300096747016,0.02358300096747016,0.02358300096747016
2021-02-18,0.024468776385724776,0.024468776385724776,0.024468776385724776,0.024468776385724776,0.024468776385724776
2021-02-19,0.025392043966178245,0.025392043966178245,0.025392043966178245,0.025392043966178245,0.025392043966178245
2021-02-20,0.026339875377037865,0.026339875377037865,0.026339875377037865,0.026339875377037865,0.026339875377037865
2021-02-21,0.027317872895413795,0.027317872895413795,0.027317872895413795,0.027317872895413795,0.027317872895413795
2021-02-22,0.028347337487021656,0.028347337487021656,0.028347337487021656,0.028347337487021656,0.028347337487021656
2021-02-23,0.029419527137030152,0.029419527137030152,0.029419527137030152,0.029419527137030152,0.029419527137030152
2021-02-24,0.030528347060451346,0.030528347060451346,0.030528347060451346,0.030528347060451346,0.030528347060451346
2021-02-25,0.03170624121373643,0.03170624121373643,0.03170624121373643,0.03170624121373643,0.03170624121373643
2021-02-26,0.032958073112178826,0.032958073112178826,0.032958073112178826,0.032958073112178826,0.032958073112178826
2021-02-27,0.03426395775021171,0.03426395775021171,0.03426395775021171,0.03426395775021171,0.03426395775021171
2021-02-28,0.035614106533763415,0.035614106533763415,0.035614106533763415,0.035614106533763415,0.035614106533763415
2021-03-01,0.03704601162503283,0.03704601162503283,0.03704601162503283,0.03704601162503283,0.03704601162503283
2021-03-02,0.03857173946702644,0.03857173946702644,0.03857173946702644,0.03857173946702644,0.03857173946702644
2021-03-03,0.040198123606548994,0.040198123606548994,0.040198123606548994,0.040198123606548994,0.040198123606548994
2021-03-04,0.04191026568029652,0.04191026568029652,0.04191026568029652,0.04191026568029652,0.04191026568029652
2021-03-05,0.043724972519599475,0.043724972519599475,0.043724972519599475,0.043724972519599475,0.043724972519599475
2021-03-06,0.04561841905586857,0.04561841905586857,0.04561841905586857,0.04561841905586857,0.04561841905586857
2021-03-07,0.04756948901384225,0.04756948901384225,0.04756948901384225,0.04756948901384225,0.04756948901384225
2021-03-08,0.049588217241531105,0.049588217241531105,0.049588217241531105,0.049588217241531105,0.049588217241531105
2021-03-09,0.05166616954152749,0.05166616954152749,0.05166616954152749,0.05166616954152749,0.05166616954152749
2021-03-10,0.0538223074671274,0.0538223074671274,0.0538223074671274,0.0538223074671274,0.0538223074671274
2021-03-11,0.056048997146224654,0.056048997146224654,0.056048997146224654,0.056048997146224654,0.056048997146224654
2021-03-12,0.058363661044997066,0.058363661044997066,0.058363661044997066,0.058363661044997066,0.058363661044997066
2021-03-13,0.060755833371040964,0.060755833371040964,0.060755833371040964,0.060755833371040964,0.060755833371040964
2021-03-14,0.06318008027262771,0.06318008027262771,0.06318008027262771,0.06318008027262771,0.06318008027262771
2021-03-15,0.06560832880072179,0.06560832880072179,0.06560832880072179,0.06560832880072179,0.06560832880072179
2021-03-16,0.06788931747334839,0.06788931747334839,0.06788931747334839,0.06788931747334839,0.06788931747334839
2021-03-17,0.07000747072887163,0.07000747072887163,0.07000747072887163,0.07000747072887163,0.07000747072887163
2021-03-18,0.07194752082307913,0.07194752082307913,0.07194752082307913,0.07194752082307913,0.07194752082307913
2021-03-19,0.07372652084124036,0.07372652084124036,0.07372652084124036,0.07372652084124036,0.07372652084124036
2021-03-20,0.07545202219117367,0.07545202219117367,0.07545202219117367,0.07545202219117367,0.07545202219117367
2021-03-21,0.07716404113795176,0.07716404113795176,0.07716404113795176,0.07716404113795176,0.07716404113795176
2021-03-22,0.07888295519501923,0.07888295519501923,0.07888295519501923,0.07888295519501923,0.07888295519501923
2021-03-23,0.08078366622248606,0.08078366622248606,0.08078366622248606,0.08078366622248606,0.08078366622248606
2021-03-24,0.08289480124075048,0.08289480124075048,0.08289480124075048,0.08289480124075048,0.08289480124075048
2021-03-25,0.08524837326187039,0.08524837326187039,0.08524837326187039,0.08524837326187039,0.08524837326187039
2021-03-26,0.0878234507010388,0.0878234507010388,0.0878234507010388,0.0878234507010388,0.0878234507010388
2021-03-27,0.09050041570743063,0.09050041570743063,0.09050041570743063,0.09050041570743063,0.09050041570743063
2021-03-28,0.09320963997981942,0.09320963997981942,0.09320963997981942,0.09320963997981942,0.09320963997981942
2021-03-29,0.095969038492261,0.095969038492261,0.095969038492261,0.095969038492261,0.095969038492261
2021-03-30,0.09876488258766095,0.09876488258766095,0.09876488258766095,0.09876488258766095,0.09876488258766095
2021-03-31,0.10154318108991371,0.10154318108991371,0.10154318108991371,0.10154318108991371,0.10154318108991371
2021-04-01,0.10428078612876182,0.10428078612876182,0.10428078612876182,0.10428078612876182,0.10428078612876182
2021-04-02,0.10679116034548194,0.10679116034548194,0.10679116034548194,0.10679116034548194,0.10679116034548194
2021-04-03,0.10919952386800912,0.10919952386800912,0.10919952386800912,0.10919952386800912,0.10919952386800912
2021-04-04,0.1116025929308497,0.1116025929308497,0.1116025929308497,0.1116025929308497,0.1116025929308497
2021-04-05,0.11392759949505622,0.11392759949505622,0.11392759949505622,0.11392759949505622,0.11392759949505622
2021-04-06,0.11632168028912666,0.11632168028912666,0.11632168028912666,0.11632168028912666,0.11632168028912666
2021-04-07,0.1193113877979326,0.1193113877979326,0.1193113877979326,0.1193113877979326,0.1193113877979326
2021-04-08,0.12300415030232287,0.12300415030232287,0.12300415030232287,0.12300415030232287,0.12300415030232287
2021-04-09,0.12735490333147717,0.12735490333147717,0.12735490333147717,0.12735490333147717,0.12735490333147717
2021-04-10,0.13194464580834234,0.13194464580834234,0.13194464580834234,0.13194464580834234,0.13194464580834234
2021-04-11,0.1366540676995172,0.1366540676995172,0.1366540676995172,0.1366540676995172,0.1366540676995172
2021-04-12,0.14164717412831487,0.14164717412831487,0.14164717412831487,0.14164717412831487,0.14164717412831487
2021-04-13,0.1470219741624211,0.1470219741624211,0.1470219741624211,0.1470219741624211,0.1470219741624211
2021-04-14,0.15258380406312835,0.15258380406312835,0.15258380406312835,0.15258380406312835,0.15258380406312835
2021-04-15,0.15808542487577254,0.15808542487577254,0.15808542487577254,0.15808542487577254,0.15808542487577254
2021-04-16,0.16355540205726699,0.16355540205726699,0.16355540205726699,0.16355540205726699,0.16355540205726699
2021-04-17,0.1690285805399671,0.1690285805399671,0.1690285805399671,0.1690285805399671,0.1690285805399671
2021-04-18,0.17453044760655015,0.17453044760655015,0.17453044760655015,0.17453044760655015,0.17453044760655015
2021-04-19,0.18003256092707223,0.18003256092707223,0.18003256092707223,0.18003256092707223,0.18003256092707223
2021-04-20,0.18552993385927008,0.18552993385927008,0.18552993385927008,0.18552993385927008,0.18552993385927008
2021-04-21,0.19095182995919271,0.19095182995919271,0.19095182995919271,0.19095182995919271,0.19095182995919271
2021-04-22,0.19630773000348764,0.19630773000348764,0.19630773000348764,0.19630773000348764,0.19630773000348764
2021-04-23,0.20159831119048705,0.20159831119048705,0.20159831119048705,0.20159831119048705,0.20159831119048705
2021-04-24,0.20688926175839478,0.20688926175839478,0.20688926175839478,0.20688926175839478,0.20688926175839478
2021-04-25,0.21218920059507262,0.21218920059507262,0.21218920059507262,0.21218920059507262,0.21218920059507262
2021-04-26,0.21752035211850723,0.21752035211850723,0.21752035211850723,0.21752035211850723,0.21752035211850723
2021-04-27,0.22319096469672756,0.22319096469672756,0.22319096469672756,0.22319096469672756,0.22319096469672756
2021-04-28,0.22946095936225153,0.22946095936225153,0.22946095936225153,0.22946095936225153,0.22946095936225153
2021-04-29,0.23614903165255796,0.23614903165255796,0.23614903165255796,0.23614903165255796,0.23614903165255796
2021-04-30,0.24315224742118258,0.24315224742118258,0.24315224742118258,0.24315224742118258,0.24315224742118258
2021-05-01,0.2500775853816275,0.2500775853816275,0.2500775853816275,0.2500775853816275,0.2500775853816275
2021-05-02,0.25694154454779927,0.25694154454779927,0.25694154454779927,0.25694154454779927,0.25694154454779927
2021-05-03,0.26376714966298626,0.26376714966298626,0.26376714966298626,0.26376714966298626,0.26376714966298626
2021-05-04,0.2705753323119951,0.2705753323119951,0.2705753323119951,0.2705753323119951,0.2705753323119951
2021-05-05,0.27724616682657793,0.27724616682657793,0.27724616682657793,0.27724616682657793,0.27724616682657793
2021-05-06,0.28383936978691965,0.28383936978691965,0.28383936978691965,0.28383936978691965,0.28383936978691965
2021-05-07,0.29040530012352733,0.29040530012352733,0.29040530012352733,0.29040530012352733,0.29040530012352733
2021-05-08,0.29698926856115987,0.29698926856115987,0.29698926856115987,0.29698926856115987,0.29698926856115987
2021-05-09,0.30354891942232537,0.30354891942232537,0.30354891942232537,0.30354891942232537,0.30354891942232537
2021-05-10,0.31021144286646973,0.31021144286646973,0.31021144286646973,0.31021144286646973,0.31021144286646973
2021-05-11,0.3170714619696191,0.3170714619696191,0.3170714619696191,0.3170714619696191,0.3170714619696191
2021-05-12,0.32416246726746484,0.32416246726746484,0.32416246726746484,0.32416246726746484,0.32416246726746484
2021-05-13,0.33039367693761074,0.33039367693761074,0.33039367693761074,0.33039367693761074,0.33039367693761074
2021-05-14,0.3364184642434665,0.3364184642434665,0.3364184642434665,0.3364184642434665,0.3364184642434665
2021-05-15,0.3423796564695991,0.3423796564695991,0.3423796564695991,0.3423796564695991,0.3423796564695991
2021-05-16,0.34830421842231885,0.34830421842231885,0.34830421842231885,0.34830421842231885,0.34830421842231885
2021-05-17,0.3541607527244151,0.3541607527244151,0.3541607527244151,0.3541607527244151,0.3541607527244151
2021-05-18,0.3595478654554667,0.3595478654554667,0.3595478654554667,0.3595478654554667,0.3595478654554667
2021-05-19,0.3641171688554026,0.3641171688554026,0.3641171688554026,0.3641171688554026,0.3641171688554026
2021-05-20,0.369019592271197,0.369019592271197,0.369019592271197,0.369019592271197,0.369019592271197
2021-05-21,0.3737197796396627,0.3737197796396627,0.3737197796396627,0.3737197796396627,0.3737197796396627
2021-05-22,0.3784081468190608,0.3784081468190608,0.3784081468190608,0.3784081468190608,0.3784081468190608
2021-05-23,0.3830465244488607,0.3830465244488607,0.3830465244488607,0.3830465244488607,0.3830465244488607
2021-05-24,0.3873243247486132,0.3873243247486132,0.3873243247486132,0.3873243247486132,0.3873243247486132
2021-05-25,0.3912056562067226,0.3912056562067226,0.3912056562067226,0.3912056562067226,0.3912056562067226
2021-05-26,0.3950314574016083,0.3950314574016083,0.3950314574016083,0.3950314574016083,0.3950314574016083
2021-05-27,0.398891549457487,0.398891549457487,0.398891549457487,0.398891549457487,0.398891549457487
2021-05-28,0.4027893799295035,0.4027893799295035,0.4027893799295035,0.4027893799295035,0.4027893799295035
2021-05-29,0.4066053925303177,0.4066053925303177,0.4066053925303177,0.4066053925303177,0.4066053925303177
2021-05-30,0.41037757193000585,0.41037757193000585,0.41037757193000585,0.41037757193000585,0.41037757193000585
2021-05-31,0.4142694923074884,0.4142694923074884,0.4142694923074884,0.4142694923074884,0.4142694923074884


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_new_known_case.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,125.12757749637107,125.23387711333335,128.25910675282682,128.92419759949607,128.92419759949607
2021-01-16,121.5018986691719,121.71449790309639,124.88481215493022,125.35885098732955,125.35885098732955
2021-01-17,118.08020018803543,118.00550315989977,121.26344277166193,121.76764771157754,121.76764771157754
2021-01-18,114.86104557165135,114.70734207144916,118.20086461810067,118.72518029636048,118.72518029636048
2021-01-19,112.03117739035878,112.00675720808366,115.40978143218625,115.87807433934428,115.87807433934428
2021-01-20,109.3392114148551,109.16827013892927,112.58565917613487,113.07549930294745,113.07549930294745
2021-01-21,106.01375718150874,105.86436312523746,109.60783341988132,109.87932838752816,109.87932838752816
2021-01-22,102.86068070539851,102.8405699670543,106.59696859349086,106.73918024321064,106.73918024321064
2021-01-23,99.66163682735866,99.68462052832345,103.7771557813704,103.73406134206137,103.73406134206137
2021-01-24,96.76712698710256,96.88060901061633,100.71745059042973,100.81082187559929,100.81082187559929
2021-01-25,94.21737266131863,94.290633208144,98.16625978333553,98.22659199836815,98.22659199836815
2021-01-26,92.07270606503955,92.22784604655205,95.88656394388818,96.39220536511404,96.39220536511404
2021-01-27,89.82748577703943,90.21533573082066,93.72178660926488,94.06366916111647,94.06366916111647
2021-01-28,87.54922641890238,87.86381582585823,91.31137097058014,91.33148170892437,91.33148170892437
2021-01-29,85.30113316828167,85.52953369661944,89.19256103788646,89.31753491188263,89.31753491188263
2021-01-30,83.01281844097248,83.36475636199616,86.84535057685498,87.11253610057092,87.11253610057092
2021-01-31,80.58947447049503,81.13533736840934,84.62167750850939,84.71361231236861,84.71361231236861
2021-02-01,78.66602599600229,79.31818851087883,82.63933330029428,82.59911182360584,82.59911182360584
2021-02-02,77.32866189611224,77.90325442023256,81.39677696688408,81.14826570020206,81.14826570020206
2021-02-03,75.57902766016585,76.29726831531629,79.88703510975793,79.68305476369524,79.68305476369524
2021-02-04,73.54209716215935,74.3652009529617,77.68347277975654,77.6087757516209,77.6087757516209
2021-02-05,71.4548898182923,72.45180784764105,75.71549338464443,75.4396889730667,75.4396889730667
2021-02-06,69.44812542780211,70.76681527065823,73.56508086312417,73.38408421802625,73.38408421802625
2021-02-07,67.61517527585829,68.97408659540282,71.49942073891161,71.51234907070433,71.51234907070433
2021-02-08,65.79515345570718,67.03052738256586,69.8431577881348,69.85034019468631,69.85034019468631
2021-02-09,64.30695881823557,65.57968125916206,68.25871890287303,68.26590130942454,68.26590130942454
2021-02-10,62.797216961109434,63.92054534576464,66.5651074380284,66.65560576057736,66.65560576057736
2021-02-11,61.054765131714575,62.28439313333203,64.80110838897903,65.12575316510701,65.12575316510701
2021-02-12,59.533531424106044,60.50602927117965,62.988268975379434,63.460871326468386,63.460871326468386
2021-02-13,58.47771766103495,59.27927423218279,61.78449763734737,62.30450387167625,62.30450387167625
2021-02-14,57.8341740340202,58.589763203238405,61.26592788432877,61.61068339880098,61.61068339880098
2021-02-15,57.515275183133426,58.4073300768302,60.592218149797695,61.14669993557382,61.14669993557382
2021-02-16,57.35869872031065,58.3814734132448,60.63387610779643,61.16393771129743,61.16393771129743
2021-02-17,57.55118721589095,58.589763203238405,60.73012035558658,61.30902232363781,61.30902232363781
2021-02-18,57.94047365098246,58.81385428764532,61.24869010860517,61.33775194984381,61.33775194984381
2021-02-19,58.24069824483532,59.51198420445152,61.52018507625203,61.699745240039626,61.699745240039626
2021-02-20,58.34699786179758,59.78204269078807,61.4785271182533,61.99853335258218,61.99853335258218
2021-02-21,58.32832360476368,59.6656877046537,61.169683636538636,61.988477983410085,61.988477983410085
2021-02-22,58.1904213989748,59.6628147420331,61.08062179529998,61.87068651596542,61.87068651596542
2021-02-23,58.60412801634143,60.08083080333064,60.961393846545015,61.93101873099805,61.93101873099805
2021-02-24,58.98479556357113,60.57210741145351,61.03321791206005,62.313122759538054,62.313122759538054
2021-02-25,59.17872054046174,60.93122773902871,60.91255348199479,62.761304928351905,62.761304928351905
2021-02-26,59.38844681176567,61.06051105695578,61.43112323501338,63.36462707867824,63.36462707867824
2021-02-27,59.77916972816749,61.53024044542413,61.70980060921173,63.59733705094697,63.59733705094697
2021-02-28,60.033426920090726,62.073230380717824,62.31599572215866,63.999551817831176,63.999551817831176
2021-03-01,60.50890223380028,62.587490689805506,62.55301513835829,64.51955805216006,64.51955805216006
2021-03-02,60.88238737447849,62.87765991448627,63.03710933992966,65.03956428648897,65.1085153893834
2021-03-03,61.07200290743819,63.79557147176847,63.71943796232254,65.80664530618958,66.12267119445576
2021-03-04,61.706927646591126,65.11713427724521,64.51812157084979,66.71881093823058,67.2646738361449
2021-03-05,62.56307050753042,66.75472297098811,65.45901682909681,67.58788213096257,68.86347753450967
2021-03-06,63.39048374226366,68.28170260383786,66.97019516753323,69.01143510947063,70.84725822403507
2021-03-07,64.2020956825836,70.27410218122505,68.37363740769712,69.9753140686825,72.67877189466857
2021-03-08,65.12575316510703,72.3440717493685,70.02415443323271,70.89466210727498,74.44133446240765
2021-03-09,65.88996122218705,74.37812928475442,71.77091570655848,71.98207845917268,76.5199229184129
2021-03-10,66.83660240567528,76.73252215233742,73.29789533940824,72.92441019873,78.6847002530362
2021-03-11,67.8033543275077,78.9188467066152,75.58477358540709,74.40254946702952,81.0678227468252
2021-03-12,69.084695656296,81.36086493412655,77.21374339128819,75.91372780546595,83.12342750186562
2021-03-13,70.30857773267229,83.81293853081003,78.96050466461396,77.33009837742254,85.54389850972248
2021-03-14,71.4577627809129,86.01506437950113,80.88251665779643,78.87718874861649,87.64690714800284
2021-03-15,72.87556983417979,88.68979257928122,83.24552841324119,80.18725970361082,90.14207518399529
2021-03-16,74.08365061614276,91.44927317636902,85.11151763532192,81.9282750516954,92.65304451440107
2021-03-17,75.51151303858175,94.6282063160647,87.56071826938476,84.63604232161235,95.56766509300137
2021-03-18,77.31717004562984,97.93354981106681,89.34626453808868,87.07518758650312,98.74372527007645
2021-03-19,78.96337762723458,100.94728760007787,91.96927941069792,89.69245653387117,101.82928712460256
2021-03-20,80.93853942889814,104.35318478680105,95.07064255963732,92.27381344848166,105.22369246084331
2021-03-21,83.00563603442097,107.41576294036234,97.76117205383072,95.16975977004807,108.72008797011543
2021-03-22,84.6446612094742,110.46253979951031,100.59104023512326,96.98834510888886,111.58586818416553
2021-03-23,86.26501212749348,113.83970736002749,103.84754336557515,99.22351002771688,115.29055348343128
2021-03-24,88.11950949909183,117.35190416371293,107.96306231958691,102.62940721444008,119.8743653446011
2021-03-25,89.84616003407334,121.64267383758138,112.0670894231163,106.34702084549855,124.49121627590786
2021-03-26,91.99513607428334,126.06847275461813,116.4110089054659,110.19535427579436,129.28331792707127
2021-03-27,93.7620080859533,130.915160695573,120.60553433154422,113.66445664017076,133.8111070171394
2021-03-28,95.87363561209547,135.79632418797507,125.17498137961105,116.36647798484657,138.3374596258972
2021-03-29,98.00537387658184,140.68323360561837,129.48586179182374,118.62749956726002,142.7546396550721
2021-03-30,99.83257810328445,144.28018280661158,133.8269083115527,120.25072344789992,145.65202245794885
2021-03-31,100.32241823009703,146.69203492660662,137.36208881620297,121.06377186953019,148.08254883497779
2021-04-01,100.34540193106184,147.47635372203084,140.1603544086689,120.31536510686345,149.0636655699132
2021-04-02,98.71499564387047,147.43325928272185,141.32390427001255,118.66484808132785,149.16278278032394
2021-04-03,96.8001660572395,146.13611665952018,141.8094349528942,116.48426945229124,148.02796254518634
2021-04-04,94.06510564242677,144.53443999853482,140.64301212892997,114.14136843519067,146.35733478130652
2021-04-05,91.11457303106896,142.3466789629467,139.30708451035022,111.57868577761403,144.77002293342412
2021-04-06,88.8219488598289,141.06821059677898,138.26419907907183,110.59756904267856,143.60934603470108
2021-04-07,88.54327148563054,139.64034817434003,138.0530363264576,111.08166324424995,142.67994262693648
2021-04-08,90.95943304955647,140.48212622217628,139.61592799206488,114.49474283752463,143.84492896959046
2021-04-09,96.03739448146978,144.15951837654632,143.3967468007766,120.24785048527932,147.24508023107236
2021-04-10,102.58631277513106,149.5994730986554,146.746621216398,124.35187758880868,150.18124802932724
2021-04-11,109.99711985497287,156.23888971486568,150.44699707173285,127.70893441098161,153.78968908080282
2021-04-12,117.52571840225933,164.3190970853076,155.11268836758984,132.63175586138243,158.6478688722401
2021-04-13,123.61783563924497,172.6492522037419,159.97661408426836,139.18211063635405,164.58771909033388
2021-04-14,129.18132775403996,181.74936130449746,166.48387441993094,149.78621566899452,172.4811838904367
2021-04-15,133.44049483908177,188.5999406733219,170.70425650959461,155.6298216392981,177.339363681874
2021-04-16,136.00461397796872,193.57878489482445,170.6453607758723,155.29943093792897,177.54765347186762
2021-04-17,137.73988340081206,198.55619263501674,170.07651417699316,155.31523223234225,178.17539580446908
2021-04-18,139.20940378124976,202.12728517242448,170.5835920795294,155.45313443813112,178.69396555748762
2021-04-19,139.94200924950317,205.49870680770044,171.7299041651494,156.1340265792137,179.5544178623578
2021-04-20,140.82400877402787,207.14922383323605,173.82142095294736,159.86313206075457,181.3399641310617
2021-04-21,141.93440882689035,208.610125325812,174.13313739728264,162.85819559273168,181.074215088656
2021-04-22,142.9183985244464,209.60273391122982,171.10503479516856,159.16212918132774,177.9283210190973
2021-04-23,144.13509819427117,210.09975644459385,169.5349607230098,157.4613353099316,176.21747177852907
2021-04-24,145.3532343454063,210.0983199632836,170.12535454154346,159.8932981682709,176.6024487696897
2021-04-25,146.45070606647604,209.99920275287278,171.7255947212185,166.92774714481388,178.08346100060982
2021-04-26,147.8397834935369,209.48925188771602,170.66834447683715,167.85715055257845,177.02477427491806
2021-04-27,148.30663991938474,209.035323793661,167.27824858452723,164.13235451496848,172.96958753593896
2021-04-28,149.0694114951544,207.79420394156108,162.34393528364402,158.3045498390782,167.23371766390792
2021-04-29,149.97583120195424,205.840589359552,160.41905032784098,159.1319630738114,164.71556592695063
2021-04-30,150.6653422308986,203.38276983762736,157.80465434309355,159.0572660456758,161.70182813793957
2021-05-01,150.87794146482312,200.71666052570907,155.0020793066967,159.6921907848287,157.85062174502312
2021-05-02,151.4022571430829,197.6411540403551,150.6868894505531,156.3164597056219,152.76978735048925
2021-05-03,151.01009774537076,194.72366049913416,147.54961426885617,155.4876099895783,148.72752894330284
2021-05-04,151.29595752612065,192.47413076720315,144.3405150216442,156.99016944015298,145.38052749030197
2021-05-05,151.24855364288072,190.61245098905337,140.22786903025306,160.0283274114391,142.0162882615775
2021-05-06,151.12645273150517,188.347119962709,134.3885725038803,156.8695050100877,136.3795355999572
2021-05-07,150.98711404440598,184.32640877517704,129.95702766160238,156.46010783665196,131.66500393955
2021-05-08,151.441042138461,179.416515656569,124.65784810790274,155.77490625163853,126.40460938122851
2021-05-09,151.54734175542333,174.3931405144471,118.33158441733805,153.45211597288213,120.43602953692871
2021-05-10,151.60623748914563,167.7479779729956,112.5626754751701,151.33043307756785,114.75905539861998
2021-05-11,151.058938109921,161.21198801112703,106.94316058927339,147.71911906347162,108.79191203563049
2021-05-12,150.42114040814747,153.55697910853408,100.95877945056029,141.91573456985645,102.09647264831848
2021-05-13,150.00599730947053,145.9479376078708,95.25451216735586,137.7858508027417,96.24855723408398
2021-05-14,149.30212146742315,139.2180226691116,90.10759963254809,133.6430387038342,90.94363175514314
2021-05-15,147.99205051242885,131.87473021085395,84.99516264918758,128.43435747268353,85.49218518255164
2021-05-16,145.74683022442866,124.81586105203584,80.29786876450402,123.68965970476,79.9516767687215
2021-05-17,143.98857710062055,118.48672439885054,75.235708627004,120.22055734038359,75.087751052043
2021-05-18,142.58944430438754,112.27106976917905,70.58007270031912,116.15387875092206,70.39907605522123
2021-05-19,141.11130503608803,106.26226844819082,66.26200988155496,111.48244152982387,65.54520570771486
2021-05-20,139.03558954270338,100.18882546823906,62.51423014298019,107.69156735194011,61.547478221147756
2021-05-21,137.10208569903855,94.7445613021991,58.67451560054618,104.35318478680105,57.54831425327034
2021-05-22,135.11112260296161,89.87058021634849,54.49722795019146,100.84673390835681,53.52903954704871
2021-05-23,133.7780679470025,85.04687597635844,50.773868393891824,97.68503854438477,50.15043550522127
2021-05-24,132.04567148677972,80.35101857298514,47.36509824454802,94.96146998005447,46.56785111733109
2021-05-25,130.18830115256083,76.30588720317812,44.31257546015886,91.41192466230122,43.38173557108394
2021-05-26,127.3885990787846,71.87003291696925,41.060381773637864,86.38711303886905,40.12954188456294
2021-05-27,124.3461316635675,67.29196698104063,38.46609652723463,82.6680629265003,37.21492130596263
2021-05-28,121.4573677485526,63.20805061585548,35.743964444214626,79.2291266696402,34.43245700790999
2021-05-29,118.53125531946989,58.96899426915784,33.205701968913125,74.91968273873782,31.802259728749245
2021-05-30,115.34226681060214,54.988504558314354,30.76512022271208,71.35433612657125,29.377479276961513
2021-05-31,112.7594734146813,51.17751964208636,28.64343732739781,68.47131813679756,27.135131951581972


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_newly_deceased.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,8.85159783407348,8.917675974347317,8.920548936967919,8.953588007104836,8.953588007104836
2021-01-16,8.766845436765733,8.844415427521975,8.85447079669408,8.887509866831001,8.887509866831001
2021-01-17,8.68496600207859,8.728060441387614,8.788392656420246,8.801320988212954,8.801320988212954
2021-01-18,8.656236375872572,8.68496600207859,8.745298217111221,8.713695628284604,8.713695628284604
2021-01-19,8.531262501876403,8.545627314979413,8.545627314979413,8.58153934773693,8.58153934773693
2021-01-20,8.501096394360086,8.43645473539655,8.48673158125708,8.470930286843771,8.470930286843771
2021-01-21,8.50396935698069,8.48673158125708,8.460874917671667,8.532698983186704,8.532698983186704
2021-01-22,8.50827880091159,8.422089922293544,8.463747880292267,8.452256029809858,8.452256029809858
2021-01-23,8.399106221328731,8.358884744640308,8.384741408225723,8.376122520363918,8.376122520363918
2021-01-24,8.199435319196922,8.199435319196922,8.193689393955719,8.226728464092636,8.226728464092636
2021-01-25,8.047168300305039,8.081643851752256,8.090262739614063,8.14341254809519,8.14341254809519
2021-01-26,7.95954294037669,8.019875155409323,8.055787188166843,8.03280348720203,8.03280348720203
2021-01-27,7.810148884105406,7.937995720722177,7.930813314170673,7.913575538447064,7.913575538447064
2021-01-28,7.596113168870589,7.734015374659465,7.74263426252127,7.7052857484534485,7.7052857484534485
2021-01-29,7.361966715291561,7.50417836501134,7.542963360389462,7.481194664046526,7.481194664046526
2021-01-30,7.17809710757306,7.192461920676068,7.239865803915993,7.180970070193658,7.180970070193658
2021-01-31,7.084725822403509,7.050250270956287,7.104836560747719,6.992791018544255,6.992791018544255
2021-02-01,6.843396962272975,6.800302522963951,6.823286223928765,6.76295400889613,6.76295400889613
2021-02-02,6.612123471314547,6.49002255993898,6.508696816972891,6.5173157048346955,6.5173157048346955
2021-02-03,6.408143125251836,6.251566662429048,6.2630585129114555,6.287478695186567,6.287478695186567
2021-02-04,6.2228370362230345,6.031785021953027,6.060514648159044,6.023166134091221,6.023166134091221
2021-02-05,6.034657984573631,5.845042451613924,5.829241157200617,5.797638568373997,5.797638568373997
2021-02-06,5.8752085591302405,5.7631630169267805,5.748798203823772,5.669791731757227,5.669791731757227
2021-02-07,5.666918769136627,5.656863399964521,5.596531184931887,5.543381376450758,5.543381376450758
2021-02-08,5.560619152174369,5.534762488588953,5.491668049279932,5.40404268935158,5.40404268935158
2021-02-09,5.424153427695794,5.429899352936997,5.3753130631455655,5.207244749840373,5.207244749840373
2021-02-10,5.214427156391878,5.223046044253682,5.223046044253683,5.067906062741196,5.067906062741196
2021-02-11,5.017629216880669,5.011883291639466,5.056414212258791,4.8926553428845,4.8926553428845
2021-02-12,4.994645515915857,4.87398108585059,4.90989311860811,4.82226775867976,4.82226775867976
2021-02-13,4.869671641919687,4.695857403373291,4.704476291235097,4.6642548145466725,4.6642548145466725
2021-02-14,4.789228688542844,4.486131132069377,4.533535015309303,4.468893356345766,4.468893356345766
2021-02-15,4.655635926684869,4.326681706625989,4.415743547864637,4.325245225315687,4.325245225315687
2021-02-16,4.489004094689977,4.139939136286887,4.282150786006664,4.247675234559444,4.247675234559444
2021-02-17,4.3482289262805,4.068115070771846,4.191652463457714,4.1571769120104936,4.1571769120104936
2021-02-18,4.241929309318242,3.9819261921537983,4.0393854445658315,4.118391916632373,4.118391916632373
2021-02-19,4.059496182910042,3.9129750892593607,3.885681944363646,3.956069528568384,3.956069528568384
2021-02-20,3.9014832387769545,3.815294360158907,3.810984916228004,3.8741900938812384,3.8741900938812384
2021-02-21,3.704685299265746,3.7621445516777774,3.686011042231836,3.82247676671041,3.82247676671041
2021-02-22,3.5912032757519836,3.6314247524404055,3.5179427289266436,3.7420338133335656,3.7420338133335656
2021-02-23,3.527998098098748,3.596949200993186,3.499268471892733,3.6184964206476975,3.6184964206476975
2021-02-24,3.502141434513334,3.5294345794090494,3.377167560517166,3.4978319905824313,3.4978319905824313
2021-02-25,3.467665883066115,3.4892131027206266,3.3513108969317513,3.4130795932746834,3.4130795932746834
2021-02-26,3.390095892309872,3.3900958923098727,3.293851644519719,3.3671121913450586,3.3671121913450586
2021-02-27,3.3297636772772394,3.336946083828743,3.190424990178063,3.298161088450621,3.298161088450621
2021-02-28,3.3383825651390433,3.2766138687961104,3.1229103685939252,3.191861471488361,3.191861471488361
2021-03-01,3.299597569760922,3.3024705323815238,3.0869983358364057,3.1085455554909154,3.1085455554909154
2021-03-02,3.2550666491415976,3.200480359350168,2.96920686839174,3.0956172236982087,3.0956172236982087
2021-03-03,3.1415846256278352,3.143021106938136,2.914620578600311,3.074070004043697,3.074070004043697
2021-03-04,3.058268709630389,3.058268709630389,2.860034288808881,2.9806987188741454,2.9806987188741454
2021-03-05,3.0367214899758768,3.010864826390464,2.8629072514294815,2.9318583543239187,2.9318583543239187
2021-03-06,3.0022459385286586,3.026666120803772,2.821249293430759,2.888763915014894,2.888763915014894
2021-03-07,2.9390407608754234,2.9692068683917396,2.8427965130852706,2.8873274337045935,2.8873274337045935
2021-03-08,2.8959463215663996,2.9462231674269277,2.8399235504646687,2.8858909523942926,2.8830179897736916
2021-03-09,2.862907251429482,3.02379315818317,2.8025750363968482,2.8614707701191793,2.858597807498578
2021-03-10,2.8844544710839926,3.018047232941967,2.7709724475702315,2.8083209616380507,2.8111939242586517
2021-03-11,2.8643437327397825,3.042467415217081,2.7451157839848164,2.8155033681895536,2.824122256051359
2021-03-12,2.8212492934307587,3.0367214899758768,2.747988746605419,2.7839007793629365,2.832741143913163
2021-03-13,2.8600342888088806,2.9850081628050478,2.766663003639329,2.78964670460414,2.8471059570161716
2021-03-14,2.9390407608754234,3.022356676872869,2.76953596625993,2.806884480327749,2.872962620601587
2021-03-15,3.0008094572183577,3.04246741521708,2.798265592465946,2.765226522329026,2.8686531766706844
2021-03-16,2.9979364945977554,3.0697605601127957,2.845669475705873,2.7867737419835388,2.8686531766706835
2021-03-17,3.088434817146706,3.1114185181115186,2.8657802140500834,2.835614106533766,2.8930733589457973
2021-03-18,3.147330550869038,3.1746236957647533,2.8902003963251977,2.8269952186719607,2.871526139291285
2021-03-19,3.2148451724531752,3.2019168406604677,2.874399101911889,2.884454471083992,2.875835583222188
2021-03-20,3.236392392107688,3.2205910976943786,2.8988192841870015,2.8830179897736916,2.875835583222187
2021-03-21,3.1818061023162567,3.239265354728289,2.911747615979708,2.8815815084633907,2.933294835634219
2021-03-22,3.1703142518338505,3.269431462244605,2.976389274943245,3.0151742703213644,2.97064334970204
2021-03-23,3.2579396117621995,3.3096529389330285,2.944786686116627,3.049649821768583,3.035285008665576
2021-03-24,3.2579396117621995,3.329763677277239,2.939040760875424,3.065451116181891,3.0869983358364044
2021-03-25,3.263685537003403,3.3153988641742305,3.0022459385286595,3.1171644433527206,3.166004807902947
2021-03-26,3.2507572052106957,3.3599297847935548,2.9792622375638462,3.104236111560014,3.214845172453174
2021-03-27,3.233519429487086,3.397278298861376,2.990754088046253,3.167441289213248,3.2162816537634744
2021-03-28,3.3254542333463366,3.4418092194807013,2.9936270506668534,3.227773504245881,3.1947344341089634
2021-03-29,3.4604834765146104,3.496395509272131,2.9878811254256505,3.22346406031498,3.2392653547282872
2021-03-30,3.446118663411603,3.4949590279618303,3.079815929284902,3.220591097694378,3.191861471488362
2021-03-31,3.5236886541678456,3.5279980980987484,3.2277735042458837,3.2464477612797915,3.187552027557459
2021-04-01,3.6228058645786003,3.581147906579877,3.2263370229355823,3.3110894202433268,3.194734434108963
2021-04-02,3.7190501123687536,3.631424752440405,3.3541838595523528,3.3642392287244562,3.2033533219707677
2021-04-03,3.8296591732619145,3.7118677058172493,3.4145160745849865,3.404460705412878,3.259376093072498
2021-04-04,3.8698806499503364,3.7635810329880774,3.4533010699631075,3.493522546651527,3.312525901553628
2021-04-05,3.8713171312606374,3.7578351077468755,3.3958418175510756,3.5064508784442348,3.2895422005888153
2021-04-06,4.023584150152521,3.766453995608679,3.4116431119643846,3.60700457016529,3.3268907146566358
2021-04-07,4.068115070771846,3.7721999208498835,3.3398190464493442,3.621369383268299,3.3872229296892695
2021-04-08,4.138502654976585,3.7535256638159717,3.3857864483789704,3.6630273412670205,3.444682182101301
2021-04-09,4.285023748627265,3.76789047691898,3.361366266103857,3.8038025096764994,3.5165062476163405
2021-04-10,4.348228926280499,3.7635810329880774,3.3412555277596456,3.8339686171928156,3.519379210236942
2021-04-11,4.471766318966368,3.8253497293310117,3.3513108969317513,3.871317131260636,3.4547375512734066
2021-04-12,4.557955197584416,3.833968617192816,3.487776621410326,3.928776383672668,3.444682182101301
2021-04-13,4.605359080824341,3.9488871220168793,3.4604834765146117,3.9675613790507893,3.5150697663060395
2021-04-14,4.680056108959983,4.026457112773122,3.5222521728575464,4.102590622219062,3.5552912429944614
2021-04-15,4.78348276330164,4.079606921254252,3.5538547616841623,4.096844696977859,3.5538547616841614
2021-04-16,4.761935543647128,4.164359318561997,3.540926429891456,4.102590622219064,3.4604834765146095
2021-04-17,4.817958314748859,4.230437458835835,3.576838462648975,4.191652463457712,3.507887359754535
2021-04-18,4.889782380263898,4.194525426078315,3.6328612337507065,4.214636164422524,3.5437993925120557
2021-04-19,5.003264403777662,4.2606035663521515,3.579711425269577,4.309443930902376,3.6314247524404033
2021-04-20,5.177078642324058,4.204580795250421,3.5940762383725855,4.297952080419971,3.529434579409048
2021-04-21,5.233101413425787,4.1672322811826,3.523688654167847,4.279277823386061,3.4762847709279177
2021-04-22,5.277632334045112,4.181597094285607,3.499268471892734,4.368339664624709,3.418825518515886
2021-04-23,5.378186025766168,4.1930889447680135,3.520815691547244,4.351101888901099,3.4274444063776905
2021-04-24,5.533326007278652,4.181597094285608,3.494959027961831,4.364030220693807,3.4001512614819753
2021-04-25,5.573547483967076,4.243365790628542,3.4633564391352123,4.3410465197289945,3.395841817551074
2021-04-26,5.609459516724594,4.287896711247866,3.4518645886528074,4.33242763186719,3.336946083828741
2021-04-27,5.52758008203745,4.282150786006663,3.477721252238221,4.325245225315685,3.397278298861375
2021-04-28,5.612332479345197,4.295079117799371,3.451864588652806,4.355411332832003,3.3800405231377653
2021-04-29,5.7674724608576815,4.303698005661175,3.377167560517165,4.343919482349595,3.358493303483253
2021-04-30,5.807693937546103,4.24049282800794,3.3383825651390437,4.341046519728994,3.3800405231377653
2021-05-01,5.789019680512194,4.193088944768014,3.2794868314167123,4.319499300074482,3.3182718267948315
2021-05-02,5.832114119821218,4.145685061528089,3.1889885088677614,4.323808744005385,3.232082948176784
2021-05-03,5.840733007683022,4.036512481945228,3.1056725928703153,4.274968379455158,3.1918614714883615
2021-05-04,5.911120591887761,3.9804897108434973,2.963460943150537,4.328118187936287,3.1099820368012154
2021-05-05,5.978635213471898,3.9632519351198874,2.894509840256099,4.356847814142302,3.033848527355274
2021-05-06,5.852224858165428,3.85838879946793,2.8212492934307596,4.312316893522978,2.946223167426925
2021-05-07,5.938413736783476,3.862698243398832,2.7221320830200044,4.254857641110946,2.854288363567675
2021-05-08,6.013110764919118,3.7664539956086793,2.67903764371098,4.1701052438032,2.719259120399401
2021-05-09,6.0490227976766375,3.6831380796112327,2.627324316540152,4.1255743231838755,2.681910606331581
2021-05-10,6.03753094719423,3.6271153085095027,2.5224611808881945,4.06236914553064,2.5468813631633056
2021-05-11,6.092117236985661,3.550981799063561,2.4578195219246592,4.0192747062216165,2.476493778958568
2021-05-12,6.028912059332426,3.4274444063776923,2.401796750822928,3.895737313535748,2.360138792824203
2021-05-13,6.073442979951751,3.391532373620172,2.284005283378263,3.8454604676752213,2.2796958394473585
2021-05-14,6.056205204228143,3.24213831734889,2.215054180483825,3.8454604676752213,2.1777056664160024
2021-05-15,6.076315942572353,3.1272198125248263,2.1188099326936722,3.7937471405043928,2.1015721569700605
2021-05-16,6.03753094719423,3.0108648263904625,2.0268751288344213,3.7262325189202556,2.036930498006525
2021-05-17,6.0418403911251355,2.9419137234960244,1.955051063319382,3.6587178973361176,2.041239941937427
2021-05-18,5.9441596620246795,2.852851882257376,1.8674257033910338,3.507887359754535,1.9464321754575746
2021-05-19,5.984381138713101,2.7623535597084254,1.801347563117197,3.4374997755497962,1.8473149650468197
2021-05-20,5.954215031196786,2.6244513539195493,1.75250719856697,3.341255527759643,1.7697449742905773
2021-05-21,5.885263928302347,2.51527877433669,1.6620088760180203,3.2651220183137015,1.6591359133974166
2021-05-22,5.745925241203171,2.454946559304056,1.5442174085733553,3.1990438780398653,1.6146049927780919
2021-05-23,5.687029507480838,2.33428212923879,1.429298903749292,3.084125373215802,1.5097418571261343
2021-05-24,5.6913389514117405,2.1877610355881094,1.3804585391990651,3.0108648263904607,1.3560383569239491
2021-05-25,5.600840628862792,2.077151974694948,1.3416735438209435,2.9433502048063236,1.2928331792707144
2021-05-26,5.458628979143013,1.9995819839387052,1.2526117025822947,2.824122256051358,1.264103553064699
2021-05-27,5.393987320179478,1.9177025492515605,1.1951524501702628,2.732187452192108,1.2080807819629675
2021-05-28,5.34514695562925,1.8200218201511063,1.131947272517028,2.607213578195939,1.1534944921715378
2021-05-29,5.250339189149398,1.713722203188848,1.0658691322431917,2.50091396123368,1.0989082023801078
2021-05-30,5.1900069741167645,1.6304062871914018,1.0256476555547693,2.407542676064128,1.0155922863826616
2021-05-31,5.046358843086685,1.5557092590557606,0.9523871087294293,2.338591573169691,0.9825532162457434


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_newly_infected.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,376.40981662597835,375.65422745676005,373.7164141691644,374.1803976323915,374.1803976323915
2021-01-16,367.86562579230923,366.7667175899291,364.5990672926853,364.75851671812865,364.75851671812865
2021-01-17,359.8285128611763,359.0140279582357,356.38095771645436,356.7228402683059,356.7228402683059
2021-01-18,348.379756818079,348.10251592519097,344.7354037338459,344.6147393037806,344.6147393037806
2021-01-19,338.26836487487174,337.0660300181499,333.885660397144,334.1111879628612,334.1111879628612
2021-01-20,328.51034733399837,327.0322080656989,323.90642473448435,323.69382550055985,323.69382550055985
2021-01-21,318.79686071374454,318.0613822828705,314.66841342794004,313.5422120806641,313.5422120806641
2021-01-22,309.0546444672845,309.21983981796905,304.620226662386,304.2783441105344,304.2783441105344
2021-01-23,302.3017458275605,302.6407554167915,297.9793735648654,297.3861067837112,297.3861067837112
2021-01-24,296.8445533297278,296.86322758676175,292.3253831275215,291.44338360299673,291.44338360299673
2021-01-25,288.4655578467433,288.46412136543296,283.14914051732006,282.5199617034083,282.5199617034083
2021-01-26,280.51176083160783,280.7286695094632,274.77445447826636,274.0734515988396,274.0734515988396
2021-01-27,273.0463674619746,273.5232792569944,267.64088829131265,266.59800286003434,266.59800286003434
2021-01-28,265.58097409234136,266.3480551120419,259.9370390241695,259.0550394996448,259.0550394996448
2021-01-29,258.9530493266135,258.8524956348924,253.07784076748325,251.22765283981582,251.22765283981582
2021-01-30,254.6206216947463,255.0343283121129,248.87182349092257,247.0891501848392,247.0891501848392
2021-01-31,250.24940906750098,251.1644476621626,244.56525252264075,243.0928591795824,243.0928591795824
2021-02-01,242.60445553408016,243.83552001700795,237.11278748480024,235.98084021228317,235.98084021228317
2021-02-02,236.04117242731587,237.26649098500243,230.38430902735132,228.65047608581827,228.65047608581827
2021-02-03,229.41324766158806,231.14708060312105,223.72190871017628,222.00244058174616,222.00244058174616
2021-02-04,222.94764528392415,225.00325003896458,216.61276270549763,215.53971116670292,215.53971116670292
2021-02-05,216.19761960682072,219.08351055921503,210.26064235134754,209.09134656476272,209.09134656476272
2021-02-06,211.7703842084737,214.08168263674767,205.66102919576443,204.34664879683916,204.34664879683916
2021-02-07,207.54569267487904,209.29389042951507,200.74395367060475,199.32183717340698,199.32183717340698
2021-02-08,201.8428618729849,203.52210852472655,194.47658571376243,193.17369716531962,193.17369716531962
2021-02-09,195.9317412810972,198.05198769510108,188.9102206363469,188.06844258851066,188.06844258851066
2021-02-10,191.17986110662213,192.68960296374823,183.11114558666256,182.4273804829594,182.4273804829594
2021-02-11,190.37686805416396,191.12240185421007,181.95046868793952,181.2092443318243,181.2092443318243
2021-02-12,188.93895026255294,189.74050683370072,180.3272448072997,179.59176637642565,179.59176637642565
2021-02-13,189.31961780978267,190.69002097980953,180.15774001268412,179.93939485351842,179.93939485351842
2021-02-14,190.36537620368162,191.89235583653135,181.41035171526647,181.48217578078155,181.48217578078155
2021-02-15,190.63112524608724,192.27015042114039,181.61864150526011,181.03255713065724,181.03255713065724
2021-02-16,192.48849558030614,194.2668594424585,182.1659408844847,181.8829540663554,181.8829540663554
2021-02-17,194.6863119850664,196.32533716011955,183.75756217629794,183.7805458772627,183.7805458772627
2021-02-18,193.23977530559347,195.6487544629679,182.34837401089285,182.46903844095812,182.46903844095812
2021-02-19,193.46530287131074,195.5065428132481,180.87598066783454,181.93610387483653,181.93610387483653
2021-02-20,194.2036542648053,196.07969885605812,180.85012400424915,182.17743273496708,182.17743273496708
2021-02-21,195.1072010089845,197.07661688540688,180.68061920963365,182.22483661820695,182.22483661820695
2021-02-22,195.9877640521989,198.0979550970307,180.89178196224785,183.31656241403556,183.31656241403556
2021-02-23,197.04214133395968,198.72138798570126,181.59422132298496,184.07215158325383,184.07215158325383
2021-02-24,197.39120629236277,200.24980409986128,182.14583014614044,185.11647349584248,185.11647349584248
2021-02-25,198.82481464004297,201.77965669533165,182.80230210494793,186.18090614677538,186.18090614677538
2021-02-26,199.7843841553239,203.37271446845526,183.96154252236067,187.3746221156353,187.3746221156353
2021-02-27,200.63047164709107,204.5736128438667,185.08199794439528,188.4289993973961,188.4289993973961
2021-02-28,201.71357855505784,206.11495728981944,186.10189967470885,189.77067294121707,189.77067294121707
2021-03-01,203.9085219971975,208.27686166182215,187.47804876997705,192.04174989280256,191.523180139784
2021-03-02,206.34192133684698,211.06076244118503,189.03375802903278,194.24531222280402,194.4263088679019
2021-03-03,209.770802224535,213.42233771531957,191.02328464379937,196.90998505341202,196.7950665485879
2021-03-04,212.8779112987156,216.552430490465,193.4207719506914,199.72261545898093,199.55885658960668
2021-03-05,216.37287032667746,219.62362753188808,195.46488485524938,202.36143162600345,202.3743599577962
2021-03-06,219.37655274651644,222.2997922129785,197.13551261912926,204.8968211386844,204.7503000450337
2021-03-07,222.2566977736695,224.86391135186537,199.1279121965164,207.16215216502871,206.95386237503513
2021-03-08,225.9398358532807,228.92771697870631,201.95634389649865,210.26064235134754,210.1629616222471
2021-03-09,229.7551302134396,232.3077575018441,204.46300378297357,214.02709634695626,212.83912630333745
2021-03-10,233.8203723215908,235.77398690359988,206.92082330489822,217.0982933883793,215.7120889239391
2021-03-11,238.14992699083743,238.69291692613106,208.98073750386953,220.80585165026565,218.18140029634614
2021-03-12,242.92766382889783,242.6834620061467,211.71005199344108,225.03485262779122,220.98828477667385
2021-03-13,246.6481504225769,246.36229064182706,214.59881590845595,228.89180494594882,224.2088758743683
2021-03-14,250.70046419893544,249.2596734447037,216.74348250473503,232.36378027294586,226.96691999014578
2021-03-15,257.5251869041745,253.15253779561897,219.32196645672494,236.89587880694486,230.2981201487333
2021-03-16,263.7279132020534,257.88861667568057,222.37592572242448,241.47538122418374,233.16390036278338
2021-03-17,269.88898154193345,262.1334189476195,225.55054941818918,246.27179231927812,236.1632733386914
2021-03-18,276.248284302635,266.95568670629916,229.06561918449523,251.37273745215626,239.42121295045362
2021-03-19,283.08306237704625,271.2205997165823,232.7372654136241,255.85886858422558,242.9879960439305
2021-03-20,288.43395525791664,273.5060414812708,234.20965875668233,258.50486715779965,244.17022016230803
2021-03-21,293.65269185823945,277.03260309805927,237.0883673025251,262.6606075884999,246.37809193624037
2021-03-22,300.39984457272226,281.2659135195157,240.2213330402912,266.91977467354167,248.68220795796285
2021-03-23,307.65838463367226,284.66750126230795,243.04545529634254,271.49640412816,250.92599176465265
2021-03-24,314.0176873943738,288.9726357492794,245.77476978591403,275.83026824133754,253.05773002913904
2021-03-25,321.54484946034995,292.6169888335126,247.89788916253855,279.75473518107924,254.97974202232152
2021-03-26,328.65686842764916,295.85194474430995,249.41337694490596,284.2581040888723,256.2711387202819
2021-03-27,334.8509758376661,298.3815883317496,251.4402520737404,288.2960530521278,257.3585550721796
2021-03-28,340.9272917802385,300.408463460584,252.04788366799764,290.8314425648087,257.6530337407913
2021-03-29,349.0735772909544,303.21103849698085,253.4800555343675,294.33502048063235,258.3985675408374
2021-03-30,357.2256087269114,306.23339517385375,254.11785323614106,298.60855237877723,258.98034247150923
2021-03-31,365.3086890599739,307.4544042876094,254.2672472924123,301.8478177335055,258.9185737751663
2021-04-01,373.50812437917074,309.15950760293646,254.01586306310972,305.9030044724847,258.563762891522
2021-04-02,378.05889717020375,308.5044721254393,251.99042441558555,306.4977077349492,255.8631780281565
2021-04-03,384.69256786117273,310.26559821186805,252.49031991157025,309.902168440362,256.324288528763
2021-04-04,392.32459306280083,312.4361214717326,253.43696109505848,314.00619554389135,256.84716772571255
2021-04-05,396.62829106846203,311.3242849375598,249.72940283317214,314.2403419974704,252.69142729501237
2021-04-06,403.78053151244967,311.5914704612757,248.6850809205835,316.43528543960997,251.21185154540254
2021-04-07,411.3680257934584,311.9979946720909,246.61654783375027,317.9320989649434,248.9034260797492
2021-04-08,418.59639974689196,312.44904980352527,243.8269011291462,318.84713755960496,246.40969452506704
2021-04-09,429.5840452893828,314.8939409936573,243.19915879654474,323.9581380616552,246.00747975818277
2021-04-10,436.5107581676532,315.18554669964834,241.40212067735845,326.072638550418,243.90447111990244
2021-04-11,439.59344705955874,312.54816701393605,237.7434027800223,325.93760930724966,240.04177287650364
2021-04-12,449.12306407209417,311.7293726670645,234.67651518253012,327.24911674355434,237.28229227941577
2021-04-13,454.4495367706896,309.0948659439729,229.52960264772244,325.877277092217,231.5521683326259
2021-04-14,459.2689315667487,306.535056249017,225.4485592451578,326.8138629065332,227.50847344412924
2021-04-15,463.9762808206044,301.74439107916373,221.18795567880565,326.50645590612874,221.84011819368226
2021-04-16,468.2541221626802,296.47681411429073,215.463577657257,324.10753211792655,215.88590316248548
2021-04-17,469.6029781130526,291.32415565424185,209.64008242529763,320.7030714125136,210.07102681838785
2021-04-18,472.7776018088173,287.8119588505563,205.5834592050082,319.46338804172404,205.85926361658596
2021-04-19,477.2608599782661,282.0229391700442,199.48272308016072,315.22002225109554,199.3189642107864
2021-04-20,481.47693262399883,275.2484933106656,193.58022137613474,314.31647550691633,193.76983690909447
2021-04-21,485.78637655490127,268.3749302408764,187.6130780131453,311.86152894761216,187.16920528826233
2021-04-22,489.9421169856015,260.83053039917667,180.6892380974955,307.85949201711423,180.00403651248197
2021-04-23,493.2187308543975,253.9095634461474,173.12616399876183,301.2473685457997,171.97410598790057
2021-04-24,494.78449548262546,247.63357660144325,168.0367107163661,298.23650371940926,166.88608918681513
2021-04-25,496.2367780873395,241.18233903688235,162.5579709988789,294.3393299245632,161.2996133710554
2021-04-26,499.38123567558796,233.39230089112115,156.12684417266226,291.6042695097505,154.2163240299622
2021-04-27,502.1249149782625,225.4499957264681,148.42586786813965,284.19058946728813,145.9019702059412
2021-04-28,502.4811623432171,217.30083725313173,141.0868848538129,278.502123478497,138.54862237851145
2021-04-29,503.3516700172594,208.7609558633935,133.72779110114195,272.19884348889707,131.15648955570356
2021-04-30,503.78548737297024,200.0673709734531,127.34837760209616,267.3550285105629,124.24845093446703
2021-05-01,503.14912615250694,194.10310057308422,122.01041305301842,262.4221516909899,118.43788403430034
2021-05-02,503.02702524113135,187.67197374686754,116.5704583309093,256.8902621650215,112.78820304088734
2021-05-03,503.4479142650496,178.70976685190092,109.26738734934007,248.90342607974915,105.74369869517227
2021-05-04,503.40194686311986,170.36093747643272,103.48842303800001,244.12425276037843,99.91876698190254
2021-05-05,504.13455233137324,162.50625767170803,97.73962483417623,238.38120048179584,93.8639982589847
2021-05-06,503.73377404579946,154.98053208704215,91.51104187271197,230.06541017646452,87.74889732103422
2021-05-07,503.870239770278,147.42464039486,86.48192080534893,224.6929700759396,82.94386733807805
2021-05-08,502.5687877031454,141.43307684959538,82.21988075768648,219.4526862559623,78.88868059909893
2021-05-09,500.96854752347036,135.75753919259694,78.04546606995235,213.89781302902912,75.14377382314476
2021-05-10,498.17602785624564,128.47745191199252,73.42143273209412,206.9825920012412,70.48095548990841
2021-05-11,496.0744556992755,121.52919181406762,68.91950030561144,200.19090836613904,65.69890920791705
2021-05-12,493.5519945183873,114.94436148764879,64.20209568258363,192.5962316785787,61.12802567853994
2021-05-13,485.1385234839556,107.32239165519276,59.74325769540997,184.4298354295187,56.720901018537106
2021-05-14,477.75644603031986,100.43446377230049,55.67226966201755,176.56366377431155,52.533557999010284
2021-05-15,473.35075785162735,95.40246974231681,52.517756704597,170.35088210726065,49.43363133138119
2021-05-16,469.0901542852752,91.3717031856128,49.97231182274399,165.3088327081049,46.656912958569755
2021-05-17,462.61449653843925,85.51229592089585,46.40552872926711,158.69958219941097,43.228032070881774
2021-05-18,454.953741710605,79.8008462311399,42.81432545351514,151.37783696080777,39.69141508492122
2021-05-19,447.2527654060826,74.76741571984593,39.76467563174656,144.57753443784384,36.61734508087752
2021-05-20,443.5480801068169,71.00958061209903,37.40022739499146,139.57139707144555,34.382180162049494
2021-05-21,438.19000481939474,66.81936462995165,34.53444718094138,133.95475514816948,31.52932827979212
2021-05-22,432.7816526861124,63.8444118363187,32.791995351546525,129.36232439913786,29.696378127848316
2021-05-23,425.78742518625774,60.5735438927638,30.964791124843906,124.14933372405629,27.816024092664573
2021-05-24,410.83940067126787,55.41513950747365,28.304427738166844,117.55013858453445,25.145605336815404
2021-05-25,402.2032750337395,51.539512932282115,26.06926281933881,111.38332431941312,23.150332796807604
2021-05-26,392.48404248824426,47.98853113321856,24.062498428848606,105.55551964352281,21.20964654659123
2021-05-27,382.41718146565637,44.4145656331902,22.29562641717864,100.4876135807816,19.449956941472756
2021-05-28,371.7110862599846,41.014414371708206,20.58477717661039,95.21860013459833,17.91148545814061
2021-05-29,364.47696638130975,38.60543521433378,19.268960296374864,91.2036348723076,16.644508942455314
2021-05-30,357.4999766571788,36.62883693135989,18.12552117337543,87.88536304551278,15.558529071867913
2021-05-31,352.21803487920283,34.6306914287315,16.95909834941119,84.50963196630592,14.607578444448793


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_r_effective.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,0.8524209793427957,0.853462953554542,0.8515696444743632,0.850729336136194,0.850729336136194
2021-01-16,0.8500063725570814,0.8514829923989933,0.8488349990545857,0.8492984774014585,0.8492984774014585
2021-01-17,0.8469791649315731,0.8482175330500012,0.8440583769438458,0.8459101807814605,0.8459101807814605
2021-01-18,0.8491063960421872,0.8492100904682534,0.8441229694269009,0.8457040864306298,0.8457040864306298
2021-01-19,0.8493254821218564,0.8468458376222928,0.843661280953763,0.8431274119948651,0.8431274119948651
2021-01-20,0.8500637208150458,0.8478038487157286,0.8448018395300337,0.8444168640431138,0.8444168640431138
2021-01-21,0.8517172017313082,0.8501495081065488,0.8452375189183221,0.845787050828324,0.845787050828324
2021-01-22,0.8503977847053231,0.848990541854149,0.843393317553401,0.8436539638226261,0.8436539638226261
2021-01-23,0.8481535187908052,0.8491112128384777,0.8411934222016372,0.842989643497901,0.842989643497901
2021-01-24,0.8465938182340157,0.847915851283206,0.8387115329014888,0.8388075131391254,0.8388075131391254
2021-01-25,0.847644499148538,0.8482007413544149,0.8417329549893425,0.8395369951222806,0.8395369951222806
2021-01-26,0.8470715019346967,0.8477240908365514,0.8435119584193715,0.8401778244945751,0.8401778244945751
2021-01-27,0.8479791493399943,0.8522788747742482,0.8441874208276327,0.842952155245617,0.842952155245617
2021-01-28,0.8499498616508722,0.8526479115253452,0.8456396198075219,0.8440347004847196,0.8440347004847196
2021-01-29,0.8504320081565332,0.8507608409847764,0.8448471671820157,0.8432142068700154,0.8432142068700154
2021-01-30,0.850086373146953,0.8495922035418304,0.8449707788331189,0.8429277894916887,0.8429277894916887
2021-01-31,0.8491276672362204,0.8464455201945746,0.8441715049986102,0.8413464163100247,0.8413464163100247
2021-02-01,0.8501052283342586,0.847266705327683,0.8463371139459526,0.8440115580723245,0.8440115580723245
2021-02-02,0.8495736556753298,0.8509298553545828,0.8447426605279184,0.8437042264531999,0.8437042264531999
2021-02-03,0.8506238320454889,0.854094962613265,0.8453992433196601,0.8459655246963481,0.8459655246963481
2021-02-04,0.8532385731563307,0.8561700051509671,0.8489869367154692,0.8480512674201868,0.8480512674201868
2021-02-05,0.8547753486533044,0.8574074920207161,0.8479497216249973,0.8480188653517229,0.8480188653517229
2021-02-06,0.8539766242743584,0.8589735658043716,0.8492490772369723,0.8499455723777949,0.8499455723777949
2021-02-07,0.853078416460342,0.8598299128226158,0.847752715723839,0.8492080067322815,0.8492080067322815
2021-02-08,0.8559679419090763,0.8626675273202197,0.8514242744143071,0.8523225955629319,0.8523225955629319
2021-02-09,0.8575467452031647,0.863437065104997,0.852250416755252,0.8530834260277358,0.8530834260277358
2021-02-10,0.8614723159212291,0.8637173565127158,0.8567313595810835,0.8574404728295686,0.8574404728295686
2021-02-11,0.8685718917210771,0.8700892232641488,0.8607600071281781,0.8612244693557075,0.8612244693557075
2021-02-12,0.8730338322179776,0.8730889209094184,0.8631654057511138,0.8628982250193213,0.8628982250193213
2021-02-13,0.8786111701356101,0.8792520289072495,0.8690474923616129,0.8678894595607307,0.8678894595607307
2021-02-14,0.8849311488877063,0.8874267333057362,0.8744684936816717,0.8726345811780607,0.8726345811780607
2021-02-15,0.895901783815429,0.8958544885080267,0.8868847828776758,0.8852012230861864,0.8852012230861864
2021-02-16,0.9105217618716988,0.9107101161568779,0.9000848408019205,0.8982089333702403,0.8982089333702403
2021-02-17,0.9261415639298034,0.9280861538645939,0.9161035848118484,0.9133602779500226,0.9133602779500226
2021-02-18,0.9422646563378104,0.9463351907650527,0.9296309686654075,0.930930011012698,0.930930011012698
2021-02-19,0.956654614346878,0.9569733387059961,0.9426389531116406,0.9442744461599338,0.9442744461599338
2021-02-20,0.9681043007593035,0.9689839442049009,0.9537157073138777,0.9579010985435638,0.9579010985435638
2021-02-21,0.9777866554533403,0.9768362346310917,0.963467923215257,0.9677156393645241,0.9677156393645241
2021-02-22,0.9882384322739594,0.9839099470979092,0.9728824309239529,0.9790894333159111,0.9790894333159111
2021-02-23,0.9950353487516989,0.9927404013865935,0.9795194036433592,0.9853234545134538,0.9853234545134538
2021-02-24,0.9995783650315371,0.9983215634723236,0.9840486237855219,0.9912055922042572,0.9912055922042572
2021-02-25,1.0042311537470112,1.0047408427422864,0.9891301129031504,1.0011154914904177,1.0011154914904177
2021-02-26,1.0083311891063391,1.0079200876947114,0.9924191882542182,1.0041802298593938,1.0041802298593938
2021-02-27,1.008646403123525,1.0124376621077544,0.9946602093235476,1.0073361022016523,1.0073361022016523
2021-02-28,1.011090976081322,1.0156148505800495,0.9965346314934822,1.0068769795916541,1.0068769795916541
2021-03-01,1.0129998329804855,1.017154614788585,1.00044743012906,1.0098613963758003,1.0094761662937464
2021-03-02,1.0171935237024181,1.023377406182127,1.0045861945809567,1.0136144654781412,1.013746860307889
2021-03-03,1.0230978554890295,1.0310272873037785,1.0094712586574894,1.01948747033888,1.0190743417924766
2021-03-04,1.0296825415419741,1.0366418976604117,1.0191899155363715,1.0280640131021435,1.0270983293262144
2021-03-05,1.0352628582495347,1.0389128115120447,1.0249258361475895,1.0333782630056787,1.0317597798365747
2021-03-06,1.0414370687691121,1.0413646763954083,1.0302802272535732,1.036851608132469,1.0357794563393414
2021-03-07,1.0435291260001642,1.0425096428285643,1.0322331803463014,1.041299726798077,1.0420881380786757
2021-03-08,1.046951990585375,1.047301713729163,1.0377680595445058,1.0462749634501591,1.0476570344757634
2021-03-09,1.0547410174391545,1.0551714590114734,1.0393933880968267,1.0502261566679791,1.0515432397091
2021-03-10,1.0610579989717965,1.0585664283121201,1.0447740172806088,1.0557947712848337,1.0541683189786852
2021-03-11,1.0701899210929184,1.0644080853813982,1.0491401032910206,1.0621261225408303,1.0598812613331432
2021-03-12,1.0745496552887015,1.065747442331168,1.0503376761608676,1.066365706858327,1.0627882804074829
2021-03-13,1.079074560090334,1.069196303010533,1.0502603617785673,1.0666538243046386,1.0616860206583876
2021-03-14,1.0781656702735463,1.0713793980929252,1.0502808431138002,1.0680973667244997,1.0595623928296876
2021-03-15,1.083777902131269,1.0744561339041572,1.0524702752928918,1.0721766304354337,1.0593937054844962
2021-03-16,1.0882118550659563,1.0746848791467258,1.0521348307433762,1.077900528909431,1.0617019877305323
2021-03-17,1.0906757221728618,1.0736835829643852,1.0569925350923504,1.0816028894528662,1.0638312729714359
2021-03-18,1.096410046218554,1.077543019257789,1.0608092625448113,1.0874286454217452,1.0693391662356082
2021-03-19,1.0999776821326621,1.0775004321816233,1.062969477827677,1.0894525483080373,1.0694235992232715
2021-03-20,1.1024987816460374,1.07634601062478,1.0634657983990492,1.0880980688308841,1.0658364612833555
2021-03-21,1.1017072904326903,1.0745228532910407,1.063098778859723,1.0861294163006268,1.0640271798374672
2021-03-22,1.1059125977649684,1.071897657773797,1.0638582211145127,1.0869657858981066,1.0617161803481108
2021-03-23,1.1072226214808931,1.0717883118762335,1.0650032434855612,1.0855429347512446,1.0596366543696998
2021-03-24,1.1145876719906993,1.07409291329904,1.0647542717023335,1.085752613206471,1.0585091490190366
2021-03-25,1.1176040272378416,1.0764586432576437,1.0661687086817913,1.0893709240084213,1.0571295008903105
2021-03-26,1.1181749987215015,1.07498234135313,1.0648317635507805,1.0874389547861354,1.0520569645886941
2021-03-27,1.1163209700208145,1.0724678813467046,1.061985824000436,1.0837406644357575,1.049235289443188
2021-03-28,1.1144002492192266,1.0696312459573807,1.0558164441384215,1.0801787631601758,1.0447127142120747
2021-03-29,1.1158506976203308,1.067014579701152,1.0520600587834203,1.0787668711724676,1.0407528354084008
2021-03-30,1.1168651183501412,1.068753027195863,1.0460034734990757,1.0775392488608024,1.0382968963685122
2021-03-31,1.1182990068059813,1.0647453130141278,1.0436932909882166,1.0762604144735641,1.0354420941687255
2021-04-01,1.1181552482345258,1.0595458880228061,1.0430220980289444,1.075696587923496,1.0304058140906536
2021-04-02,1.1183534231143204,1.055829954633426,1.0359167214594491,1.0721184014561418,1.0251326832363268
2021-04-03,1.1153724770354545,1.0492161032988712,1.0295729682484756,1.0688229660338429,1.0208992490104243
2021-04-04,1.1121043422360644,1.0416584493167567,1.0205050519100387,1.0671576797116142,1.012232941153299
2021-04-05,1.111134909964983,1.03730544536265,1.013437956049677,1.06347981482804,1.0060742969624783
2021-04-06,1.106744684843073,1.032158251646201,1.0075358518628785,1.0615380618456045,1.0005864237646505
2021-04-07,1.1058698035567232,1.0266499652759975,1.0041114027641853,1.057628069473243,0.9966312374879442
2021-04-08,1.1073015468320597,1.0261342625515906,0.9972640327306493,1.056647731260487,0.9929780039909846
2021-04-09,1.1036585800079854,1.0234324356146867,0.9906534470500721,1.0531822470881138,0.9881005985524492
2021-04-10,1.1014260133074723,1.019532698263143,0.9846791500136117,1.0508885040932072,0.9849450585279489
2021-04-11,1.0978033210642808,1.016626810884661,0.9766726491840746,1.0458642664842899,0.9769140979001055
2021-04-12,1.0961705187217945,1.0150180030389595,0.9724726501574333,1.0407953800438519,0.9720727046130405
2021-04-13,1.0937049936586392,1.00910986820126,0.9675689468097075,1.0371600575376978,0.9659133428805785
2021-04-14,1.0928509526814911,1.0044656028648855,0.9628433820974233,1.0316939688992048,0.9610704114682117
2021-04-15,1.0921294381648003,1.00047756149757,0.9575783852290868,1.0295066262877774,0.954309617366816
2021-04-16,1.0873309631363424,0.9925708993227662,0.9529211933379955,1.025021790280785,0.945589090965893
2021-04-17,1.0824669259487587,0.984383048526651,0.9436570751750664,1.0179376836757419,0.936580942193148
2021-04-18,1.0759030585542224,0.9730261819889353,0.933570580439486,1.009863413834838,0.9255969213370941
2021-04-19,1.0712528653537525,0.9627336726406841,0.9239547347376001,1.001898269807406,0.9158213432459635
2021-04-20,1.066086258976612,0.9513765331795465,0.9149677046465924,0.9951222431202091,0.9058817472805314
2021-04-21,1.0612222365918718,0.9453588497652584,0.9071027042573271,0.9897102342274164,0.899015682930591
2021-04-22,1.061487320309545,0.9382655734342277,0.8995946636100576,0.9868856042484764,0.8926472010133162
2021-04-23,1.056883939386684,0.9269245015218472,0.8894770120508931,0.9807915404529244,0.8838229969081587
2021-04-24,1.0524690400130605,0.9174058868934388,0.8772972253289518,0.9735901038955233,0.8754092004717176
2021-04-25,1.0474918837183056,0.9079393849180639,0.8684662179604136,0.9668867712210952,0.8656662714306053
2021-04-26,1.0434011900781184,0.8983361937463499,0.8598269513870669,0.9609919196603689,0.8552424217754734
2021-04-27,1.0403073509476353,0.8901822040855613,0.8535588663134471,0.9557323992620107,0.8487707784322833
2021-04-28,1.0393914414962737,0.8838932524793627,0.8435636332938165,0.9513550109040614,0.8402526052240229
2021-04-29,1.0411399419059215,0.8762659072179945,0.8368709401798479,0.9466575378668072,0.8318005526694066
2021-04-30,1.0371208829416743,0.8701142926620791,0.828220460330298,0.9404193360391495,0.819401220140586
2021-05-01,1.0325464376003055,0.8642015987559788,0.8198607535021885,0.9339310356917544,0.8113865755362099
2021-05-02,1.026420388103452,0.8536361505369537,0.8111935501720406,0.926370766360871,0.8000363445486656
2021-05-03,1.0230123246797207,0.8451373925636112,0.8006792155915523,0.9186672978036546,0.7934476932495156
2021-05-04,1.0204558823972834,0.8398732189809475,0.7938838818929342,0.9124337683305072,0.7861784322251961
2021-05-05,1.0188520192922277,0.8345897020175622,0.7858828173714146,0.9087424423012767,0.7780399004535473
2021-05-06,1.017475247511611,0.830645860312228,0.7814552201105377,0.9050121760189694,0.7734432534545611
2021-05-07,1.0129337322870797,0.8224032410202464,0.7711968308739098,0.8992222017411456,0.7668299688842904
2021-05-08,1.0089494894486357,0.8147716349735245,0.7659570348561964,0.8936557585177966,0.7616787787967997
2021-05-09,1.0041867326586489,0.803722064796633,0.7607739180651163,0.8880230561388156,0.7537270617066524
2021-05-10,1.002947674208471,0.7999248770111785,0.7548660128330792,0.8819925766317953,0.7480434051992123
2021-05-11,1.0000497815393439,0.7965010522518038,0.7523374889123126,0.8801738391327498,0.741870341250601
2021-05-12,0.9977654561511315,0.7930658591609951,0.7477980122125547,0.875636112491355,0.7374460521863472
2021-05-13,0.9957112525459355,0.7900885416695068,0.7460547209613387,0.8722095429188037,0.7345231493533029
2021-05-14,0.9907796140034388,0.7802732777608595,0.7389513107246042,0.8642870976010589,0.7278597435333475
2021-05-15,0.9846205471998211,0.7754206788195258,0.7372010269786204,0.8589207135920499,0.7237251937861585
2021-05-16,0.9756229394721114,0.7657929552178069,0.7287663120733535,0.8508548905481549,0.7165429003396989
2021-05-17,0.9696410896618409,0.7645077736786777,0.7259929714980934,0.8437190974844077,0.7142007065844176
2021-05-18,0.9647885952986717,0.7590246236581264,0.7238783136140691,0.8388115823435778,0.7116865143711251
2021-05-19,0.9602868434042411,0.7540621537425752,0.7230036227107042,0.834124552807062,0.7081190432883065
2021-05-20,0.9574972591297549,0.7491876192159244,0.7231372902100646,0.82956730464166,0.7090310447772193
2021-05-21,0.9532940335121819,0.7432675897405702,0.7190711861520682,0.8250587873706032,0.7032066624206955
2021-05-22,0.9483445839734436,0.7418757521052316,0.7164771343129436,0.8236681104178841,0.6989895430043062
2021-05-23,0.9431251200067562,0.7386621570312066,0.7107234236704821,0.8178755588946316,0.692140507689621
2021-05-24,0.9391518983832321,0.7362701355860819,0.7052522412844815,0.8150451191671159,0.6877165412740721
2021-05-25,0.9342081133301691,0.7309102865630072,0.7017288706902833,0.8111551938282744,0.6831436296037592
2021-05-26,0.9272980221472598,0.7278611684843879,0.6972922640769804,0.8102905242650006,0.681341126340645
2021-05-27,0.9238201952189447,0.7262069497859313,0.6946809896301733,0.8062388698705409,0.6841425159122078
2021-05-28,0.9179083643786583,0.7197017130284632,0.6855534968997697,0.8028809690657783,0.6741240278728615
2021-05-29,0.910267797361069,0.712704680768104,0.6806103147074724,0.7969935379736236,0.6704197854539641
2021-05-30,0.9028406059576157,0.7070147453016377,0.6803482573682266,0.7880960327530803,0.6677151674056198
2021-05-31,0.8983405314807357,0.7046394691655962,0.6832464180783441,0.7856274299600017,0.6615363078430095


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_share_b117.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,0.011025953326170632,0.011369458831311867,0.010749186041219997,0.010980318144023865,0.010980318144023865
2021-01-16,0.013569382018505206,0.014042293499726395,0.01340170358861958,0.01353857026921066,0.01353857026921066
2021-01-17,0.016482250236159054,0.016978111859144315,0.016372156283215072,0.016896329349722895,0.016896329349722895
2021-01-18,0.019111695123349093,0.019446649511649552,0.018975675349563785,0.019406117195962948,0.019406117195962948
2021-01-19,0.02192148572738558,0.022630965091264443,0.021780466543468577,0.02251931625851343,0.02251931625851343
2021-01-20,0.025338130433147706,0.02604773897526277,0.02521256586605718,0.025751396838384153,0.025751396838384153
2021-01-21,0.029262915337117903,0.03000085987874704,0.02884535447238784,0.029211589005253523,0.029211589005253523
2021-01-22,0.033343561234380904,0.03421413561429243,0.03315072580847713,0.033961473598512606,0.033961473598512606
2021-01-23,0.03878277692149922,0.03936249610596674,0.03816358222565501,0.03908253935205866,0.03908253935205866
2021-01-24,0.04456288534629811,0.04531171833582175,0.04401789277817126,0.044493755124003866,0.044493755124003866
2021-01-25,0.04978166571020588,0.05113018340281169,0.04921596416520983,0.05025191508925644,0.05025191508925644
2021-01-26,0.05569151829376627,0.057242218123811,0.05542624727514981,0.05660214541109268,0.05660214541109268
2021-01-27,0.06215629285251455,0.06367232093587867,0.06149128787687734,0.06367655273611927,0.06367655273611927
2021-01-28,0.06919819786446527,0.07097229701260312,0.06839164775486965,0.07136719980955473,0.07136719980955473
2021-01-29,0.07685314189217353,0.0789121852113345,0.07608962461508811,0.07900987364920116,0.07900987364920116
2021-01-30,0.08621379860751989,0.08862947650869482,0.08472429227177755,0.0890523749749404,0.0890523749749404
2021-01-31,0.09638028387706558,0.09843761384640505,0.09405711119368507,0.09963898039673173,0.09963898039673173
2021-02-01,0.10214368796801962,0.10448716417347018,0.10003281236205572,0.1059895521731989,0.1059895521731989
2021-02-02,0.10835670631321455,0.11094923581473673,0.10624705886094986,0.11257143879287712,0.11257143879287712
2021-02-03,0.11454064019709922,0.11872191558183545,0.11198150888494059,0.12004549874059763,0.12004549874059763
2021-02-04,0.12095043064560648,0.12541405616805826,0.11924564217324442,0.12794411507862272,0.12794411507862272
2021-02-05,0.12673917684724514,0.1322106347689361,0.12509778150176673,0.13468698211860872,0.13468698211860872
2021-02-06,0.13095082071691375,0.1366488432075186,0.13036799312650665,0.140205331311496,0.140205331311496
2021-02-07,0.1347661307978468,0.14238833904402995,0.1345677836229041,0.1454254368686291,0.1454254368686291
2021-02-08,0.14415725975874624,0.15186992676812341,0.14287674197627262,0.1561172112596438,0.1561172112596438
2021-02-09,0.15279975605883594,0.16087339777193416,0.15197541533105818,0.16535067535905473,0.16535067535905473
2021-02-10,0.16105351330612044,0.16986005199913745,0.1624452116856163,0.1753646369231071,0.1753646369231071
2021-02-11,0.1701985534724916,0.17964237028589192,0.17149069347489682,0.1848224928547998,0.1848224928547998
2021-02-12,0.18030676378869187,0.19008135343206498,0.18126802988429838,0.19609739889188138,0.19609739889188138
2021-02-13,0.190086877516384,0.2012623824850574,0.19058151869968337,0.20734906938470166,0.20734906938470166
2021-02-14,0.2003421926283519,0.21183979865520722,0.20254287239207613,0.21814740169886596,0.21814740169886596
2021-02-15,0.21224034991300297,0.2242019325073524,0.21554060878175269,0.23034692318496647,0.23034692318496647
2021-02-16,0.2244595651179674,0.23651571418301975,0.2279911013036412,0.24454199797733253,0.24454199797733253
2021-02-17,0.23732761846396982,0.24909104554440445,0.24053991173540534,0.25745295479439834,0.25745295479439834
2021-02-18,0.2513401566530515,0.26312323809963506,0.2539072493759613,0.2720830007068767,0.2720830007068767
2021-02-19,0.26401184663353783,0.27671696843907617,0.2680645022696794,0.2876750807345514,0.2876750807345514
2021-02-20,0.2783836956133595,0.2922368518558184,0.2826148985081017,0.3026326271750123,0.3026326271750123
2021-02-21,0.29339321179369315,0.3071277947344568,0.2976278757355139,0.3200971933598024,0.3200971933598024
2021-02-22,0.30714679507777976,0.322690330735126,0.312943923931803,0.33652742578216355,0.33652742578216355
2021-02-23,0.32310347709638343,0.3394940831912347,0.3282997022565491,0.35159489636606733,0.35159489636606733
2021-02-24,0.33846348859550435,0.3558845776535367,0.34391636224709937,0.3676039214258104,0.3676039214258104
2021-02-25,0.3535068157242695,0.3723958883146895,0.3607705849980799,0.3844566393660522,0.3844566393660522
2021-02-26,0.37042742713428223,0.38941557063557325,0.3777477237856971,0.4004788981549517,0.4004788981549517
2021-02-27,0.38712559117677087,0.4063185051125194,0.3958050485891664,0.4169127966326457,0.4169127966326457
2021-02-28,0.40439308080695296,0.4241636356504786,0.41273022536767723,0.43342584568292053,0.43342584568292053
2021-03-01,0.4215617476182457,0.44200439753056137,0.43010721773897437,0.45173565082390205,0.451440930552635
2021-03-02,0.4379479278267317,0.45979301442558584,0.4482246837938557,0.4704495543502229,0.4696833993477937
2021-03-03,0.4569684209421823,0.4770633539974111,0.46650498255731476,0.4882341106423987,0.4887693283701008
2021-03-04,0.47500011481391297,0.49461439921385153,0.4841614296698756,0.5062982422373505,0.5073498724707813
2021-03-05,0.49270274177655565,0.5126272887167301,0.5028215107599076,0.5239695972729552,0.5254902667474542
2021-03-06,0.5101602016200507,0.5297688145291727,0.5217142514958805,0.5429228680096855,0.5443323842243059
2021-03-07,0.5278557289931253,0.5484852394922602,0.5393705525988143,0.560995791216552,0.5621198215252272
2021-03-08,0.5456878630018107,0.5653684002625068,0.5582800275992781,0.576950250794931,0.5792338834341051
2021-03-09,0.5635456697815678,0.5821231374300831,0.5759195976034132,0.5946318896901637,0.5972089551023063
2021-03-10,0.5797032850934154,0.6000743018290378,0.5948048656413923,0.6125286916630314,0.6145074977245691
2021-03-11,0.5957598720423842,0.6167926061982845,0.6128807157266095,0.6281980346298243,0.6313042540654471
2021-03-12,0.6134870751972787,0.6330108458714335,0.6294253808288486,0.6443238748792993,0.6480177188249847
2021-03-13,0.6306666213010956,0.649758626685414,0.6455153287902182,0.6601478718365281,0.6639726498748303
2021-03-14,0.6461633739457421,0.6642070802223033,0.6621993553492871,0.6755166581154974,0.6802691300429073
2021-03-15,0.6622045147392785,0.6800125869111814,0.677607906025478,0.690662439177274,0.6958207022046815
2021-03-16,0.6773154322162397,0.6946911562409258,0.6935048158119069,0.704422437845683,0.7120435130575625
2021-03-17,0.692188705224591,0.7096686687754814,0.707116331587254,0.718525171267278,0.7258335698673656
2021-03-18,0.7070535150945297,0.7239404688979234,0.7215376273597071,0.734112284828299,0.7403644128777268
2021-03-19,0.7206681709331574,0.737566940460159,0.7362231073498758,0.7482022844818027,0.75420183806
2021-03-20,0.733619474245623,0.7498686834673224,0.749568385592084,0.7607356685380873,0.7678398303751381
2021-03-21,0.7464917340702508,0.7623287933061961,0.7627428625808433,0.7728583642827298,0.779663489659012
2021-03-22,0.7597108480308578,0.7741917019889153,0.7750726254957547,0.7860294111779639,0.7915863970510479
2021-03-23,0.7719946507236971,0.7862237635738709,0.7863908897804522,0.7981546264115714,0.8021897091298216
2021-03-24,0.7839012216009984,0.7968595243863648,0.7989149409294546,0.8091718837837688,0.8144559937117356
2021-03-25,0.7955939852498465,0.8077260219465573,0.8097090331480845,0.8186201214971313,0.824341699254039
2021-03-26,0.806194256725776,0.8188929528776332,0.8197116398656981,0.8288372709095473,0.8338153201227424
2021-03-27,0.8168312538652823,0.8282002429487104,0.8296763455320828,0.8376894994241789,0.8430490127636242
2021-03-28,0.826431252993983,0.8369939866796631,0.838422483993899,0.8460590930246484,0.8519545271070273
2021-03-29,0.8356571262047727,0.8468211194669844,0.8475698789946887,0.8542022562389444,0.8602989435446242
2021-03-30,0.8453217957244626,0.8555649059567053,0.8567069735785507,0.8625887773779994,0.8689035830735455
2021-03-31,0.8546396993585847,0.86420007023313,0.864921029170723,0.8709384235874386,0.8759392914376333
2021-04-01,0.8630349422271766,0.8716459587609418,0.8722218162155142,0.8783819802047179,0.8828908139797165
2021-04-02,0.8708266379084816,0.8787975938363858,0.8797055165062923,0.884707403274749,0.8899132548645343
2021-04-03,0.8773164023902855,0.8862968695599214,0.8868405292800176,0.8920479181760346,0.8967469128629578
2021-04-04,0.8846681177482708,0.8932545747873806,0.893497011843954,0.8986791760715893,0.9028280896113766
2021-04-05,0.8916875990829225,0.8994808533327898,0.8996661389875616,0.9045068686601536,0.908916257021352
2021-04-06,0.8977335299013448,0.9051855843091995,0.9056438354252521,0.9100734402542013,0.9136944020851623
2021-04-07,0.9035239227595859,0.9104550081023537,0.9102215700618391,0.9155240781235443,0.9184162952594933
2021-04-08,0.9087181133108546,0.9163873498806809,0.9156766924885805,0.9208825638579351,0.9234440227304354
2021-04-09,0.9146945318588487,0.9212753684517875,0.920792687118173,0.9261349505329437,0.9286921572112518
2021-04-10,0.9198841926935939,0.9257381476522697,0.924988931368763,0.9301601875600685,0.9327002425215578
2021-04-11,0.9244265037380448,0.9299911198350952,0.9290782189502872,0.9345252138366572,0.9372175857832643
2021-04-12,0.9284936904733312,0.9338004537273864,0.9336159516116502,0.9385726526439434,0.94095012867657
2021-04-13,0.9329012932783151,0.9382990451079141,0.9371674935865557,0.9428049777001257,0.9452727413407296
2021-04-14,0.9367907390716242,0.9419511023514101,0.941742926576991,0.9464550855040306,0.948822380518209
2021-04-15,0.9408807733125016,0.9452588641943301,0.9455631817380578,0.9500038738087537,0.9520525417872089
2021-04-16,0.9439805647786124,0.9486791697196844,0.9488189030548713,0.9531541579568231,0.9547624392637206
2021-04-17,0.947619498966343,0.9515865063903486,0.9520692095761382,0.9566115443130453,0.9571376776654629
2021-04-18,0.9507610305182651,0.9542167134611784,0.9551138694900285,0.9593739046360319,0.959115627472534
2021-04-19,0.9538571424574811,0.9568747187119212,0.9573127438924149,0.9619697034764025,0.961764996540102
2021-04-20,0.9564774563505193,0.9595515750568411,0.9600010450947998,0.9644502674666151,0.9636755790058088
2021-04-21,0.9590758185843425,0.9621920307026427,0.962537684180914,0.9665948973006809,0.9663899286958467
2021-04-22,0.961494952928806,0.9640926400670323,0.9644347249382867,0.9684240634108078,0.9684417313956589
2021-04-23,0.963907909273282,0.9658191501544935,0.9664944600076437,0.970646737785755,0.9705503796981835
2021-04-24,0.9659076057162824,0.9678867138596593,0.968080475969293,0.9721746068093116,0.9724188255788742
2021-04-25,0.9678154945665776,0.9698838241271084,0.969790570643639,0.9739649600253876,0.9745492385938518
2021-04-26,0.9696463326284436,0.971547258050214,0.971776756983434,0.9758340983022479,0.9759026070516901
2021-04-27,0.9714114453072614,0.9729898292260513,0.9736978176671338,0.9769588518391882,0.9776201223160652
2021-04-28,0.9732361458329809,0.9743437893256955,0.9747625637238718,0.9780964057004764,0.9787835016430281
2021-04-29,0.9748384726789606,0.9761657943861486,0.9763553027453887,0.9794600514761272,0.9802237156450332
2021-04-30,0.9762935603454116,0.9776949332780117,0.9776616897247876,0.9807296457682961,0.9811979400575784
2021-05-01,0.9775009929300084,0.979165090374508,0.9792964814327446,0.982042708668449,0.9825207126824872


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_share_doing_rapid_test_today.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,0.0,0.00017764143518026864,0.0015875026946850297,0.0017652836737640132,0.0017652836737640132
2021-01-16,0.0,0.00017764143518026864,0.0016152739826454591,0.0017929975024720305,0.0017929975024720305
2021-01-17,0.0,0.00017764143518026864,0.0016302298052018479,0.0018079615334930497,0.0018079615334930497
2021-01-18,0.0,0.00020078109697305684,0.0018185422444014936,0.002019417738717799,0.002019417738717799
2021-01-19,0.0,0.00022029056528309916,0.0019863027402830507,0.0022067328494648646,0.0022067328494648646
2021-01-20,0.0,0.00023649817869560727,0.002130158135045044,0.002366754815316215,0.002366754815316215
2021-01-21,0.0,0.0002501139694011012,0.002259525589734577,0.002509832458054489,0.002509832458054489
2021-01-22,0.0,0.00026514982448763534,0.0023792891408066677,0.002644508737243662,0.002644508737243662
2021-01-23,0.0,0.00026514982448763534,0.0024051068141850884,0.002670252534440409,0.002670252534440409
2021-01-24,0.0,0.00026514982448763534,0.002420267848357235,0.002685382786870192,0.002685382786870192
2021-01-25,0.0,0.00028913495813734347,0.002594677200589327,0.0028836541457825378,0.0028836541457825378
2021-01-26,0.0,0.0003071669028139336,0.002759911541480913,0.0030668445030528823,0.0030668445030528823
2021-01-27,0.0,0.0003224366991424309,0.0029119364106662015,0.0032343402759501118,0.0032343402759501118
2021-01-28,0.0,0.0003358534345806403,0.003047640800050319,0.0033834429317270184,0.0033834429317270184
2021-01-29,0.0,0.00034813534978371205,0.0031730148366972137,0.0035211645512940276,0.0035211645512940276
2021-01-30,0.0,0.00034813534978371205,0.003199846255457475,0.0035479795531250294,0.0035479795531250294
2021-01-31,0.0,0.00034813534978371205,0.0032143300912976223,0.0035624326072228128,0.0035624326072228128
2021-02-01,0.0,0.00034196053226557616,0.003376258473059358,0.0037181143474008973,0.0037181143474008973
2021-02-02,0.0,0.0003522580511442753,0.003535418550124528,0.003887444712142997,0.003887444712142997
2021-02-03,0.0,0.00039843066468965793,0.003685477492030863,0.004083690632407819,0.004083690632407819
2021-02-04,0.0,0.0004217509127043125,0.003827773278513102,0.004249425689641851,0.004249425689641851
2021-02-05,0.0,0.00044622650211568045,0.0039560202777806,0.004402135965623771,0.004402135965623771
2021-02-06,0.0,0.00044622650211568045,0.003984879187304543,0.004431210347344259,0.004431210347344259
2021-02-07,0.0,0.00044622650211568045,0.003996955890891858,0.0044432521649568945,0.0044432521649568945
2021-02-08,0.0,0.0005631478723095348,0.004154215708395115,0.004717494916138734,0.004717494916138734
2021-02-09,0.0,0.000610617423266503,0.004316587347246887,0.00492743255540688,0.00492743255540688
2021-02-10,0.0,0.0006311324284937558,0.004472320390328911,0.005103658030438423,0.005103658030438423
2021-02-11,0.0,0.0006618197735140961,0.00461886816148964,0.005281081941305989,0.005281081941305989
2021-02-12,0.0,0.000689492559898962,0.0047515190020312875,0.005441296806076151,0.005441296806076151
2021-02-13,0.0,0.000689492559898962,0.004778674655144446,0.005468546856532558,0.005468546856532558
2021-02-14,0.0,0.000689492559898962,0.004792479240536437,0.0054823247644145015,0.0054823247644145015
2021-02-15,0.0,0.0007082530058114903,0.004952995766381761,0.005662014211520025,0.005662014211520025
2021-02-16,0.0,0.0007272104548751456,0.005109217213109287,0.0058368934983522025,0.0058368934983522025
2021-02-17,0.0,0.0007454476111674931,0.005262563645100055,0.006008288291948821,0.006008288291948821
2021-02-18,0.0,0.0007517188781450348,0.005407859625404665,0.006159693422054523,0.006159693422054523
2021-02-19,0.0,0.0007595169195438105,0.005545304209290402,0.006305036601030756,0.006305036601030756
2021-02-20,0.0,0.0007595169195438105,0.00557247627933282,0.006332157368169235,0.006332157368169235
2021-02-21,0.0,0.0007595169195438105,0.005588228322958347,0.006348085893784315,0.006348085893784315
2021-02-22,0.0,0.0011826242810282783,0.005750749766289621,0.006933657239347646,0.006933657239347646
2021-02-23,0.0,0.0014596907440429378,0.005904246002759891,0.007364540068953155,0.007364540068953155
2021-02-24,0.0,0.0015312377738767049,0.0060578243238764646,0.007589554605630986,0.007589554605630986
2021-02-25,0.0,0.0016073712833226468,0.006205301703656573,0.007813249631619498,0.007813249631619498
2021-02-26,0.0,0.0016633468557527536,0.006344285374660489,0.008007966725346928,0.008007966725346928
2021-02-27,0.0,0.0016633468557527536,0.006372292655979039,0.008035953485503903,0.008035953485503903
2021-02-28,0.0,0.0016633468557527536,0.006386556915390326,0.008050299829561493,0.008050299829561493
2021-03-01,0.0,0.001543345259206383,0.006548128228940644,0.008089891306589542,0.008090911208319855
2021-03-02,0.0,0.0018960486195568514,0.006886273877269294,0.008410698625502859,0.008594124976131323
2021-03-03,0.0,0.002299307913565278,0.0070393637947403645,0.008965182463395123,0.009148481582821815
2021-03-04,0.0,0.0028312820893251277,0.007479661733276816,0.009347114114177895,0.009816324317258393
2021-03-05,0.0,0.0030860010073838215,0.007616199281820908,0.009737299376146428,0.010204494401160185
2021-03-06,0.0,0.003535079950958528,0.00808776121001798,0.00976586278094368,0.010672649816535684
2021-03-07,0.0,0.003917703164886405,0.00848067578647608,0.009780248115208267,0.01106534481656493
2021-03-08,0.0,0.004395253168031273,0.008632671926035168,0.010421357932460136,0.011689625229208552
2021-03-09,0.0,0.004886314303957598,0.009133730971881185,0.010722343861407463,0.012324186743801608
2021-03-10,0.0,0.005056479879975831,0.009279141870690618,0.011048671372784652,0.012635271136360348
2021-03-11,0.0,0.005980453388387505,0.00993788962631683,0.011606381137276618,0.013688166790255366
2021-03-12,0.0,0.006209518802360385,0.010071449554316282,0.011976373576254638,0.014045146760678215
2021-03-13,0.0,0.006661891392367996,0.01054658216462753,0.012003157796343275,0.014517630089030035
2021-03-14,0.0,0.006948885993352989,0.010843903014117433,0.012016084076019822,0.01481372992940618
2021-03-15,0.0,0.00827661130365091,0.010997325374406028,0.013532897525424949,0.016289263010185576
2021-03-16,0.0,0.009777247921385894,0.011521214212505041,0.014826276567593577,0.017922371934356505
2021-03-17,0.0,0.010037119703116253,0.01166064524483131,0.015241688493487147,0.01831523726002682
2021-03-18,0.0,0.010810861891864355,0.012759631427625403,0.016142692665747114,0.019674634931100717
2021-03-19,0.0,0.011292676192384658,0.013463521634485892,0.01735622181610844,0.020853083155748336
2021-03-20,0.0,0.011751225652026564,0.01409622393184019,0.017541318589289163,0.0214805340878554
2021-03-21,0.0,0.012164841976282259,0.014602290141110688,0.01764476166056008,0.021981913263822005
2021-03-22,0.0,0.011818652032615923,0.016106281968763302,0.018853349315213964,0.023129288345611662
2021-03-23,0.0,0.01299487371123258,0.0177230581004361,0.020379364453469648,0.02523282232562836
2021-03-24,0.0,0.014054011902478925,0.018538513654319185,0.022327943142428048,0.027094399497970306
2021-03-25,0.0,0.015338178995216207,0.02014029907746092,0.023375556649333475,0.028986261800565703
2021-03-26,0.0,0.015687914995602827,0.020821599589658853,0.024457467173580404,0.029999526987225678
2021-03-27,0.0,0.01678367935602953,0.022067301817138594,0.024638192939345497,0.031222682614482175
2021-03-28,0.0,0.01750411167123621,0.022857922661282736,0.024735052821982923,0.03201272681398603
2021-03-29,0.0,0.01624451866948586,0.0240934956434087,0.024783690027033553,0.031967982473286326
2021-03-30,0.0,0.01529387791160653,0.02586854328585044,0.024001544422620192,0.03195792710411421
2021-03-31,0.0,0.01391128927583591,0.026681224378688487,0.023466036502837,0.0313698398641417
2021-04-01,0.0,0.01387777821898275,0.02828547234121931,0.02313771023032233,0.03196787986747845
2021-04-02,0.0,0.013128045789278248,0.028792808810391347,0.022947009127915276,0.03171274026560745
2021-04-03,0.0,0.013636952127310819,0.029424446059459864,0.02311206903893347,0.03237073489460383
2021-04-04,0.0,0.013745217671552038,0.029611972538171154,0.023204340389842558,0.03256221169691845
2021-04-05,0.0,0.013725892893696173,0.030589327744189765,0.0242666470484362,0.03351715779449637
2021-04-06,0.0,0.013430544127833705,0.03142307586150145,0.024846843901782847,0.034044229464755785
2021-04-07,0.0,0.01307286438580112,0.034457234258396516,0.027473174994102727,0.03671646639552057
2021-04-08,0.0,0.013441966206366753,0.03554434279287058,0.028164834588664086,0.03764541012926588
2021-04-09,0.0,0.013005222533015214,0.03444745592490568,0.02628380745938066,0.0360987609630458
2021-04-10,0.0,0.013885368996649612,0.03493171019153734,0.026063182399163887,0.03657348930647401
2021-04-11,0.0,0.014728632776583955,0.03587339551450502,0.026163924885571434,0.03751586414047063
2021-04-12,0.0,0.01837900882173954,0.03824476759117578,0.03248735665583868,0.04351415452249975
2021-04-13,0.0,0.020845734527788054,0.04453524032383625,0.03919204082644053,0.05097836792534237
2021-04-14,0.0,0.020865250152446578,0.04242360869346176,0.03693989464640859,0.0488549920341981
2021-04-15,0.0,0.02503816269115334,0.04143632124524051,0.03749085089662598,0.05061679121472656
2021-04-16,0.0,0.026474327975565863,0.040594498050848776,0.0379096898565027,0.051181112897478225
2021-04-17,0.0,0.027701756108662424,0.042580570954122175,0.038564015301809335,0.05301796001800527
2021-04-18,0.0,0.028514178634864613,0.04379224088724474,0.038967824562948,0.05416598767273303
2021-04-19,0.0,0.029624480186151558,0.05015723416605129,0.04728188698647461,0.06162124358854783
2021-04-20,0.0,0.030796679717099377,0.047401634120617445,0.04347321890938851,0.05895150408314682
2021-04-21,0.0,0.030810625898506232,0.046398666452836176,0.04183564047622638,0.057942749447801194
2021-04-22,0.0,0.03282561106632367,0.047414630172243344,0.04212772432528216,0.059482530181241874
2021-04-23,0.0,0.0331154478481869,0.05729620767908023,0.053518735871821536,0.06962874653564315
2021-04-24,0.0,0.034363838347833076,0.0588058941290701,0.054019384494436044,0.07105353899231041
2021-04-25,0.0,0.035179533999306595,0.05937222893777235,0.05382199349335529,0.0715768922280923
2021-04-26,0.0,0.03514918935768456,0.05389395505065289,0.04702837881694888,0.0660527248152249
2021-04-27,0.0,0.03626798461774771,0.06090527873021619,0.05377854198583486,0.07308592815726024
2021-04-28,0.0,0.03627557334329841,0.06199316091248166,0.0549678479570722,0.07416225897767473
2021-04-29,0.0,0.03773005786864959,0.06869276404347736,0.06113410199448247,0.0808611089820406
2021-04-30,0.0,0.037635012056695456,0.06903791766848413,0.060595850395396604,0.08109411445903601
2021-05-01,0.0,0.03891967370942671,0.0697942927981907,0.06060156759101162,0.08180314932110355
2021-05-02,0.0,0.0397380022259304,0.07057381990238701,0.06085350178744448,0.08254817009211028
2021-05-03,0.0,0.045092352922526356,0.07946805044963405,0.07605849228768576,0.09679611312782826
2021-05-04,0.0,0.05021540755488617,0.0739941332051171,0.07404991998286074,0.09531995825585313
2021-05-05,0.0,0.05096025800025181,0.07260856079245338,0.07289181028145084,0.09467108938740947
2021-05-06,0.0,0.05209401934345212,0.0796617209641211,0.08037235237255923,0.101938363254726
2021-05-07,0.0,0.056754309469582355,0.07633496363701472,0.08192791182713548,0.10327045546820725
2021-05-08,0.0,0.056912492739356516,0.07638816680051595,0.08171713076812658,0.10302859305787573
2021-05-09,0.0,0.05692228338554431,0.07647690235528556,0.08193702527499128,0.10311811046890137
2021-05-10,0.0,0.05603285314841304,0.07705278155623665,0.08147305412446104,0.10282773192837252
2021-05-11,0.0,0.05603107601582057,0.07685898175843167,0.0816351795093739,0.10282618258067357
2021-05-12,0.0,0.05596159341484133,0.07690932837624155,0.08175539247388451,0.10282457987795449
2021-05-13,0.0,0.055941954663213375,0.07671959792477703,0.08129759203664012,0.10256647496823582
2021-05-14,0.0,0.05361186295516835,0.07707865463675131,0.07922308934390458,0.10061620738767972
2021-05-15,0.0,0.05366728035200359,0.07713046441338157,0.07930840402103953,0.10076129200002008
2021-05-16,0.0,0.05371780550391918,0.07706423441651207,0.07930443317627463,0.10077091847691527
2021-05-17,0.0,0.05441878170583592,0.07748451190981527,0.08052450857717859,0.10190945714653045
2021-05-18,0.0,0.054109361579480965,0.07765935836278891,0.08044710275571497,0.10175776266804651
2021-05-19,0.0,0.054169293631862875,0.07766882067039148,0.08050849796691721,0.10184491398914247
2021-05-20,0.0,0.05426838006053128,0.078604070557089,0.08162911345401215,0.10289922970741852
2021-05-21,0.0,0.056315940520234024,0.07853969977745828,0.08379159036642281,0.1048969155360276
2021-05-22,0.0,0.056191124659181975,0.07848876420231117,0.08379462339410368,0.10471427719800366
2021-05-23,0.0,0.05610804884077498,0.07840178731108861,0.08374876680644655,0.1045497344202572
2021-05-24,0.0,0.05588708928562451,0.07804921528617224,0.08305295167666611,0.10398932201878569
2021-05-25,0.0,0.05279298447153443,0.07876927822047056,0.08028557043237164,0.10163229628617251
2021-05-26,0.0,0.05258378969831532,0.07891146524479643,0.08061696256642571,0.10158654025220713
2021-05-27,0.0,0.052478066725993346,0.07864925610276259,0.0803082524722613,0.10120938797995534
2021-05-28,0.0,0.05010515966643673,0.07916244931144836,0.07817054460187255,0.09936578734515372
2021-05-29,0.0,0.05033108329057236,0.07917224816610076,0.07820718308374984,0.09961370349815006
2021-05-30,0.0,0.05036211949533949,0.07922502243732506,0.07828788460376254,0.0997121886567843
2021-05-31,0.0,0.04736102274185906,0.08050037774328173,0.07637180938262395,0.09799353727058496


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_share_ever_rapid_test.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,0.0,0.0008310577930291051,0.008604816501312278,0.009436286769689054,0.009436286769689054
2021-01-16,0.0,0.0009700353076845492,0.009445613637625224,0.010416110671445223,0.010416110671445223
2021-01-17,0.0,0.0011090128223399933,0.010287046929947011,0.011396568677094087,0.011396568677094087
2021-01-18,0.0,0.0012075082415550031,0.011128539733637376,0.012336524066140936,0.012336524066140936
2021-01-19,0.0,0.0013012735330268088,0.01197146491440572,0.013273233007426504,0.013273233007426504
2021-01-20,0.0,0.0013924285327461818,0.01281465071392608,0.014207524555878454,0.014207524555878454
2021-01-21,0.0,0.0014837477017581606,0.01365905341832788,0.015143307992776963,0.015143307992776963
2021-01-22,0.0,0.0015753049162444178,0.01450138348541053,0.016077176805300453,0.016077176805300453
2021-01-23,0.0,0.0016668621307306753,0.015341088895927646,0.017008414804909933,0.017008414804909933
2021-01-24,0.0,0.001758419345216933,0.016180792254328606,0.017939652804519417,0.017939652804519417
2021-01-25,0.0,0.0018523180242389805,0.0170199230723216,0.018872686405766777,0.018872686405766777
2021-01-26,0.0,0.0019470170285624813,0.01785744708336322,0.01980478834627859,0.01980478834627859
2021-01-27,0.0,0.0020420854137943455,0.018698896792614272,0.020741234616696,0.020741234616696
2021-01-28,0.0,0.00213689933662267,0.019542353471467426,0.021679300006761725,0.021679300006761725
2021-01-29,0.0,0.0022297452800558834,0.020387326664161036,0.02261692008762125,0.02261692008762125
2021-01-30,0.0,0.002322591223489096,0.021232999628464373,0.023555305607807556,0.023555305607807556
2021-01-31,0.0,0.0024154371669223088,0.02207852894463668,0.024493539271398208,0.024493539271398208
2021-02-01,0.0,0.0025014434072023325,0.022918494973905808,0.025419328902609336,0.025419328902609336
2021-02-02,0.0,0.0025937127059952676,0.023756612046516957,0.026349549052604667,0.026349549052604667
2021-02-03,0.0,0.0027039729071416416,0.024589418242512318,0.02729244512410531,0.02729244512410531
2021-02-04,0.0,0.0028277524495341024,0.025422086946725115,0.028248805129715802,0.028248805129715802
2021-02-05,0.0,0.0029686138068221986,0.026255291253255045,0.0292228379596753,0.0292228379596753
2021-02-06,0.0,0.0031094751641102944,0.02709024806698353,0.030198695120898886,0.030198695120898886
2021-02-07,0.0,0.00325033652139839,0.027923797129027927,0.031173154791019154,0.031173154791019154
2021-02-08,0.0,0.003454702665298725,0.028763081855732744,0.0322169513618715,0.0322169513618715
2021-02-09,0.0,0.0036850978505417126,0.029605313421239836,0.033289801793282746,0.033289801793282746
2021-02-10,0.0,0.003913637922778253,0.03045087146703835,0.03436414821737287,0.03436414821737287
2021-02-11,0.0,0.00414762636341315,0.03129895977205915,0.03544664975107317,0.03544664975107317
2021-02-12,0.0,0.004383556105933109,0.03214751595956387,0.03653152147893548,0.03653152147893548
2021-02-13,0.0,0.004619485848453068,0.03299446123588491,0.03761470841943244,0.03761470841943244
2021-02-14,0.0,0.0048554155909730275,0.03384234432928994,0.03869879623892255,0.03869879623892255
2021-02-15,0.0,0.005069211208617409,0.03469058654302256,0.0397612424414149,0.0397612424414149
2021-02-16,0.0,0.005274012401143152,0.03553751950664665,0.04081321053880669,0.04081321053880669
2021-02-17,0.0,0.005476379783906013,0.03638157540341781,0.041859707694522394,0.041859707694522394
2021-02-18,0.0,0.0056730689612608685,0.037223064102875875,0.042897805538805164,0.042897805538805164
2021-02-19,0.0,0.005862327426009157,0.03806640791534035,0.043930356513114006,0.043930356513114006
2021-02-20,0.0,0.006051585890757442,0.038909562933118355,0.044962722796968654,0.044962722796968654
2021-02-21,0.0,0.00624084435550573,0.039754215995691365,0.045996642532754595,0.045996642532754595
2021-02-22,0.0,0.006700077169828106,0.04059869462839101,0.04730026779089798,0.04730026779089798
2021-02-23,0.0,0.007380562991911481,0.04144363498722609,0.04882581709878589,0.04882581709878589
2021-02-24,0.0,0.008093326549037317,0.042291206158975185,0.050386320101185746,0.050386320101185746
2021-02-25,0.0,0.008842303799995834,0.043139768502828385,0.051984032073754696,0.051984032073754696
2021-02-26,0.0,0.009622692792978312,0.04398924198625554,0.05361400536443685,0.05361400536443685
2021-02-27,0.0,0.010403081785960796,0.044838368662052076,0.055243617482675283,0.055243617482675283
2021-02-28,0.0,0.011183470778943277,0.04568630716259338,0.05687203526930997,0.05687203526930997
2021-03-01,0.0,0.011745370964629005,0.04653387628222631,0.05827951812618811,0.05828049288136295
2021-03-02,0.0,0.01243917296845887,0.047564586508341805,0.059638228338349225,0.05981639511526583
2021-03-03,0.0,0.013299383123622454,0.04859888383350074,0.061163110708485915,0.061520297942640696
2021-03-04,0.0,0.01461912775418357,0.04992316158865393,0.06285040165556523,0.06366927808708299
2021-03-05,0.0,0.016116608217268208,0.05124799341516968,0.06471073114128337,0.06599346585694267
2021-03-06,0.0,0.017987071052572447,0.052932066644113915,0.06657140538251599,0.06866951151529593
2021-03-07,0.0,0.020192679342382964,0.05493921272820943,0.0684327178318736,0.07166135117278952
2021-03-08,0.0,0.022813919134515914,0.05695288864591833,0.07071577708970324,0.07507161321057984
2021-03-09,0.0,0.025797396418667403,0.05916099230897646,0.07316119772580383,0.0788283176023239
2021-03-10,0.0,0.02879185457637807,0.061371191182631464,0.07561753356774656,0.0825951861253964
2021-03-11,0.0,0.03192509940194153,0.06370022399873919,0.07809129392798322,0.08648955057322275
2021-03-12,0.0,0.035055167551693064,0.06603147310029708,0.08056179757987786,0.09037946192898713
2021-03-13,0.0,0.038260160514473715,0.06843512496412645,0.08303122797502205,0.09433629894899845
2021-03-14,0.0,0.04151347876064907,0.07088566768215633,0.08549951123723416,0.09833557988749682
2021-03-15,0.0,0.04564399047530807,0.07333456049879555,0.08886549886892486,0.10320775305901261
2021-03-16,0.0,0.05058764706105671,0.07581799248248287,0.09302875414899409,0.1088844870997309
2021-03-17,0.0,0.05565755804128385,0.07829942160080042,0.09731706949193811,0.11468227547258442
2021-03-18,0.0,0.060856834424084384,0.0812642143673372,0.10218413699845384,0.12105753343641115
2021-03-19,0.0,0.06614660297308537,0.08480466060204779,0.10772989267329888,0.12809502775333195
2021-03-20,0.0,0.07144542956280589,0.08851166068833925,0.11343218787287591,0.1352856714990924
2021-03-21,0.0,0.07686694191700688,0.09242839115016697,0.11922533435898096,0.14266985852813815
2021-03-22,0.0,0.08155916707478125,0.097694197138796,0.12567395342332477,0.1506670106013347
2021-03-23,0.0,0.08593539712603186,0.10404930947830386,0.13234983614365511,0.15911481559119875
2021-03-24,0.0,0.09032722736431227,0.11108465728172384,0.1397406617684706,0.16824942692091155
2021-03-25,0.0,0.09516586485358097,0.11868467973187458,0.14738356523784998,0.17795165563192503
2021-03-26,0.0,0.10005823290020342,0.12634570338692536,0.15514661189979065,0.18775637318019625
2021-03-27,0.0,0.10542566173307158,0.13445380106806487,0.1629163669294504,0.1979614421738805
2021-03-28,0.0,0.11110303192979876,0.14284415911821388,0.17068416424029584,0.2084134033145985
2021-03-29,0.0,0.11632484670435789,0.15121629848111595,0.1779927020593088,0.21837977631318248
2021-03-30,0.0,0.12136312636613218,0.1597230361427932,0.18492047382951654,0.22808369391579372
2021-03-31,0.0,0.12614271216085063,0.1682051812444381,0.19156256230096394,0.2374951151940014
2021-04-01,0.0,0.13050978772192223,0.17656276905166685,0.19784884050819837,0.24644598004296514
2021-04-02,0.0,0.13462462332125352,0.18486064233082639,0.2038280831480529,0.25508158649510565
2021-04-03,0.0,0.1383043548880432,0.19271907135177094,0.20980614787323296,0.26330948056117576
2021-04-04,0.0,0.1415178600286455,0.2001156511102923,0.21578396634447417,0.2711090630991858
2021-04-05,0.0,0.1446758697919985,0.20742467938506695,0.22166162513029652,0.27877159505961235
2021-04-06,0.0,0.14702310282630776,0.21376515808425514,0.22707364029092028,0.28538967377201624
2021-04-07,0.0,0.1493390759751887,0.21966622741120317,0.23199687216455264,0.29154004237825076
2021-04-08,0.0,0.15154832882329503,0.22496410797537505,0.23641457137911542,0.2970993522803166
2021-04-09,0.0,0.15369199398688918,0.2298136955564605,0.240269087835394,0.3021372707696472
2021-04-10,0.0,0.15627006135929916,0.2349184986677149,0.2439937176515952,0.30739091591792644
2021-04-11,0.0,0.15937047848268995,0.2404148044995109,0.24764571692063148,0.31298902723229965
2021-04-12,0.0,0.1631862940803529,0.2449015348494983,0.25098240854205656,0.3182745909952938
2021-04-13,0.0,0.16823258315149017,0.24980544810162322,0.25439681995871755,0.32428322609487326
2021-04-14,0.0,0.17331070670057994,0.2546325773234803,0.257727172593332,0.33022591438961285
2021-04-15,0.0,0.17890847941578716,0.25986966189436794,0.2610621506977656,0.33654438619512733
2021-04-16,0.0,0.18457168590679468,0.2650016103981547,0.26432885079340457,0.34280393353729316
2021-04-17,0.0,0.1905352565355539,0.2703644732725722,0.267560135468396,0.34925373051631137
2021-04-18,0.0,0.19669019520447126,0.2758827162260927,0.2707731316841912,0.35582505176206486
2021-04-19,0.0,0.20226594255695926,0.28111251783673713,0.2730304081546171,0.36151983211227284
2021-04-20,0.0,0.20764847701686337,0.28627945697312657,0.2747482633197472,0.3668224776901627
2021-04-21,0.0,0.21296779809064953,0.29129710260693653,0.2762250625561959,0.37190509126940513
2021-04-22,0.0,0.2182953255769499,0.2962422141430409,0.27746750397110126,0.3768285221983047
2021-04-23,0.0,0.2235711971953318,0.3011525771962491,0.27859802091865654,0.38165560627360634
2021-04-24,0.0,0.22890775399272545,0.30613137421908004,0.2797241771193768,0.3865396160511189
2021-04-25,0.0,0.2342929931417252,0.311149138875627,0.28084765736062767,0.39145192040621235
2021-04-26,0.0,0.23942631451122137,0.31614660399914346,0.2816562773155899,0.3960878067669966
2021-04-27,0.0,0.244481998170128,0.3211397966168198,0.2823454476932522,0.4006191644870627
2021-04-28,0.0,0.24953785010255963,0.3261559565185316,0.2830336720453657,0.4051634915812448
2021-04-29,0.0,0.2546089554143905,0.3311815807799621,0.2837156559122442,0.4097111389993696
2021-04-30,0.0,0.2596868511785867,0.3362288322935774,0.28440221394603776,0.41427580051255697
2021-05-01,0.0,0.2647747017582634,0.34128503308575575,0.28508949432471886,0.41884603762534456
2021-05-02,0.0,0.2698796977684365,0.34635094449159187,0.28577671929626375,0.4234243682842574
2021-05-03,0.0,0.2770527097321711,0.3514169995455589,0.28912069798216433,0.430062719852182
2021-05-04,0.0,0.28595562073076475,0.356521942200712,0.2946743625126808,0.4384240384065851
2021-05-05,0.0,0.2949602941174962,0.36160264320769564,0.300334281513604,0.4468611210895259
2021-05-06,0.0,0.3035298183251305,0.36624324738352626,0.30609365427198765,0.4549559477354743
2021-05-07,0.0,0.3121015157237757,0.3708945369281894,0.3118687421359061,0.4630638689346244
2021-05-08,0.0,0.3198889394735521,0.3748289525270631,0.31764306250838165,0.47053312438686606
2021-05-09,0.0,0.3269149378357582,0.37809993949335513,0.3234177543138816,0.47739937781890224
2021-05-10,0.0,0.331876045617311,0.38135566076755095,0.3265659898479761,0.4822074613507007
2021-05-11,0.0,0.33418468039881233,0.3837478043639686,0.32752868884039743,0.48457766372116173
2021-05-12,0.0,0.336407130405928,0.38612938777063943,0.3283932063873757,0.4868639078632679
2021-05-13,0.0,0.33799498606459216,0.3879798937763114,0.32916395864288217,0.48863544638708023
2021-05-14,0.0,0.3395651134917711,0.38982020692102853,0.32992197751763097,0.49038891397600887
2021-05-15,0.0,0.3407680824523856,0.3913335522941274,0.3306804950566061,0.49185885709237503
2021-05-16,0.0,0.34173305518950936,0.39262769472350656,0.331440377252826,0.493147577830866
2021-05-17,0.0,0.34269672893710534,0.3939173820087077,0.3322058945600144,0.49443739234726897
2021-05-18,0.0,0.343514482861085,0.39506380696071647,0.33297419248459664,0.49561032448368486
2021-05-19,0.0,0.34432224297937714,0.3962071106440495,0.3337429808649403,0.4967748408917389
2021-05-20,0.0,0.3450208571955965,0.3972549642485453,0.3345164521743556,0.4978606340197559
2021-05-21,0.0,0.3457199228773706,0.39830084371729757,0.335298534163168,0.4989499896214225
2021-05-22,0.0,0.34634820491652146,0.399273195864124,0.3360800826017795,0.4999843054156269
2021-05-23,0.0,0.3469123029186119,0.40018695393830334,0.3368599667741873,0.5009682643314406
2021-05-24,0.0,0.3474699100772961,0.401086599609667,0.3376250264594726,0.5019352625072118
2021-05-25,0.0,0.3479677862909815,0.4019503270919246,0.3383763267059216,0.5028573213912485
2021-05-26,0.0,0.34844508593595525,0.4028131434346082,0.3391224658802342,0.5037670224317844
2021-05-27,0.0,0.34888706660974095,0.4036426559841708,0.3398722886030497,0.5046495862882524
2021-05-28,0.0,0.3493205720437958,0.40446726192400045,0.34061369970173516,0.505523172136531
2021-05-29,0.0,0.34971430746671694,0.40526966601912134,0.34135693307956855,0.506370806923881
2021-05-30,0.0,0.3500844599707554,0.40605108722653127,0.34210133616361205,0.5072024003192271
2021-05-31,0.0,0.35044106645603745,0.4068398673224819,0.3428445018216122,0.5080296165508094


==> figures/results/tables/scenario_comparisons/effect_of_rapid_tests/full_share_rapid_test_in_last_week.csv <==
date,spring_without_rapid_tests,spring_without_work_rapid_tests,spring_without_school_rapid_tests,spring_without_private_rapid_tests,spring_baseline
2021-01-15,0.0,0.0007815956372831337,0.007491170000688486,0.008273416158793569,0.008273416158793569
2021-01-16,0.0,0.0009181003519687028,0.008268686031050364,0.009187521040603478,0.009187521040603478
2021-01-17,0.0,0.0009819806758377789,0.008852457670743502,0.00983516684781722,0.00983516684781722
2021-01-18,0.0,0.0010481450049902334,0.00946274265119248,0.010511605896837863,0.010511605896837863
2021-01-19,0.0,0.0011171433065562957,0.010104349080554489,0.01122216958544278,0.01122216958544278
2021-01-20,0.0,0.001190494146492569,0.010768009602261925,0.01195914811322797,0.01195914811322797
2021-01-21,0.0,0.0012629666807134018,0.011440032497311469,0.012703696897518445,0.012703696897518445
2021-01-22,0.0,0.001350475070020768,0.01220404765547268,0.013555208132290079,0.013555208132290079
2021-01-23,0.0,0.001437983459328135,0.01297892466445592,0.014417499133237439,0.014417499133237439
2021-01-24,0.0,0.0015023521868427136,0.01358065026841166,0.01508346418138983,0.01508346418138983
2021-01-25,0.0,0.0015711965796969577,0.01418902472871794,0.015760385477707504,0.015760385477707504
2021-01-26,0.0,0.0016418653038152843,0.014818778135153806,0.016460475165444168,0.016460475165444168
2021-01-27,0.0,0.0017141880335566138,0.01547118895608543,0.017184982983339793,0.017184982983339793
2021-01-28,0.0,0.0017848916436496189,0.01613954061532908,0.01792391717782315,0.01792391717782315
2021-01-29,0.0,0.0018678771689456958,0.016907448637841205,0.018774829194676775,0.018774829194676775
2021-01-30,0.0,0.0019508626942417726,0.017687027044941447,0.019637425960931612,0.019637425960931612
2021-01-31,0.0,0.002009863085888141,0.018306679935649738,0.020316204422371885,0.020316204422371885
2021-02-01,0.0,0.0020446567153397837,0.018923026867228188,0.020967474266719903,0.020967474266719903
2021-02-02,0.0,0.002074478067341628,0.019546509006686513,0.021620578702912785,0.021620578702912785
2021-02-03,0.0,0.002137055297450646,0.020184345698667058,0.02232082640359358,0.02232082640359358
2021-02-04,0.0,0.002210670860371246,0.020839104140482942,0.023049087541941408,0.023049087541941408
2021-02-05,0.0,0.002308762012703214,0.021595278162806066,0.023903243954440146,0.023903243954440146
2021-02-06,0.0,0.0024068531650351826,0.022365827258812993,0.0247720216945616,0.0247720216945616
2021-02-07,0.0,0.0025111191348852874,0.02298652467664549,0.025497159512117593,0.025497159512117593
2021-02-08,0.0,0.0027220089560505466,0.023605321834916076,0.026327209716113333,0.026327209716113333
2021-02-09,0.0,0.002934195714627392,0.024236431690132103,0.02717095163911239,0.02717095163911239
2021-02-10,0.0,0.0031435772304168347,0.024880978801947912,0.028025183979908955,0.028025183979908955
2021-02-11,0.0,0.0033591705018152507,0.02554382668565695,0.028904129955591176,0.028904129955591176
2021-02-12,0.0,0.003602436559598531,0.026310466500383697,0.029914216414323073,0.029914216414323073
2021-02-13,0.0,0.003845702617381814,0.027092185264636283,0.03093951110589874,0.03093951110589874
2021-02-14,0.0,0.00397204730497124,0.0277304487967776,0.0317043409541745,0.0317043409541745
2021-02-15,0.0,0.004069682887516229,0.028366857215912474,0.032438922610287656,0.032438922610287656
2021-02-16,0.0,0.004165760913897617,0.029003754038692854,0.03317215807820143,0.03317215807820143
2021-02-17,0.0,0.004249388751551015,0.029647449522303262,0.03389936442884426,0.03389936442884426
2021-02-18,0.0,0.004311615069797088,0.03030379014567665,0.03461776104482262,0.03461776104482262
2021-02-19,0.0,0.004381639429441935,0.031070419699822605,0.035454250789320824,0.035454250789320824
2021-02-20,0.0,0.004451663789086784,0.031850416738618985,0.03630408339307556,0.03630408339307556
2021-02-21,0.0,0.004502927702819104,0.032485649295195575,0.03699015507533985,0.03699015507533985
2021-02-22,0.0,0.0049583415289722365,0.0331271818483759,0.03808691881633529,0.03808691881633529
2021-02-23,0.0,0.005672584661847681,0.03376886420603574,0.039443170593339634,0.039443170593339634
2021-02-24,0.0,0.006452103557579352,0.03441882890450754,0.040873031776916105,0.040873031776916105
2021-02-25,0.0,0.0072999579213581895,0.03507882639887371,0.042381244807504825,0.042381244807504825
2021-02-26,0.0,0.008203787857567132,0.03585063549420139,0.04405705416468252,0.04405705416468252
2021-02-27,0.0,0.009107617793776076,0.036634699827222075,0.045744921756402115,0.045744921756402115
2021-02-28,0.0,0.009588340368500549,0.037270506976322774,0.046861564346615966,0.046861564346615966
2021-03-01,0.0,0.009671994883663994,0.03791436457710966,0.04758691558425234,0.047587910860588764
2021-03-02,0.0,0.010036391201880313,0.03873986934381636,0.048408059604124226,0.04858913012540378
2021-03-03,0.0,0.010728126724739499,0.039572490849357544,0.04955999243589984,0.04992273885272547
2021-03-04,0.0,0.011895965508852472,0.040706834993546596,0.050899139824730814,0.05173002113577036
2021-03-05,0.0,0.013318281061317539,0.041950039795662586,0.05260048571537334,0.05389776172612519
2021-03-06,0.0,0.0151138601259158,0.04356793433064126,0.05431604866675552,0.056432909089099495
2021-03-07,0.0,0.01736892441512381,0.045373537982669264,0.05600640547537425,0.05927362475640099
2021-03-08,0.0,0.019863392679506552,0.047112534048454766,0.05801706478233151,0.062358271367120806
2021-03-09,0.0,0.022338630563376684,0.049091791873968865,0.05977422618034387,0.06541657906695818
2021-03-10,0.0,0.024559568160884265,0.05088462315503215,0.061475783438950625,0.06822695830110227
2021-03-11,0.0,0.027166553954186705,0.052919169094063565,0.06334486520008081,0.07142428661003443
2021-03-12,0.0,0.029710254537305778,0.05477236337190183,0.06555537599539177,0.07466593857585396
2021-03-13,0.0,0.032333086771577,0.056715058643836476,0.06777828567652679,0.07799089824920631
2021-03-14,0.0,0.03469872113147118,0.058735186414744775,0.06937301182008646,0.08092133038280072
2021-03-15,0.0,0.03808433930632523,0.06059336528272978,0.07218356548410393,0.08488008818353551
2021-03-16,0.0,0.04261199500884307,0.06264433635948642,0.07596117067891288,0.08997254986821825
2021-03-17,0.0,0.046662714290947184,0.06436152869109772,0.07959647803512342,0.09459177920215159
2021-03-18,0.0,0.05102742170997298,0.06681285531749982,0.08376279712461586,0.09998481844466629
2021-03-19,0.0,0.055570499065415,0.0696425634337321,0.08911586114438104,0.1062324635131182
2021-03-20,0.0,0.06022019206370753,0.07275269937924513,0.09464109565765039,0.11274105977639937
2021-03-21,0.0,0.06387950917896167,0.0761352209108174,0.09875295979278555,0.11819702305665368
2021-03-22,0.0,0.06591313166572217,0.0807122382153895,0.1027800325404059,0.12339219931137137
2021-03-23,0.0,0.06868123730702028,0.08657529209051845,0.10791770850038841,0.1301012113949496
2021-03-24,0.0,0.07191154927895307,0.09233925132851434,0.11410295897706932,0.1374975510558805
2021-03-25,0.0,0.0756658609032574,0.09872311997173824,0.12012229381029436,0.14534015210490173
2021-03-26,0.0,0.07946365481682452,0.10530983414078972,0.1270384423945856,0.15372070924828216
2021-03-27,0.0,0.0838001661598453,0.1124740343177437,0.13403187367337105,0.1626278393976957
2021-03-28,0.0,0.0890495860009561,0.11878999433308123,0.13991357718013997,0.17102762692158874
2021-03-29,0.0,0.0922678930933671,0.1251311994813892,0.14431790275370387,0.1777127605815574
2021-03-30,0.0,0.09313876604408541,0.1320775736845653,0.14599150403389602,0.1821834372268441
2021-03-31,0.0,0.09169158500013902,0.1385882220640041,0.14608198388739957,0.18452829391064285
2021-04-01,0.0,0.08927617245861064,0.14545003676879126,0.14476222694414145,0.18589978265011717
2021-04-02,0.0,0.08539049667059545,0.15194702215885283,0.1430710431327113,0.1861601838778162
2021-04-03,0.0,0.08128048354423445,0.1582222517726949,0.14144805934966181,0.18626476997778685
2021-04-04,0.0,0.07839331001924169,0.16330809127853713,0.13986870971247084,0.1864789965398243
2021-04-05,0.0,0.07683806659055369,0.16802339453461954,0.14013381233828684,0.18805533777472835
2021-04-06,0.0,0.07602866067510311,0.17245947865783803,0.14150807143457386,0.19043243935971108
2021-04-07,0.0,0.07521707541229321,0.17863944903964554,0.14584353619835427,0.19518803796866357
2021-04-08,0.0,0.0753687657865448,0.1852471748260344,0.15106136165910308,0.20095219420981061
2021-04-09,0.0,0.0745629428659054,0.19026711267359236,0.15407235576881148,0.20450312265385406
2021-04-10,0.0,0.07455033261211712,0.19552765703639335,0.156770453467394,0.20829585604897669
2021-04-11,0.0,0.07540181511726254,0.2006078840045446,0.1585069869937904,0.21193639630138897
2021-04-12,0.0,0.07968083437401276,0.20727063933781495,0.16558677747683495,0.22058381268201632
2021-04-13,0.0,0.08661473581518314,0.21400808964710474,0.17373253559369822,0.2308770262210168
2021-04-14,0.0,0.09358316205858852,0.21939932918374927,0.1808850612818317,0.2401561537268943
2021-04-15,0.0,0.10183540243075212,0.22519599710118068,0.18851880615679997,0.2503094355172262
2021-04-16,0.0,0.10965938462987573,0.22993828773685143,0.1954508463286154,0.2595248160867848
2021-04-17,0.0,0.11777615865812947,0.23489405386004586,0.20227764577540594,0.26888176188947366
2021-04-18,0.0,0.12693798310020782,0.23871449287541183,0.20787747060677073,0.2775575118378886
2021-04-19,0.0,0.1327187122314434,0.24151880605419407,0.20987708542456796,0.2823994388693578
2021-04-20,0.0,0.13812046270704695,0.24685656744377227,0.2132210723189333,0.2888193324117279
2021-04-21,0.0,0.14256048073693955,0.2508035276287172,0.2158019716116407,0.2938112280919928
2021-04-22,0.0,0.1475793822658379,0.255042612705041,0.21794714302849452,0.29892287706274867
2021-04-23,0.0,0.151705011996158,0.25838125588893207,0.21981942814294672,0.3031399634538633
2021-04-24,0.0,0.15615938868280516,0.2620482109805247,0.2216851916322501,0.30765338157447997
2021-04-25,0.0,0.16116560402961735,0.26953674195983457,0.22710370584474493,0.3159105962762095
2021-04-26,0.0,0.16497810135545352,0.27500960441664646,0.23004451963398048,0.3214653915227287
2021-04-27,0.0,0.16910588375562294,0.27967646336659713,0.23145226310961062,0.3259716970087431
2021-04-28,0.0,0.1723227153765166,0.28327549546549025,0.2324634618152999,0.3294505736023781
2021-04-29,0.0,0.17623297346398337,0.2870583109832232,0.23300495165368243,0.3330614258903388
2021-04-30,0.0,0.1793093541508205,0.29022709640851974,0.23365314537591023,0.3361029103419163
2021-05-01,0.0,0.1827183623456385,0.2936959525189572,0.23431301563907464,0.3394256024269147
2021-05-02,0.0,0.18671935680112847,0.30026925816103506,0.23801825911393523,0.34582280366881424
2021-05-03,0.0,0.19514184483395663,0.30512579420743013,0.24593344966779834,0.35542640357306254
2021-05-04,0.0,0.2079068240762886,0.30949254348203264,0.2575961285597418,0.368283516674521
2021-05-05,0.0,0.22038189881692427,0.3127474562224626,0.26908955711947324,0.3806781135758052
2021-05-06,0.0,0.2328617508839747,0.3162890844760799,0.2809752948813964,0.393155665220643
2021-05-07,0.0,0.24491431953315995,0.3190499256261801,0.2927649197309634,0.4053116215339629
2021-05-08,0.0,0.2563166361876114,0.32135613685849945,0.3045447272568327,0.41687778940301573
2021-05-09,0.0,0.2670470612824474,0.32302035791573547,0.31556054014570223,0.42734383216480704
2021-05-10,0.0,0.27220767374472316,0.3248527806738267,0.3210647261035435,0.4329682967548759
2021-05-11,0.0,0.2729761932978502,0.32624171034852417,0.3218913697947176,0.4342500608195926
2021-05-12,0.0,0.27295320959688546,0.3269499489895226,0.3222126511524632,0.4346963160513344
2021-05-13,0.0,0.2724800572786662,0.32761569651336236,0.32205717051966865,0.43470419822949574
2021-05-14,0.0,0.2716698551421465,0.3280607656219651,0.3218980761103205,0.43449045391475527
2021-05-15,0.0,0.27086878492252797,0.32849920434326285,0.3217354459048329,0.43427407673498475
2021-05-16,0.0,0.2687902867596337,0.3287300222644342,0.31973602603807066,0.43253843177488444
2021-05-17,0.0,0.26725188915248316,0.3291639196526752,0.318502566735587,0.4314869972276936
2021-05-18,0.0,0.2671171143717185,0.32964052568238766,0.31899572513422636,0.4318805890024838
2021-05-19,0.0,0.26717969160182753,0.3301426764540294,0.31978900757302686,0.4325299421703406
2021-05-20,0.0,0.26758171552190907,0.3306514001537241,0.32100702880565707,0.4335091976359211
2021-05-21,0.0,0.26801706170415734,0.33118980976575396,0.3222348427365913,0.43454159470151804
2021-05-22,0.0,0.26845809430027817,0.3317166782765138,0.3234604650074692,0.43556017076479386
2021-05-23,0.0,0.27011955731339826,0.33240764015158153,0.32636761383113977,0.43795468660748976
2021-05-24,0.0,0.2716775403171566,0.3328970760115111,0.3288988539649501,0.44005274143736567
2021-05-25,0.0,0.271571952784501,0.3333687897963038,0.32961026517752817,0.44046491512396263
2021-05-26,0.0,0.2713695854017381,0.33383224381356236,0.3301709956570039,0.4407757737837441
2021-05-27,0.0,0.26944065367287234,0.33431941003302157,0.3285678106906428,0.4393717138566168
2021-05-28,0.0,0.2674121265905311,0.3348396481564763,0.326978019886442,0.43791636949459556
2021-05-29,0.0,0.265407186531305,0.3353570974540729,0.3253894788209813,0.43648087935639884
2021-05-30,0.0,0.26037042338337113,0.33587172919618513,0.3201317663784778,0.4320110399745045
2021-05-31,0.0,0.25538256831982065,0.3364389792486936,0.31505946468292706,0.42764273109162215


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_ever_vaccinated.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,0.0,0.0,0.0010108108557355157,0.0010108108557355157
2021-01-16,0.0,0.0,0.0015935092386782442,0.0015935092386782442
2021-01-17,0.0,0.0,0.0022287828375779804,0.0022287828375779804
2021-01-18,0.0,0.0,0.0029780104467077243,0.0029780104467077243
2021-01-19,0.0,0.0,0.003869141888133606,0.003869141888133606
2021-01-20,0.0,0.0,0.004702526780885398,0.004702526780885398
2021-01-21,0.0,0.0,0.005505499312181968,0.005505499312181968
2021-01-22,0.0,0.0,0.006272210950974224,0.006272210950974224
2021-01-23,0.0,0.0,0.007012634981787978,0.007012634981787978
2021-01-24,0.0,0.0,0.007744747942163567,0.007744747942163567
2021-01-25,0.0,0.0,0.008452358635617739,0.008452358635617739
2021-01-26,0.0,0.0,0.009104746883271628,0.009104746883271628
2021-01-27,0.0,0.0,0.009710346882532866,0.009710346882532866
2021-01-28,0.0,0.0,0.010283133544434516,0.010283133544434516
2021-01-29,0.0,0.0,0.010826862241544945,0.010826862241544945
2021-01-30,0.0,0.0,0.011359817328828119,0.011359817328828119
2021-01-31,0.0,0.0,0.011892957106565464,0.011892957106565464
2021-02-01,0.0,0.0,0.012436193295798077,0.012436193295798077
2021-02-02,0.0,0.0,0.013003623934528466,0.013003623934528466
2021-02-03,0.0,0.0,0.01359272491988282,0.01359272491988282
2021-02-04,0.0,0.0,0.014207497878368402,0.014207497878368402
2021-02-05,0.0,0.0,0.014850713166797943,0.014850713166797943
2021-02-06,0.0,0.0,0.015515537238366732,0.015515537238366732
2021-02-07,0.0,0.0,0.016184301372958055,0.016184301372958055
2021-02-08,0.0,0.0,0.016845062254534846,0.016845062254534846
2021-02-09,0.0,0.0,0.017498558644913825,0.017498558644913825
2021-02-10,0.0,0.0,0.01817551072297386,0.01817551072297386
2021-02-11,0.0,0.0,0.0188764725600775,0.0188764725600775
2021-02-12,0.0,0.0,0.019595780315629825,0.019595780315629825
2021-02-13,0.0,0.0,0.02034026753643558,0.02034026753643558
2021-02-14,0.0,0.0,0.021104762889777664,0.021104762889777664
2021-02-15,0.0,0.0,0.021896223049430254,0.021896223049430254
2021-02-16,0.0,0.0,0.0227252369347664,0.0227252369347664
2021-02-17,0.0,0.0,0.02358300096747016,0.02358300096747016
2021-02-18,0.0,0.0,0.024468776385724776,0.024468776385724776
2021-02-19,0.0,0.0,0.025392043966178245,0.025392043966178245
2021-02-20,0.0,0.0,0.026339875377037865,0.026339875377037865
2021-02-21,0.0,0.0,0.027317872895413795,0.027317872895413795
2021-02-22,0.0,0.0,0.028347337487021656,0.028347337487021656
2021-02-23,0.0,0.0,0.029419527137030152,0.029419527137030152
2021-02-24,0.0,0.0,0.030528347060451346,0.030528347060451346
2021-02-25,0.0,0.0,0.03170624121373643,0.03170624121373643
2021-02-26,0.0,0.0,0.032958073112178826,0.032958073112178826
2021-02-27,0.0,0.0,0.03426395775021171,0.03426395775021171
2021-02-28,0.0,0.0,0.035614106533763415,0.035614106533763415
2021-03-01,0.0,0.0,0.03704601162503283,0.03704601162503283
2021-03-02,0.0,0.0,0.03857173946702644,0.03857173946702644
2021-03-03,0.0,0.0,0.040198123606548994,0.040198123606548994
2021-03-04,0.0,0.0,0.04191026568029652,0.04191026568029652
2021-03-05,0.0,0.0,0.043724972519599475,0.043724972519599475
2021-03-06,0.0,0.0,0.04561841905586857,0.04561841905586857
2021-03-07,0.0,0.0,0.04756948901384225,0.04756948901384225
2021-03-08,0.0,0.0,0.049588217241531105,0.049588217241531105
2021-03-09,0.0,0.0,0.05166616954152749,0.05166616954152749
2021-03-10,0.0,0.0,0.0538223074671274,0.0538223074671274
2021-03-11,0.0,0.0,0.056048997146224654,0.056048997146224654
2021-03-12,0.0,0.0,0.058363661044997066,0.058363661044997066
2021-03-13,0.0,0.0,0.060755833371040964,0.060755833371040964
2021-03-14,0.0,0.0,0.06318008027262771,0.06318008027262771
2021-03-15,0.0,0.0,0.06560832880072179,0.06560832880072179
2021-03-16,0.0,0.0,0.06788931747334839,0.06788931747334839
2021-03-17,0.0,0.0,0.07000747072887163,0.07000747072887163
2021-03-18,0.0,0.0,0.07194752082307913,0.07194752082307913
2021-03-19,0.0,0.0,0.07372652084124036,0.07372652084124036
2021-03-20,0.0,0.0,0.07545202219117367,0.07545202219117367
2021-03-21,0.0,0.0,0.07716404113795176,0.07716404113795176
2021-03-22,0.0,0.0,0.07888295519501923,0.07888295519501923
2021-03-23,0.0,0.0,0.08078366622248606,0.08078366622248606
2021-03-24,0.0,0.0,0.08289480124075048,0.08289480124075048
2021-03-25,0.0,0.0,0.08524837326187039,0.08524837326187039
2021-03-26,0.0,0.0,0.0878234507010388,0.0878234507010388
2021-03-27,0.0,0.0,0.09050041570743063,0.09050041570743063
2021-03-28,0.0,0.0,0.09320963997981942,0.09320963997981942
2021-03-29,0.0,0.0,0.095969038492261,0.095969038492261
2021-03-30,0.0,0.0,0.09876488258766095,0.09876488258766095
2021-03-31,0.0,0.0,0.10154318108991371,0.10154318108991371
2021-04-01,0.0,0.0,0.10428078612876182,0.10428078612876182
2021-04-02,0.0,0.0,0.10679116034548194,0.10679116034548194
2021-04-03,0.0,0.0,0.10919952386800912,0.10919952386800912
2021-04-04,0.0,0.0,0.1116025929308497,0.1116025929308497
2021-04-05,0.0,0.0,0.11392759949505622,0.11392759949505622
2021-04-06,0.0,0.0,0.11632168028912666,0.11632168028912666
2021-04-07,0.0,0.0,0.1193113877979326,0.1193113877979326
2021-04-08,0.0,0.0,0.12300415030232287,0.12300415030232287
2021-04-09,0.0,0.0,0.12735490333147717,0.12735490333147717
2021-04-10,0.0,0.0,0.13194464580834234,0.13194464580834234
2021-04-11,0.0,0.0,0.1366540676995172,0.1366540676995172
2021-04-12,0.0,0.0,0.14164717412831487,0.14164717412831487
2021-04-13,0.0,0.0,0.1470219741624211,0.1470219741624211
2021-04-14,0.0,0.0,0.15258380406312835,0.15258380406312835
2021-04-15,0.0,0.0,0.15808542487577254,0.15808542487577254
2021-04-16,0.0,0.0,0.16355540205726699,0.16355540205726699
2021-04-17,0.0,0.0,0.1690285805399671,0.1690285805399671
2021-04-18,0.0,0.0,0.17453044760655015,0.17453044760655015
2021-04-19,0.0,0.0,0.18003256092707223,0.18003256092707223
2021-04-20,0.0,0.0,0.18552993385927008,0.18552993385927008
2021-04-21,0.0,0.0,0.19095182995919271,0.19095182995919271
2021-04-22,0.0,0.0,0.19630773000348764,0.19630773000348764
2021-04-23,0.0,0.0,0.20159831119048705,0.20159831119048705
2021-04-24,0.0,0.0,0.20688926175839478,0.20688926175839478
2021-04-25,0.0,0.0,0.21218920059507262,0.21218920059507262
2021-04-26,0.0,0.0,0.21752035211850723,0.21752035211850723
2021-04-27,0.0,0.0,0.22319096469672756,0.22319096469672756
2021-04-28,0.0,0.0,0.22946095936225153,0.22946095936225153
2021-04-29,0.0,0.0,0.23614903165255796,0.23614903165255796
2021-04-30,0.0,0.0,0.24315224742118258,0.24315224742118258
2021-05-01,0.0,0.0,0.2500775853816275,0.2500775853816275
2021-05-02,0.0,0.0,0.25694154454779927,0.25694154454779927
2021-05-03,0.0,0.0,0.26376714966298626,0.26376714966298626
2021-05-04,0.0,0.0,0.2705753323119951,0.2705753323119951
2021-05-05,0.0,0.0,0.27724616682657793,0.27724616682657793
2021-05-06,0.0,0.0,0.28383936978691965,0.28383936978691965
2021-05-07,0.0,0.0,0.29040530012352733,0.29040530012352733
2021-05-08,0.0,0.0,0.29698926856115987,0.29698926856115987
2021-05-09,0.0,0.0,0.30354891942232537,0.30354891942232537
2021-05-10,0.0,0.0,0.31021144286646973,0.31021144286646973
2021-05-11,0.0,0.0,0.3170714619696191,0.3170714619696191
2021-05-12,0.0,0.0,0.32416246726746484,0.32416246726746484
2021-05-13,0.0,0.0,0.33039367693761074,0.33039367693761074
2021-05-14,0.0,0.0,0.3364184642434665,0.3364184642434665
2021-05-15,0.0,0.0,0.3423796564695991,0.3423796564695991
2021-05-16,0.0,0.0,0.34830421842231885,0.34830421842231885
2021-05-17,0.0,0.0,0.3541607527244151,0.3541607527244151
2021-05-18,0.0,0.0,0.3595478654554667,0.3595478654554667
2021-05-19,0.0,0.0,0.3641171688554026,0.3641171688554026
2021-05-20,0.0,0.0,0.369019592271197,0.369019592271197
2021-05-21,0.0,0.0,0.3737197796396627,0.3737197796396627
2021-05-22,0.0,0.0,0.3784081468190608,0.3784081468190608
2021-05-23,0.0,0.0,0.3830465244488607,0.3830465244488607
2021-05-24,0.0,0.0,0.3873243247486132,0.3873243247486132
2021-05-25,0.0,0.0,0.3912056562067226,0.3912056562067226
2021-05-26,0.0,0.0,0.3950314574016083,0.3950314574016083
2021-05-27,0.0,0.0,0.398891549457487,0.398891549457487
2021-05-28,0.0,0.0,0.4027893799295035,0.4027893799295035
2021-05-29,0.0,0.0,0.4066053925303177,0.4066053925303177
2021-05-30,0.0,0.0,0.41037757193000585,0.41037757193000585
2021-05-31,0.0,0.0,0.4142694923074884,0.4142694923074884


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_new_known_case.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,124.49552571983874,125.02127787940884,125.12757749637107,128.92419759949607
2021-01-16,121.39416257089935,121.53206477668823,121.5018986691719,125.35885098732955
2021-01-17,117.66649357066878,117.98395594024527,118.08020018803543,121.76764771157754
2021-01-18,114.50623468800701,114.6125343049693,114.86104557165135,118.72518029636048
2021-01-19,111.94929795567163,111.62752614216426,112.03117739035878,115.87807433934428
2021-01-20,109.14528643796446,108.7933485169408,109.3392114148551,113.07549930294745
2021-01-21,106.35994917729128,105.82557812985937,106.01375718150874,109.87932838752816
2021-01-22,102.93681421484445,102.6351531396813,102.86068070539851,106.73918024321064
2021-01-23,99.67169219653076,99.49500499536374,99.66163682735866,103.73406134206137
2021-01-24,96.95386955744168,96.35054740711533,96.76712698710256,100.81082187559929
2021-01-25,94.53914447482605,93.80079308133145,94.21737266131863,98.22659199836815
2021-01-26,92.53238008433581,91.85867034980474,92.07270606503955,96.39220536511404
2021-01-27,90.55290883874135,89.83323170228064,89.82748577703943,94.06366916111647
2021-01-28,88.20138893377893,87.4070147691826,87.54922641890238,91.33148170892437
2021-01-29,86.40578729590294,85.10146226614982,85.30113316828167,89.31753491188263
2021-01-30,84.10023479287018,82.61347663670887,83.01281844097248,87.11253610057092
2021-01-31,82.12220002858597,80.37974819919113,80.58947447049503,84.71361231236861
2021-02-01,80.44726282077525,78.44768083683657,78.66602599600229,82.59911182360584
2021-02-02,79.15873908543544,77.1275545126701,77.32866189611224,81.14826570020206
2021-02-03,77.77684406492608,75.54742507133925,75.57902766016585,79.68305476369524
2021-02-04,75.94389391298228,73.4616542087825,73.54209716215935,77.6087757516209
2021-02-05,74.12961801807236,71.59279202408119,71.4548898182923,75.4396889730667
2021-02-06,72.57821820294751,69.93940203592496,69.44812542780211,73.38408421802625
2021-02-07,70.76106934541703,68.06048448205154,67.61517527585829,71.51234907070433
2021-02-08,69.12922657691531,66.45306189582494,65.79515345570718,69.85034019468631
2021-02-09,67.89097968743604,64.85282171614986,64.30695881823557,68.26590130942454
2021-02-10,66.3711824611378,63.272692274818986,62.797216961109434,66.65560576057736
2021-02-11,64.96917670228422,61.62935765583488,61.054765131714575,65.12575316510701
2021-02-12,63.51402113494952,59.859612681544306,59.533531424106044,63.460871326468386
2021-02-13,62.551578657048005,58.66158726875346,58.47771766103495,62.30450387167625
2021-02-14,62.52284903084198,58.111414926908246,57.8341740340202,61.61068339880098
2021-02-15,62.42660478305182,57.75229459933305,57.515275183133426,61.14669993557382
2021-02-16,63.05147415303267,58.266554908420744,57.35869872031065,61.16393771129743
2021-02-17,63.75822295770066,58.41163952076112,57.55118721589095,61.30902232363781
2021-02-18,64.51955805216008,58.78368818012902,57.94047365098246,61.33775194984381
2021-02-19,65.78509808653507,59.273528306941586,58.24069824483532,61.699745240039626
2021-02-20,66.7288663074027,59.606791970931376,58.34699786179758,61.99853335258218
2021-02-21,67.16699310704445,59.687234924308214,58.32832360476368,61.988477983410085
2021-02-22,68.2213703888052,59.559388087691445,58.1904213989748,61.87068651596542
2021-02-23,68.98414196457495,59.52203957362363,58.60412801634143,61.93101873099805
2021-02-24,69.93078314806317,59.66999714858462,58.98479556357113,62.313122759538054
2021-02-25,71.26671076664289,60.066465990227634,59.17872054046174,62.761304928351905
2021-02-26,72.5911465347402,60.5606155609711,59.38844681176567,63.36462707867824
2021-02-27,74.08652357876335,60.892442743650584,59.77916972816749,63.59733705094697
2021-02-28,75.71692986595477,61.38371935177346,60.033426920090726,63.999551817831176
2021-03-01,77.25252838666628,62.160855740646184,60.50890223380028,64.51955805216006
2021-03-02,78.9073548561328,62.61765679732183,60.88238737447849,65.1085153893834
2021-03-03,80.5420705872551,63.44507003205509,61.07200290743819,66.12267119445576
2021-03-04,82.72983162284322,64.11303384134496,61.706927646591126,67.2646738361449
2021-03-05,85.13450133628675,65.00652521635206,62.56307050753042,68.86347753450967
2021-03-06,87.90260082123635,65.91725436708276,63.39048374226366,70.84725822403507
2021-03-07,90.82296732507788,66.82223759257225,64.2020956825836,72.67877189466857
2021-03-08,93.68587457650735,67.98866041653649,65.12575316510703,74.44133446240765
2021-03-09,96.3131988930475,69.32171507249562,65.88996122218705,76.5199229184129
2021-03-10,99.89147383700676,70.5154310413556,66.83660240567528,78.6847002530362
2021-03-11,103.63494413165064,72.11854418365127,67.8033543275077,81.0678227468252
2021-03-12,107.53786385173788,73.52342290512546,69.084695656296,83.12342750186562
2021-03-13,111.5528291140286,75.02023643045888,70.30857773267229,85.54389850972248
2021-03-14,116.34636724650234,76.94943083019285,71.4577627809129,87.64690714800284
2021-03-15,120.89714003753521,78.74790543068943,72.87556983417979,90.14207518399529
2021-03-16,125.18360026747281,80.01488194637476,74.08365061614276,92.65304451440107
2021-03-17,129.85647396988128,81.49445769598454,75.51151303858175,95.56766509300137
2021-03-18,135.9026238049373,83.49116671730265,77.31717004562984,98.74372527007645
2021-03-19,142.12115139722945,85.72058571088948,78.96337762723458,101.82928712460256
2021-03-20,148.9746037286745,88.19707948984805,80.93853942889814,105.22369246084331
2021-03-21,155.84529383584322,90.54572643218984,83.00563603442097,108.72008797011543
2021-03-22,162.8567591114214,92.76365357529426,84.6446612094742,111.58586818416553
2021-03-23,169.39274907329005,94.8436785126098,86.26501212749348,115.29055348343128
2021-03-24,177.0204648309872,97.5787389274225,88.11950949909183,119.8743653446011
2021-03-25,185.57902047775934,100.34971137499274,89.84616003407334,124.49121627590786
2021-03-26,194.641781064447,102.94399662139598,91.99513607428334,129.28331792707127
2021-03-27,204.80201337220453,106.06259754605898,93.7620080859533,133.8111070171394
2021-03-28,215.16048010078347,109.28318864375338,95.87363561209547,138.3374596258972
2021-03-29,225.52612923591403,112.0642164604957,98.00537387658184,142.7546396550721
2021-03-30,234.46822539253648,114.60247893579721,99.83257810328445,145.65202245794885
2021-03-31,242.3588172300187,115.96569969927263,100.32241823009703,148.08254883497779
2021-04-01,249.09016865008826,116.55322055518567,100.34540193106184,149.0636655699132
2021-04-02,253.1898863096867,116.17111652664566,98.71499564387047,149.16278278032394
2021-04-03,254.36780098413334,114.32380156159886,96.8001660572395,148.02796254518634
2021-04-04,255.08891460190438,111.56144800189041,94.06510564242677,146.35733478130652
2021-04-05,255.2914584666568,109.19412680251473,91.11457303106896,144.77002293342412
2021-04-06,257.79668187182136,107.7274793846976,88.8219488598289,143.60934603470108
2021-04-07,264.4978671843745,108.18428044137326,88.54327148563054,142.67994262693648
2021-04-08,281.8563073380493,111.96078980615407,90.95943304955647,143.84492896959046
2021-04-09,309.3893446125846,119.510935573095,96.03739448146978,147.24508023107236
2021-04-10,341.8437668562104,129.07502813707768,102.58631277513106,150.18124802932724
2021-04-11,377.8132588661422,139.7480842726126,109.99711985497287,153.78968908080282
2021-04-12,414.19214804950974,149.69284438382496,117.52571840225933,158.6478688722401
2021-04-13,447.62481406545044,158.33471594659449,123.61783563924497,164.58771909033388
2021-04-14,480.4656497815471,166.42354220489824,129.18132775403996,172.4811838904367
2021-04-15,509.8675492407837,173.07445067159094,133.44049483908177,177.339363681874
2021-04-16,534.0751322819727,177.33792720056368,136.00461397796872,177.54765347186762
2021-04-17,558.7323339732858,180.84725104162854,137.73988340081206,178.17539580446908
2021-04-18,582.5563765046245,184.77459094399086,139.20940378124976,178.69396555748762
2021-04-19,605.1349897399324,187.90181075651574,139.94200924950317,179.5544178623578
2021-04-20,625.3290440001408,190.4170895308524,140.82400877402787,181.3399641310617
2021-04-21,648.4894321661203,193.57878489482445,141.93440882689035,181.074215088656
2021-04-22,675.1074308459943,197.62247978332118,142.9183985244464,177.9283210190973
2021-04-23,701.9150450588276,201.1231847365242,144.13509819427117,176.21747177852907
2021-04-24,728.9165842485514,204.63681802151993,145.3532343454063,176.6024487696897
2021-04-25,756.9265333181069,207.60458840860136,146.45070606647604,178.08346100060982
2021-04-26,783.0719296468914,210.62838156678453,147.8397834935369,177.02477427491806
2021-04-27,806.9864705007789,213.16233459815513,148.30663991938474,172.96958753593896
2021-04-28,832.6118605952348,215.8758477933133,149.0694114951544,167.23371766390792
2021-04-29,860.7841320528537,218.3279213899968,149.97583120195424,164.71556592695063
2021-04-30,888.3861204302835,221.54133008113965,150.6653422308986,161.70182813793957
2021-05-01,916.6905481684503,224.2993741969172,150.87794146482312,157.85062174502312
2021-05-02,944.7048066819364,226.9439362891809,151.4022571430829,152.76978735048925
2021-05-03,970.6878806226573,229.54684042344596,151.01009774537076,148.72752894330284
2021-05-04,995.5677369170672,231.69725294496624,151.29595752612065,145.38052749030197
2021-05-05,1021.8251787880552,233.89506934972644,151.24855364288072,142.0162882615775
2021-05-06,1051.0863030788823,236.41609404930432,151.12645273150517,136.3795355999572
2021-05-07,1079.0545941904386,238.6814250756487,150.98711404440598,131.66500393955
2021-05-08,1105.9756904267856,241.67361564500524,151.441042138461,126.40460938122851
2021-05-09,1133.3894997525663,244.37994643361196,151.54734175542333,120.43602953692871
2021-05-10,1158.513557869727,246.86218613781168,151.60623748914563,114.75905539861998
2021-05-11,1179.783536631351,248.74684961692634,151.058938109921,108.79191203563049
2021-05-12,1200.8624633787044,250.51372162859633,150.42114040814747,102.09647264831848
2021-05-13,1220.8827034003668,252.89109819714415,150.00599730947053,96.24855723408398
2021-05-14,1241.6226205584894,255.058748494388,149.30212146742315,90.94363175514314
2021-05-15,1256.200032895422,256.2151159491802,147.99205051242885,85.49218518255164
2021-05-16,1266.693528867169,255.83732136457107,145.74683022442866,79.9516767687215
2021-05-17,1277.9612882651686,256.5455066505493,143.98857710062055,75.087751052043
2021-05-18,1288.4677125687085,256.8083827303345,142.58944430438754,70.39907605522123
2021-05-19,1296.7720110235575,257.3671739600414,141.11130503608803,65.54520570771486
2021-05-20,1302.8842389988874,257.73347669416813,139.03558954270338,61.547478221147756
2021-05-21,1306.8963312985577,257.84552223637155,137.10208569903855,57.54831425327034
2021-05-22,1312.942481133614,258.70310157862116,135.11112260296161,53.52903954704871
2021-05-23,1317.6699411258137,260.7630157775925,133.7780679470025,50.15043550522127
2021-05-24,1318.6108363840603,260.66102560456113,132.04567148677972,46.56785111733109
2021-05-25,1317.6627587192622,260.741468557938,130.18830115256083,43.38173557108394
2021-05-26,1309.9201244567407,259.6511792434197,127.3885990787846,40.12954188456294
2021-05-27,1296.506261981152,257.98342444216047,124.3461316635675,37.21492130596263
2021-05-28,1286.1190656263668,257.56828134348353,121.4573677485526,34.43245700790999
2021-05-29,1272.7066396320884,255.79853636919293,118.53125531946989,31.802259728749245
2021-05-30,1258.8273572119622,254.7326672369497,115.34226681060214,29.377479276961513
2021-05-31,1243.5992188414637,254.03022787621268,112.7594734146813,27.135131951581972


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_newly_deceased.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,8.863089684555886,8.919112455657618,8.85159783407348,8.953588007104836
2021-01-16,8.840105983591075,8.878890978969196,8.766845436765733,8.887509866831001
2021-01-17,8.755353586283327,8.766845436765733,8.68496600207859,8.801320988212954
2021-01-18,8.7050767404228,8.756790067593629,8.656236375872572,8.713695628284604
2021-01-19,8.582975829047232,8.59877712346054,8.531262501876403,8.58153934773693
2021-01-20,8.496786950429184,8.538444908427909,8.501096394360086,8.470930286843771
2021-01-21,8.466620842912867,8.56286509070302,8.50396935698069,8.532698983186704
2021-01-22,8.495350469118884,8.486731581257079,8.50827880091159,8.452256029809858
2021-01-23,8.30717141746948,8.343083450227002,8.399106221328731,8.376122520363918
2021-01-24,8.103191071406767,8.213800132299928,8.199435319196922,8.226728464092636
2021-01-25,7.986836085272404,8.06871551995955,8.047168300305039,8.14341254809519
2021-01-26,7.92363090761917,8.019875155409323,7.95954294037669,8.03280348720203
2021-01-27,7.83169610375992,7.876227024379244,7.810148884105406,7.913575538447064
2021-01-28,7.70815871107405,7.688047972729838,7.596113168870589,7.7052857484534485
2021-01-29,7.426608374255096,7.46970281356412,7.361966715291561,7.481194664046526
2021-01-30,7.212572659020278,7.2671589488117085,7.17809710757306,7.180970070193658
2021-01-31,7.081852859782908,7.066051565369596,7.084725822403509,6.992791018544255
2021-02-01,6.846269924893577,6.791683635102144,6.843396962272975,6.76295400889613
2021-02-02,6.576211438557028,6.541735887109808,6.612123471314547,6.5173157048346955
2021-02-03,6.39808775607973,6.329136653185291,6.408143125251836,6.287478695186567
2021-02-04,6.135211676294684,6.151012970707995,6.2228370362230345,6.023166134091221
2021-02-05,5.987254101333703,6.036094465883928,6.034657984573631,5.797638568373997
2021-02-06,5.866589671268435,5.8795180030611425,5.8752085591302405,5.669791731757227
2021-02-07,5.725814502858959,5.780400792650389,5.666918769136627,5.543381376450758
2021-02-08,5.625260811137904,5.668355250446927,5.560619152174369,5.40404268935158
2021-02-09,5.500286937141734,5.507469343693239,5.424153427695794,5.207244749840373
2021-02-10,5.247466226528795,5.345146955629248,5.214427156391878,5.067906062741196
2021-02-11,5.067906062741196,5.108127539429618,5.017629216880669,4.8926553428845
2021-02-12,4.931440338262622,4.9458051513656285,4.994645515915857,4.82226775867976
2021-02-13,4.76768146888833,4.740388323992615,4.869671641919687,4.6642548145466725
2021-02-14,4.613977968686146,4.565137604135919,4.789228688542844,4.468893356345766
2021-02-15,4.451655580622157,4.45596502455306,4.655635926684869,4.325245225315687
2021-02-16,4.303698005661175,4.341046519728995,4.489004094689977,4.247675234559444
2021-02-17,4.157176912010494,4.221818570974031,4.3482289262805,4.1571769120104936
2021-02-18,4.091098771736658,4.180160612975308,4.241929309318242,4.118391916632373
2021-02-19,3.9847991547743993,4.026457112773124,4.059496182910042,3.956069528568384
2021-02-20,3.8899913882945474,3.9531965659477835,3.9014832387769545,3.8741900938812384
2021-02-21,3.788001215263191,3.8713171312606374,3.704685299265746,3.82247676671041
2021-02-22,3.7247960376099565,3.7535256638159726,3.5912032757519836,3.7420338133335656
2021-02-23,3.7161771497481513,3.6946299300936394,3.527998098098748,3.6184964206476975
2021-02-24,3.700375855334843,3.5868938318210803,3.502141434513334,3.4978319905824313
2021-02-25,3.687447523542136,3.4762847709279185,3.467665883066115,3.4130795932746834
2021-02-26,3.6702097478185265,3.4777212522382204,3.390095892309872,3.3671121913450586
2021-02-27,3.6745191917494293,3.453301069963106,3.3297636772772394,3.298161088450621
2021-02-28,3.625678827199201,3.4202619998261885,3.3383825651390433,3.191861471488361
2021-03-01,3.6457895655434127,3.408770149343782,3.299597569760922,3.1085455554909154
2021-03-02,3.5682195747871694,3.3398190464493447,3.2550666491415976,3.0956172236982087
2021-03-03,3.5610371682356665,3.2924151632094185,3.1415846256278352,3.074070004043697
2021-03-04,3.5437993925120557,3.22202757900468,3.058268709630389,2.9806987188741454
2021-03-05,3.5351805046502522,3.1387116630072334,3.0367214899758768,2.9318583543239187
2021-03-06,3.461919957824912,3.1329657377660296,3.0022459385286586,2.888763915014894
2021-03-07,3.530871060719349,3.0726335227333967,2.9390407608754234,2.8873274337045935
2021-03-08,3.494959027961828,3.0884348171467053,2.8959463215663996,2.8830179897736916
2021-03-09,3.566783093476869,3.051086303078885,2.862907251429482,2.858597807498578
2021-03-10,3.6400436403022094,3.0740700040436977,2.8844544710839926,2.8111939242586517
2021-03-11,3.66015437864642,3.1487670321793386,2.8643437327397825,2.824122256051359
2021-03-12,3.729105481540859,3.157385920041144,2.8212492934307587,2.832741143913163
2021-03-13,3.836841579813418,3.111418518111519,2.8600342888088806,2.8471059570161716
2021-03-14,3.9230304584314655,3.0783794479746005,2.9390407608754234,2.872962620601587
2021-03-15,4.032203038014326,3.101363148939413,3.0008094572183577,2.8686531766706844
2021-03-16,4.081043402564553,3.1674412892132495,2.9979364945977554,2.8686531766706835
2021-03-17,4.206017276560721,3.181806102316257,3.088434817146706,2.8930733589457973
2021-03-18,4.368339664624711,3.2134086911428743,3.147330550869038,2.871526139291285
2021-03-19,4.431544842277946,3.2493207239003947,3.2148451724531752,2.875835583222188
2021-03-20,4.60392259951404,3.3240177520360357,3.236392392107688,2.875835583222187
2021-03-21,4.7116586977866,3.463356439135212,3.1818061023162567,2.933294835634219
2021-03-22,4.849560903575477,3.5064508784442356,3.1703142518338505,2.97064334970204
2021-03-23,4.958733483158336,3.552418280373861,3.2579396117621995,3.035285008665576
2021-03-24,5.062160137499992,3.6141869767167956,3.2579396117621995,3.0869983358364044
2021-03-25,5.142603090876836,3.6242423458889013,3.263685537003403,3.166004807902947
2021-03-26,5.381058988386767,3.700375855334843,3.2507572052106957,3.214845172453174
2021-03-27,5.577856927897977,3.726232518920257,3.233519429487086,3.2162816537634744
2021-03-28,5.809130418856404,3.7161771497481513,3.3254542333463366,3.1947344341089634
2021-03-29,6.041840391125133,3.7678904769189794,3.4604834765146104,3.2392653547282872
2021-03-30,6.316208321392583,3.8770630565018402,3.446118663411603,3.191861471488362
2021-03-31,6.5561007002128155,3.9819261921537983,3.5236886541678456,3.187552027557459
2021-04-01,6.886491401582,4.125574323183876,3.6228058645786003,3.194734434108963
2021-04-02,7.1306932243331325,4.272095416834557,3.7190501123687536,3.2033533219707677
2021-04-03,7.545836323010062,4.4013787347616296,3.8296591732619145,3.259376093072498
2021-04-04,7.848933879483529,4.5809388985492285,3.8698806499503364,3.312525901553628
2021-04-05,8.299989010917976,4.703039809924795,3.8713171312606374,3.2895422005888153
2021-04-06,8.707949703043402,4.733205917441111,4.023584150152521,3.3268907146566358
2021-04-07,9.184861498063267,4.8711081232299875,4.068115070771846,3.3872229296892695
2021-04-08,9.64597199866982,4.9400592261244265,4.138502654976585,3.444682182101301
2021-04-09,10.196144340515021,5.100945132878113,4.285023748627265,3.5165062476163405
2021-04-10,10.690293911258497,5.312107885492329,4.348228926280499,3.519379210236942
2021-04-11,11.244775697034601,5.457192497832709,4.471766318966368,3.4547375512734066
2021-04-12,11.770527856604692,5.620951367207,4.557955197584416,3.444682182101301
2021-04-13,12.42125389017095,5.822058750649111,4.605359080824341,3.5150697663060395
2021-04-14,13.077725848978409,5.935540774162874,4.680056108959983,3.5552912429944614
2021-04-15,13.794530022818503,6.148140008087392,4.78348276330164,3.5538547616841614
2021-04-16,14.611887888379659,6.330573134495591,4.761935543647128,3.4604834765146095
2021-04-17,15.587258698073894,6.498641447800782,4.817958314748859,3.507887359754535
2021-04-18,16.920313354033027,6.663836798485375,4.889782380263898,3.5437993925120557
2021-04-19,18.675693515220598,6.790247153791847,5.003264403777662,3.6314247524404033
2021-04-20,20.793066966603966,7.0229571260605725,5.177078642324058,3.529434579409048
2021-04-21,23.591332559069908,7.259976542260205,5.233101413425787,3.4762847709279177
2021-04-22,26.595014978908868,7.412243561152088,5.277632334045112,3.418825518515886
2021-04-23,30.05549845542347,7.5214161407349485,5.378186025766168,3.4274444063776905
2021-04-24,33.592115441384024,7.647826496041418,5.533326007278652,3.4001512614819753
2021-04-25,36.91038726817885,7.861862211276235,5.573547483967076,3.395841817551074
2021-04-26,40.2559522398694,8.084516814372856,5.609459516724594,3.336946083828741
2021-04-27,42.968028953717294,8.242529758505945,5.52758008203745,3.397278298861375
2021-04-28,45.467506433640665,8.371813076433018,5.612332479345197,3.3800405231377653
2021-04-29,47.898032810669626,8.59303119821934,5.7674724608576815,3.358493303483253
2021-04-30,49.93496330867614,8.878890978969197,5.807693937546103,3.3800405231377653
2021-05-01,51.91587103558093,9.03115799786108,5.789019680512194,3.3182718267948315
2021-05-02,54.152472435719254,9.12165632041003,5.832114119821218,3.232082948176784
2021-05-03,55.963875368008566,9.311271853369734,5.840733007683022,3.1918614714883615
2021-05-04,58.3915287824169,9.520998124673648,5.911120591887761,3.1099820368012154
2021-05-05,60.560615560971094,9.786747167079294,5.978635213471898,3.033848527355274
2021-05-06,62.7483765965592,9.934704742040278,5.852224858165428,2.946223167426925
2021-05-07,64.97635910883572,10.051059728174643,5.938413736783476,2.854288363567675
2021-05-08,67.25030902304188,10.206199709687128,6.013110764919118,2.719259120399401
2021-05-09,69.38635673145917,10.352720803337808,6.0490227976766375,2.681910606331581
2021-05-10,71.90450846841644,10.5236620792636,6.03753094719423,2.5468813631633056
2021-05-11,74.36951039689261,10.585430775606536,6.092117236985661,2.476493778958568
2021-05-12,76.62909549799573,10.645762990639168,6.028912059332426,2.360138792824203
2021-05-13,78.66028007076106,10.816704266564965,6.073442979951751,2.2796958394473585
2021-05-14,80.73599556414572,10.92731332745813,6.056205204228143,2.1777056664160024
2021-05-15,82.67668181436208,11.102564047314823,6.076315942572353,2.1015721569700605
2021-05-16,84.88455358829441,11.385550865444078,6.03753094719423,2.036930498006525
2021-05-17,86.7289955907206,11.422899379511898,6.0418403911251355,2.041239941937427
2021-05-18,88.12094598040213,11.618260837712805,5.9441596620246795,1.9464321754575746
2021-05-19,89.91798409958838,11.786329151018002,5.984381138713101,1.8473149650468197
2021-05-20,91.95060515366399,11.935723207289282,5.954215031196786,1.7697449742905773
2021-05-21,93.78355530560783,12.076498375698757,5.885263928302347,1.6591359133974166
2021-05-22,95.89230986912938,12.197162805764027,5.745925241203171,1.6146049927780919
2021-05-23,97.29144266536235,12.156941329075604,5.687029507480838,1.5097418571261343
2021-05-24,99.19047095758,12.217273544108235,5.6913389514117405,1.3560383569239491
2021-05-25,100.89270131028641,12.34942982465591,5.600840628862792,1.2928331792707144
2021-05-26,101.85370730687765,12.514625175340504,5.458628979143013,1.264103553064699
2021-05-27,103.08764475242606,12.553410170718623,5.393987320179478,1.2080807819629675
2021-05-28,104.25694053901088,12.562029058580427,5.34514695562925,1.1534944921715378
2021-05-29,104.74390770320286,12.694185339128099,5.250339189149398,1.0989082023801078
2021-05-30,105.47364020883566,12.869436058984798,5.1900069741167645,1.0155922863826616
2021-05-31,105.78679313448124,13.063361035875404,5.046358843086685,0.9825532162457434


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_newly_infected.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,375.9774357515778,375.79787558779026,376.40981662597835,374.1803976323915
2021-01-16,367.286723824258,366.7710270338599,367.86562579230923,364.75851671812865
2021-01-17,359.67624584228446,359.1806597902306,359.8285128611763,356.7228402683059
2021-01-18,349.2042970901917,348.0867146307777,348.379756818079,344.6147393037806
2021-01-19,338.49820188452,337.19818629869764,338.26836487487174,334.1111879628612
2021-01-20,328.5678065864105,327.5737615196823,328.51034733399837,323.69382550055985
2021-01-21,319.5696876586863,317.86314786204895,318.79686071374454,313.5422120806641
2021-01-22,310.1664810014574,308.45850472350963,309.0546444672845,304.2783441105344
2021-01-23,304.1418783860558,301.9742280888119,302.3017458275605,297.3861067837112
2021-01-24,299.1386139822782,296.22542988498816,296.8445533297278,291.44338360299673
2021-01-25,291.22360196252083,287.9125125422774,288.4655578467433,282.5199617034083
2021-01-26,284.0885992942567,279.9342953448668,280.51176083160783,274.0734515988396
2021-01-27,277.19923493005416,272.351110507789,273.0463674619746,266.59800286003434
2021-01-28,270.37738518743566,264.67742734816215,265.58097409234136,259.0550394996448
2021-01-29,264.32117998320757,258.0868510965022,258.9530493266135,251.22765283981582
2021-01-30,260.51163154828987,253.8434853058736,254.6206216947463,247.0891501848392
2021-01-31,257.0238549268795,249.96785873068208,250.24940906750098,243.0928591795824
2021-02-01,250.29824943205122,242.87738698303738,242.60445553408016,235.98084021228317
2021-02-02,244.44746105519607,236.40891164275288,236.04117242731587,228.65047608581827
2021-02-03,238.7719233981976,229.97778481653623,229.41324766158806,222.00244058174616
2021-02-04,232.80047059127725,224.19882050519615,222.94764528392415,215.53971116670292
2021-02-05,227.4567601169583,217.89841347821687,216.19761960682072,209.09134656476272
2021-02-06,223.47627040611485,213.8044417438596,211.7703842084737,204.34664879683916
2021-02-07,219.4354484802387,209.04681564414335,207.54569267487904,199.32183717340698
2021-02-08,214.2080929920541,202.8756919350912,201.8428618729849,193.17369716531962
2021-02-09,209.2235028453104,197.10678299292323,195.9317412810972,188.06844258851066
2021-02-10,204.87383743771954,192.3865054072748,191.17986110662213,182.4273804829594
2021-02-11,205.74865455569272,190.97875372318,190.37686805416396,181.2092443318243
2021-02-12,205.60644290597298,189.93874125452223,188.93895026255294,179.59176637642565
2021-02-13,207.84735375004223,190.85377984918384,189.31961780978267,179.93939485351842
2021-02-14,210.7849580296073,192.3606487436894,190.36537620368162,181.48217578078155
2021-02-15,213.1336049719491,193.1176743942179,190.63112524608724,181.03255713065724
2021-02-16,217.4904527860914,195.1028915650536,192.48849558030614,181.8829540663554
2021-02-17,221.9665285489887,197.05937910968325,194.6863119850664,183.7805458772627
2021-02-18,223.39726393404828,196.72324248307285,193.23977530559347,182.46903844095812
2021-02-19,225.66403144170292,196.46611232852902,193.46530287131074,181.93610387483653
2021-02-20,228.26980853858853,196.5910862025252,194.2036542648053,182.17743273496708
2021-02-21,230.6385662192746,197.45584795132626,195.1072010089845,182.22483661820695
2021-02-22,235.49818249202218,198.5418278219137,195.9877640521989,183.31656241403556
2021-02-23,240.01735269422846,200.17510707172568,197.04214133395968,184.07215158325383
2021-02-24,245.29354854696328,201.94054260208537,197.39120629236277,185.11647349584248
2021-02-25,250.66598864748823,203.78929404844249,198.82481464004297,186.18090614677538
2021-02-26,256.9491578987439,205.71561548555582,199.7843841553239,187.3746221156353
2021-02-27,262.0558489568632,207.8358618995598,200.63047164709107,188.4289993973961
2021-02-28,267.54033459959163,209.70328760295087,201.71357855505784,189.77067294121707
2021-03-01,275.25711219852747,212.82619797154476,203.9085219971975,191.523180139784
2021-03-02,284.2394298318383,215.7508739193172,206.34192133684698,194.4263088679019
2021-03-03,293.24329468480374,219.11080370411074,209.770802224535,196.7950665485879
2021-03-04,302.76572929078776,222.82267140992795,212.8779112987156,199.55885658960668
2021-03-05,313.4287300571504,227.0947668267625,216.37287032667746,202.3743599577962
2021-03-06,322.43115842880553,230.50928290134755,219.37655274651644,204.7503000450337
2021-03-07,332.8887423677952,234.5587237150855,222.2566977736695,206.95386237503513
2021-03-08,346.46349075013774,240.08199435319196,225.9398358532807,210.1629616222471
2021-03-09,360.2608937355769,244.93586470069837,229.7551302134396,212.83912630333745
2021-03-10,373.8298961926781,250.15172833840055,233.8203723215908,215.7120889239391
2021-03-11,390.14257795245396,255.61466676147444,238.14992699083743,218.18140029634614
2021-03-12,406.74255597428987,262.21529838230657,242.92766382889783,220.98828477667385
2021-03-13,420.7137731982754,266.8264033883721,246.6481504225769,224.2088758743683
2021-03-14,434.9866514974241,271.41596117478315,250.70046419893544,226.96691999014578
2021-03-15,456.5870209604171,278.4461007073952,257.5251869041745,230.2981201487333
2021-03-16,477.80528639487005,286.3797869841864,263.7279132020534,233.16390036278338
2021-03-17,500.93407197202316,293.9974473727116,269.88898154193345,236.1632733386914
2021-03-18,525.1761305646593,302.39511711272996,276.248284302635,239.42121295045362
2021-03-19,551.0414130379354,310.37620727276123,283.08306237704625,242.9879960439305
2021-03-20,572.3803429024535,317.09175739841737,288.43395525791664,244.17022016230803
2021-03-21,594.6429302494954,324.30863950136865,293.65269185823945,246.37809193624037
2021-03-22,624.7874905461574,334.34389793512986,300.39984457272226,248.68220795796285
2021-03-23,658.4586124596079,344.5630259766098,307.65838463367226,250.92599176465265
2021-03-24,691.1572365259849,354.46612812982335,314.0176873943738,253.05773002913904
2021-03-25,727.6654090272793,365.66637290623873,321.54484946034995,254.97974202232152
2021-03-26,765.7709487456286,376.8809824957569,328.65686842764916,256.2711387202819
2021-03-27,797.6924364231329,385.4510299930115,334.8509758376661,257.3585550721796
2021-03-28,830.6697378637081,394.33997634115275,340.9272917802385,257.6530337407913
2021-03-29,880.7914437427232,407.1648814795183,349.0735772909544,258.3985675408374
2021-03-30,928.6822941468415,420.24691677242765,357.2256087269114,258.98034247150923
2021-03-31,978.5224496890379,432.9310467423836,365.3086890599739,258.9185737751663
2021-04-01,1032.995257456954,445.36235600172677,373.50812437917074,258.563762891522
2021-04-02,1079.7067567053155,454.78280043467925,378.05889717020375,255.8631780281565
2021-04-03,1130.819634688438,467.1968719182987,384.69256786117273,256.324288528763
2021-04-04,1185.905819975853,479.1527058639322,392.32459306280083,256.84716772571255
2021-04-05,1237.3519616229653,488.5271828949552,396.62829106846203,252.69142729501237
2021-04-06,1305.6121170071488,502.2714360719131,403.78053151244967,251.21185154540254
2021-04-07,1372.8480612170872,516.6376856562314,411.3680257934584,248.9034260797492
2021-04-08,1444.6893645078505,530.7697887869706,418.59639974689196,246.40969452506704
2021-04-09,1526.9681409992595,548.5620462963561,429.5840452893828,246.00747975818277
2021-04-10,1592.8121348195173,559.6085875725694,436.5107581676532,243.90447111990244
2021-04-11,1649.7887295112876,568.1915634016167,439.59344705955874,240.04177287650364
2021-04-12,1738.383714324089,585.3546420970905,449.12306407209417,237.28229227941577
2021-04-13,1814.5603182093398,596.804834621498,454.4495367706896,231.5521683326259
2021-04-14,1890.30310473888,606.976558779738,459.2689315667487,227.50847344412924
2021-04-15,1972.4755816133265,619.2383632444654,463.9762808206044,221.84011819368226
2021-04-16,2053.1900299578174,630.6914287314937,468.2541221626802,215.88590316248548
2021-04-17,2116.6408459151144,637.7747180725869,469.6029781130526,210.07102681838785
2021-04-18,2186.672182754898,646.2557037286027,472.7776018088173,205.85926361658596
2021-04-19,2280.796184131047,659.255859586825,477.2608599782661,199.3189642107864
2021-04-20,2372.7726459482965,671.6368920003075,481.47693262399883,193.76983690909447
2021-04-21,2462.4205715615485,682.9506188002365,485.78637655490127,187.16920528826233
2021-04-22,2555.9197035677175,694.0962772868602,489.9421169856015,180.00403651248197
2021-04-23,2649.958952546558,704.6802715811565,493.2187308543975,171.97410598790057
2021-04-24,2727.063523358263,712.3280980771979,494.78449548262546,166.88608918681513
2021-04-25,2805.7137480598526,719.8279669982785,496.2367780873395,161.2996133710554
2021-04-26,2903.4634282632014,730.084443553826,499.38123567558796,154.2163240299622
2021-04-27,3000.704594082703,740.4802587964728,502.1249149782625,145.9019702059412
2021-04-28,3092.6508897924355,749.1623518359307,502.4811623432171,138.54862237851145
2021-04-29,3188.2286102546086,758.0426792962104,503.3516700172594,131.15648955570356
2021-04-30,3276.8925461703047,766.5753782793971,503.78548737297024,124.24845093446703
2021-05-01,3357.2363823367386,772.816889572654,503.14912615250694,118.43788403430034
2021-05-02,3435.7185387250224,778.5283392624101,503.02702524113135,112.78820304088734
2021-05-03,3533.6348507603648,788.5018289998284,503.4479142650496,105.74369869517227
2021-05-04,3627.6927739962407,796.3981667625518,503.40194686311986,99.91876698190254
2021-05-05,3719.496858056254,805.5298784521342,504.13455233137324,93.8639982589847
2021-05-06,3809.242464398607,814.5107596041346,503.73377404579946,87.74889732103422
2021-05-07,3898.5154683898695,823.5993768544079,503.870239770278,82.94386733807805
2021-05-08,3966.269982352827,829.0852989784465,502.5687877031454,78.88868059909893
2021-05-09,4032.1944191264615,834.6689018315857,500.96854752347036,75.14377382314476
2021-05-10,4100.997564445938,841.7608100605404,498.17602785624564,70.48095548990841
2021-05-11,4170.8766342668305,849.1845454721749,496.0744556992755,65.69890920791705
2021-05-12,4227.008577948144,855.7090435835613,493.5519945183873,61.12802567853994
2021-05-13,4246.018971608665,852.3807163875941,485.1385234839556,56.720901018537106
2021-05-14,4278.841133067728,852.8504457760628,477.75644603031986,52.533557999010284
2021-05-15,4313.637019847144,854.819861652485,473.35075785162735,49.43363133138119
2021-05-16,4343.540251283676,857.4012185670956,469.0901542852752,46.656912958569755
2021-05-17,4360.653053133288,858.1309510727282,462.61449653843925,43.228032070881774
2021-05-18,4369.635370766599,858.7960419193976,454.953741710605,39.69141508492122
2021-05-19,4374.635762207758,858.7630028492607,447.2527654060826,36.61734508087752
2021-05-20,4402.098411898087,866.8072981869451,443.5480801068169,34.382180162049494
2021-05-21,4401.2551973689415,869.5639058214126,438.19000481939474,31.52932827979212
2021-05-22,4395.842535791728,869.0395901431525,432.7816526861124,29.696378127848316
2021-05-23,4378.893492811489,865.7601033117359,425.78742518625774,27.816024092664573
2021-05-24,4306.354059603919,855.03389736772,410.83940067126787,25.145605336815404
2021-05-25,4277.648853580178,853.4336571880447,402.2032750337395,23.150332796807604
2021-05-26,4234.087557845307,849.9990303751155,392.48404248824426,21.20964654659123
2021-05-27,4184.312043962073,846.1119119494416,382.41718146565637,19.449956941472756
2021-05-28,4125.2310041507135,842.4632494212776,371.7110862599846,17.91148545814061
2021-05-29,4085.2106348457332,840.854390353741,364.47696638130975,16.644508942455314
2021-05-30,4045.645630116118,839.5673030997112,357.4999766571788,15.558529071867913
2021-05-31,4008.8228682078684,841.9633539252928,352.21803487920283,14.607578444448793


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_r_effective.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,0.8507592851243985,0.8520708894650729,0.8524209793427957,0.850729336136194
2021-01-16,0.8486250857419474,0.8499689382812805,0.8500063725570814,0.8492984774014585
2021-01-17,0.8468017777375445,0.8466415578657898,0.8469791649315731,0.8459101807814605
2021-01-18,0.8479984060340168,0.8476402078960011,0.8491063960421872,0.8457040864306298
2021-01-19,0.8485195875459757,0.8472151759262044,0.8493254821218564,0.8431274119948651
2021-01-20,0.8514645706152095,0.8485979011810687,0.8500637208150458,0.8444168640431138
2021-01-21,0.8514803521390287,0.850806745592476,0.8517172017313082,0.845787050828324
2021-01-22,0.8505663179191746,0.8491962091959926,0.8503977847053231,0.8436539638226261
2021-01-23,0.8482696862763102,0.8468347423550497,0.8481535187908052,0.842989643497901
2021-01-24,0.8469997076681111,0.8447397908076107,0.8465938182340157,0.8388075131391254
2021-01-25,0.8490600691116991,0.8454640302399735,0.847644499148538,0.8395369951222806
2021-01-26,0.8509348465224071,0.8465751600056641,0.8470715019346967,0.8401778244945751
2021-01-27,0.8541372506120227,0.8492797063581113,0.8479791493399943,0.842952155245617
2021-01-28,0.8563063058048109,0.8493750715304419,0.8499498616508722,0.8440347004847196
2021-01-29,0.8583456209348358,0.8479529877662804,0.8504320081565332,0.8432142068700154
2021-01-30,0.858258242215073,0.8492776555790625,0.850086373146953,0.8429277894916887
2021-01-31,0.8599861432107311,0.8481526503746465,0.8491276672362204,0.8413464163100247
2021-02-01,0.8619970091520222,0.8504755031998463,0.8501052283342586,0.8440115580723245
2021-02-02,0.8621107773471414,0.8497258906251467,0.8495736556753298,0.8437042264531999
2021-02-03,0.865293148078503,0.8520789412413439,0.8506238320454889,0.8459655246963481
2021-02-04,0.8676949775808487,0.8553222781877726,0.8532385731563307,0.8480512674201868
2021-02-05,0.8670603335781728,0.8570659142170919,0.8547753486533044,0.8480188653517229
2021-02-06,0.8685218095831829,0.8589018376174401,0.8539766242743584,0.8499455723777949
2021-02-07,0.8700041348279584,0.8576940478328782,0.853078416460342,0.8492080067322815
2021-02-08,0.8729463899546449,0.8617517530550388,0.8559679419090763,0.8523225955629319
2021-02-09,0.8760152143663776,0.8628338612726574,0.8575467452031647,0.8530834260277358
2021-02-10,0.8815287098128392,0.8684297624683542,0.8614723159212291,0.8574404728295686
2021-02-11,0.8876970115183138,0.8725353153982333,0.8685718917210771,0.8612244693557075
2021-02-12,0.893992138466057,0.8761783640480098,0.8730338322179776,0.8628982250193213
2021-02-13,0.9031472781282462,0.8820913905075226,0.8786111701356101,0.8678894595607307
2021-02-14,0.9099884261931467,0.8899688849961052,0.8849311488877063,0.8726345811780607
2021-02-15,0.921513562831552,0.9022542589502558,0.895901783815429,0.8852012230861864
2021-02-16,0.936133171327103,0.9142870664665123,0.9105217618716988,0.8982089333702403
2021-02-17,0.9570994736139437,0.9295179488999896,0.9261415639298034,0.9133602779500226
2021-02-18,0.9768700875108471,0.9453844483418818,0.9422646563378104,0.930930011012698
2021-02-19,0.9908757507437095,0.9580099171865223,0.956654614346878,0.9442744461599338
2021-02-20,1.0035118984163096,0.9681735137058773,0.9681043007593035,0.9579010985435638
2021-02-21,1.015517186118915,0.9756096453231545,0.9777866554533403,0.9677156393645241
2021-02-22,1.029053547962485,0.9848383498486865,0.9882384322739594,0.9790894333159111
2021-02-23,1.04263161332032,0.9922621521238885,0.9950353487516989,0.9853234545134538
2021-02-24,1.0527962599578253,0.9999776190045221,0.9995783650315371,0.9912055922042572
2021-02-25,1.0596620705791402,1.0103262339945134,1.0042311537470112,1.0011154914904177
2021-02-26,1.0664495963117573,1.0167539937566514,1.0083311891063391,1.0041802298593938
2021-02-27,1.0750286790329588,1.0217020175352358,1.008646403123525,1.0073361022016523
2021-02-28,1.0819305193702207,1.0245458524244824,1.011090976081322,1.0068769795916541
2021-03-01,1.087493106841596,1.0314548452638497,1.0129998329804855,1.0094761662937464
2021-03-02,1.0954714435826958,1.0341398729546134,1.0171935237024181,1.013746860307889
2021-03-03,1.102580987587308,1.0381698996570123,1.0230978554890295,1.0190743417924766
2021-03-04,1.1144195941911437,1.0458263377963624,1.0296825415419741,1.0270983293262144
2021-03-05,1.122341485163079,1.047603222524495,1.0352628582495347,1.0317597798365747
2021-03-06,1.131422509638539,1.0523171687956634,1.0414370687691121,1.0357794563393414
2021-03-07,1.1365894640306309,1.0576588329374317,1.0435291260001642,1.0420881380786757
2021-03-08,1.1434721287312652,1.0642602465469309,1.046951990585375,1.0476570344757634
2021-03-09,1.1529260674660124,1.0684766864034794,1.0547410174391545,1.0515432397091
2021-03-10,1.1617176035969417,1.076005092283117,1.0610579989717965,1.0541683189786852
2021-03-11,1.1715436232494623,1.0857112535295421,1.0701899210929184,1.0598812613331432
2021-03-12,1.179245291447,1.0899207011923366,1.0745496552887015,1.0627882804074829
2021-03-13,1.1849015620715864,1.0955529490757103,1.079074560090334,1.0616860206583876
2021-03-14,1.1863104526415487,1.0968408243220333,1.0781656702735463,1.0595623928296876
2021-03-15,1.192156235956417,1.0995312779263715,1.083777902131269,1.0593937054844962
2021-03-16,1.1989474444432746,1.1030686356591048,1.0882118550659563,1.0617019877305323
2021-03-17,1.2065333778857368,1.1061710922410588,1.0906757221728618,1.0638312729714359
2021-03-18,1.2166418402496584,1.1125757733176234,1.096410046218554,1.0693391662356082
2021-03-19,1.2242590445134978,1.1162073288507517,1.0999776821326621,1.0694235992232715
2021-03-20,1.2280454507286729,1.1190390194631932,1.1024987816460374,1.0658364612833555
2021-03-21,1.2293843792734882,1.1184800800170744,1.1017072904326903,1.0640271798374672
2021-03-22,1.2322314375470032,1.1198745845101716,1.1059125977649684,1.0617161803481108
2021-03-23,1.2366019749350192,1.1250173574131102,1.1072226214808931,1.0596366543696998
2021-03-24,1.2418704192111414,1.1312073855113212,1.1145876719906993,1.0585091490190366
2021-03-25,1.2485720030598875,1.1399772330699534,1.1176040272378416,1.0571295008903105
2021-03-26,1.2536780593378818,1.143267381282339,1.1181749987215015,1.0520569645886941
2021-03-27,1.2558386151420338,1.143940470001206,1.1163209700208145,1.049235289443188
2021-03-28,1.256340295853996,1.1433803919777572,1.1144002492192266,1.0447127142120747
2021-03-29,1.2594172484000734,1.1461033731817856,1.1158506976203308,1.0407528354084008
2021-03-30,1.265979878536494,1.1481527652720087,1.1168651183501412,1.0382968963685122
2021-03-31,1.2711575224677165,1.1498898197335334,1.1182990068059813,1.0354420941687255
2021-04-01,1.2790740906803142,1.1527358211323628,1.1181552482345258,1.0304058140906536
2021-04-02,1.2811697696372828,1.152702798462627,1.1183534231143204,1.0251326832363268
2021-04-03,1.281416675054402,1.1525779640189897,1.1153724770354545,1.0208992490104243
2021-04-04,1.278761222047805,1.1517155768624037,1.1121043422360644,1.012232941153299
2021-04-05,1.2789552047037642,1.1512173912863728,1.111134909964983,1.0060742969624783
2021-04-06,1.2802528721393547,1.1503511767760655,1.106744684843073,1.0005864237646505
2021-04-07,1.280761170017868,1.151075711028062,1.1058698035567232,0.9966312374879442
2021-04-08,1.2840492534874692,1.1530488592184116,1.1073015468320597,0.9929780039909846
2021-04-09,1.282977329933935,1.1516193686979472,1.1036585800079854,0.9881005985524492
2021-04-10,1.2831758842613012,1.1507535864585632,1.1014260133074723,0.9849450585279489
2021-04-11,1.2796471114469143,1.1458093346264764,1.0978033210642808,0.9769140979001055
2021-04-12,1.2779009508632548,1.1418150364382764,1.0961705187217945,0.9720727046130405
2021-04-13,1.2755293117297941,1.1389472896658765,1.0937049936586392,0.9659133428805785
2021-04-14,1.272513616246704,1.1371185429272244,1.0928509526814911,0.9610704114682117
2021-04-15,1.2701185917917583,1.1364812965132753,1.0921294381648003,0.954309617366816
2021-04-16,1.2638899554769203,1.131162987449964,1.0873309631363424,0.945589090965893
2021-04-17,1.2581725128992345,1.1253487185468505,1.0824669259487587,0.936580942193148
2021-04-18,1.2487816098286326,1.1166651980236275,1.0759030585542224,0.9255969213370941
2021-04-19,1.2411813135224723,1.1115272814164479,1.0712528653537525,0.9158213432459635
2021-04-20,1.2357518344141394,1.1083062179058076,1.066086258976612,0.9058817472805314
2021-04-21,1.231107026121808,1.1063755148064545,1.0612222365918718,0.899015682930591
2021-04-22,1.2288947635906309,1.1052056183487589,1.061487320309545,0.8926472010133162
2021-04-23,1.2254937949814535,1.1019310382793852,1.056883939386684,0.8838229969081587
2021-04-24,1.2210605846784923,1.0978384989351109,1.0524690400130605,0.8754092004717176
2021-04-25,1.2142286780286338,1.09174146881606,1.0474918837183056,0.8656662714306053
2021-04-26,1.209434388628907,1.089138663723859,1.0434011900781184,0.8552424217754734
2021-04-27,1.2058886530490256,1.086514108821132,1.0403073509476353,0.8487707784322833
2021-04-28,1.2022815655269972,1.0828844185476465,1.0393914414962737,0.8402526052240229
2021-04-29,1.2000888725570154,1.0815588387459363,1.0411399419059215,0.8318005526694066
2021-04-30,1.195275655834954,1.0792089438693135,1.0371208829416743,0.819401220140586
2021-05-01,1.1887314109676088,1.0752379820157314,1.0325464376003055,0.8113865755362099
2021-05-02,1.1815048144682767,1.071106842128533,1.026420388103452,0.8000363445486656
2021-05-03,1.1756824631011358,1.0687713300483346,1.0230123246797207,0.7934476932495156
2021-05-04,1.1717277751277906,1.0669488213537803,1.0204558823972834,0.7861784322251961
2021-05-05,1.1677125927815697,1.0657197535516074,1.0188520192922277,0.7780399004535473
2021-05-06,1.1650968944326567,1.0683979226208093,1.017475247511611,0.7734432534545611
2021-05-07,1.1604116572544931,1.0671155061306088,1.0129337322870797,0.7668299688842904
2021-05-08,1.1543515703858118,1.0632993700240183,1.0089494894486357,0.7616787787967997
2021-05-09,1.14691513452292,1.0591292167282194,1.0041867326586489,0.7537270617066524
2021-05-10,1.1409908772308095,1.0566799281664645,1.002947674208471,0.7480434051992123
2021-05-11,1.1353290218868757,1.0557703801061082,1.0000497815393439,0.741870341250601
2021-05-12,1.129134351995562,1.0536314234626754,0.9977654561511315,0.7374460521863472
2021-05-13,1.1232052070437295,1.0528931077229846,0.9957112525459355,0.7345231493533029
2021-05-14,1.1145309660013198,1.0477789108480005,0.9907796140034388,0.7278597435333475
2021-05-15,1.1050612080376545,1.042909781762949,0.9846205471998211,0.7237251937861585
2021-05-16,1.0948313143358928,1.0365243775923902,0.9756229394721114,0.7165429003396989
2021-05-17,1.086025761899148,1.0331105109100112,0.9696410896618409,0.7142007065844176
2021-05-18,1.0778582904505412,1.0303185516143758,0.9647885952986717,0.7116865143711251
2021-05-19,1.0706597883724742,1.027498726783265,0.9602868434042411,0.7081190432883065
2021-05-20,1.063579678850622,1.0269296504895447,0.9574972591297549,0.7090310447772193
2021-05-21,1.0554302557738777,1.02454959928876,0.9532940335121819,0.7032066624206955
2021-05-22,1.0473983642487095,1.0222999205315082,0.9483445839734436,0.6989895430043062
2021-05-23,1.0382590167130261,1.0175027198904627,0.9431251200067562,0.692140507689621
2021-05-24,1.0299949423026014,1.0146996238020618,0.9391518983832321,0.6877165412740721
2021-05-25,1.0217755561718056,1.0108224371371193,0.9342081133301691,0.6831436296037592
2021-05-26,1.0131444439034383,1.0071099461278379,0.9272980221472598,0.681341126340645
2021-05-27,1.0049787688374658,1.0045394771940006,0.9238201952189447,0.6841425159122078
2021-05-28,0.9960070495449181,1.0004811734882155,0.9179083643786583,0.6741240278728615
2021-05-29,0.9870955528827928,0.9962479869816067,0.910267797361069,0.6704197854539641
2021-05-30,0.977945768108014,0.9904203585703779,0.9028406059576157,0.6677151674056198
2021-05-31,0.9709514239138827,0.9882710070331158,0.8983405314807357,0.6615363078430095


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_share_b117.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,0.011169143021096378,0.011334621926347429,0.011025953326170632,0.010980318144023865
2021-01-16,0.013854423291962561,0.013899431412817043,0.013569382018505206,0.01353857026921066
2021-01-17,0.01706588833213365,0.016960463116488907,0.016482250236159054,0.016896329349722895
2021-01-18,0.01988952189589699,0.019792016979927482,0.019111695123349093,0.019406117195962948
2021-01-19,0.02289338809381323,0.02268787640671334,0.02192148572738558,0.02251931625851343
2021-01-20,0.026329824800411177,0.02598478989964937,0.025338130433147706,0.025751396838384153
2021-01-21,0.03027264830054355,0.02985796102057174,0.029262915337117903,0.029211589005253523
2021-01-22,0.0345736353944269,0.03379237728518755,0.033343561234380904,0.033961473598512606
2021-01-23,0.0396700006645941,0.039000256619941255,0.03878277692149922,0.03908253935205866
2021-01-24,0.04539776929975479,0.04475050912959614,0.04456288534629811,0.044493755124003866
2021-01-25,0.05092235465529015,0.05039716248881377,0.04978166571020588,0.05025191508925644
2021-01-26,0.056720636141674635,0.05632673734314741,0.05569151829376627,0.05660214541109268
2021-01-27,0.06351460869200794,0.06303369396969825,0.06215629285251455,0.06367655273611927
2021-01-28,0.07114829399691323,0.07028414550325342,0.06919819786446527,0.07136719980955473
2021-01-29,0.07876218911774283,0.07799969444383432,0.07685314189217353,0.07900987364920116
2021-01-30,0.08789164884383777,0.08757786923753832,0.08621379860751989,0.0890523749749404
2021-01-31,0.09827637592197527,0.09688597912999507,0.09638028387706558,0.09963898039673173
2021-02-01,0.10454297138512225,0.10287975554268854,0.10214368796801962,0.1059895521731989
2021-02-02,0.11160347006950708,0.10949975804399135,0.10835670631321455,0.11257143879287712
2021-02-03,0.11878205671240255,0.1161719106971822,0.11454064019709922,0.12004549874059763
2021-02-04,0.1253769947118709,0.12321347999112407,0.12095043064560648,0.12794411507862272
2021-02-05,0.13258049264029673,0.1301840465549827,0.12673917684724514,0.13468698211860872
2021-02-06,0.1380078281642528,0.1345477706463352,0.13095082071691375,0.140205331311496
2021-02-07,0.14340259205147438,0.14043598864384504,0.1347661307978468,0.1454254368686291
2021-02-08,0.15402290186191514,0.14932562867689542,0.14415725975874624,0.1561172112596438
2021-02-09,0.16435046395623226,0.15913631644711632,0.15279975605883594,0.16535067535905473
2021-02-10,0.17430015929721906,0.16914150981318501,0.16105351330612044,0.1753646369231071
2021-02-11,0.18575073460590738,0.17832902141595833,0.1701985534724916,0.1848224928547998
2021-02-12,0.19710387740538954,0.18884786288538138,0.18030676378869187,0.19609739889188138
2021-02-13,0.2085667684995091,0.2007652845429328,0.190086877516384,0.20734906938470166
2021-02-14,0.22037690511004016,0.21171929402485054,0.2003421926283519,0.21814740169886596
2021-02-15,0.2339425023739758,0.22513036985726814,0.21224034991300297,0.23034692318496647
2021-02-16,0.24758051358871935,0.23718427031457584,0.2244595651179674,0.24454199797733253
2021-02-17,0.26196531359490355,0.24942246222106715,0.23732761846396982,0.25745295479439834
2021-02-18,0.27652328129662956,0.264304706463892,0.2513401566530515,0.2720830007068767
2021-02-19,0.2921776419236804,0.2790351268788684,0.26401184663353783,0.2876750807345514
2021-02-20,0.3097211442732499,0.2931543312382473,0.2783836956133595,0.3026326271750123
2021-02-21,0.3258999736481393,0.30814219929026065,0.29339321179369315,0.3200971933598024
2021-02-22,0.3415831405427459,0.32289476820524826,0.30714679507777976,0.33652742578216355
2021-02-23,0.3586878485376643,0.33875235052908903,0.32310347709638343,0.35159489636606733
2021-02-24,0.37590675799110407,0.3568551232828282,0.33846348859550435,0.3676039214258104
2021-02-25,0.39418337647515467,0.37338556451201854,0.3535068157242695,0.3844566393660522
2021-02-26,0.4122416173591756,0.390228794734336,0.37042742713428223,0.4004788981549517
2021-02-27,0.4296740025355406,0.4076427793817778,0.38712559117677087,0.4169127966326457
2021-02-28,0.4493141598620124,0.4261058221235983,0.40439308080695296,0.43342584568292053
2021-03-01,0.4682978520887247,0.4447429708408318,0.4215617476182457,0.451440930552635
2021-03-02,0.4866708068351534,0.4626968025952801,0.4379479278267317,0.4696833993477937
2021-03-03,0.5055633147710729,0.48054029323134106,0.4569684209421823,0.4887693283701008
2021-03-04,0.5231429247540975,0.4982857406453605,0.47500011481391297,0.5073498724707813
2021-03-05,0.5411172893145962,0.5160652238795663,0.49270274177655565,0.5254902667474542
2021-03-06,0.560060898475958,0.5348789103235837,0.5101602016200507,0.5443323842243059
2021-03-07,0.5778344995987956,0.5520883428385379,0.5278557289931253,0.5621198215252272
2021-03-08,0.5955932439208824,0.568358365804526,0.5456878630018107,0.5792338834341051
2021-03-09,0.6129221978960596,0.5866315899909207,0.5635456697815678,0.5972089551023063
2021-03-10,0.6299407548107833,0.6026116749615562,0.5797032850934154,0.6145074977245691
2021-03-11,0.646900758595234,0.6200636076948935,0.5957598720423842,0.6313042540654471
2021-03-12,0.6629630833976431,0.6370306095604538,0.6134870751972787,0.6480177188249847
2021-03-13,0.6788844343167131,0.6525864559560088,0.6306666213010956,0.6639726498748303
2021-03-14,0.6934289807021173,0.6682829881695166,0.6461633739457421,0.6802691300429073
2021-03-15,0.7083706003082497,0.6838577640423527,0.6622045147392785,0.6958207022046815
2021-03-16,0.7233205422785648,0.6981711573397152,0.6773154322162397,0.7120435130575625
2021-03-17,0.7373812656372468,0.7126207016516534,0.692188705224591,0.7258335698673656
2021-03-18,0.7510079062389714,0.7251072482552519,0.7070535150945297,0.7403644128777268
2021-03-19,0.7646046429750878,0.7378815207024639,0.7206681709331574,0.75420183806
2021-03-20,0.7766270235516191,0.7500809814474337,0.733619474245623,0.7678398303751381
2021-03-21,0.7891237033253575,0.7620523599465343,0.7464917340702508,0.779663489659012
2021-03-22,0.8009639868625513,0.7745246082823681,0.7597108480308578,0.7915863970510479
2021-03-23,0.8117244901776164,0.7861989463795946,0.7719946507236971,0.8021897091298216
2021-03-24,0.8223782017035153,0.7972816154095715,0.7839012216009984,0.8144559937117356
2021-03-25,0.8326246172629871,0.8083708432447693,0.7955939852498465,0.824341699254039
2021-03-26,0.8418858341527958,0.8190647545676596,0.806194256725776,0.8338153201227424
2021-03-27,0.8505391276893959,0.8286667062124966,0.8168312538652823,0.8430490127636242
2021-03-28,0.8587450566946389,0.8378974856761635,0.826431252993983,0.8519545271070273
2021-03-29,0.8667647288452461,0.8463914649681752,0.8356571262047727,0.8602989435446242
2021-03-30,0.8749694569847487,0.8546729700848519,0.8453217957244626,0.8689035830735455
2021-03-31,0.8826113411479086,0.8629003765565553,0.8546396993585847,0.8759392914376333
2021-04-01,0.889508204173958,0.8710771110374664,0.8630349422271766,0.8828908139797165
2021-04-02,0.8966103828562163,0.8778212326615594,0.8708266379084816,0.8899132548645343
2021-04-03,0.9029865975862581,0.8848326770049098,0.8773164023902855,0.8967469128629578
2021-04-04,0.9087324934512796,0.8915850895567227,0.8846681177482708,0.9028280896113766
2021-04-05,0.9142601469910078,0.8976757313368238,0.8916875990829225,0.908916257021352
2021-04-06,0.9194133655037947,0.9036719013087455,0.8977335299013448,0.9136944020851623
2021-04-07,0.9242386496353169,0.9092560224223035,0.9035239227595859,0.9184162952594933
2021-04-08,0.9289552848022183,0.9139601983719825,0.9087181133108546,0.9234440227304354
2021-04-09,0.9330924767061528,0.9190504131626942,0.9146945318588487,0.9286921572112518
2021-04-10,0.9370884364823948,0.9234469378933043,0.9198841926935939,0.9327002425215578
2021-04-11,0.9409185327722579,0.9277359135732045,0.9244265037380448,0.9372175857832643
2021-04-12,0.9445728186404947,0.9324112515541405,0.9284936904733312,0.94095012867657
2021-04-13,0.9480516171703454,0.9365366182757181,0.9329012932783151,0.9452727413407296
2021-04-14,0.951295460283834,0.9402822168426018,0.9367907390716242,0.948822380518209
2021-04-15,0.9543045232429972,0.9439388363038085,0.9408807733125016,0.9520525417872089
2021-04-16,0.9571230467333316,0.9473014386792117,0.9439805647786124,0.9547624392637206
2021-04-17,0.9596489949470226,0.9508128358688077,0.947619498966343,0.9571376776654629
2021-04-18,0.9621914404988182,0.9532406478248215,0.9507610305182651,0.959115627472534
2021-04-19,0.96462729503298,0.9560927710990487,0.9538571424574811,0.961764996540102
2021-04-20,0.9669658988956701,0.9588393811925068,0.9564774563505193,0.9636755790058088
2021-04-21,0.9690598502673128,0.9612795034362581,0.9590758185843425,0.9663899286958467
2021-04-22,0.9710376115797652,0.9636904199706439,0.961494952928806,0.9684417313956589
2021-04-23,0.9729232737922753,0.965750767652882,0.963907909273282,0.9705503796981835
2021-04-24,0.9746521415154731,0.9676529375088853,0.9659076057162824,0.9724188255788742
2021-04-25,0.9761408826102257,0.9697887072708206,0.9678154945665776,0.9745492385938518
2021-04-26,0.977572370631053,0.9716077419278023,0.9696463326284436,0.9759026070516901
2021-04-27,0.9789984307523693,0.9733514846754663,0.9714114453072614,0.9776201223160652
2021-04-28,0.9803323575761039,0.9751400818570918,0.9732361458329809,0.9787835016430281
2021-04-29,0.9815329923082406,0.9768746231564406,0.9748384726789606,0.9802237156450332
2021-04-30,0.9827174097911294,0.9784773631685665,0.9762935603454116,0.9811979400575784
2021-05-01,0.9837368336178243,0.979773468841859,0.9775009929300084,0.9825207126824872


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_share_doing_rapid_test_today.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,0.0,0.0,0.0,0.0017652836737640132
2021-01-16,0.0,0.0,0.0,0.0017929975024720305
2021-01-17,0.0,0.0,0.0,0.0018079615334930497
2021-01-18,0.0,0.0,0.0,0.002019417738717799
2021-01-19,0.0,0.0,0.0,0.0022067328494648646
2021-01-20,0.0,0.0,0.0,0.002366754815316215
2021-01-21,0.0,0.0,0.0,0.002509832458054489
2021-01-22,0.0,0.0,0.0,0.002644508737243662
2021-01-23,0.0,0.0,0.0,0.002670252534440409
2021-01-24,0.0,0.0,0.0,0.002685382786870192
2021-01-25,0.0,0.0,0.0,0.0028836541457825378
2021-01-26,0.0,0.0,0.0,0.0030668445030528823
2021-01-27,0.0,0.0,0.0,0.0032343402759501118
2021-01-28,0.0,0.0,0.0,0.0033834429317270184
2021-01-29,0.0,0.0,0.0,0.0035211645512940276
2021-01-30,0.0,0.0,0.0,0.0035479795531250294
2021-01-31,0.0,0.0,0.0,0.0035624326072228128
2021-02-01,0.0,0.0,0.0,0.0037181143474008973
2021-02-02,0.0,0.0,0.0,0.003887444712142997
2021-02-03,0.0,0.0,0.0,0.004083690632407819
2021-02-04,0.0,0.0,0.0,0.004249425689641851
2021-02-05,0.0,0.0,0.0,0.004402135965623771
2021-02-06,0.0,0.0,0.0,0.004431210347344259
2021-02-07,0.0,0.0,0.0,0.0044432521649568945
2021-02-08,0.0,0.0,0.0,0.004717494916138734
2021-02-09,0.0,0.0,0.0,0.00492743255540688
2021-02-10,0.0,0.0,0.0,0.005103658030438423
2021-02-11,0.0,0.0,0.0,0.005281081941305989
2021-02-12,0.0,0.0,0.0,0.005441296806076151
2021-02-13,0.0,0.0,0.0,0.005468546856532558
2021-02-14,0.0,0.0,0.0,0.0054823247644145015
2021-02-15,0.0,0.0,0.0,0.005662014211520025
2021-02-16,0.0,0.0,0.0,0.0058368934983522025
2021-02-17,0.0,0.0,0.0,0.006008288291948821
2021-02-18,0.0,0.0,0.0,0.006159693422054523
2021-02-19,0.0,0.0,0.0,0.006305036601030756
2021-02-20,0.0,0.0,0.0,0.006332157368169235
2021-02-21,0.0,0.0,0.0,0.006348085893784315
2021-02-22,0.0,0.0,0.0,0.006933657239347646
2021-02-23,0.0,0.0,0.0,0.007364540068953155
2021-02-24,0.0,0.0,0.0,0.007589554605630986
2021-02-25,0.0,0.0,0.0,0.007813249631619498
2021-02-26,0.0,0.0,0.0,0.008007966725346928
2021-02-27,0.0,0.0,0.0,0.008035953485503903
2021-02-28,0.0,0.0,0.0,0.008050299829561493
2021-03-01,0.0,0.0,0.0,0.008090911208319855
2021-03-02,0.0,0.0,0.0,0.008594124976131323
2021-03-03,0.0,0.0,0.0,0.009148481582821815
2021-03-04,0.0,0.0,0.0,0.009816324317258393
2021-03-05,0.0,0.0,0.0,0.010204494401160185
2021-03-06,0.0,0.0,0.0,0.010672649816535684
2021-03-07,0.0,0.0,0.0,0.01106534481656493
2021-03-08,0.0,0.0,0.0,0.011689625229208552
2021-03-09,0.0,0.0,0.0,0.012324186743801608
2021-03-10,0.0,0.0,0.0,0.012635271136360348
2021-03-11,0.0,0.0,0.0,0.013688166790255366
2021-03-12,0.0,0.0,0.0,0.014045146760678215
2021-03-13,0.0,0.0,0.0,0.014517630089030035
2021-03-14,0.0,0.0,0.0,0.01481372992940618
2021-03-15,0.0,0.0,0.0,0.016289263010185576
2021-03-16,0.0,0.0,0.0,0.017922371934356505
2021-03-17,0.0,0.0,0.0,0.01831523726002682
2021-03-18,0.0,0.0,0.0,0.019674634931100717
2021-03-19,0.0,0.0,0.0,0.020853083155748336
2021-03-20,0.0,0.0,0.0,0.0214805340878554
2021-03-21,0.0,0.0,0.0,0.021981913263822005
2021-03-22,0.0,0.0,0.0,0.023129288345611662
2021-03-23,0.0,0.0,0.0,0.02523282232562836
2021-03-24,0.0,0.0,0.0,0.027094399497970306
2021-03-25,0.0,0.0,0.0,0.028986261800565703
2021-03-26,0.0,0.0,0.0,0.029999526987225678
2021-03-27,0.0,0.0,0.0,0.031222682614482175
2021-03-28,0.0,0.0,0.0,0.03201272681398603
2021-03-29,0.0,0.0,0.0,0.031967982473286326
2021-03-30,0.0,0.0,0.0,0.03195792710411421
2021-03-31,0.0,0.0,0.0,0.0313698398641417
2021-04-01,0.0,0.0,0.0,0.03196787986747845
2021-04-02,0.0,0.0,0.0,0.03171274026560745
2021-04-03,0.0,0.0,0.0,0.03237073489460383
2021-04-04,0.0,0.0,0.0,0.03256221169691845
2021-04-05,0.0,0.0,0.0,0.03351715779449637
2021-04-06,0.0,0.0,0.0,0.034044229464755785
2021-04-07,0.0,0.0,0.0,0.03671646639552057
2021-04-08,0.0,0.0,0.0,0.03764541012926588
2021-04-09,0.0,0.0,0.0,0.0360987609630458
2021-04-10,0.0,0.0,0.0,0.03657348930647401
2021-04-11,0.0,0.0,0.0,0.03751586414047063
2021-04-12,0.0,0.0,0.0,0.04351415452249975
2021-04-13,0.0,0.0,0.0,0.05097836792534237
2021-04-14,0.0,0.0,0.0,0.0488549920341981
2021-04-15,0.0,0.0,0.0,0.05061679121472656
2021-04-16,0.0,0.0,0.0,0.051181112897478225
2021-04-17,0.0,0.0,0.0,0.05301796001800527
2021-04-18,0.0,0.0,0.0,0.05416598767273303
2021-04-19,0.0,0.0,0.0,0.06162124358854783
2021-04-20,0.0,0.0,0.0,0.05895150408314682
2021-04-21,0.0,0.0,0.0,0.057942749447801194
2021-04-22,0.0,0.0,0.0,0.059482530181241874
2021-04-23,0.0,0.0,0.0,0.06962874653564315
2021-04-24,0.0,0.0,0.0,0.07105353899231041
2021-04-25,0.0,0.0,0.0,0.0715768922280923
2021-04-26,0.0,0.0,0.0,0.0660527248152249
2021-04-27,0.0,0.0,0.0,0.07308592815726024
2021-04-28,0.0,0.0,0.0,0.07416225897767473
2021-04-29,0.0,0.0,0.0,0.0808611089820406
2021-04-30,0.0,0.0,0.0,0.08109411445903601
2021-05-01,0.0,0.0,0.0,0.08180314932110355
2021-05-02,0.0,0.0,0.0,0.08254817009211028
2021-05-03,0.0,0.0,0.0,0.09679611312782826
2021-05-04,0.0,0.0,0.0,0.09531995825585313
2021-05-05,0.0,0.0,0.0,0.09467108938740947
2021-05-06,0.0,0.0,0.0,0.101938363254726
2021-05-07,0.0,0.0,0.0,0.10327045546820725
2021-05-08,0.0,0.0,0.0,0.10302859305787573
2021-05-09,0.0,0.0,0.0,0.10311811046890137
2021-05-10,0.0,0.0,0.0,0.10282773192837252
2021-05-11,0.0,0.0,0.0,0.10282618258067357
2021-05-12,0.0,0.0,0.0,0.10282457987795449
2021-05-13,0.0,0.0,0.0,0.10256647496823582
2021-05-14,0.0,0.0,0.0,0.10061620738767972
2021-05-15,0.0,0.0,0.0,0.10076129200002008
2021-05-16,0.0,0.0,0.0,0.10077091847691527
2021-05-17,0.0,0.0,0.0,0.10190945714653045
2021-05-18,0.0,0.0,0.0,0.10175776266804651
2021-05-19,0.0,0.0,0.0,0.10184491398914247
2021-05-20,0.0,0.0,0.0,0.10289922970741852
2021-05-21,0.0,0.0,0.0,0.1048969155360276
2021-05-22,0.0,0.0,0.0,0.10471427719800366
2021-05-23,0.0,0.0,0.0,0.1045497344202572
2021-05-24,0.0,0.0,0.0,0.10398932201878569
2021-05-25,0.0,0.0,0.0,0.10163229628617251
2021-05-26,0.0,0.0,0.0,0.10158654025220713
2021-05-27,0.0,0.0,0.0,0.10120938797995534
2021-05-28,0.0,0.0,0.0,0.09936578734515372
2021-05-29,0.0,0.0,0.0,0.09961370349815006
2021-05-30,0.0,0.0,0.0,0.0997121886567843
2021-05-31,0.0,0.0,0.0,0.09799353727058496


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_share_ever_rapid_test.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,0.0,0.0,0.0,0.009436286769689054
2021-01-16,0.0,0.0,0.0,0.010416110671445223
2021-01-17,0.0,0.0,0.0,0.011396568677094087
2021-01-18,0.0,0.0,0.0,0.012336524066140936
2021-01-19,0.0,0.0,0.0,0.013273233007426504
2021-01-20,0.0,0.0,0.0,0.014207524555878454
2021-01-21,0.0,0.0,0.0,0.015143307992776963
2021-01-22,0.0,0.0,0.0,0.016077176805300453
2021-01-23,0.0,0.0,0.0,0.017008414804909933
2021-01-24,0.0,0.0,0.0,0.017939652804519417
2021-01-25,0.0,0.0,0.0,0.018872686405766777
2021-01-26,0.0,0.0,0.0,0.01980478834627859
2021-01-27,0.0,0.0,0.0,0.020741234616696
2021-01-28,0.0,0.0,0.0,0.021679300006761725
2021-01-29,0.0,0.0,0.0,0.02261692008762125
2021-01-30,0.0,0.0,0.0,0.023555305607807556
2021-01-31,0.0,0.0,0.0,0.024493539271398208
2021-02-01,0.0,0.0,0.0,0.025419328902609336
2021-02-02,0.0,0.0,0.0,0.026349549052604667
2021-02-03,0.0,0.0,0.0,0.02729244512410531
2021-02-04,0.0,0.0,0.0,0.028248805129715802
2021-02-05,0.0,0.0,0.0,0.0292228379596753
2021-02-06,0.0,0.0,0.0,0.030198695120898886
2021-02-07,0.0,0.0,0.0,0.031173154791019154
2021-02-08,0.0,0.0,0.0,0.0322169513618715
2021-02-09,0.0,0.0,0.0,0.033289801793282746
2021-02-10,0.0,0.0,0.0,0.03436414821737287
2021-02-11,0.0,0.0,0.0,0.03544664975107317
2021-02-12,0.0,0.0,0.0,0.03653152147893548
2021-02-13,0.0,0.0,0.0,0.03761470841943244
2021-02-14,0.0,0.0,0.0,0.03869879623892255
2021-02-15,0.0,0.0,0.0,0.0397612424414149
2021-02-16,0.0,0.0,0.0,0.04081321053880669
2021-02-17,0.0,0.0,0.0,0.041859707694522394
2021-02-18,0.0,0.0,0.0,0.042897805538805164
2021-02-19,0.0,0.0,0.0,0.043930356513114006
2021-02-20,0.0,0.0,0.0,0.044962722796968654
2021-02-21,0.0,0.0,0.0,0.045996642532754595
2021-02-22,0.0,0.0,0.0,0.04730026779089798
2021-02-23,0.0,0.0,0.0,0.04882581709878589
2021-02-24,0.0,0.0,0.0,0.050386320101185746
2021-02-25,0.0,0.0,0.0,0.051984032073754696
2021-02-26,0.0,0.0,0.0,0.05361400536443685
2021-02-27,0.0,0.0,0.0,0.055243617482675283
2021-02-28,0.0,0.0,0.0,0.05687203526930997
2021-03-01,0.0,0.0,0.0,0.05828049288136295
2021-03-02,0.0,0.0,0.0,0.05981639511526583
2021-03-03,0.0,0.0,0.0,0.061520297942640696
2021-03-04,0.0,0.0,0.0,0.06366927808708299
2021-03-05,0.0,0.0,0.0,0.06599346585694267
2021-03-06,0.0,0.0,0.0,0.06866951151529593
2021-03-07,0.0,0.0,0.0,0.07166135117278952
2021-03-08,0.0,0.0,0.0,0.07507161321057984
2021-03-09,0.0,0.0,0.0,0.0788283176023239
2021-03-10,0.0,0.0,0.0,0.0825951861253964
2021-03-11,0.0,0.0,0.0,0.08648955057322275
2021-03-12,0.0,0.0,0.0,0.09037946192898713
2021-03-13,0.0,0.0,0.0,0.09433629894899845
2021-03-14,0.0,0.0,0.0,0.09833557988749682
2021-03-15,0.0,0.0,0.0,0.10320775305901261
2021-03-16,0.0,0.0,0.0,0.1088844870997309
2021-03-17,0.0,0.0,0.0,0.11468227547258442
2021-03-18,0.0,0.0,0.0,0.12105753343641115
2021-03-19,0.0,0.0,0.0,0.12809502775333195
2021-03-20,0.0,0.0,0.0,0.1352856714990924
2021-03-21,0.0,0.0,0.0,0.14266985852813815
2021-03-22,0.0,0.0,0.0,0.1506670106013347
2021-03-23,0.0,0.0,0.0,0.15911481559119875
2021-03-24,0.0,0.0,0.0,0.16824942692091155
2021-03-25,0.0,0.0,0.0,0.17795165563192503
2021-03-26,0.0,0.0,0.0,0.18775637318019625
2021-03-27,0.0,0.0,0.0,0.1979614421738805
2021-03-28,0.0,0.0,0.0,0.2084134033145985
2021-03-29,0.0,0.0,0.0,0.21837977631318248
2021-03-30,0.0,0.0,0.0,0.22808369391579372
2021-03-31,0.0,0.0,0.0,0.2374951151940014
2021-04-01,0.0,0.0,0.0,0.24644598004296514
2021-04-02,0.0,0.0,0.0,0.25508158649510565
2021-04-03,0.0,0.0,0.0,0.26330948056117576
2021-04-04,0.0,0.0,0.0,0.2711090630991858
2021-04-05,0.0,0.0,0.0,0.27877159505961235
2021-04-06,0.0,0.0,0.0,0.28538967377201624
2021-04-07,0.0,0.0,0.0,0.29154004237825076
2021-04-08,0.0,0.0,0.0,0.2970993522803166
2021-04-09,0.0,0.0,0.0,0.3021372707696472
2021-04-10,0.0,0.0,0.0,0.30739091591792644
2021-04-11,0.0,0.0,0.0,0.31298902723229965
2021-04-12,0.0,0.0,0.0,0.3182745909952938
2021-04-13,0.0,0.0,0.0,0.32428322609487326
2021-04-14,0.0,0.0,0.0,0.33022591438961285
2021-04-15,0.0,0.0,0.0,0.33654438619512733
2021-04-16,0.0,0.0,0.0,0.34280393353729316
2021-04-17,0.0,0.0,0.0,0.34925373051631137
2021-04-18,0.0,0.0,0.0,0.35582505176206486
2021-04-19,0.0,0.0,0.0,0.36151983211227284
2021-04-20,0.0,0.0,0.0,0.3668224776901627
2021-04-21,0.0,0.0,0.0,0.37190509126940513
2021-04-22,0.0,0.0,0.0,0.3768285221983047
2021-04-23,0.0,0.0,0.0,0.38165560627360634
2021-04-24,0.0,0.0,0.0,0.3865396160511189
2021-04-25,0.0,0.0,0.0,0.39145192040621235
2021-04-26,0.0,0.0,0.0,0.3960878067669966
2021-04-27,0.0,0.0,0.0,0.4006191644870627
2021-04-28,0.0,0.0,0.0,0.4051634915812448
2021-04-29,0.0,0.0,0.0,0.4097111389993696
2021-04-30,0.0,0.0,0.0,0.41427580051255697
2021-05-01,0.0,0.0,0.0,0.41884603762534456
2021-05-02,0.0,0.0,0.0,0.4234243682842574
2021-05-03,0.0,0.0,0.0,0.430062719852182
2021-05-04,0.0,0.0,0.0,0.4384240384065851
2021-05-05,0.0,0.0,0.0,0.4468611210895259
2021-05-06,0.0,0.0,0.0,0.4549559477354743
2021-05-07,0.0,0.0,0.0,0.4630638689346244
2021-05-08,0.0,0.0,0.0,0.47053312438686606
2021-05-09,0.0,0.0,0.0,0.47739937781890224
2021-05-10,0.0,0.0,0.0,0.4822074613507007
2021-05-11,0.0,0.0,0.0,0.48457766372116173
2021-05-12,0.0,0.0,0.0,0.4868639078632679
2021-05-13,0.0,0.0,0.0,0.48863544638708023
2021-05-14,0.0,0.0,0.0,0.49038891397600887
2021-05-15,0.0,0.0,0.0,0.49185885709237503
2021-05-16,0.0,0.0,0.0,0.493147577830866
2021-05-17,0.0,0.0,0.0,0.49443739234726897
2021-05-18,0.0,0.0,0.0,0.49561032448368486
2021-05-19,0.0,0.0,0.0,0.4967748408917389
2021-05-20,0.0,0.0,0.0,0.4978606340197559
2021-05-21,0.0,0.0,0.0,0.4989499896214225
2021-05-22,0.0,0.0,0.0,0.4999843054156269
2021-05-23,0.0,0.0,0.0,0.5009682643314406
2021-05-24,0.0,0.0,0.0,0.5019352625072118
2021-05-25,0.0,0.0,0.0,0.5028573213912485
2021-05-26,0.0,0.0,0.0,0.5037670224317844
2021-05-27,0.0,0.0,0.0,0.5046495862882524
2021-05-28,0.0,0.0,0.0,0.505523172136531
2021-05-29,0.0,0.0,0.0,0.506370806923881
2021-05-30,0.0,0.0,0.0,0.5072024003192271
2021-05-31,0.0,0.0,0.0,0.5080296165508094


==> figures/results/tables/scenario_comparisons/explaining_the_decline/full_share_rapid_test_in_last_week.csv <==
date,spring_no_effects,spring_without_rapid_tests_and_no_vaccinations,spring_without_rapid_tests,spring_baseline
2021-01-15,0.0,0.0,0.0,0.008273416158793569
2021-01-16,0.0,0.0,0.0,0.009187521040603478
2021-01-17,0.0,0.0,0.0,0.00983516684781722
2021-01-18,0.0,0.0,0.0,0.010511605896837863
2021-01-19,0.0,0.0,0.0,0.01122216958544278
2021-01-20,0.0,0.0,0.0,0.01195914811322797
2021-01-21,0.0,0.0,0.0,0.012703696897518445
2021-01-22,0.0,0.0,0.0,0.013555208132290079
2021-01-23,0.0,0.0,0.0,0.014417499133237439
2021-01-24,0.0,0.0,0.0,0.01508346418138983
2021-01-25,0.0,0.0,0.0,0.015760385477707504
2021-01-26,0.0,0.0,0.0,0.016460475165444168
2021-01-27,0.0,0.0,0.0,0.017184982983339793
2021-01-28,0.0,0.0,0.0,0.01792391717782315
2021-01-29,0.0,0.0,0.0,0.018774829194676775
2021-01-30,0.0,0.0,0.0,0.019637425960931612
2021-01-31,0.0,0.0,0.0,0.020316204422371885
2021-02-01,0.0,0.0,0.0,0.020967474266719903
2021-02-02,0.0,0.0,0.0,0.021620578702912785
2021-02-03,0.0,0.0,0.0,0.02232082640359358
2021-02-04,0.0,0.0,0.0,0.023049087541941408
2021-02-05,0.0,0.0,0.0,0.023903243954440146
2021-02-06,0.0,0.0,0.0,0.0247720216945616
2021-02-07,0.0,0.0,0.0,0.025497159512117593
2021-02-08,0.0,0.0,0.0,0.026327209716113333
2021-02-09,0.0,0.0,0.0,0.02717095163911239
2021-02-10,0.0,0.0,0.0,0.028025183979908955
2021-02-11,0.0,0.0,0.0,0.028904129955591176
2021-02-12,0.0,0.0,0.0,0.029914216414323073
2021-02-13,0.0,0.0,0.0,0.03093951110589874
2021-02-14,0.0,0.0,0.0,0.0317043409541745
2021-02-15,0.0,0.0,0.0,0.032438922610287656
2021-02-16,0.0,0.0,0.0,0.03317215807820143
2021-02-17,0.0,0.0,0.0,0.03389936442884426
2021-02-18,0.0,0.0,0.0,0.03461776104482262
2021-02-19,0.0,0.0,0.0,0.035454250789320824
2021-02-20,0.0,0.0,0.0,0.03630408339307556
2021-02-21,0.0,0.0,0.0,0.03699015507533985
2021-02-22,0.0,0.0,0.0,0.03808691881633529
2021-02-23,0.0,0.0,0.0,0.039443170593339634
2021-02-24,0.0,0.0,0.0,0.040873031776916105
2021-02-25,0.0,0.0,0.0,0.042381244807504825
2021-02-26,0.0,0.0,0.0,0.04405705416468252
2021-02-27,0.0,0.0,0.0,0.045744921756402115
2021-02-28,0.0,0.0,0.0,0.046861564346615966
2021-03-01,0.0,0.0,0.0,0.047587910860588764
2021-03-02,0.0,0.0,0.0,0.04858913012540378
2021-03-03,0.0,0.0,0.0,0.04992273885272547
2021-03-04,0.0,0.0,0.0,0.05173002113577036
2021-03-05,0.0,0.0,0.0,0.05389776172612519
2021-03-06,0.0,0.0,0.0,0.056432909089099495
2021-03-07,0.0,0.0,0.0,0.05927362475640099
2021-03-08,0.0,0.0,0.0,0.062358271367120806
2021-03-09,0.0,0.0,0.0,0.06541657906695818
2021-03-10,0.0,0.0,0.0,0.06822695830110227
2021-03-11,0.0,0.0,0.0,0.07142428661003443
2021-03-12,0.0,0.0,0.0,0.07466593857585396
2021-03-13,0.0,0.0,0.0,0.07799089824920631
2021-03-14,0.0,0.0,0.0,0.08092133038280072
2021-03-15,0.0,0.0,0.0,0.08488008818353551
2021-03-16,0.0,0.0,0.0,0.08997254986821825
2021-03-17,0.0,0.0,0.0,0.09459177920215159
2021-03-18,0.0,0.0,0.0,0.09998481844466629
2021-03-19,0.0,0.0,0.0,0.1062324635131182
2021-03-20,0.0,0.0,0.0,0.11274105977639937
2021-03-21,0.0,0.0,0.0,0.11819702305665368
2021-03-22,0.0,0.0,0.0,0.12339219931137137
2021-03-23,0.0,0.0,0.0,0.1301012113949496
2021-03-24,0.0,0.0,0.0,0.1374975510558805
2021-03-25,0.0,0.0,0.0,0.14534015210490173
2021-03-26,0.0,0.0,0.0,0.15372070924828216
2021-03-27,0.0,0.0,0.0,0.1626278393976957
2021-03-28,0.0,0.0,0.0,0.17102762692158874
2021-03-29,0.0,0.0,0.0,0.1777127605815574
2021-03-30,0.0,0.0,0.0,0.1821834372268441
2021-03-31,0.0,0.0,0.0,0.18452829391064285
2021-04-01,0.0,0.0,0.0,0.18589978265011717
2021-04-02,0.0,0.0,0.0,0.1861601838778162
2021-04-03,0.0,0.0,0.0,0.18626476997778685
2021-04-04,0.0,0.0,0.0,0.1864789965398243
2021-04-05,0.0,0.0,0.0,0.18805533777472835
2021-04-06,0.0,0.0,0.0,0.19043243935971108
2021-04-07,0.0,0.0,0.0,0.19518803796866357
2021-04-08,0.0,0.0,0.0,0.20095219420981061
2021-04-09,0.0,0.0,0.0,0.20450312265385406
2021-04-10,0.0,0.0,0.0,0.20829585604897669
2021-04-11,0.0,0.0,0.0,0.21193639630138897
2021-04-12,0.0,0.0,0.0,0.22058381268201632
2021-04-13,0.0,0.0,0.0,0.2308770262210168
2021-04-14,0.0,0.0,0.0,0.2401561537268943
2021-04-15,0.0,0.0,0.0,0.2503094355172262
2021-04-16,0.0,0.0,0.0,0.2595248160867848
2021-04-17,0.0,0.0,0.0,0.26888176188947366
2021-04-18,0.0,0.0,0.0,0.2775575118378886
2021-04-19,0.0,0.0,0.0,0.2823994388693578
2021-04-20,0.0,0.0,0.0,0.2888193324117279
2021-04-21,0.0,0.0,0.0,0.2938112280919928
2021-04-22,0.0,0.0,0.0,0.29892287706274867
2021-04-23,0.0,0.0,0.0,0.3031399634538633
2021-04-24,0.0,0.0,0.0,0.30765338157447997
2021-04-25,0.0,0.0,0.0,0.3159105962762095
2021-04-26,0.0,0.0,0.0,0.3214653915227287
2021-04-27,0.0,0.0,0.0,0.3259716970087431
2021-04-28,0.0,0.0,0.0,0.3294505736023781
2021-04-29,0.0,0.0,0.0,0.3330614258903388
2021-04-30,0.0,0.0,0.0,0.3361029103419163
2021-05-01,0.0,0.0,0.0,0.3394256024269147
2021-05-02,0.0,0.0,0.0,0.34582280366881424
2021-05-03,0.0,0.0,0.0,0.35542640357306254
2021-05-04,0.0,0.0,0.0,0.368283516674521
2021-05-05,0.0,0.0,0.0,0.3806781135758052
2021-05-06,0.0,0.0,0.0,0.393155665220643
2021-05-07,0.0,0.0,0.0,0.4053116215339629
2021-05-08,0.0,0.0,0.0,0.41687778940301573
2021-05-09,0.0,0.0,0.0,0.42734383216480704
2021-05-10,0.0,0.0,0.0,0.4329682967548759
2021-05-11,0.0,0.0,0.0,0.4342500608195926
2021-05-12,0.0,0.0,0.0,0.4346963160513344
2021-05-13,0.0,0.0,0.0,0.43470419822949574
2021-05-14,0.0,0.0,0.0,0.43449045391475527
2021-05-15,0.0,0.0,0.0,0.43427407673498475
2021-05-16,0.0,0.0,0.0,0.43253843177488444
2021-05-17,0.0,0.0,0.0,0.4314869972276936
2021-05-18,0.0,0.0,0.0,0.4318805890024838
2021-05-19,0.0,0.0,0.0,0.4325299421703406
2021-05-20,0.0,0.0,0.0,0.4335091976359211
2021-05-21,0.0,0.0,0.0,0.43454159470151804
2021-05-22,0.0,0.0,0.0,0.43556017076479386
2021-05-23,0.0,0.0,0.0,0.43795468660748976
2021-05-24,0.0,0.0,0.0,0.44005274143736567
2021-05-25,0.0,0.0,0.0,0.44046491512396263
2021-05-26,0.0,0.0,0.0,0.4407757737837441
2021-05-27,0.0,0.0,0.0,0.4393717138566168
2021-05-28,0.0,0.0,0.0,0.43791636949459556
2021-05-29,0.0,0.0,0.0,0.43648087935639884
2021-05-30,0.0,0.0,0.0,0.4320110399745045
2021-05-31,0.0,0.0,0.0,0.42764273109162215


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_ever_vaccinated.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,0.08078366622248606,0.08078366622248606,0.08078366622248606
2021-03-24,0.08289480124075048,0.08289480124075048,0.08289480124075048
2021-03-25,0.08524837326187039,0.08524837326187039,0.08524837326187039
2021-03-26,0.0878234507010388,0.0878234507010388,0.0878234507010388
2021-03-27,0.09050041570743063,0.09050041570743063,0.09050041570743063
2021-03-28,0.09320963997981942,0.09320963997981942,0.09320963997981942
2021-03-29,0.095969038492261,0.095969038492261,0.095969038492261
2021-03-30,0.09876488258766095,0.09876488258766095,0.09876488258766095
2021-03-31,0.10154318108991371,0.10154318108991371,0.10154318108991371
2021-04-01,0.10428078612876182,0.10428078612876182,0.10428078612876182
2021-04-02,0.10679116034548194,0.10679116034548194,0.10679116034548194
2021-04-03,0.10919952386800912,0.10919952386800912,0.10919952386800912
2021-04-04,0.1116025929308497,0.1116025929308497,0.1116025929308497
2021-04-05,0.11392759949505622,0.11392759949505622,0.11392759949505622
2021-04-06,0.11632168028912666,0.11632168028912666,0.11632168028912666
2021-04-07,0.1193113877979326,0.1193113877979326,0.1193113877979326
2021-04-08,0.12300415030232287,0.12300415030232287,0.12300415030232287
2021-04-09,0.12735490333147717,0.12735490333147717,0.12735490333147717
2021-04-10,0.13194464580834234,0.13194464580834234,0.13194464580834234
2021-04-11,0.1366540676995172,0.1366540676995172,0.1366540676995172
2021-04-12,0.14164717412831487,0.14164717412831487,0.14164717412831487
2021-04-13,0.1470219741624211,0.1470219741624211,0.1470219741624211
2021-04-14,0.15258380406312835,0.15258380406312835,0.15258380406312835
2021-04-15,0.15808542487577254,0.15808542487577254,0.15808542487577254
2021-04-16,0.16355540205726699,0.16355540205726699,0.16355540205726699
2021-04-17,0.1690285805399671,0.1690285805399671,0.1690285805399671
2021-04-18,0.17453044760655015,0.17453044760655015,0.17453044760655015
2021-04-19,0.18003256092707223,0.18003256092707223,0.18003256092707223
2021-04-20,0.18552993385927008,0.18552993385927008,0.18552993385927008
2021-04-21,0.19095182995919271,0.19095182995919271,0.19095182995919271
2021-04-22,0.19630773000348764,0.19630773000348764,0.19630773000348764
2021-04-23,0.20159831119048705,0.20159831119048705,0.20159831119048705
2021-04-24,0.20688926175839478,0.20688926175839478,0.20688926175839478
2021-04-25,0.21218920059507262,0.21218920059507262,0.21218920059507262
2021-04-26,0.21752035211850723,0.21752035211850723,0.21752035211850723
2021-04-27,0.22319096469672756,0.22319096469672756,0.22319096469672756
2021-04-28,0.22946095936225153,0.22946095936225153,0.22946095936225153
2021-04-29,0.23614903165255796,0.23614903165255796,0.23614903165255796
2021-04-30,0.24315224742118258,0.24315224742118258,0.24315224742118258
2021-05-01,0.2500775853816275,0.2500775853816275,0.2500775853816275
2021-05-02,0.25694154454779927,0.25694154454779927,0.25694154454779927
2021-05-03,0.26376714966298626,0.26376714966298626,0.26376714966298626
2021-05-04,0.2705753323119951,0.2705753323119951,0.2705753323119951
2021-05-05,0.27724616682657793,0.27724616682657793,0.27724616682657793
2021-05-06,0.28383936978691965,0.28383936978691965,0.28383936978691965
2021-05-07,0.29040530012352733,0.29040530012352733,0.29040530012352733
2021-05-08,0.29698926856115987,0.29698926856115987,0.29698926856115987
2021-05-09,0.30354891942232537,0.30354891942232537,0.30354891942232537
2021-05-10,0.31021144286646973,0.31021144286646973,0.31021144286646973
2021-05-11,0.3170714619696191,0.3170714619696191,0.3170714619696191
2021-05-12,0.32416246726746484,0.32416246726746484,0.32416246726746484
2021-05-13,0.33039367693761074,0.33039367693761074,0.33039367693761074
2021-05-14,0.3364184642434665,0.3364184642434665,0.3364184642434665
2021-05-15,0.3423796564695991,0.3423796564695991,0.3423796564695991
2021-05-16,0.34830421842231885,0.34830421842231885,0.34830421842231885
2021-05-17,0.3541607527244151,0.3541607527244151,0.3541607527244151
2021-05-18,0.3595478654554667,0.3595478654554667,0.3595478654554667
2021-05-19,0.3641171688554026,0.3641171688554026,0.3641171688554026
2021-05-20,0.369019592271197,0.369019592271197,0.369019592271197
2021-05-21,0.3737197796396627,0.3737197796396627,0.3737197796396627
2021-05-22,0.3784081468190608,0.3784081468190608,0.3784081468190608
2021-05-23,0.3830465244488607,0.3830465244488607,0.3830465244488607
2021-05-24,0.3873243247486132,0.3873243247486132,0.3873243247486132
2021-05-25,0.3912056562067226,0.3912056562067226,0.3912056562067226
2021-05-26,0.3950314574016083,0.3950314574016083,0.3950314574016083
2021-05-27,0.398891549457487,0.398891549457487,0.398891549457487
2021-05-28,0.4027893799295035,0.4027893799295035,0.4027893799295035
2021-05-29,0.4066053925303177,0.4066053925303177,0.4066053925303177
2021-05-30,0.41037757193000585,0.41037757193000585,0.41037757193000585
2021-05-31,0.4142694923074884,0.4142694923074884,0.4142694923074884


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_new_known_case.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,115.29055348343128,86.26501212749348,88.22724559736436
2021-03-24,119.8743653446011,88.11950949909183,89.80737503869526
2021-03-25,124.49121627590786,89.84616003407334,91.75955313939403
2021-03-26,129.28331792707127,91.99513607428334,93.87118066553619
2021-03-27,133.8111070171394,93.7620080859533,96.17529668725867
2021-03-28,138.3374596258972,95.87363561209547,98.7839467467649
2021-03-29,142.7546396550721,98.00537387658184,101.04065888524744
2021-03-30,145.65202245794885,99.83257810328445,102.70697720519634
2021-03-31,148.08254883497779,100.32241823009703,103.48124063144846
2021-04-01,149.0636655699132,100.34540193106184,103.54300932779141
2021-04-02,149.16278278032394,98.71499564387047,102.19415337741898
2021-04-03,148.02796254518634,96.8001660572395,99.84550643507717
2021-04-04,146.35733478130652,94.06510564242677,96.90646567420177
2021-04-05,144.77002293342412,91.11457303106896,94.19582544166416
2021-04-06,143.60934603470108,88.8219488598289,92.23071900917267
2021-04-07,142.67994262693648,88.54327148563054,135.26626258447408
2021-04-08,143.84492896959046,90.95943304955647,214.60599831500744
2021-04-09,147.24508023107236,96.03739448146978,260.7170483756629
2021-04-10,150.18124802932724,102.58631277513106,301.9110229111586
2021-04-11,153.78968908080282,109.99711985497287,338.0672574914297
2021-04-12,158.6478688722401,117.52571840225933,380.1389221075191
2021-04-13,164.58771909033388,123.61783563924497,429.020944615745
2021-04-14,172.4811838904367,129.18132775403996,430.8036179218282
2021-04-15,177.339363681874,133.44049483908177,389.2663243531704
2021-04-16,177.54765347186762,136.00461397796872,376.57501197666295
2021-04-17,178.17539580446908,137.73988340081206,368.996136583516
2021-04-18,178.69396555748762,139.20940378124976,364.2313280772482
2021-04-19,179.5544178623578,139.94200924950317,353.80965617101594
2021-04-20,181.3399641310617,140.82400877402787,336.06767550749095
2021-04-21,181.074215088656,141.93440882689035,322.62364692438587
2021-04-22,177.9283210190973,142.9183985244464,308.54900304605866
2021-04-23,176.21747177852907,144.13509819427117,295.5818862579734
2021-04-24,176.6024487696897,145.3532343454063,283.6806386021313
2021-04-25,178.08346100060982,146.45070606647604,273.9614060566361
2021-04-26,177.02477427491806,147.8397834935369,261.18103183889
2021-04-27,172.96958753593896,148.30663991938474,247.288821086971
2021-04-28,167.23371766390792,149.0694114951544,231.71161775806928
2021-04-29,164.71556592695063,149.97583120195424,220.5386661265497
2021-04-30,161.70182813793957,150.6653422308986,210.210365505487
2021-05-01,157.85062174502312,150.87794146482312,199.50427029981523
2021-05-02,152.76978735048925,151.4022571430829,187.86733520506854
2021-05-03,148.72752894330284,151.01009774537076,177.91108324337375
2021-05-04,145.38052749030197,151.29595752612065,169.84667716734504
2021-05-05,142.0162882615775,151.24855364288072,161.76216035297222
2021-05-06,136.3795355999572,151.12645273150517,151.87198653155122
2021-05-07,131.66500393955,150.98711404440598,144.32758668985147
2021-05-08,126.40460938122851,151.441042138461,136.6639588993968
2021-05-09,120.43602953692871,151.54734175542333,128.42286562220113
2021-05-10,114.75905539861998,151.60623748914563,120.95747225256791
2021-05-11,108.79191203563049,151.058938109921,113.42887370528146
2021-05-12,102.09647264831848,150.42114040814747,105.84425238689329
2021-05-13,96.24855723408398,150.00599730947053,99.515115733708
2021-05-14,90.94363175514314,149.30212146742315,93.20752630017722
2021-05-15,85.49218518255164,147.99205051242885,86.50203154369312
2021-05-16,79.9516767687215,145.74683022442866,80.67997279304402
2021-05-17,75.087751052043,143.98857710062055,75.16532104279926
2021-05-18,70.39907605522123,142.58944430438754,70.09310553612714
2021-05-19,65.54520570771486,141.11130503608803,64.59138211767514
2021-05-20,61.547478221147756,139.03558954270338,60.03917284533191
2021-05-21,57.54831425327034,137.10208569903855,56.124761274762264
2021-05-22,53.52903954704871,135.11112260296161,52.32814117163727
2021-05-23,50.15043550522127,133.7780679470025,48.66655031168055
2021-05-24,46.56785111733109,132.04567148677972,45.24054238661316
2021-05-25,43.38173557108394,130.18830115256083,42.2368599667742
2021-05-26,40.12954188456294,127.3885990787846,39.02776071956224
2021-05-27,37.21492130596263,124.3461316635675,36.30850159916283
2021-05-28,34.43245700790999,121.4573677485526,33.56051285255742
2021-05-29,31.802259728749245,118.53125531946989,30.793849848918097
2021-05-30,29.377479276961513,115.34226681060214,28.34752217747584
2021-05-31,27.135131951581972,112.7594734146813,26.324956492572326


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_newly_deceased.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,3.035285008665576,3.2579396117621995,3.3843499670686685
2021-03-24,3.0869983358364044,3.2579396117621995,3.395841817551075
2021-03-25,3.166004807902947,3.263685537003403,3.430317368998294
2021-03-26,3.214845172453174,3.2507572052106957,3.3972782988613757
2021-03-27,3.2162816537634744,3.233519429487086,3.408770149343782
2021-03-28,3.1947344341089634,3.3254542333463366,3.4676658830661142
2021-03-29,3.2392653547282872,3.4604834765146104,3.4877766214103247
2021-03-30,3.191861471488362,3.446118663411603,3.5452358738223575
2021-03-31,3.187552027557459,3.5236886541678456,3.6170599393373966
2021-04-01,3.194734434108963,3.6228058645786003,3.688884004852436
2021-04-02,3.2033533219707677,3.7190501123687536,3.8167308414692074
2021-04-03,3.259376093072498,3.8296591732619145,3.8468969489855236
2021-04-04,3.312525901553628,3.8698806499503364,3.920157495810864
2021-04-05,3.2895422005888153,3.8713171312606374,4.019274706221618
2021-04-06,3.3268907146566358,4.023584150152521,4.0551867389791365
2021-04-07,3.3872229296892695,4.068115070771846,4.106900066149967
2021-04-08,3.444682182101301,4.138502654976585,4.172978206423804
2021-04-09,3.5165062476163405,4.285023748627265,4.224691533594632
2021-04-10,3.519379210236942,4.348228926280499,4.319499300074484
2021-04-11,3.4547375512734066,4.471766318966368,4.454528543242758
2021-04-12,3.444682182101301,4.557955197584416,4.5191702022062925
2021-04-13,3.5150697663060395,4.605359080824341,4.595303711652235
2021-04-14,3.5552912429944614,4.680056108959983,4.690111478132087
2021-04-15,3.5538547616841614,4.78348276330164,4.751880174475021
2021-04-16,3.4604834765146095,4.761935543647128,4.80215702033555
2021-04-17,3.507887359754535,4.817958314748859,4.886909417643295
2021-04-18,3.5437993925120557,4.889782380263898,4.87685404847119
2021-04-19,3.6314247524404033,5.003264403777662,4.94867811398623
2021-04-20,3.529434579409048,5.177078642324058,5.004700885087962
2021-04-21,3.4762847709279177,5.233101413425787,5.044922361776384
2021-04-22,3.418825518515886,5.277632334045112,5.023375142121872
2021-04-23,3.4274444063776905,5.378186025766168,5.0147562542600665
2021-04-24,3.4001512614819753,5.533326007278652,5.009010329018863
2021-04-25,3.395841817551074,5.573547483967076,4.9429321887450275
2021-04-26,3.336946083828741,5.609459516724594,4.918512006469915
2021-04-27,3.397278298861375,5.52758008203745,4.8337596091621675
2021-04-28,3.3800405231377653,5.612332479345197,4.728896473510209
2021-04-29,3.358493303483253,5.7674724608576815,4.648453520133364
2021-04-30,3.3800405231377653,5.807693937546103,4.580938898549227
2021-05-01,3.3182718267948315,5.789019680512194,4.487567613379677
2021-05-02,3.232082948176784,5.832114119821218,4.399942253451329
2021-05-03,3.1918614714883615,5.840733007683022,4.323808744005387
2021-05-04,3.1099820368012154,5.911120591887761,4.2290009775255335
2021-05-05,3.033848527355274,5.978635213471898,4.101154140908763
2021-05-06,2.946223167426925,5.852224858165428,3.9847991547743993
2021-05-07,2.854288363567675,5.938413736783476,3.8425875050546217
2021-05-08,2.719259120399401,6.013110764919118,3.759271589057175
2021-05-09,2.681910606331581,6.0490227976766375,3.637170677681608
2021-05-10,2.5468813631633056,6.03753094719423,3.446118663411603
2021-05-11,2.476493778958568,6.092117236985661,3.3283271959669376
2021-05-12,2.360138792824203,6.028912059332426,3.193297952798663
2021-05-13,2.2796958394473585,6.073442979951751,3.0855618545261043
2021-05-14,2.1777056664160024,6.056205204228143,2.9663339057711373
2021-05-15,2.1015721569700605,6.076315942572353,2.795392629845344
2021-05-16,2.036930498006525,6.03753094719423,2.693402456813987
2021-05-17,2.041239941937427,6.0418403911251355,2.5440084005427055
2021-05-18,1.9464321754575746,5.9441596620246795,2.3687576806860084
2021-05-19,1.8473149650468197,5.984381138713101,2.266767507654652
2021-05-20,1.7697449742905773,5.954215031196786,2.1575949280717923
2021-05-21,1.6591359133974166,5.885263928302347,2.02687512883442
2021-05-22,1.6146049927780919,5.745925241203171,1.9205755118721615
2021-05-23,1.5097418571261343,5.687029507480838,1.7496342359463672
2021-05-24,1.3560383569239491,5.6913389514117405,1.6275333245708
2021-05-25,1.2928331792707144,5.600840628862792,1.5557092590557604
2021-05-26,1.264103553064699,5.458628979143013,1.4465366794729002
2021-05-27,1.2080807819629675,5.393987320179478,1.3100709549943255
2021-05-28,1.1534944921715378,5.34514695562925,1.221009113755676
2021-05-29,1.0989082023801078,5.250339189149398,1.1305107912067258
2021-05-30,1.0155922863826616,5.1900069741167645,1.0730515387946946
2021-05-31,0.9825532162457434,5.046358843086685,1.0084098798311587


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_newly_infected.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,250.92599176465265,307.65838463367226,314.5736056614602
2021-03-24,253.05773002913904,314.0176873943738,322.4886176812176
2021-03-25,254.97974202232152,321.54484946034995,330.633466710623
2021-03-26,256.2711387202819,328.65686842764916,338.2669283935614
2021-03-27,257.3585550721796,334.8509758376661,344.76700632267256
2021-03-28,257.6530337407913,340.9272917802385,351.1679670413729
2021-03-29,258.3985675408374,349.0735772909544,360.44332686198516
2021-03-30,258.98034247150923,357.2256087269114,369.2891787708174
2021-03-31,258.9185737751663,365.3086890599739,377.12518431850816
2021-04-01,258.563762891522,373.50812437917074,386.13192213409405
2021-04-02,255.8631780281565,378.05889717020375,391.16247968276747
2021-04-03,256.324288528763,384.69256786117273,399.2872179738288
2021-04-04,256.84716772571255,392.32459306280083,407.51681940054203
2021-04-05,252.69142729501237,396.62829106846203,412.1968755095021
2021-04-06,251.21185154540254,403.78053151244967,399.7454555118148
2021-04-07,248.9034260797492,411.3680257934584,402.0466985709165
2021-04-08,246.40969452506704,418.59639974689196,397.8536096261486
2021-04-09,246.00747975818277,429.5840452893828,390.7502095467111
2021-04-10,243.90447111990244,436.5107581676532,380.2567135749639
2021-04-11,240.04177287650364,439.59344705955874,366.5311346550398
2021-04-12,237.28229227941577,449.12306407209417,346.47210963799955
2021-04-13,231.5521683326259,454.4495367706896,341.9299557348284
2021-04-14,227.50847344412924,459.2689315667487,321.2561167169794
2021-04-15,221.84011819368226,463.9762808206044,300.6770854656103
2021-04-16,215.88590316248548,468.2541221626802,285.0812078796746
2021-04-17,210.07102681838785,469.6029781130526,272.7202862045363
2021-04-18,205.85926361658596,472.7776018088173,261.9552952651421
2021-04-19,199.3189642107864,477.2608599782661,248.11910728432488
2021-04-20,193.76983690909447,481.47693262399883,233.96976637786213
2021-04-21,187.16920528826233,485.78637655490127,221.26696215087216
2021-04-22,180.00403651248197,489.9421169856015,208.76239234470378
2021-04-23,171.97410598790057,493.2187308543975,196.24920365067362
2021-04-24,166.88608918681513,494.78449548262546,187.41915303625467
2021-04-25,161.2996133710554,496.2367780873395,178.32191689811972
2021-04-26,154.2163240299622,499.38123567558796,167.84996814602695
2021-04-27,145.9019702059412,502.1249149782625,157.47570012303464
2021-04-28,138.54862237851145,502.4811623432171,147.95326551705068
2021-04-29,131.15648955570356,503.3516700172594,138.62331940664706
2021-04-30,124.24845093446703,503.78548737297024,130.2486333675934
2021-05-01,118.43788403430034,503.14912615250694,123.60778027007284
2021-05-02,112.78820304088734,503.02702524113135,117.3159921309554
2021-05-03,105.74369869517227,503.4479142650496,108.87810091424853
2021-05-04,99.91876698190254,503.40194686311986,102.47283075161732
2021-05-05,93.8639982589847,504.13455233137324,95.5360625041748
2021-05-06,87.74889732103422,503.73377404579946,88.92393903286023
2021-05-07,82.94386733807805,503.870239770278,83.3992319134434
2021-05-08,78.88868059909893,502.5687877031454,78.71917580448341
2021-05-09,75.14377382314476,500.96854752347036,74.32785243889388
2021-05-10,70.48095548990841,498.17602785624564,69.47110912876693
2021-05-11,65.69890920791705,496.0744556992755,64.40463954733602
2021-05-12,61.12802567853994,493.5519945183873,59.68436196168763
2021-05-13,56.720901018537106,485.1385234839556,55.04452732941607
2021-05-14,52.533557999010284,477.75644603031986,50.46215194955655
2021-05-15,49.43363133138119,473.35075785162735,47.34355102489352
2021-05-16,46.656912958569755,469.0901542852752,44.497881549187646
2021-05-17,43.228032070881774,462.61449653843925,41.07187362412025
2021-05-18,39.69141508492122,454.953741710605,37.52951071291851
2021-05-19,36.61734508087752,447.2527654060826,34.65798457362722
2021-05-20,34.382180162049494,443.5480801068169,32.51906390258934
2021-05-21,31.52932827979212,438.19000481939474,30.04257012363077
2021-05-22,29.696378127848316,432.7816526861124,28.255587373616592
2021-05-23,27.816024092664573,425.78742518625774,26.59214201628827
2021-05-24,25.145605336815404,410.83940067126787,24.05244305967647
2021-05-25,23.150332796807604,402.2032750337395,22.075844776702574
2021-05-26,21.20964654659123,392.48404248824426,20.2989173958605
2021-05-27,19.449956941472756,382.41718146565637,18.64409092639399
2021-05-28,17.91148545814061,371.7110862599846,17.01512112051289
2021-05-29,16.644508942455314,364.47696638130975,15.79842145068812
2021-05-30,15.558529071867913,357.4999766571788,14.765591388581848
2021-05-31,14.607578444448793,352.21803487920283,13.793093541508215


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_r_effective.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,1.0596366543696998,1.1072226214808931,1.1062207480518214
2021-03-24,1.0585091490190366,1.1145876719906993,1.1087477633964895
2021-03-25,1.0571295008903105,1.1176040272378416,1.1113567768125903
2021-03-26,1.0520569645886941,1.1181749987215015,1.1154358040621812
2021-03-27,1.049235289443188,1.1163209700208145,1.117198066276976
2021-03-28,1.0447127142120747,1.1144002492192266,1.1164524197263348
2021-03-29,1.0407528354084008,1.1158506976203308,1.1145226383528004
2021-03-30,1.0382968963685122,1.1168651183501412,1.1172656001283274
2021-03-31,1.0354420941687255,1.1182990068059813,1.1201755851445399
2021-04-01,1.0304058140906536,1.1181552482345258,1.125814103778302
2021-04-02,1.0251326832363268,1.1183534231143204,1.1235810415345346
2021-04-03,1.0208992490104243,1.1153724770354545,1.1204910094838463
2021-04-04,1.012232941153299,1.1121043422360644,1.11629878998942
2021-04-05,1.0060742969624783,1.111134909964983,1.1144642029636453
2021-04-06,1.0005864237646505,1.106744684843073,1.1095262880410786
2021-04-07,0.9966312374879442,1.1058698035567232,1.1007202269544893
2021-04-08,0.9929780039909846,1.1073015468320597,1.0896850292420277
2021-04-09,0.9881005985524492,1.1036585800079854,1.072147692800179
2021-04-10,0.9849450585279489,1.1014260133074723,1.0558380698761245
2021-04-11,0.9769140979001055,1.0978033210642808,1.034019319877518
2021-04-12,0.9720727046130405,1.0961705187217945,1.009192311413634
2021-04-13,0.9659133428805785,1.0937049936586392,0.9795091768297737
2021-04-14,0.9610704114682117,1.0928509526814911,0.9527837393267499
2021-04-15,0.954309617366816,1.0921294381648003,0.9239750244803798
2021-04-16,0.945589090965893,1.0873309631363424,0.8943886784641802
2021-04-17,0.936580942193148,1.0824669259487587,0.8682345748331404
2021-04-18,0.9255969213370941,1.0759030585542224,0.8418674799967591
2021-04-19,0.9158213432459635,1.0712528653537525,0.8199630016391263
2021-04-20,0.9058817472805314,1.066086258976612,0.8028906978683727
2021-04-21,0.899015682930591,1.0612222365918718,0.7914190815775762
2021-04-22,0.8926472010133162,1.061487320309545,0.7827617456407212
2021-04-23,0.8838229969081587,1.056883939386684,0.7756323418693561
2021-04-24,0.8754092004717176,1.0524690400130605,0.7731927324543109
2021-04-25,0.8656662714306053,1.0474918837183056,0.7673150439644937
2021-04-26,0.8552424217754734,1.0434011900781184,0.7645365560186385
2021-04-27,0.8487707784322833,1.0403073509476353,0.7606676556407289
2021-04-28,0.8402526052240229,1.0393914414962737,0.7601130900272577
2021-04-29,0.8318005526694066,1.0411399419059215,0.7565502023390703
2021-04-30,0.819401220140586,1.0371208829416743,0.7530291460399442
2021-05-01,0.8113865755362099,1.0325464376003055,0.7492751238991552
2021-05-02,0.8000363445486656,1.026420388103452,0.7427514538186105
2021-05-03,0.7934476932495156,1.0230123246797207,0.7405186766498056
2021-05-04,0.7861784322251961,1.0204558823972834,0.7381793157837251
2021-05-05,0.7780399004535473,1.0188520192922277,0.7363490297411014
2021-05-06,0.7734432534545611,1.017475247511611,0.7321020572896113
2021-05-07,0.7668299688842904,1.0129337322870797,0.7296086008560476
2021-05-08,0.7616787787967997,1.0089494894486357,0.7274674015333513
2021-05-09,0.7537270617066524,1.0041867326586489,0.7225641596954628
2021-05-10,0.7480434051992123,1.002947674208471,0.7189574124357114
2021-05-11,0.741870341250601,1.0000497815393439,0.7171610174126519
2021-05-12,0.7374460521863472,0.9977654561511315,0.714077143948023
2021-05-13,0.7345231493533029,0.9957112525459355,0.7148529424692808
2021-05-14,0.7278597435333475,0.9907796140034388,0.7097181225873535
2021-05-15,0.7237251937861585,0.9846205471998211,0.7064280055853646
2021-05-16,0.7165429003396989,0.9756229394721114,0.6988842460136736
2021-05-17,0.7142007065844176,0.9696410896618409,0.6994834271207144
2021-05-18,0.7116865143711251,0.9647885952986717,0.6987746090396617
2021-05-19,0.7081190432883065,0.9602868434042411,0.6951513562906969
2021-05-20,0.7090310447772193,0.9574972591297549,0.6914149391684385
2021-05-21,0.7032066624206955,0.9532940335121819,0.6864950264457901
2021-05-22,0.6989895430043062,0.9483445839734436,0.6843543935478954
2021-05-23,0.692140507689621,0.9431251200067562,0.6806165573075768
2021-05-24,0.6877165412740721,0.9391518983832321,0.6791849693971816
2021-05-25,0.6831436296037592,0.9342081133301691,0.6728418818135992
2021-05-26,0.681341126340645,0.9272980221472598,0.6751978849055654
2021-05-27,0.6841425159122078,0.9238201952189447,0.6726258728341837
2021-05-28,0.6741240278728615,0.9179083643786583,0.6680658657544638
2021-05-29,0.6704197854539641,0.910267797361069,0.6685130630758989
2021-05-30,0.6677151674056198,0.9028406059576157,0.663340023439592
2021-05-31,0.6615363078430095,0.8983405314807357,0.6577647154912342


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_share_b117.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,0.8021897091298216,0.7719946507236971,0.7809150878650866
2021-03-24,0.8144559937117356,0.7839012216009984,0.7921367306173188
2021-03-25,0.824341699254039,0.7955939852498465,0.8036989804762705
2021-03-26,0.8338153201227424,0.806194256725776,0.8142589664044585
2021-03-27,0.8430490127636242,0.8168312538652823,0.8241037012675848
2021-03-28,0.8519545271070273,0.826431252993983,0.834278139789017
2021-03-29,0.8602989435446242,0.8356571262047727,0.8438271584871744
2021-03-30,0.8689035830735455,0.8453217957244626,0.8531243426976733
2021-03-31,0.8759392914376333,0.8546396993585847,0.8620979142153943
2021-04-01,0.8828908139797165,0.8630349422271766,0.8698417071541031
2021-04-02,0.8899132548645343,0.8708266379084816,0.8778021997954817
2021-04-03,0.8967469128629578,0.8773164023902855,0.8843807596564353
2021-04-04,0.9028280896113766,0.8846681177482708,0.8908596927400261
2021-04-05,0.908916257021352,0.8916875990829225,0.897262958292703
2021-04-06,0.9136944020851623,0.8977335299013448,0.9027353540703882
2021-04-07,0.9184162952594933,0.9035239227595859,0.9081740453087855
2021-04-08,0.9234440227304354,0.9087181133108546,0.91367793777234
2021-04-09,0.9286921572112518,0.9146945318588487,0.9180457285260687
2021-04-10,0.9327002425215578,0.9198841926935939,0.922807033243371
2021-04-11,0.9372175857832643,0.9244265037380448,0.9270493895938379
2021-04-12,0.94095012867657,0.9284936904733312,0.9309506280343535
2021-04-13,0.9452727413407296,0.9329012932783151,0.9351876764632482
2021-04-14,0.948822380518209,0.9367907390716242,0.9385255344490422
2021-04-15,0.9520525417872089,0.9408807733125016,0.9419274562975067
2021-04-16,0.9547624392637206,0.9439805647786124,0.9456103607381187
2021-04-17,0.9571376776654629,0.947619498966343,0.9484397141428709
2021-04-18,0.959115627472534,0.9507610305182651,0.9509820020607741
2021-04-19,0.961764996540102,0.9538571424574811,0.9541464809016459
2021-04-20,0.9636755790058088,0.9564774563505193,0.9565372540421192
2021-04-21,0.9663899286958467,0.9590758185843425,0.959248780690501
2021-04-22,0.9684417313956589,0.961494952928806,0.9616931050010287
2021-04-23,0.9705503796981835,0.963907909273282,0.9641211487416792
2021-04-24,0.9724188255788742,0.9659076057162824,0.9661500879202144
2021-04-25,0.9745492385938518,0.9678154945665776,0.9682038064537887
2021-04-26,0.9759026070516901,0.9696463326284436,0.9699416999873788
2021-04-27,0.9776201223160652,0.9714114453072614,0.9717777682486065
2021-04-28,0.9787835016430281,0.9732361458329809,0.9736541969478342
2021-04-29,0.9802237156450332,0.9748384726789606,0.9748347419496769
2021-04-30,0.9811979400575784,0.9762935603454116,0.9762658917850898
2021-05-01,0.9825207126824872,0.9775009929300084,0.977532668584153


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_share_doing_rapid_test_today.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,0.02523282232562836,0.0,0.0
2021-03-24,0.027094399497970306,0.0,0.0
2021-03-25,0.028986261800565703,0.0,0.0
2021-03-26,0.029999526987225678,0.0,0.0
2021-03-27,0.031222682614482175,0.0,0.0
2021-03-28,0.03201272681398603,0.0,0.0
2021-03-29,0.031967982473286326,0.0,0.0
2021-03-30,0.03195792710411421,0.0,0.0
2021-03-31,0.0313698398641417,0.0,0.0
2021-04-01,0.03196787986747845,0.0,0.0
2021-04-02,0.03171274026560745,0.0,0.0
2021-04-03,0.03237073489460383,0.0,0.0
2021-04-04,0.03256221169691845,0.0,0.0
2021-04-05,0.03351715779449637,0.0,0.0
2021-04-06,0.034044229464755785,0.0,0.03322905094655396
2021-04-07,0.03671646639552057,0.0,0.039482517868544925
2021-04-08,0.03764541012926588,0.0,0.04703043093310646
2021-04-09,0.0360987609630458,0.0,0.04790339909442165
2021-04-10,0.03657348930647401,0.0,0.057352889179468534
2021-04-11,0.03751586414047063,0.0,0.0636691570122297
2021-04-12,0.04351415452249975,0.0,0.08331217704180682
2021-04-13,0.05097836792534237,0.0,0.06528444125545593
2021-04-14,0.0488549920341981,0.0,0.062293504529071654
2021-04-15,0.05061679121472656,0.0,0.06828343253775868
2021-04-16,0.051181112897478225,0.0,0.07063372117302653
2021-04-17,0.05301796001800527,0.0,0.07102565689007748
2021-04-18,0.05416598767273303,0.0,0.07070647895139329
2021-04-19,0.06162124358854783,0.0,0.07227225178808576
2021-04-20,0.05895150408314682,0.0,0.0717672670440303
2021-04-21,0.057942749447801194,0.0,0.07352099935594332
2021-04-22,0.059482530181241874,0.0,0.07323064338869224
2021-04-23,0.06962874653564315,0.0,0.08414229906986809
2021-04-24,0.07105353899231041,0.0,0.08332195742741383
2021-04-25,0.0715768922280923,0.0,0.08358806969437937
2021-04-26,0.0660527248152249,0.0,0.07836948495065223
2021-04-27,0.07308592815726024,0.0,0.08455558295130625
2021-04-28,0.07416225897767473,0.0,0.0850594041455004
2021-04-29,0.0808611089820406,0.0,0.09152894042983829
2021-04-30,0.08109411445903601,0.0,0.09203000973626511
2021-05-01,0.08180314932110355,0.0,0.09149955002222954
2021-05-02,0.08254817009211028,0.0,0.09120213272328023
2021-05-03,0.09679611312782826,0.0,0.10631673571524508
2021-05-04,0.09531995825585313,0.0,0.10350499387597237
2021-05-05,0.09467108938740947,0.0,0.10234370339451818
2021-05-06,0.101938363254726,0.0,0.10930494312713979
2021-05-07,0.10327045546820725,0.0,0.11037141147730097
2021-05-08,0.10302859305787573,0.0,0.1097799567147139
2021-05-09,0.10311811046890137,0.0,0.10961409032204575
2021-05-10,0.10282773192837252,0.0,0.10901379709516802
2021-05-11,0.10282618258067357,0.0,0.10902049315019016
2021-05-12,0.10282457987795449,0.0,0.10877650269540326
2021-05-13,0.10256647496823582,0.0,0.10823155914552754
2021-05-14,0.10061620738767972,0.0,0.10608417349533969
2021-05-15,0.10076129200002008,0.0,0.10619913304248689
2021-05-16,0.10077091847691527,0.0,0.10620194444162277
2021-05-17,0.10190945714653045,0.0,0.10692595154317594
2021-05-18,0.10175776266804651,0.0,0.10657378173302647
2021-05-19,0.10184491398914247,0.0,0.10659514221011063
2021-05-20,0.10289922970741852,0.0,0.10745609933555554
2021-05-21,0.1048969155360276,0.0,0.10921547291478576
2021-05-22,0.10471427719800366,0.0,0.10903343584679595
2021-05-23,0.1045497344202572,0.0,0.1088556240859746
2021-05-24,0.10398932201878569,0.0,0.10775091249910089
2021-05-25,0.10163229628617251,0.0,0.1052773224645053
2021-05-26,0.10158654025220713,0.0,0.1051778933324386
2021-05-27,0.10120938797995534,0.0,0.10445688847682395
2021-05-28,0.09936578734515372,0.0,0.10241118723435996
2021-05-29,0.09961370349815006,0.0,0.10267339022004533
2021-05-30,0.0997121886567843,0.0,0.10275029942939881
2021-05-31,0.09799353727058496,0.0,0.10061589751813993


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_share_ever_rapid_test.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,0.15911481559119875,0.0,0.0
2021-03-24,0.16824942692091155,0.0,0.0
2021-03-25,0.17795165563192503,0.0,0.0
2021-03-26,0.18775637318019625,0.0,0.0
2021-03-27,0.1979614421738805,0.0,0.0
2021-03-28,0.2084134033145985,0.0,0.0
2021-03-29,0.21837977631318248,0.0,0.0
2021-03-30,0.22808369391579372,0.0,0.0
2021-03-31,0.2374951151940014,0.0,0.0
2021-04-01,0.24644598004296514,0.0,0.0
2021-04-02,0.25508158649510565,0.0,0.0
2021-04-03,0.26330948056117576,0.0,0.0
2021-04-04,0.2711090630991858,0.0,0.0
2021-04-05,0.27877159505961235,0.0,0.0
2021-04-06,0.28538967377201624,0.0,0.03322905094655396
2021-04-07,0.29154004237825076,0.0,0.07270991480947588
2021-04-08,0.2970993522803166,0.0,0.11972606711835795
2021-04-09,0.3021372707696472,0.0,0.16735731046373
2021-04-10,0.30739091591792644,0.0,0.21865008310557407
2021-04-11,0.31298902723229965,0.0,0.27243643339338847
2021-04-12,0.3182745909952938,0.0,0.3298780540233943
2021-04-13,0.32428322609487326,0.0,0.35646450757369386
2021-04-14,0.33022591438961285,0.0,0.376981536187478
2021-04-15,0.33654438619512733,0.0,0.39088798452129825
2021-04-16,0.34280393353729316,0.0,0.4042650935965049
2021-04-17,0.34925373051631137,0.0,0.41467189176482705
2021-04-18,0.35582505176206486,0.0,0.42317578724562616
2021-04-19,0.36151983211227284,0.0,0.4285722268446139
2021-04-20,0.3668224776901627,0.0,0.4320907975210847
2021-04-21,0.37190509126940513,0.0,0.435502635584084
2021-04-22,0.3768285221983047,0.0,0.43825899696461246
2021-04-23,0.38165560627360634,0.0,0.4409894052320959
2021-04-24,0.3865396160511189,0.0,0.4432880359473292
2021-04-25,0.39145192040621235,0.0,0.44522222724990684
2021-04-26,0.3960878067669966,0.0,0.4466451522808707
2021-04-27,0.4006191644870627,0.0,0.447720699192913
2021-04-28,0.4051634915812448,0.0,0.448787060833034
2021-04-29,0.4097111389993696,0.0,0.44969535412188566
2021-04-30,0.41427580051255697,0.0,0.45060829750595033
2021-05-01,0.41884603762534456,0.0,0.45139026047202563
2021-05-02,0.4234243682842574,0.0,0.4520560921326278
2021-05-03,0.430062719852182,0.0,0.4571592494467238
2021-05-04,0.4384240384065851,0.0,0.4659088550556498
2021-05-05,0.4468611210895259,0.0,0.4747966706877883
2021-05-06,0.4549559477354743,0.0,0.4837642253974616
2021-05-07,0.4630638689346244,0.0,0.49273114189900985
2021-05-08,0.47053312438686606,0.0,0.5016435849771554
2021-05-09,0.47739937781890224,0.0,0.5104970317678867
2021-05-10,0.4822074613507007,0.0,0.514898367408209
2021-05-11,0.48457766372116173,0.0,0.5155880651797238
2021-05-12,0.4868639078632679,0.0,0.5161183997146738
2021-05-13,0.48863544638708023,0.0,0.5164847209178459
2021-05-14,0.49038891397600887,0.0,0.5168397082834797
2021-05-15,0.49185885709237503,0.0,0.5171668566413199
2021-05-16,0.493147577830866,0.0,0.5174755092762319
2021-05-17,0.49443739234726897,0.0,0.5177765054657599
2021-05-18,0.49561032448368486,0.0,0.518067704852752
2021-05-19,0.4967748408917389,0.0,0.5183545824831159
2021-05-20,0.4978606340197559,0.0,0.5186319095648826
2021-05-21,0.4989499896214225,0.0,0.5189082536830097
2021-05-22,0.4999843054156269,0.0,0.5191806803113922
2021-05-23,0.5009682643314406,0.0,0.5194436076940813
2021-05-24,0.5019352625072118,0.0,0.519704891331728
2021-05-25,0.5028573213912485,0.0,0.5199573652347104
2021-05-26,0.5037670224317844,0.0,0.5201996278076925
2021-05-27,0.5046495862882524,0.0,0.5204366143900336
2021-05-28,0.505523172136531,0.0,0.5206716699310705
2021-05-29,0.506370806923881,0.0,0.520895157693327
2021-05-30,0.5072024003192271,0.0,0.5211145309626877
2021-05-31,0.5080296165508094,0.0,0.5213329992488228


==> figures/results/tables/scenario_comparisons/illustrate_rapid_tests/full_share_rapid_test_in_last_week.csv <==
date,spring_baseline,spring_without_rapid_tests,spring_start_all_rapid_tests_after_easter
2021-03-23,0.1301012113949496,0.0,0.0
2021-03-24,0.1374975510558805,0.0,0.0
2021-03-25,0.14534015210490173,0.0,0.0
2021-03-26,0.15372070924828216,0.0,0.0
2021-03-27,0.1626278393976957,0.0,0.0
2021-03-28,0.17102762692158874,0.0,0.0
2021-03-29,0.1777127605815574,0.0,0.0
2021-03-30,0.1821834372268441,0.0,0.0
2021-03-31,0.18452829391064285,0.0,0.0
2021-04-01,0.18589978265011717,0.0,0.0
2021-04-02,0.1861601838778162,0.0,0.0
2021-04-03,0.18626476997778685,0.0,0.0
2021-04-04,0.1864789965398243,0.0,0.0
2021-04-05,0.18805533777472835,0.0,0.0
2021-04-06,0.19043243935971108,0.0,0.03322905094655396
2021-04-07,0.19518803796866357,0.0,0.07270991480947588
2021-04-08,0.20095219420981061,0.0,0.11972606711835795
2021-04-09,0.20450312265385406,0.0,0.16735731046373
2021-04-10,0.20829585604897669,0.0,0.21865008310557407
2021-04-11,0.21193639630138897,0.0,0.27243643339338847
2021-04-12,0.22058381268201632,0.0,0.3211530389223845
2021-04-13,0.2308770262210168,0.0,0.3429362621955981
2021-04-14,0.2401561537268943,0.0,0.35686359696767006
2021-04-15,0.2503094355172262,0.0,0.3671724886741145
2021-04-16,0.2595248160867848,0.0,0.3727072593711681
2021-04-17,0.26888176188947366,0.0,0.3760563724516951
2021-04-18,0.2775575118378886,0.0,0.36872024187882724
2021-04-19,0.2823994388693578,0.0,0.3711284514926426
2021-04-20,0.2888193324117279,0.0,0.373368048982371
2021-04-21,0.2938112280919928,0.0,0.3738192128759618
2021-04-22,0.29892287706274867,0.0,0.37427013461984593
2021-04-23,0.3031399634538633,0.0,0.37506445132518995
2021-04-24,0.30765338157447997,0.0,0.3760422662052278
2021-04-25,0.3159105962762095,0.0,0.3843017443910792
2021-04-26,0.3214653915227287,0.0,0.38684200357540205
2021-04-27,0.3259716970087431,0.0,0.38742312593313566
2021-04-28,0.3294505736023781,0.0,0.38778889306494524
2021-04-29,0.3330614258903388,0.0,0.38764961183709856
2021-04-30,0.3361029103419163,0.0,0.38756318696512226
2021-05-01,0.3394256024269147,0.0,0.3874930723123666
2021-05-02,0.34582280366881424,0.0,0.39044562215390716
2021-05-03,0.35542640357306254,0.0,0.39688052692597
2021-05-04,0.368283516674521,0.0,0.40616063739548713
2021-05-05,0.3806781135758052,0.0,0.4156547322773349
2021-05-06,0.393155665220643,0.0,0.4251153304671426
2021-05-07,0.4053116215339629,0.0,0.43493264390438907
2021-05-08,0.41687778940301573,0.0,0.44456593177308895
2021-05-09,0.42734383216480704,0.0,0.45318922142405166
2021-05-10,0.4329682967548759,0.0,0.4573216149292271
2021-05-11,0.4342500608195926,0.0,0.45737269825673754
2021-05-12,0.4346963160513344,0.0,0.45695322314085196
2021-05-13,0.43470419822949574,0.0,0.4561534806403875
2021-05-14,0.43449045391475527,0.0,0.45532673434340537
2021-05-15,0.43427407673498475,0.0,0.45451263729041863
2021-05-16,0.43253843177488444,0.0,0.452150134459781
2021-05-17,0.4314869972276936,0.0,0.45042724134948386
2021-05-18,0.4318805890024838,0.0,0.4502055101986582
2021-05-19,0.4325299421703406,0.0,0.4502315966992533
2021-05-20,0.4335091976359211,0.0,0.4506079240208097
2021-05-21,0.43454159470151804,0.0,0.4509908488958128
2021-05-22,0.43556017076479386,0.0,0.4513713707427954
2021-05-23,0.43795468660748976,0.0,0.4532275344327135
2021-05-24,0.44005274143736567,0.0,0.45475677549756893
2021-05-25,0.44046491512396263,0.0,0.4545835030176881
2021-05-26,0.4407757737837441,0.0,0.454271866605883
2021-05-27,0.4393717138566168,0.0,0.4522405260722897
2021-05-28,0.43791636949459556,0.0,0.45013507952001414
2021-05-29,0.43648087935639884,0.0,0.44805985037815893
2021-05-30,0.4320110399745045,0.0,0.4429741196344729
2021-05-31,0.42764273109162215,0.0,0.437967738066252


==> figures/results/tables/scenario_comparisons/main_prediction/full_ever_vaccinated.csv <==
date,summer_baseline
2021-06-01,0.42931585422874946
2021-06-02,0.43303425792452876
2021-06-03,0.43539748515216986
2021-06-04,0.43769071982796715
2021-06-05,0.43936875265300135
2021-06-06,0.44064035463850576
2021-06-07,0.4419665962688218
2021-06-08,0.4455731083311092
2021-06-09,0.44899049736831503
2021-06-10,0.4527152113212784
2021-06-11,0.45653842684980556
2021-06-12,0.4604044290002179
2021-06-13,0.46427240118214214
2021-06-14,0.4681541635846446
2021-06-15,0.47201419407703865
2021-06-16,0.475863758777029
2021-06-17,0.47965175999229204
2021-06-18,0.48334261402865586
2021-06-19,0.4869929592920691
2021-06-20,0.49064435113472277
2021-06-21,0.4943781764834261
2021-06-22,0.4983324606709373
2021-06-23,0.5026169098270403
2021-06-24,0.5070776768034021
2021-06-25,0.5117472055564741
2021-06-26,0.5165908974078384
2021-06-27,0.5215660272990961
2021-06-28,0.5265411571903533
2021-06-29,0.5315162870816105
2021-06-30,0.5364914169728682
2021-07-01,0.5414665468641254
2021-07-02,0.5464416767553827
2021-07-03,0.5514168066466403
2021-07-04,0.5563919365378976
2021-07-05,0.5613670664291548
2021-07-06,0.5663421963204124
2021-07-07,0.5713173262116695
2021-07-08,0.5762924561029268
2021-07-09,0.5812675859941839
2021-07-10,0.5862427158854414
2021-07-11,0.5912178457766987
2021-07-12,0.5961929756679563
2021-07-13,0.6011681055592136
2021-07-14,0.6061432354504708
2021-07-15,0.611118365341728
2021-07-16,0.6160934952329853
2021-07-17,0.6210686251242428
2021-07-18,0.6260437550155005
2021-07-19,0.6310188849067576
2021-07-20,0.6359940147980149
2021-07-21,0.640969144689272
2021-07-22,0.6459442745805294
2021-07-23,0.6509194044717865
2021-07-24,0.6558945343630439
2021-07-25,0.6608696642543009


==> figures/results/tables/scenario_comparisons/main_prediction/full_new_known_case.csv <==
date,summer_baseline
2021-06-01,18.310827262404196
2021-06-02,18.431491692469464
2021-06-03,17.325401083537848
2021-06-04,16.420417858048356
2021-06-05,16.050380272514868
2021-06-06,15.52549000173096
2021-06-07,14.892001743888311
2021-06-08,13.69253984978715
2021-06-09,12.64678145588817
2021-06-10,11.684338977986641
2021-06-11,10.925876846147823
2021-06-12,10.069733985208552
2021-06-13,9.272486857991614
2021-06-14,8.580102866426632
2021-06-15,7.9782171974106
2021-06-16,7.257103579639602
2021-06-17,6.7428432705519175
2021-06-18,6.218527592292131
2021-06-19,5.655426918654219
2021-06-20,5.119619389912024
2021-06-21,4.7274599921999085
2021-06-22,4.364030220693808
2021-06-23,3.937395271534472
2021-06-24,3.618496420647697
2021-06-25,3.293851644519718
2021-06-26,3.0008094572183563
2021-06-27,2.763790041018726
2021-06-28,2.508096367785185
2021-06-29,2.276822876826757
2021-06-30,2.0441129045580295
2021-07-01,1.825767745392309
2021-07-02,1.6505170255356125
2021-07-03,1.4695203804377124
2021-07-04,1.3330546559591374
2021-07-05,1.1822241183775541
2021-07-06,1.074488020104995
2021-07-07,0.9523871087294276
2021-07-08,0.8661982301113799
2021-07-09,0.7598986131491212
2021-07-10,0.6492895522559603
2021-07-11,0.5745925241203192
2021-07-12,0.5286251221906939
2021-07-13,0.4797847576404669
2021-07-14,0.4251984678490368
2021-07-15,0.39934180426362254
2021-07-16,0.3519379210236963
2021-07-17,0.31027996302497357
2021-07-18,0.2772408928880552
2021-07-19,0.24994774799234018
2021-07-20,0.20110738344211324
2021-07-21,0.18817905164940613
2021-07-22,0.18099664509790214
2021-07-23,0.17237775723609738
2021-07-24,0.1436481310300816
2021-07-25,0.12353739268587048


==> figures/results/tables/scenario_comparisons/main_prediction/full_newly_deceased.csv <==
date,summer_baseline
2021-06-01,0.7239865803915992
2021-06-02,0.6535989961868605
2021-06-03,0.6167293092224733
2021-06-04,0.6058359926193592
2021-06-05,0.5691338951411739
2021-06-06,0.5631006736379105
2021-06-07,0.5458628979143009
2021-06-08,0.5085143838464804
2021-06-09,0.4783482763301637
2021-06-10,0.449618650124148
2021-06-11,0.4223255052284329
2021-06-12,0.41657957998722966
2021-06-13,0.3734851406782058
2021-06-14,0.3447555144721901
2021-06-15,0.31458940695587345
2021-06-16,0.28873274337045923
2021-06-17,0.2571301545438418
2021-06-18,0.22696404702752518
2021-06-19,0.19823442082150936
2021-06-20,0.179560163787599
2021-06-21,0.16232238806398952
2021-06-22,0.1436481310300792
2021-06-23,0.13502924316827444
2021-06-24,0.13646572447857525
2021-06-25,0.11922794875496574
2021-06-26,0.10055369172105545
2021-06-27,0.10199017303135625
2021-06-28,0.10342665434165704
2021-06-29,0.09480776647985228
2021-06-30,0.08475239730774677
2021-07-01,0.0718240655150396
2021-07-02,0.06751462158413725
2021-07-03,0.06607814027383645
2021-07-04,0.051713327170828535
2021-07-05,0.03878499537812141
2021-07-06,0.03591203275751983
2021-07-07,0.0402214766884222
2021-07-08,0.037348514067820617
2021-07-09,0.03878499537812142
2021-07-10,0.03303907013691825
2021-07-11,0.033039070136918265
2021-07-12,0.03160258882661746
2021-07-13,0.025856663585414292
2021-07-14,0.01436481310300796
2021-07-15,0.014364813103007957
2021-07-16,0.01580129441330875
2021-07-17,0.017237775723609534
2021-07-18,0.01723777572360953
2021-07-19,0.014364813103007952
2021-07-20,0.01867425703391033
2021-07-21,0.01867425703391033
2021-07-22,0.02011073834421112
2021-07-23,0.01580129441330875
2021-07-24,0.014364813103007964
2021-07-25,0.01292833179270717


==> figures/results/tables/scenario_comparisons/main_prediction/full_newly_infected.csv <==
date,summer_baseline
2021-06-01,11.171515150209256
2021-06-02,10.698912799120299
2021-06-03,9.750356307218343
2021-06-04,9.406797860504737
2021-06-05,8.641584266507504
2021-06-06,8.061054286304612
2021-06-07,7.778546295278787
2021-06-08,7.116328411230125
2021-06-09,6.51156977959349
2021-06-10,5.9886905826440024
2021-06-11,5.442827684729702
2021-06-12,5.083707357154504
2021-06-13,4.73176943613081
2021-06-14,4.353974851521701
2021-06-15,3.904356201397554
2021-06-16,3.464792920445512
2021-06-17,3.2033533219707673
2021-06-18,2.9304218730136165
2021-06-19,2.7551711531569203
2021-06-20,2.5713015454384185
2021-06-21,2.365884718065406
2021-06-22,2.1274288205554743
2021-06-23,1.9220119931824613
2021-06-24,1.7668720116699757
2021-06-25,1.5901848105029788
2021-06-26,1.4508461234038017
2021-06-27,1.3689666887166567
2021-06-28,1.19371596885996
2021-06-29,1.0716150574843928
2021-06-30,0.9667519218324349
2021-07-01,0.8518334170083717
2021-07-02,0.7541526879079179
2021-07-03,0.6837651037031788
2021-07-04,0.6119410381881393
2021-07-05,0.5516088231555061
2021-07-06,0.4884036455022711
2021-07-07,0.4280714304696378
2021-07-08,0.4050877295048253
2021-07-09,0.3490649584030943
2021-07-10,0.32320829481768004
2021-07-11,0.2973516312322659
2021-07-12,0.2657490424056484
2021-07-13,0.23558293488933177
2021-07-14,0.2125992339245191
2021-07-15,0.18530608902880402
2021-07-16,0.16088590675369058
2021-07-17,0.1393386870991787
2021-07-18,0.12784683661677235
2021-07-19,0.12210091137556917
2021-07-20,0.09624424779015493
2021-07-21,0.07900647206654542
2021-07-22,0.06607814027383828
2021-07-23,0.05027684586052958
2021-07-24,0.04884036455022878
2021-07-25,0.0459674019296272


==> figures/results/tables/scenario_comparisons/main_prediction/full_r_effective.csv <==
date,summer_baseline
2021-06-15,0.6424308452443659
2021-06-16,0.6414480221538365
2021-06-17,0.645148092611315
2021-06-18,0.6394489019634647
2021-06-19,0.632265164151508
2021-06-20,0.617913838180807
2021-06-21,0.6144438135475006
2021-06-22,0.6176426284437679
2021-06-23,0.6284647774825164
2021-06-24,0.6371466201233115
2021-06-25,0.6244170947594896
2021-06-26,0.6261810023494013
2021-06-27,0.6242212435920197
2021-06-28,0.6292216942150708
2021-06-29,0.6166915965883254
2021-06-30,0.6011337316128541
2021-07-01,0.6111408431939584
2021-07-02,0.6179600052645969
2021-07-03,0.6141035345079255
2021-07-04,0.6046058458390928
2021-07-05,0.5962457160523634
2021-07-06,0.5775485319095867
2021-07-07,0.5675152925640694
2021-07-08,0.5733141278514533
2021-07-09,0.5578079950681551
2021-07-10,0.5500582257820262
2021-07-11,0.528309148911462
2021-07-12,0.5491225757969852
2021-07-13,0.5394066337417927
2021-07-14,0.5424287436198315
2021-07-15,0.5440301783604157
2021-07-16,0.5379775018819642
2021-07-17,0.502128438869925
2021-07-18,0.48924484284778413
2021-07-19,0.4592823573628529
2021-07-20,0.4209677468500999
2021-07-21,0.43563737188737206
2021-07-22,0.4468813593813595
2021-07-23,0.38678673178673184
2021-07-24,0.3812313612313614
2021-07-25,0.41157795907795924


==> figures/results/tables/scenario_comparisons/main_prediction/full_share_b117.csv <==
date,summer_baseline
2021-06-01,0.9955617707715343
2021-06-02,0.9959780007703825
2021-06-03,0.9966018213021189
2021-06-04,0.9974513659765891
2021-06-05,0.9975689359185262
2021-06-06,0.9972333725246979
2021-06-07,0.9968790459382771
2021-06-08,0.9975130786852008
2021-06-09,0.9975746738360817
2021-06-10,0.99788189349814
2021-06-11,0.99788189349814
2021-06-12,0.998162005542958
2021-06-13,0.9987969261778785
2021-06-14,0.999546485260771
2021-06-15,0.9992819349962206
2021-06-16,0.9997354497354498
2021-06-17,0.9997354497354498
2021-06-18,0.9997354497354498
2021-06-19,0.9997354497354498
2021-06-21,0.9997354497354498
2021-06-22,1.0
2021-06-23,1.0
2021-06-24,1.0
2021-06-25,1.0
2021-06-26,1.0
2021-06-27,1.0
2021-06-29,1.0
2021-07-01,1.0
2021-07-02,1.0
2021-07-03,1.0
2021-07-04,1.0
2021-07-05,1.0
2021-07-06,1.0
2021-07-08,1.0
2021-07-09,1.0
2021-07-10,1.0
2021-07-12,1.0
2021-07-13,1.0
2021-07-15,1.0
2021-07-16,1.0
2021-07-19,1.0
2021-07-20,1.0
2021-07-23,1.0
2021-07-25,1.0


==> figures/results/tables/scenario_comparisons/main_prediction/full_share_doing_rapid_test_today.csv <==
date,summer_baseline
2021-06-01,0.11326092031048107
2021-06-02,0.06901119090764789
2021-06-03,0.11443507140389472
2021-06-04,0.11021708464681593
2021-06-05,0.09900168571081762
2021-06-06,0.08891954340005072
2021-06-07,0.11384227045310831
2021-06-08,0.11019645831428712
2021-06-09,0.11017396096485167
2021-06-10,0.11935761992284656
2021-06-11,0.11631978208168099
2021-06-12,0.11595355732796829
2021-06-13,0.11576255046025376
2021-06-14,0.11671995294087227
2021-06-15,0.11653030457405404
2021-06-16,0.11630890586604586
2021-06-17,0.1169941074510593
2021-06-18,0.11683045529172524
2021-06-19,0.11680205810833674
2021-06-20,0.11669444924126597
2021-06-21,0.11586107871332728
2021-06-22,0.11584385530241678
2021-06-23,0.11573030966330212
2021-06-24,0.11330948774358235
2021-06-25,0.11302306978723761
2021-06-26,0.11323761853151185
2021-06-27,0.1133196559791431
2021-06-28,0.11160885188513033
2021-06-29,0.11152704632662486
2021-06-30,0.11146667306926908
2021-07-01,0.11166088534242175
2021-07-02,0.111661240358517
2021-07-03,0.11159920488707359
2021-07-04,0.11154109716595577
2021-07-05,0.10766259762814362
2021-07-06,0.10783561974985319
2021-07-07,0.10778898746228853
2021-07-08,0.10428906641745768
2021-07-09,0.10392419400829281
2021-07-10,0.10419870763880747
2021-07-11,0.10435036107496823
2021-07-12,0.1043627784298377
2021-07-13,0.10418582034933792
2021-07-14,0.10417825624918108
2021-07-15,0.10425030809958963
2021-07-16,0.10425184923882395
2021-07-17,0.10422191502043344
2021-07-18,0.10420437353151851
2021-07-19,0.10173626880341209
2021-07-20,0.1018432579314033
2021-07-21,0.10182295839837259
2021-07-22,0.09736333650282676
2021-07-23,0.09691451817800406
2021-07-24,0.09728850608714086
2021-07-25,0.09751240632474513


==> figures/results/tables/scenario_comparisons/main_prediction/full_share_ever_rapid_test.csv <==
date,summer_baseline
2021-06-01,0.5113031542974853
2021-06-02,0.5116747432828339
2021-06-03,0.5120057947656058
2021-06-04,0.5123955265099034
2021-06-05,0.5127053037044699
2021-06-06,0.5129488255927342
2021-06-07,0.5133156194666612
2021-06-08,0.5140893801244547
2021-06-09,0.5148513718960844
2021-06-10,0.5156029081358915
2021-06-11,0.5163773911385726
2021-06-12,0.5171371502078228
2021-06-13,0.5178900900950817
2021-06-14,0.5186082055711465
2021-06-15,0.5193264441741807
2021-06-16,0.519994750686869
2021-06-17,0.5205986269085577
2021-06-18,0.521134826391486
2021-06-19,0.521651838588341
2021-06-20,0.5221585224845751
2021-06-21,0.5225167008908339
2021-06-22,0.5227813971976507
2021-06-23,0.5230226234519734
2021-06-24,0.5232558279842361
2021-06-25,0.5234797364303049
2021-06-26,0.5237017795027867
2021-06-27,0.5239229073314621
2021-06-28,0.5241437088736683
2021-06-29,0.5243577281719739
2021-06-30,0.5245712098158462
2021-07-01,0.5247840901896843
2021-07-02,0.5249969233648507
2021-07-03,0.5252091039670791
2021-07-04,0.5254209623870707
2021-07-05,0.5256326320123759
2021-07-06,0.5258328426210572
2021-07-07,0.5260333713077429
2021-07-08,0.5262332966722781
2021-07-09,0.5264217014567049
2021-07-10,0.5266083557860493
2021-07-11,0.5267953856526504
2021-07-12,0.5269826474083774
2021-07-13,0.5271692565911662
2021-07-14,0.5273548397158764
2021-07-15,0.527540051407562
2021-07-16,0.5277237978883109
2021-07-17,0.5279073206883989
2021-07-18,0.5280902011761294
2021-07-19,0.5282726630321636
2021-07-20,0.5284479260647174
2021-07-21,0.5286234004652353
2021-07-22,0.5287990575040911
2021-07-23,0.5289644478058108
2021-07-24,0.5291286417238104
2021-07-25,0.5292936852178992


==> figures/results/tables/scenario_comparisons/main_prediction/full_share_rapid_test_in_last_week.csv <==
date,summer_baseline
2021-06-01,0.42840100237665835
2021-06-02,0.41466052714554646
2021-06-03,0.4200465946654352
2021-06-04,0.41649153445651804
2021-06-05,0.4166130298910212
2021-06-06,0.4184292819053871
2021-06-07,0.42265651977311397
2021-06-08,0.4286042644820659
2021-06-09,0.4347086328525123
2021-06-10,0.43987893745940015
2021-06-11,0.4453022433631229
2021-06-12,0.4506202244050582
2021-06-13,0.4558394699301881
2021-06-14,0.45666704117786544
2021-06-15,0.4572469527870661
2021-06-16,0.4577559986689975
2021-06-17,0.4581474890768422
2021-06-18,0.45849212762069336
2021-06-19,0.458816780605286
2021-06-20,0.4590857391573621
2021-06-21,0.45919605066141234
2021-06-22,0.45921115423633213
2021-06-23,0.4583332856216326
2021-06-24,0.45741809722249155
2021-06-25,0.45649098808059113
2021-06-26,0.45559568263490063
2021-06-27,0.45321848870469095
2021-06-28,0.45073493769826645
2021-06-29,0.4483225027772827
2021-06-30,0.4467316551332608
2021-07-01,0.44525306850363894
2021-07-02,0.4436457382626394
2021-07-03,0.4420408541440997
2021-07-04,0.44201756672994363
2021-07-05,0.4420270392981271
2021-07-06,0.4419983814959865
2021-07-07,0.438482784335828
2021-07-08,0.43486954338465983
2021-07-09,0.4312716871483249
2021-07-10,0.42781535715491337
2021-07-11,0.42446531856999936
2021-07-12,0.42099980330466624
2021-07-13,0.41766533412503976
2021-07-14,0.4175931468349648
2021-07-15,0.4177735196367508
2021-07-16,0.4177799571251371
2021-07-17,0.4177220156254281
2021-07-18,0.41769451521680045
2021-07-19,0.417696267723999
2021-07-20,0.4176668178050217
2021-07-21,0.4154555908211716
2021-07-22,0.4131783985634365
2021-07-23,0.41089600419124195
2021-07-24,0.40869213814804933
2021-07-25,0.40453290706776507


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_ever_vaccinated.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,0.11632168028912666,0.11632168028912666,0.11632168028912666,0.11632168028912666,0.11632168028912666
2021-04-07,0.1193113877979326,0.1193113877979326,0.1193113877979326,0.1193113877979326,0.1193113877979326
2021-04-08,0.12300415030232287,0.12300415030232287,0.12300415030232287,0.12300415030232287,0.12300415030232287
2021-04-09,0.12735490333147717,0.12735490333147717,0.12735490333147717,0.12735490333147717,0.12735490333147717
2021-04-10,0.13194464580834234,0.13194464580834234,0.13194464580834234,0.13194464580834234,0.13194464580834234
2021-04-11,0.1366540676995172,0.1366540676995172,0.1366540676995172,0.1366540676995172,0.1366540676995172
2021-04-12,0.14164717412831487,0.14164717412831487,0.14164717412831487,0.14164717412831487,0.14164717412831487
2021-04-13,0.1470219741624211,0.1470219741624211,0.1470219741624211,0.1470219741624211,0.1470219741624211
2021-04-14,0.15258380406312835,0.15258380406312835,0.15258380406312835,0.15258380406312835,0.15258380406312835
2021-04-15,0.15808542487577254,0.15808542487577254,0.15808542487577254,0.15808542487577254,0.15808542487577254
2021-04-16,0.16355540205726699,0.16355540205726699,0.16355540205726699,0.16355540205726699,0.16355540205726699
2021-04-17,0.1690285805399671,0.1690285805399671,0.1690285805399671,0.1690285805399671,0.1690285805399671
2021-04-18,0.17453044760655015,0.17453044760655015,0.17453044760655015,0.17453044760655015,0.17453044760655015
2021-04-19,0.18003256092707223,0.18003256092707223,0.18003256092707223,0.18003256092707223,0.18003256092707223
2021-04-20,0.18552993385927008,0.18552993385927008,0.18552993385927008,0.18552993385927008,0.18552993385927008
2021-04-21,0.19095182995919271,0.19095182995919271,0.19095182995919271,0.19095182995919271,0.19095182995919271
2021-04-22,0.19630773000348764,0.19630773000348764,0.19630773000348764,0.19630773000348764,0.19630773000348764
2021-04-23,0.20159831119048705,0.20159831119048705,0.20159831119048705,0.20159831119048705,0.20159831119048705
2021-04-24,0.20688926175839478,0.20688926175839478,0.20688926175839478,0.20688926175839478,0.20688926175839478
2021-04-25,0.21218920059507262,0.21218920059507262,0.21218920059507262,0.21218920059507262,0.21218920059507262
2021-04-26,0.21752035211850723,0.21752035211850723,0.21752035211850723,0.21752035211850723,0.21752035211850723
2021-04-27,0.22319096469672756,0.22319096469672756,0.22319096469672756,0.22319096469672756,0.22319096469672756
2021-04-28,0.22946095936225153,0.22946095936225153,0.22946095936225153,0.22946095936225153,0.22946095936225153
2021-04-29,0.23614903165255796,0.23614903165255796,0.23614903165255796,0.23614903165255796,0.23614903165255796
2021-04-30,0.24315224742118258,0.24315224742118258,0.24315224742118258,0.24315224742118258,0.24315224742118258
2021-05-01,0.2500775853816275,0.2500775853816275,0.2500775853816275,0.2500775853816275,0.2500775853816275
2021-05-02,0.25694154454779927,0.25694154454779927,0.25694154454779927,0.25694154454779927,0.25694154454779927
2021-05-03,0.26376714966298626,0.26376714966298626,0.26376714966298626,0.26376714966298626,0.26376714966298626
2021-05-04,0.2705753323119951,0.2705753323119951,0.2705753323119951,0.2705753323119951,0.2705753323119951
2021-05-05,0.27724616682657793,0.27724616682657793,0.27724616682657793,0.27724616682657793,0.27724616682657793
2021-05-06,0.28383936978691965,0.28383936978691965,0.28383936978691965,0.28383936978691965,0.28383936978691965
2021-05-07,0.29040530012352733,0.29040530012352733,0.29040530012352733,0.29040530012352733,0.29040530012352733
2021-05-08,0.29698926856115987,0.29698926856115987,0.29698926856115987,0.29698926856115987,0.29698926856115987
2021-05-09,0.30354891942232537,0.30354891942232537,0.30354891942232537,0.30354891942232537,0.30354891942232537
2021-05-10,0.31021144286646973,0.31021144286646973,0.31021144286646973,0.31021144286646973,0.31021144286646973
2021-05-11,0.3170714619696191,0.3170714619696191,0.3170714619696191,0.3170714619696191,0.3170714619696191
2021-05-12,0.32416246726746484,0.32416246726746484,0.32416246726746484,0.32416246726746484,0.32416246726746484
2021-05-13,0.33039367693761074,0.33039367693761074,0.33039367693761074,0.33039367693761074,0.33039367693761074
2021-05-14,0.3364184642434665,0.3364184642434665,0.3364184642434665,0.3364184642434665,0.3364184642434665
2021-05-15,0.3423796564695991,0.3423796564695991,0.3423796564695991,0.3423796564695991,0.3423796564695991
2021-05-16,0.34830421842231885,0.34830421842231885,0.34830421842231885,0.34830421842231885,0.34830421842231885
2021-05-17,0.3541607527244151,0.3541607527244151,0.3541607527244151,0.3541607527244151,0.3541607527244151
2021-05-18,0.3595478654554667,0.3595478654554667,0.3595478654554667,0.3595478654554667,0.3595478654554667
2021-05-19,0.3641171688554026,0.3641171688554026,0.3641171688554026,0.3641171688554026,0.3641171688554026
2021-05-20,0.369019592271197,0.369019592271197,0.369019592271197,0.369019592271197,0.369019592271197
2021-05-21,0.3737197796396627,0.3737197796396627,0.3737197796396627,0.3737197796396627,0.3737197796396627
2021-05-22,0.3784081468190608,0.3784081468190608,0.3784081468190608,0.3784081468190608,0.3784081468190608
2021-05-23,0.3830465244488607,0.3830465244488607,0.3830465244488607,0.3830465244488607,0.3830465244488607
2021-05-24,0.3873243247486132,0.3873243247486132,0.3873243247486132,0.3873243247486132,0.3873243247486132
2021-05-25,0.3912056562067226,0.3912056562067226,0.3912056562067226,0.3912056562067226,0.3912056562067226
2021-05-26,0.3950314574016083,0.3950314574016083,0.3950314574016083,0.3950314574016083,0.3950314574016083
2021-05-27,0.398891549457487,0.398891549457487,0.398891549457487,0.398891549457487,0.398891549457487
2021-05-28,0.4027893799295035,0.4027893799295035,0.4027893799295035,0.4027893799295035,0.4027893799295035
2021-05-29,0.4066053925303177,0.4066053925303177,0.4066053925303177,0.4066053925303177,0.4066053925303177
2021-05-30,0.41037757193000585,0.41037757193000585,0.41037757193000585,0.41037757193000585,0.41037757193000585
2021-05-31,0.4142694923074884,0.4142694923074884,0.4142694923074884,0.4142694923074884,0.4142694923074884


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_new_known_case.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,143.60934603470108,143.60934603470108,143.60934603470108,143.60934603470108,143.60934603470108
2021-04-07,142.67994262693648,141.57097905538427,152.91487196282964,142.67563318300557,142.67563318300554
2021-04-08,143.84492896959046,139.94775517474437,171.7241582399082,143.76735897883418,143.97133932489686
2021-04-09,147.24508023107236,140.40742919404065,181.35576542547503,147.19911282914276,147.45767946499694
2021-04-10,150.18124802932724,141.44456870007778,187.33871008287778,150.05483767402075,150.75153110951666
2021-04-11,153.78968908080282,143.48580864201523,190.84228799870147,153.29410302874902,154.30969531513168
2021-04-12,158.6478688722401,147.35856225458616,195.03537694346943,157.91095396005576,159.08455919057153
2021-04-13,164.58771909033388,151.28733863825883,205.17549851288277,163.81345566408172,165.15656568921298
2021-04-14,172.4811838904367,156.23170730831413,210.48760639837508,171.53454270694843,173.7108118920542
2021-04-15,177.339363681874,160.72071140300415,200.69942274998544,176.20310696542603,178.96833348775507
2021-04-16,177.54765347186762,162.59101006901577,194.20509074611564,176.06951420356805,179.34900103498478
2021-04-17,178.17539580446908,165.21258846031466,189.41729853888305,176.32233491418097,180.0830429845485
2021-04-18,178.69396555748762,166.75249642495712,188.31408089257204,177.1712953685688,180.88172659307574
2021-04-19,179.5544178623578,168.3541730859425,189.82238626838782,177.7185947477934,182.26362161358512
2021-04-20,181.3399641310617,170.3666834016739,188.30977144864113,179.2197177170577,184.86077982260895
2021-04-21,181.074215088656,171.26017477668108,182.79081025446555,179.2656851189873,184.94553221991663
2021-04-22,177.9283210190973,170.4772924625671,175.4590096466903,175.8023286798521,181.9993090524898
2021-04-23,176.21747177852907,170.17419490609365,171.65377065570345,173.63898782653914,180.01265540034376
2021-04-24,176.6024487696897,170.40115895312115,171.570454739706,173.791254845431,180.67774624701306
2021-04-25,178.08346100060982,171.26735718323252,172.76704367118654,174.66894492602484,182.46329251571692
2021-04-26,177.02477427491806,170.98149740248272,168.4360525206297,173.29135934944637,181.55974577153773
2021-04-27,172.96958753593896,168.92301968482164,160.4808190241839,169.11119873647107,177.057813345055
2021-04-28,167.23371766390792,165.99259781180805,150.28180172104825,163.20007814458327,171.32768939826516
2021-04-29,164.71556592695063,164.57048131461025,145.91777150035446,160.55695253362984,168.70467452565592
2021-04-30,161.70182813793957,162.51056711563888,141.66722330317444,157.51735808103334,166.35602758331413
2021-05-01,157.85062174502312,160.05274759371423,136.65103056760407,153.90460758562688,162.4229417557105
2021-05-02,152.76978735048925,157.2789021835234,129.33646773555242,148.67725209744228,157.2559184825586
2021-05-03,148.72752894330284,154.2077051421003,124.27430759805242,144.88350495693794,153.32570561757564
2021-05-04,145.38052749030197,152.30293092464146,119.55259353109373,141.3986012981482,150.40964855766504
2021-05-05,142.0162882615775,150.53893187559206,114.03506881822838,137.5919258258511,146.8917058287384
2021-05-06,136.3795355999572,146.99800544570064,106.43895564935778,132.06434574381365,141.13859818098373
2021-05-07,131.66500393955,143.54757733835817,101.09524517503884,127.52219184064255,136.26030765120223
2021-05-08,126.40460938122851,139.48664467413784,95.2042353214953,122.58931502106962,131.39638193452373
2021-05-09,120.43602953692871,134.6054811817357,88.94692273382506,116.94537995289784,125.53553818849653
2021-05-10,114.75905539861998,129.78895934829717,83.11624509531411,111.20232767431523,119.77237517156973
2021-05-11,108.79191203563049,124.2082294577786,77.31717004562985,105.36446762925283,113.29528094342348
2021-05-12,102.09647264831848,118.0888190758972,70.85731359320718,98.69344842421596,106.52801749059645
2021-05-13,96.24855723408398,112.2624508813172,65.74487660984666,92.85846134177412,100.62264282394987
2021-05-14,90.94363175514314,106.32260066322341,61.000178841923145,87.62248696572776,95.2286555037704
2021-05-15,85.49218518255164,100.42584488443867,56.06299257841933,81.65103415880736,88.81907589720826
2021-05-16,79.9516767687215,94.8623527696437,51.677415138071005,76.30157775924721,83.35470099282408
2021-05-17,75.087751052043,89.68814708994024,47.59493525419616,71.49080185104985,78.07563217746863
2021-05-18,70.39907605522123,84.8658793312605,43.78251385665785,66.81505518602079,73.20596053554895
2021-05-19,65.54520570771486,79.7893543806575,39.76180266912593,61.98129557685861,68.0403737437073
2021-05-20,61.547478221147756,75.617812655544,36.68485970246164,58.04820974925504,63.6892718548062
2021-05-21,57.54831425327034,71.78097107573059,33.58062359090163,54.17832909930471,59.47463569038368
2021-05-22,53.52903954704871,67.67407100958062,30.82688891905501,50.53684897769221,55.79868001732396
2021-05-23,50.15043550522127,63.728056850184345,28.206747009066365,47.11945994048662,52.04802731612858
2021-05-24,46.56785111733109,59.90127063954302,25.8925756181718,43.96638346437637,48.52146569934014
2021-05-25,43.38173557108394,56.595927144540916,23.756527909754514,41.08767491853359,45.487617171984866
2021-05-26,40.12954188456294,53.04781830809795,21.446665962790842,37.987748250904474,42.03000665809087
2021-05-27,37.21492130596263,49.38191800421034,19.80907726904794,35.25412431740207,39.152734593558385
2021-05-28,34.43245700790999,46.19580245796318,18.045078219998565,32.63398240741343,36.50673601998431
2021-05-29,31.802259728749245,43.005377467785124,16.31268175977581,29.888866623428612,33.616535623659125
2021-05-30,29.377479276961513,40.28180890345482,14.794321014787874,27.38938914350524,31.142914807321162
2021-05-31,27.135131951581972,37.6918331009825,13.426790807381517,25.328038463223603,29.029850799868697


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_newly_deceased.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,3.3268907146566358,3.3268907146566358,3.3268907146566358,3.3268907146566358,3.3268907146566358
2021-04-07,3.3872229296892695,3.3872229296892695,3.3872229296892695,3.3872229296892695,3.3872229296892695
2021-04-08,3.444682182101301,3.444682182101301,3.444682182101301,3.444682182101301,3.444682182101301
2021-04-09,3.5165062476163405,3.5165062476163405,3.5165062476163405,3.5165062476163405,3.5165062476163405
2021-04-10,3.519379210236942,3.519379210236942,3.519379210236942,3.519379210236942,3.519379210236942
2021-04-11,3.4547375512734066,3.4547375512734066,3.4547375512734066,3.4547375512734066,3.4547375512734066
2021-04-12,3.444682182101301,3.444682182101301,3.444682182101301,3.444682182101301,3.444682182101301
2021-04-13,3.5150697663060395,3.5236886541678443,3.5179427289266414,3.519379210236942,3.5222521728575438
2021-04-14,3.5552912429944614,3.549545317753258,3.5323075420296486,3.540926429891454,3.5509817990635595
2021-04-15,3.5538547616841614,3.5495453177532585,3.5222521728575438,3.5409264298914542,3.5552912429944614
2021-04-16,3.4604834765146095,3.4719753269970157,3.4288808876879924,3.467665883066113,3.4691023643764134
2021-04-17,3.507887359754535,3.5121968036854385,3.4202619998261867,3.4877766214103247,3.499268471892731
2021-04-18,3.5437993925120557,3.5380534672708515,3.4360632942394957,3.5165062476163396,3.513633284995739
2021-04-19,3.6314247524404033,3.644353084233111,3.5251251354781443,3.591203275751981,3.572529018718071
2021-04-20,3.529434579409048,3.568219574787169,3.444682182101301,3.5251251354781448,3.484903658789723
2021-04-21,3.4762847709279177,3.5452358738223557,3.382913485758366,3.4561740325837067,3.446118663411602
2021-04-22,3.418825518515886,3.520815691547243,3.342692009069944,3.411643111964383,3.4173890372055857
2021-04-23,3.4274444063776905,3.510760322375138,3.331200158587539,3.3958418175510734,3.436063294239496
2021-04-24,3.4001512614819753,3.503577915823633,3.347001453000846,3.3872229296892686,3.437499775549798
2021-04-25,3.395841817551074,3.513633284995739,3.299597569760921,3.384349967068667,3.4576105138940085
2021-04-26,3.336946083828741,3.431753850308594,3.196170915419264,3.3398190464493425,3.4216984811364886
2021-04-27,3.397278298861375,3.4748482896176167,3.193297952798662,3.3268907146566358,3.4705388456867157
2021-04-28,3.3800405231377653,3.448991626032203,3.167441289213248,3.35131089693175,3.4691023643764134
2021-04-29,3.358493303483253,3.4030242241025777,3.1344022190763297,3.3024705323815216,3.411643111964383
2021-04-30,3.3800405231377653,3.3814770044480658,3.0927442610776064,3.285232756657913,3.398714780171675
2021-05-01,3.3182718267948315,3.3455649716905467,2.9763892749432426,3.22490054162528,3.3484379343111486
2021-05-02,3.232082948176784,3.2737409061755063,2.9304218730136173,3.1760601770750525,3.265122018313701
2021-05-03,3.1918614714883615,3.200480359350166,2.8485424383264717,3.1071090741806144,3.199043878039865
2021-05-04,3.1099820368012154,3.1214738872836225,2.747988746605417,3.0482133404582825,3.071197041423095
2021-05-05,3.033848527355274,3.0668875974921925,2.674728199780076,2.928985391703317,2.9577150179093317
2021-05-06,2.946223167426925,2.9864446441153487,2.5396989566118022,2.8700896579809845,2.918930022531211
2021-05-07,2.854288363567675,2.9677703870814383,2.4391452648907466,2.811193924258651,2.841360031774968
2021-05-08,2.719259120399401,2.8887639150148945,2.3630117554448047,2.723568564330303,2.7494252279157183
2021-05-09,2.681910606331581,2.8269952186719607,2.2897512086194642,2.6503080175049627,2.7149496764684993
2021-05-10,2.5468813631633056,2.783900779362936,2.217927143104425,2.588539321162029,2.6416891296431575
2021-05-11,2.476493778958568,2.706330788606693,2.133174745796678,2.4922950733718765,2.6143959847474436
2021-05-12,2.360138792824203,2.5928487650929313,2.0010184652490053,2.436272302270145,2.561246176266314
2021-05-13,2.2796958394473585,2.5569367323354113,1.920575511872161,2.3084254656533743,2.459256003234957
2021-05-14,2.1777056664160024,2.426216933098039,1.8243312640820077,2.2495297319310423,2.357265830203602
2021-05-15,2.1015721569700605,2.3242267600666824,1.6979209087755385,2.177705666416003,2.220800105725026
2021-05-16,2.036930498006525,2.250966213241343,1.603113142295686,2.081461418625849,2.10013567565976
2021-05-17,2.041239941937427,2.1805786290366034,1.492504081402525,1.9866536521459974,2.0153832783520134
2021-05-18,1.9464321754575746,2.1001356756597596,1.3976963149226727,1.9191390305618603,1.9033377361485515
2021-05-19,1.8473149650468197,2.0311845727653215,1.3158168802355277,1.809966450979,1.7999110818068946
2021-05-20,1.7697449742905773,1.9148295866309575,1.2166996698247727,1.77405441822148,1.6735007265004247
2021-05-21,1.6591359133974166,1.8401325584953159,1.1506215295509366,1.6620088760180185,1.595930735744182
2021-05-22,1.6146049927780919,1.7309599789124561,1.090289314518303,1.570074072158768,1.535598520711549
2021-05-23,1.5097418571261343,1.6964844274652369,1.0328300621062714,1.5068688945055329,1.4680838991274114
2021-05-24,1.3560383569239491,1.6246603619501976,0.97537080969424,1.4048787214741765,1.4192435345771848
2021-05-25,1.2928331792707144,1.5427809272630522,0.9495141461088256,1.3229992867870317,1.3718396513372586
2021-05-26,1.264103553064699,1.4666474178171103,0.8748171179731846,1.251175221271992,1.272722440926504
2021-05-27,1.2080807819629675,1.3962598336123715,0.8518334170083716,1.1965889314805618,1.2296280016174803
2021-05-28,1.1534944921715378,1.3373640998900391,0.7843187954242343,1.1075270902419128,1.1520580108612373
2021-05-29,1.0989082023801078,1.308634473684023,0.7455338000461131,1.057250244381385,1.1161459781037175
2021-05-30,1.0155922863826616,1.1908430062393582,0.6607814027383664,0.9983545106590523,1.0572502443813852
2021-05-31,0.9825532162457434,1.130510791206725,0.6263058512911474,0.9782437723148415,0.9724978470736384


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_newly_infected.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,251.21185154540254,252.0478836679976,245.0493467242121,250.96190379741017,251.7663333311786
2021-04-07,248.9034260797492,250.18333092722713,241.26996439681074,248.27712022845802,249.6489598797953
2021-04-08,246.40969452506704,247.92949175136522,236.44482367551043,245.42714130882126,247.23998072242085
2021-04-09,246.00747975818277,248.46960872403835,231.7748229357225,244.685916952706,247.57611734903128
2021-04-10,243.90447111990244,246.86362261912205,226.77443149456542,242.78114273524716,245.8954342159793
2021-04-11,240.04177287650364,243.89585223204057,220.6334738930296,238.8494933889539,242.65042293600985
2021-04-12,237.28229227941577,243.41032154915894,210.5307008376841,235.58437137064024,240.00873380636668
2021-04-13,231.5521683326259,239.0491642910857,205.70986956031467,229.77667743309408,234.35330688771245
2021-04-14,227.50847344412924,236.49797348399153,198.65100040149656,225.84502808680085,231.06520116843393
2021-04-15,221.84011819368226,232.81770836700088,189.76779997859646,220.1551256166994,226.56183226064093
2021-04-16,215.88590316248548,228.23102354321048,181.8326772204949,213.9035589542703,220.3260668926252
2021-04-17,210.07102681838785,223.95174571982443,174.5770101221656,207.86602800707615,214.6361644225238
2021-04-18,205.85926361658596,220.43667595351835,168.39726752525155,203.5091801929338,210.52064546851201
2021-04-19,199.3189642107864,215.38169822256987,161.21773393636823,196.7519721092789,204.32653805849495
2021-04-20,193.76983690909447,209.99345682763166,154.57975380146829,190.55211877402067,198.77166483156185
2021-04-21,187.16920528826233,203.92288681030047,146.1619733231056,183.66275440981806,191.82484121494718
2021-04-22,180.00403651248197,197.79198457793666,138.1291698359036,176.17868678315097,184.13679324221732
2021-04-23,171.97410598790057,191.43699126116596,129.02475129121714,168.39439456263096,176.66709042865324
2021-04-24,166.88608918681513,186.61903294641712,123.4957347278694,162.72891227480466,171.527360300397
2021-04-25,161.2996133710554,181.33852764975137,117.69378671556454,156.95282092608517,165.66938951699038
2021-04-26,154.2163240299622,174.57413715954496,111.49249689899601,150.25163561353196,159.12047122332905
2021-04-27,145.9019702059412,167.82698444506215,102.76012701367748,142.3710991452218,150.85064831992742
2021-04-28,138.54862237851145,161.5984014835979,95.83628709802767,135.20880333206205,143.52603011870366
2021-04-29,131.15648955570356,154.86992302614902,88.84924200472462,127.95888215897398,136.25025228203015
2021-04-30,124.24845093446703,148.21901455945635,83.12917342710689,120.87702929919107,129.00751351549357
2021-05-01,118.43788403430034,142.8652487159653,77.98944329885062,115.6798399185228,123.30324623228911
2021-05-02,112.78820304088734,137.94099078425418,73.0393287035541,110.44961146771763,117.90351298686844
2021-05-03,105.74369869517227,131.33174027556024,66.77339722802205,103.01438420560072,110.3835333274438
2021-05-04,99.91876698190254,125.14768823471535,62.60903790946007,97.05729621178332,104.28279720259634
2021-05-05,93.8639982589847,119.02396840890304,57.417594454032994,90.88186305880023,98.36736716677767
2021-05-06,87.74889732103422,112.82411507364483,52.32814117163729,84.92046562105196,91.79833813477215
2021-05-07,82.94386733807805,107.32813758043402,48.60334513402732,79.83101233865622,86.54081653907126
2021-05-08,78.88868059909893,102.73570683140237,45.183083134201155,75.4195782347225,82.16098502396412
2021-05-09,75.14377382314476,98.37885901726005,41.95674611126557,71.2379811404369,77.87021535009565
2021-05-10,70.48095548990841,92.92884892597885,38.9157151773588,66.69151779333488,72.73192170314974
2021-05-11,65.69890920791705,87.68138269945007,35.31158356981411,62.259972951056945,67.9857874539159
2021-05-12,61.12802567853994,82.45402721126547,32.034969701018,57.79395255733178,62.98539601275886
2021-05-13,56.720901018537106,77.19937857818519,29.263997253447773,53.221632546644365,58.47053525448347
2021-05-14,52.533557999010284,72.07975918827316,26.577777203185292,49.422139480898764,54.23866131433733
2021-05-15,49.43363133138119,68.61352978651736,24.65432872869253,46.37536262175079,50.84856542202748
2021-05-16,46.656912958569755,65.65581476860801,22.957844301227293,43.71356275376342,48.12643333900746
2021-05-17,43.228032070881774,61.257308996466996,21.086109153905362,40.38667203910677,44.911588166554296
2021-05-18,39.69141508492122,57.01107024321785,18.82939701542282,36.796905244665105,41.43386691431608
2021-05-19,36.61734508087752,53.286274205607896,17.01655760182322,33.93687095585623,38.4028913495814
2021-05-20,34.382180162049494,50.08579384625773,15.815659226411755,31.92292415881451,36.10883069703104
2021-05-21,31.52932827979212,46.882440524286956,14.488350495693824,29.449303342476544,33.523164338489615
2021-05-22,29.696378127848316,44.54241246980698,13.398061181175523,27.67955836818597,31.866901387712797
2021-05-23,27.816024092664573,42.11044961146774,12.31782723582933,25.93279709486021,29.98367438990846
2021-05-24,25.145605336815404,38.46178708330373,11.148531449244482,23.466358685073747,27.254359900336958
2021-05-25,23.150332796807604,35.85313702379748,9.997909919693548,21.610424832165126,24.984719430061705
2021-05-26,21.20964654659123,33.29476381015178,8.999555409034498,19.613715810847022,22.898948567504963
2021-05-27,19.449956941472756,30.99926667629111,8.180761062163048,18.020658037723443,21.13494951845558
2021-05-28,17.91148545814061,28.686531766706835,7.2542306170190365,16.37732341873934,19.319237142235384
2021-05-29,16.644508942455314,27.08054566179055,6.648035504072101,15.25830447801502,18.116902285513618
2021-05-30,15.558529071867913,25.695777678660587,6.139521120225623,14.225474415908753,16.901639096999148
2021-05-31,14.607578444448793,24.21476544774048,5.66260932520576,13.313308783867749,15.825714595583854


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_r_effective.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,1.0005864237646505,1.0011567939135826,0.9982863285271496,1.0007741516372664,1.001006099299321
2021-04-07,0.9966312374879442,0.998107825719437,0.9915185496605947,0.9964837797770547,0.9977451153701509
2021-04-08,0.9929780039909846,0.9941741173600279,0.982683714416794,0.9921463812500548,0.9945071813666674
2021-04-09,0.9881005985524492,0.9906685183044709,0.9727113418763282,0.9874749698923547,0.9905156156904711
2021-04-10,0.9849450585279489,0.9877259645824166,0.9615520911383524,0.9825301998251104,0.9869877812377507
2021-04-11,0.9769140979001055,0.9790236110775171,0.9451260168005537,0.9736037277913343,0.9784910822694407
2021-04-12,0.9720727046130405,0.9778313480309533,0.9326462781572589,0.968892122246377,0.9754517392240013
2021-04-13,0.9659133428805785,0.9752559612346132,0.9184934660846353,0.9632070323357738,0.9707605032784266
2021-04-14,0.9610704114682117,0.9730389542726473,0.9073450163306945,0.9583414543346137,0.9667141847710207
2021-04-15,0.954309617366816,0.9701005582616599,0.896105080887967,0.9518150385553421,0.9610837906321633
2021-04-16,0.945589090965893,0.9657203680030216,0.8823989415206722,0.9422035532915063,0.9535159779494246
2021-04-17,0.936580942193148,0.9597130845197354,0.8718545866688371,0.9337530776287406,0.9464713257499255
2021-04-18,0.9255969213370941,0.9503379174538562,0.8607538465540414,0.9226725619814239,0.9360711065421828
2021-04-19,0.9158213432459635,0.9463040151604996,0.8517051010098012,0.9142879851074693,0.9270761655238157
2021-04-20,0.9058817472805314,0.9365126580222736,0.841676389378131,0.9027848032810504,0.9152978118462392
2021-04-21,0.899015682930591,0.9285410568701974,0.8326197024457186,0.8954519170300811,0.9064120297447282
2021-04-22,0.8926472010133162,0.9223658262410004,0.824671834577683,0.8865302473743312,0.8971570462225673
2021-04-23,0.8838229969081587,0.9136699161648956,0.8138612772200416,0.8760035324674448,0.8883416229996919
2021-04-24,0.8754092004717176,0.9065697091779579,0.8072332825315187,0.8669369256594129,0.8792267358789505
2021-04-25,0.8656662714306053,0.8964805496767607,0.7974541769578908,0.8575151898983083,0.8683392301604372
2021-04-26,0.8552424217754734,0.8901623012656402,0.7882431526666746,0.8500594929283541,0.8603292167356381
2021-04-27,0.8487707784322833,0.8821361087048702,0.779177567952942,0.8414586610369967,0.8533013537454051
2021-04-28,0.8402526052240229,0.8748078341764051,0.7716054718663358,0.8340207001300879,0.8455229764726951
2021-04-29,0.8318005526694066,0.8677821358836663,0.7630182142882198,0.8247006410843511,0.8399417909027865
2021-04-30,0.819401220140586,0.8573622106405456,0.7521765443183728,0.8157993159478082,0.8306856629135277
2021-05-01,0.8113865755362099,0.8498599001696072,0.7447268178029888,0.809107861203824,0.8223309017787472
2021-05-02,0.8000363445486656,0.8392690140050978,0.7343846378177032,0.8008918563121911,0.8090139950759574
2021-05-03,0.7934476932495156,0.8343695322561366,0.7245527654629498,0.7905492465189263,0.7983498297206497
2021-05-04,0.7861784322251961,0.8263432592679402,0.7189549320108803,0.7806582275374531,0.7883269633294175
2021-05-05,0.7780399004535473,0.820890418169847,0.7141356233589493,0.7724073568550066,0.7815753225527918
2021-05-06,0.7734432534545611,0.8149933957248543,0.7063878713408897,0.7670969471691279,0.7765951066529994
2021-05-07,0.7668299688842904,0.809113029960969,0.7036465625197059,0.7597885164714359,0.767017742039243
2021-05-08,0.7616787787967997,0.8060059127524776,0.6986099197459681,0.7518635848939049,0.7595738753168508
2021-05-09,0.7537270617066524,0.7980817122371167,0.6899450786958533,0.7447966269540333,0.7521057091028329
2021-05-10,0.7480434051992123,0.7923330301592558,0.6830440930615621,0.7380477370764782,0.7491708214024547
2021-05-11,0.741870341250601,0.7865269465054999,0.6762852712043963,0.7352066535612782,0.7476168898971596
2021-05-12,0.7374460521863472,0.7820169059622434,0.6666516951399889,0.7317025610430833,0.7437444971988719
2021-05-13,0.7345231493533029,0.7766612098386967,0.6622530774307516,0.733108544667684,0.7391907317972122
2021-05-14,0.7278597435333475,0.7712011473592455,0.6586010924747449,0.7277670251582593,0.7329537064364293
2021-05-15,0.7237251937861585,0.7653991962310223,0.6532255738387955,0.7212133411754172,0.7302006169171519
2021-05-16,0.7165429003396989,0.7544768608837817,0.6467968659513672,0.7121076710431898,0.7228639821432244
2021-05-17,0.7142007065844176,0.7518082010983282,0.6486252570454832,0.7074054827596777,0.7157395581726331
2021-05-18,0.7116865143711251,0.7453326808836312,0.6463602777339872,0.7019595261763288,0.7111986014027987
2021-05-19,0.7081190432883065,0.742161747683077,0.6482742383159725,0.6960065692264629,0.7081994168834312
2021-05-20,0.7090310447772193,0.7409586866211365,0.646176162736684,0.6964814165656111,0.7072787767494966
2021-05-21,0.7032066624206955,0.7385839644235568,0.6449124193514366,0.6839495529495038,0.7045875428774185
2021-05-22,0.6989895430043062,0.7359243058675182,0.638027071353801,0.6827578789709896,0.7028516909302917
2021-05-23,0.692140507689621,0.7325763332228161,0.6350250824189639,0.6817559500219385,0.6969482975753449
2021-05-24,0.6877165412740721,0.7304635138235066,0.6367524892048835,0.6806170079696492,0.6989879250243473
2021-05-25,0.6831436296037592,0.7225222233321514,0.630219332890353,0.6781262945047665,0.6965966506971045
2021-05-26,0.681341126340645,0.7181716843625658,0.6257248930831221,0.6789980896818555,0.6964946833022567
2021-05-27,0.6841425159122078,0.7141207810460846,0.6242798013169377,0.6792663078795441,0.6917663739982822
2021-05-28,0.6741240278728615,0.7091663083742644,0.6242917548930988,0.6707353628009628,0.6864474279922125
2021-05-29,0.6704197854539641,0.7036136865800007,0.6181851811123248,0.66872044813218,0.6819594604092675
2021-05-30,0.6677151674056198,0.7001486425613391,0.6184322275734467,0.6571076421652612,0.6734641343749918
2021-05-31,0.6615363078430095,0.6996581282791223,0.6088807460730582,0.6541978656410997,0.6762039563072189


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_share_b117.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,0.9136944020851623,0.9142126131852824,0.9141221037534836,0.9140065978791678,0.9138039036315759
2021-04-07,0.9184162952594933,0.9191506440609098,0.9190949881697293,0.9190832511664554,0.9190509706849034
2021-04-08,0.9234440227304354,0.9241460599000686,0.923953236048659,0.9244190412893388,0.9241320639118716
2021-04-09,0.9286921572112518,0.9295018964683995,0.9287918061090932,0.9291247366754007,0.9292659067123833
2021-04-10,0.9327002425215578,0.9333919041725302,0.9328799107074389,0.932607694245636,0.9331556264807515
2021-04-11,0.9372175857832643,0.937608699657941,0.9370086943848727,0.9367667474108934,0.9372012048171363
2021-04-12,0.94095012867657,0.9412161787490859,0.9401657899066707,0.9406814486990207,0.9411108841286925
2021-04-13,0.9452727413407296,0.9447493752211283,0.9437583762366013,0.9441558769534399,0.9449618848806747
2021-04-14,0.948822380518209,0.9485608169675377,0.9476343208454863,0.9479939734727566,0.9483788569572893
2021-04-15,0.9520525417872089,0.9520851858077871,0.9511560010355873,0.95128759890748,0.9517484552737773
2021-04-16,0.9547624392637206,0.9549286455999582,0.9542222171736736,0.9545675375262079,0.9548563510985528
2021-04-17,0.9571376776654629,0.957192856213344,0.9565066778431007,0.9574916664871547,0.9570906469593896
2021-04-18,0.959115627472534,0.9598567641240638,0.9592274306345926,0.9600316955041942,0.9600366173822307
2021-04-19,0.961764996540102,0.9629599905727384,0.9621578938554668,0.9625041258981948,0.9625288828216044
2021-04-20,0.9636755790058088,0.9652056048168964,0.9647167702612335,0.9653465199833354,0.9655382698773426
2021-04-21,0.9663899286958467,0.9670818025190719,0.9667788529185438,0.9673390593455604,0.96787022985801
2021-04-22,0.9684417313956589,0.969111712513564,0.9688635927086728,0.9691666120608607,0.9695285410668555
2021-04-23,0.9705503796981835,0.9707152773823792,0.970913564609266,0.970835735723595,0.9712847220675945
2021-04-24,0.9724188255788742,0.9725799367343216,0.9729631915719231,0.9725732698780356,0.9737804410348954
2021-04-25,0.9745492385938518,0.9744022030245879,0.9744432026903903,0.9747419538989843,0.9752023025273725
2021-04-26,0.9759026070516901,0.975647475653512,0.9762913286057532,0.9760339524802351,0.976664876372972
2021-04-27,0.9776201223160652,0.9771651018318083,0.9775550280202655,0.9773352634176217,0.9779210498563773
2021-04-28,0.9787835016430281,0.9789732029638402,0.978412082900383,0.9787404641130522,0.979163870663409
2021-04-29,0.9802237156450332,0.9801705193745408,0.9794044532546686,0.9800936821392073,0.9808562964446664
2021-04-30,0.9811979400575784,0.981697275207481,0.9806620167723578,0.9817018704724136,0.9821044129247057
2021-05-01,0.9825207126824872,0.9828026777931775,0.9819230576918662,0.9826873889729923,0.9829549463714538


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_share_doing_rapid_test_today.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,0.034044229464755785,0.03125939292042499,0.05810982658900228,0.034019101302406304,0.034063459845268394
2021-04-07,0.03671646639552057,0.030378357890494367,0.06741553105123652,0.036671824660628724,0.03674808950550876
2021-04-08,0.03764541012926588,0.0290130624375836,0.06954670498377956,0.037614566823417565,0.037679826169344524
2021-04-09,0.0360987609630458,0.02614280655819386,0.06867299806064762,0.03607893957307981,0.03612263117819069
2021-04-10,0.03657348930647401,0.02639083968181118,0.06892803916094307,0.03655470833939991,0.036594624050780844
2021-04-11,0.03751586414047063,0.027008635407396876,0.06991998491284203,0.03749463294670439,0.03753830813488601
2021-04-12,0.04351415452249975,0.027532897730636562,0.09327841049649208,0.043447230910369,0.0435819256586036
2021-04-13,0.05097836792534237,0.0319997902737287,0.08631509812655133,0.0509071307650484,0.051062978726635254
2021-04-14,0.0488549920341981,0.030799300269432592,0.08059105049570404,0.048829539637495735,0.04889769041508872
2021-04-15,0.05061679121472656,0.033925050766788596,0.08144738625556211,0.05060116024595433,0.05063418289916199
2021-04-16,0.051181112897478225,0.03500968239706046,0.08187439058562984,0.051168597041033194,0.0512035958821006
2021-04-17,0.05301796001800527,0.03644833484625597,0.0868442383298976,0.052995337489484186,0.05305253407102805
2021-04-18,0.05416598767273303,0.037395878960853515,0.08929596717106657,0.05413644130429629,0.05420384921584025
2021-04-19,0.06162124358854783,0.04099340275437083,0.09744325821869958,0.06154281991747004,0.06171043881733673
2021-04-20,0.05895150408314682,0.040388808292026804,0.09029778154956729,0.05893869682620741,0.05896198013613123
2021-04-21,0.057942749447801194,0.039948087617561884,0.09081390723224221,0.057933229680946205,0.05796816490641274
2021-04-22,0.059482530181241874,0.04183765565429313,0.09335826654464784,0.05945157811323721,0.05951004905891492
2021-04-23,0.06962874653564315,0.04555554632103285,0.11680728484819007,0.06945968705023384,0.06977251574152653
2021-04-24,0.07105353899231041,0.04685582662983938,0.11577200661150784,0.07089921575302863,0.07119239337999642
2021-04-25,0.0715768922280923,0.04753396688315467,0.11580046330626488,0.07143155315334838,0.07170898899727139
2021-04-26,0.0660527248152249,0.04543496192349772,0.10282984971224715,0.06603220980999763,0.06607141548918806
2021-04-27,0.07308592815726024,0.04859511820035159,0.11812627224788907,0.0729399221447651,0.0732296829983305
2021-04-28,0.07416225897767473,0.04895751780954659,0.11953329953498022,0.07399478988228753,0.0742944768217071
2021-04-29,0.0808611089820406,0.05211061685893456,0.13215146833528335,0.08070692118242521,0.08102126228332603
2021-04-30,0.08109411445903601,0.05200746724027418,0.13171547573644551,0.08098445142369151,0.08122951923946113
2021-05-01,0.08180314932110355,0.05310708137061249,0.1324921770766928,0.08169269006468989,0.08192853977467972
2021-05-02,0.08254817009211028,0.05390785813762047,0.1330739396946677,0.0824404873488578,0.08267600872026239
2021-05-03,0.09679611312782826,0.062165107725324666,0.15698711178707817,0.096557170878789,0.09705380145796699
2021-05-04,0.09531995825585313,0.06499128004541745,0.14747315447294115,0.09521427222162199,0.09545924974428067
2021-05-05,0.09467108938740947,0.06524433469727234,0.1449951175026321,0.09457847122886974,0.09480034192359416
2021-05-06,0.101938363254726,0.06838512925817951,0.15891106097791338,0.10170579077423982,0.10218295703166325
2021-05-07,0.10327045546820725,0.07184637612190474,0.15594387954816918,0.1031411659939317,0.10342570010764375
2021-05-08,0.10302859305787573,0.07187057672775099,0.1553244913804452,0.10290927276389368,0.10318204004355822
2021-05-09,0.10311811046890137,0.07190036935012661,0.15526837626411638,0.10299649590905516,0.10327511992823338
2021-05-10,0.10282773192837252,0.07108196900955742,0.15488169191231269,0.10269166636654467,0.10297771288986486
2021-05-11,0.10282618258067357,0.07104023512326088,0.15469735031787793,0.10268959167710937,0.1029671055014464
2021-05-12,0.10282457987795449,0.07097160004625472,0.15450272967360987,0.10269457216302379,0.10297209009159311
2021-05-13,0.10256647496823582,0.070791348319322,0.15347097081613786,0.10249704572227665,0.10266156797886156
2021-05-14,0.10061620738767972,0.06852508768435829,0.15161243898417381,0.10051372060253824,0.10072264654854071
2021-05-15,0.10076129200002008,0.06860721132086817,0.15177127072265376,0.1006565622519184,0.10087781936391173
2021-05-16,0.10077091847691527,0.06864422328788614,0.15173599074167274,0.10066591579736461,0.10088281421463924
2021-05-17,0.10190945714653045,0.06935525280685884,0.1525228069624607,0.10180563853800269,0.10202596809349278
2021-05-18,0.10175776266804651,0.06906445768675003,0.15227036589333698,0.10165072839349984,0.10187399452721142
2021-05-19,0.10184491398914247,0.06911745153440316,0.1522767192449608,0.10173717994298606,0.10195967448102237
2021-05-20,0.10289922970741852,0.06943274071296877,0.1537981561120689,0.10271690534316669,0.10307359186097899
2021-05-21,0.1048969155360276,0.07140921997320553,0.155318484836452,0.1047503575042861,0.10505388805726883
2021-05-22,0.10471427719800366,0.07126659379602192,0.15507243405704285,0.10456175982094056,0.10485350507083036
2021-05-23,0.1045497344202572,0.07115386284702181,0.15481872067590136,0.10439713495854777,0.1046735303795789
2021-05-24,0.10398932201878569,0.07070478800767943,0.15306849132626932,0.10391972449930163,0.1040476390557516
2021-05-25,0.10163229628617251,0.06780136377483485,0.15123902977179338,0.10150528466083188,0.10175275550462203
2021-05-26,0.10158654025220713,0.06762805230474705,0.1512566656580516,0.10144881247629164,0.10171512995487295
2021-05-27,0.10120938797995534,0.06735186209533167,0.15002179244753536,0.10113598378499898,0.10129630946404164
2021-05-28,0.09936578734515372,0.06508745452125825,0.14834557677135848,0.09924316724839029,0.09946944178438888
2021-05-29,0.09961370349815006,0.06532135677301451,0.14862312958590243,0.09948468900743965,0.09971313878656525
2021-05-30,0.0997121886567843,0.06537252834151976,0.1487555977881061,0.09959283347682758,0.09983251448768354
2021-05-31,0.09799353727058496,0.06263847346362425,0.14749207498391398,0.0977784590803421,0.09818536498476252


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_share_ever_rapid_test.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,0.28538967377201624,0.2847720052776323,0.30910110027285964,0.28538553670584255,0.2853920357577136
2021-04-07,0.29154004237825076,0.2899712303575289,0.3450920697304966,0.2915337115999046,0.2915454845903006
2021-04-08,0.2970993522803166,0.2943307233493983,0.3819243185717435,0.297090918082909,0.29710698615242287
2021-04-09,0.3021372707696472,0.2979394147590451,0.418545425181538,0.3021268357589859,0.3021472440541729
2021-04-10,0.30739091591792644,0.3017169214522785,0.4551366242504517,0.3073798201258624,0.3074050057474643
2021-04-11,0.31298902723229965,0.30582023647150114,0.4918233718997784,0.31297533346118017,0.31300589767923104
2021-04-12,0.3182745909952938,0.3091357358893671,0.5278513779498272,0.3182560768033202,0.31829522502325813
2021-04-13,0.32428322609487326,0.31352359117865036,0.5403860748733049,0.32426646235798207,0.32430673924180664
2021-04-14,0.33022591438961285,0.3179408943347948,0.5465026492306566,0.33020909934981774,0.33025071831760944
2021-04-15,0.33654438619512733,0.3227853003225824,0.5510503664207308,0.33652818268594714,0.3365722806100572
2021-04-16,0.34280393353729316,0.32768622774569806,0.5551037903919306,0.34278924038560493,0.34283536169624634
2021-04-17,0.34925373051631137,0.3328308973175455,0.5592532759725827,0.34923746749576257,0.34928568196488474
2021-04-18,0.35582505176206486,0.33813166726126737,0.5634886159369188,0.355808160793972,0.35585889320961944
2021-04-19,0.36151983211227284,0.342851362045927,0.5670108947872863,0.36150431811412165,0.36155520443848105
2021-04-20,0.3668224776901627,0.3473604378887542,0.570245750144392,0.36680546975144873,0.36685776793172437
2021-04-21,0.37190509126940513,0.35180157021772024,0.5733926025521965,0.3718870942107033,0.3719419677967568
2021-04-22,0.3768285221983047,0.3562333161673817,0.5764986342653943,0.3768068764770747,0.37686444243952694
2021-04-23,0.38165560627360634,0.36061013722808555,0.5795428726568553,0.3816290662553405,0.38169039990305803
2021-04-24,0.3865396160511189,0.3650451850326446,0.5826364890672999,0.38651014561098024,0.386575298246867
2021-04-25,0.39145192040621235,0.3695187120672741,0.5857498611999934,0.39141969602619003,0.3914886101909935
2021-04-26,0.3960878067669966,0.37373858523213066,0.5886034333750222,0.3960526683820306,0.3961261874954918
2021-04-27,0.4006191644870627,0.3778759612753368,0.591357744691509,0.40058376958757697,0.4006611713048083
2021-04-28,0.4051634915812448,0.38201716451517675,0.5941264064562859,0.40512763085139114,0.4052086053028529
2021-04-29,0.4097111389993696,0.3861710354680575,0.5969045489977104,0.40967686660742203,0.4097612721970992
2021-04-30,0.41427580051255697,0.39033519983558435,0.5996979531269993,0.41424334424340886,0.41433122406574074
2021-05-01,0.41884603762534456,0.39450926155933946,0.6025052357178615,0.4188128466986119,0.4189042807861288
2021-05-02,0.4234243682842574,0.39869828320988326,0.6053246032207759,0.4233934593106921,0.4234884271422324
2021-05-03,0.430062719852182,0.4049555301298364,0.6101898484481436,0.43003409077966764,0.43013195619922223
2021-05-04,0.4384240384065851,0.4129375663154163,0.6167654196264595,0.4383955180962273,0.43849670383972483
2021-05-05,0.4468611210895259,0.4210127275322266,0.6234099952626899,0.44682964983613344,0.44693460121278
2021-05-06,0.4549559477354743,0.4287386965594323,0.6298359794858156,0.45492433078183475,0.45503288157022176
2021-05-07,0.4630638689346244,0.4364739924545741,0.6362804471191726,0.4630314926980064,0.4631452025064137
2021-05-08,0.47053312438686606,0.44355552928846875,0.6422770917040433,0.47050019613100175,0.47061850678383427
2021-05-09,0.47739937781890224,0.450009715743948,0.6478565000317565,0.4773644815836427,0.4774874792697791
2021-05-10,0.4822074613507007,0.4544051659151304,0.6513973669502793,0.4821698850517395,0.4822976744291039
2021-05-11,0.48457766372116173,0.4563244773234495,0.6527488496093334,0.484535640486487,0.4846686135092655
2021-05-12,0.4868639078632679,0.4581620837269548,0.6540226104210357,0.4868208175281911,0.48695767315473976
2021-05-13,0.48863544638708023,0.45947176067564693,0.654936327452892,0.4885880732855826,0.4887277444154993
2021-05-14,0.49038891397600887,0.4607662540168891,0.6558364184334616,0.49033713703323717,0.49047829389525205
2021-05-15,0.49185885709237503,0.4617626118185269,0.65654843296819,0.491806033570363,0.4919489306268795
2021-05-16,0.493147577830866,0.4625662410269939,0.6571387385457288,0.49309168434308215,0.4932357736790863
2021-05-17,0.49443739234726897,0.4633706172057422,0.6577321510271302,0.4943779486985326,0.494523710509205
2021-05-18,0.49561032448368486,0.4640578093434285,0.6582513754052031,0.49554831158551926,0.49569652157076777
2021-05-19,0.4967748408917389,0.46473810842294155,0.6587663231732037,0.496710000177508,0.4968619963170672
2021-05-20,0.4978606340197559,0.46533035735448164,0.6592258781697627,0.49779348877908025,0.4979500241995799
2021-05-21,0.4989499896214225,0.4659256023756117,0.6596916141401884,0.49888108776931595,0.49904144217798485
2021-05-22,0.4999843054156269,0.4664635543657386,0.6601201144629351,0.49991222278347597,0.5000767470921772
2021-05-23,0.5009682643314406,0.46694979918504315,0.6605170368222488,0.5008942178241268,0.5010626657789213
2021-05-24,0.5019352625072118,0.4674311558636603,0.6609106080758775,0.5018614622538371,0.5020317201750826
2021-05-25,0.5028573213912485,0.4678599085966943,0.6612646576244273,0.5027842168052512,0.5029556587975196
2021-05-26,0.5037670224317844,0.46827327045854633,0.6616110425191285,0.5036942646534176,0.5038666362543054
2021-05-27,0.5046495862882524,0.46865893696073596,0.6619407642306304,0.5045763072723816,0.5047501030418826
2021-05-28,0.505523172136531,0.4690375051931364,0.6622634430794796,0.5054493411014138,0.5056249201598558
2021-05-29,0.506370806923881,0.46938555435404156,0.6625685640224843,0.5062962679086894,0.5064728914942557
2021-05-30,0.5072024003192271,0.469715688540891,0.6628627102482785,0.5071268557671185,0.5073049301988081
2021-05-31,0.5080296165508094,0.47003366393950696,0.6631456129296451,0.507952241511088,0.5081331376024943


==> figures/results/tables/scenario_comparisons/new_work_scenarios/full_share_rapid_test_in_last_week.csv <==
date,spring_baseline,spring_reduce_work_test_offers_to_23_pct_after_easter,spring_mandatory_work_rapid_tests_after_easter,spring_10_pct_less_work_in_person_after_easter,spring_10_pct_more_work_in_person_after_easter
2021-04-06,0.19043243935971108,0.1876476028153803,0.21449803648395752,0.19040872100116177,0.1904530795440239
2021-04-07,0.19518803796866357,0.18606646783713213,0.24994096369632093,0.19511955474825307,0.19524014735425274
2021-04-08,0.20095219420981061,0.18320049267204708,0.2875961644717746,0.20085389784586286,0.20103979904857736
2021-04-09,0.20450312265385406,0.1767976070683909,0.32371403268836346,0.20438655014340698,0.2046161470554647
2021-04-10,0.20829585604897669,0.17045036254223128,0.3595459364662785,0.20816078371136904,0.20842931952751664
2021-04-11,0.21193639630138897,0.1637668828878856,0.3947883185750269,0.21178138970742674,0.2120910314623266
2021-04-12,0.22058381268201632,0.15933001690841112,0.42889581272880456,0.22038556594849787,0.22078403970762675
2021-04-13,0.2308770262210168,0.15892149804069078,0.4424686218613782,0.23065719122552072,0.2311057920260306
2021-04-14,0.2401561537268943,0.1597583756351428,0.4510714868002245,0.23994421527437254,0.2403933003742957
2021-04-15,0.2503094355172262,0.16356512087938926,0.4591867607315671,0.25010452145831175,0.250537302495363
2021-04-16,0.2595248160867848,0.16720354950427543,0.46636753790284197,0.2593271685711843,0.259745108704184
2021-04-17,0.26888176188947366,0.17140273733826378,0.4736951604021204,0.26869048209031016,0.2690963886141618
2021-04-18,0.2775575118378886,0.17990863978866486,0.46709337549200775,0.277410953806147,0.2777336778015515
2021-04-19,0.2823994388693578,0.18491540510260734,0.47045629315792664,0.2822435621781448,0.2825832181839655
2021-04-20,0.2888193324117279,0.19047032758032828,0.47665757271391446,0.2886566057567809,0.2889996498063777
2021-04-21,0.2938112280919928,0.19486224811171968,0.4806340074432305,0.29365283961060273,0.29398379874814756
2021-04-22,0.29892287706274867,0.19970500830234894,0.48436630806962877,0.2987675975373375,0.29908319863755906
2021-04-23,0.3031399634538633,0.20365587571645788,0.48726174546638806,0.3029825764051583,0.30329063597850076
2021-04-24,0.30765338157447997,0.20793332715646373,0.4904125789795381,0.30749915888888996,0.3078009410389064
2021-04-25,0.3159105962762095,0.21360707126394035,0.5061561740428443,0.31568466854784155,0.31610178167802966
2021-04-26,0.3214653915227287,0.217855647377493,0.5135720908919185,0.3212250353656569,0.32165945193928563
2021-04-27,0.3259716970087431,0.22194395732337155,0.5174648895751166,0.3257422006503772,0.32615677531287834
2021-04-28,0.3294505736023781,0.2250633606254522,0.5199366327051703,0.3292285141129671,0.32961975416264067
2021-04-29,0.3330614258903388,0.22869012091786642,0.5219271874301319,0.33284154985251946,0.3332337667094841
2021-04-30,0.3361029103419163,0.23156410754443066,0.5237116522336207,0.33588078518478853,0.3362726080354507
2021-05-01,0.3394256024269147,0.23475930370467504,0.5257239039827163,0.3391996357083397,0.33959125539950236
2021-05-02,0.34582280366881424,0.2394258117427627,0.5341568639642965,0.3456155235199702,0.34599199859388996
2021-05-03,0.35542640357306254,0.248076536134636,0.543908581508566,0.35526152835249847,0.3555761793229391
2021-05-04,0.368283516674521,0.2607091641453854,0.5556945043405849,0.36814264505665223,0.3684251332105553
2021-05-05,0.3806781135758052,0.2729865031294258,0.5667936844483558,0.3805436076222571,0.38082354704789234
2021-05-06,0.393155665220643,0.28530244652262243,0.5781310598348847,0.3930335827783129,0.3933026993433331
2021-05-07,0.4053116215339629,0.2972219272305246,0.589194937388397,0.40520201595787086,0.40546605558751736
2021-05-08,0.41687778940301573,0.3085133044333815,0.5997679056625784,0.4167814692269278,0.41703948179141936
2021-05-09,0.42734383216480704,0.3189992260443911,0.608777071131579,0.4272482548547681,0.4275150648412272
2021-05-10,0.4329682967548759,0.32415447837926326,0.613829543228699,0.43287737980063073,0.4331468390690494
2021-05-11,0.4342500608195926,0.3249319985138575,0.6145885573797844,0.43416210917319514,0.4344268116363605
2021-05-12,0.4346963160513344,0.32489287697142955,0.6143880923086994,0.4346125178880399,0.4348777908394972
2021-05-13,0.43470419822949574,0.3244131845590162,0.613826859060765,0.43462051703682225,0.4348820284593625
2021-05-14,0.43449045391475527,0.32362527866454843,0.6131144217901082,0.4344060421687297,0.43466398085703956
2021-05-15,0.43427407673498475,0.32284600807487185,0.612411407836847,0.4341873974006049,0.4344409425082215
2021-05-16,0.43253843177488444,0.3207246124758196,0.6100065554850654,0.4324721935695503,0.4326844726733542
2021-05-17,0.4314869972276936,0.31918158324250157,0.6083952174612102,0.4314230266107136,0.4316192417492362
2021-05-18,0.4318805890024838,0.31905955005095915,0.608296695364485,0.4318143856831242,0.43200624212692823
2021-05-19,0.4325299421703406,0.3191511339429554,0.6084614679792413,0.43245640869206625,0.4326498247441498
2021-05-20,0.4335091976359211,0.3195824702902318,0.6089719154565082,0.4334298771900825,0.4336277422299956
2021-05-21,0.43454159470151804,0.32004573961703614,0.6094937090840102,0.43445284272981927,0.43465326265434856
2021-05-22,0.43556017076479386,0.3205104987801708,0.6100042386459237,0.43546188466142693,0.43566697930656334
2021-05-23,0.43795468660748976,0.3222555383280404,0.6121472512365795,0.43782426436509525,0.43807325993119045
2021-05-24,0.44005274143736567,0.32383175027962646,0.6137593690645746,0.43991198679011784,0.44016179704632763
2021-05-25,0.44046491512396263,0.32373426244944475,0.6136656612323552,0.4403233252654387,0.4405691051655149
2021-05-26,0.4407757737837441,0.3235300317452109,0.6134087157682656,0.440636632099796,0.4408699802801897
2021-05-27,0.4393717138566168,0.32160691571353567,0.6114880376505857,0.43922560729043003,0.4394548348215793
2021-05-28,0.43791636949459556,0.3195926364736764,0.6095132739594565,0.43777296966962065,0.4380000342703398
2021-05-29,0.43648087935639884,0.31760420568893805,0.6075711204461877,0.43633262832882724,0.4365563315632805
2021-05-30,0.4320110399745045,0.31259438477403695,0.6026706219153489,0.43185585484643657,0.4320865414321739
2021-05-31,0.42764273109162215,0.30764241096150163,0.5978573998846916,0.42748014808480606,0.42772407081975994


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_ever_vaccinated.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,0.0010108108557355157,0.0,0.0010108108557355157,0.0,0.0010108108557355157
2021-01-16,0.0015935092386782442,0.0,0.0015935092386782442,0.0,0.0015935092386782442
2021-01-17,0.0022287828375779804,0.0,0.0022287828375779804,0.0,0.0022287828375779804
2021-01-18,0.0029780104467077243,0.0,0.0029780104467077243,0.0,0.0029780104467077243
2021-01-19,0.003869141888133606,0.0,0.003869141888133606,0.0,0.003869141888133606
2021-01-20,0.004702526780885398,0.0,0.004702526780885398,0.0,0.004702526780885398
2021-01-21,0.005505499312181968,0.0,0.005505499312181968,0.0,0.005505499312181968
2021-01-22,0.006272210950974224,0.0,0.006272210950974224,0.0,0.006272210950974224
2021-01-23,0.007012634981787978,0.0,0.007012634981787978,0.0,0.007012634981787978
2021-01-24,0.007744747942163567,0.0,0.007744747942163567,0.0,0.007744747942163567
2021-01-25,0.008452358635617739,0.0,0.008452358635617739,0.0,0.008452358635617739
2021-01-26,0.009104746883271628,0.0,0.009104746883271628,0.0,0.009104746883271628
2021-01-27,0.009710346882532866,0.0,0.009710346882532866,0.0,0.009710346882532866
2021-01-28,0.010283133544434516,0.0,0.010283133544434516,0.0,0.010283133544434516
2021-01-29,0.010826862241544945,0.0,0.010826862241544945,0.0,0.010826862241544945
2021-01-30,0.011359817328828119,0.0,0.011359817328828119,0.0,0.011359817328828119
2021-01-31,0.011892957106565464,0.0,0.011892957106565464,0.0,0.011892957106565464
2021-02-01,0.012436193295798077,0.0,0.012436193295798077,0.0,0.012436193295798077
2021-02-02,0.013003623934528466,0.0,0.013003623934528466,0.0,0.013003623934528466
2021-02-03,0.01359272491988282,0.0,0.01359272491988282,0.0,0.01359272491988282
2021-02-04,0.014207497878368402,0.0,0.014207497878368402,0.0,0.014207497878368402
2021-02-05,0.014850713166797943,0.0,0.014850713166797943,0.0,0.014850713166797943
2021-02-06,0.015515537238366732,0.0,0.015515537238366732,0.0,0.015515537238366732
2021-02-07,0.016184301372958055,0.0,0.016184301372958055,0.0,0.016184301372958055
2021-02-08,0.016845062254534846,0.0,0.016845062254534846,0.0,0.016845062254534846
2021-02-09,0.017498558644913825,0.0,0.017498558644913825,0.0,0.017498558644913825
2021-02-10,0.01817551072297386,0.0,0.01817551072297386,0.0,0.01817551072297386
2021-02-11,0.0188764725600775,0.0,0.0188764725600775,0.0,0.0188764725600775
2021-02-12,0.019595780315629825,0.0,0.019595780315629825,0.0,0.019595780315629825
2021-02-13,0.02034026753643558,0.0,0.02034026753643558,0.0,0.02034026753643558
2021-02-14,0.021104762889777664,0.0,0.021104762889777664,0.0,0.021104762889777664
2021-02-15,0.021896223049430254,0.0,0.021896223049430254,0.0,0.021896223049430254
2021-02-16,0.0227252369347664,0.0,0.0227252369347664,0.0,0.0227252369347664
2021-02-17,0.02358300096747016,0.0,0.02358300096747016,0.0,0.02358300096747016
2021-02-18,0.024468776385724776,0.0,0.024468776385724776,0.0,0.024468776385724776
2021-02-19,0.025392043966178245,0.0,0.025392043966178245,0.0,0.025392043966178245
2021-02-20,0.026339875377037865,0.0,0.026339875377037865,0.0,0.026339875377037865
2021-02-21,0.027317872895413795,0.0,0.027317872895413795,0.0,0.027317872895413795
2021-02-22,0.028347337487021656,0.0,0.028347337487021656,0.0,0.028347337487021656
2021-02-23,0.029419527137030152,0.0,0.029419527137030152,0.0,0.029419527137030152
2021-02-24,0.030528347060451346,0.0,0.030528347060451346,0.0,0.030528347060451346
2021-02-25,0.03170624121373643,0.0,0.03170624121373643,0.0,0.03170624121373643
2021-02-26,0.032958073112178826,0.0,0.032958073112178826,0.0,0.032958073112178826
2021-02-27,0.03426395775021171,0.0,0.03426395775021171,0.0,0.03426395775021171
2021-02-28,0.035614106533763415,0.0,0.035614106533763415,0.0,0.035614106533763415
2021-03-01,0.03704601162503283,0.0,0.03704601162503283,0.0,0.03704601162503283
2021-03-02,0.03857173946702644,0.0,0.03857173946702644,0.0,0.03857173946702644
2021-03-03,0.040198123606548994,0.0,0.040198123606548994,0.0,0.040198123606548994
2021-03-04,0.04191026568029652,0.0,0.04191026568029652,0.0,0.04191026568029652
2021-03-05,0.043724972519599475,0.0,0.043724972519599475,0.0,0.043724972519599475
2021-03-06,0.04561841905586857,0.0,0.04561841905586857,0.0,0.04561841905586857
2021-03-07,0.04756948901384225,0.0,0.04756948901384225,0.0,0.04756948901384225
2021-03-08,0.049588217241531105,0.0,0.049588217241531105,0.0,0.049588217241531105
2021-03-09,0.05166616954152749,0.0,0.05166616954152749,0.0,0.05166616954152749
2021-03-10,0.0538223074671274,0.0,0.0538223074671274,0.0,0.0538223074671274
2021-03-11,0.056048997146224654,0.0,0.056048997146224654,0.0,0.056048997146224654
2021-03-12,0.058363661044997066,0.0,0.058363661044997066,0.0,0.058363661044997066
2021-03-13,0.060755833371040964,0.0,0.060755833371040964,0.0,0.060755833371040964
2021-03-14,0.06318008027262771,0.0,0.06318008027262771,0.0,0.06318008027262771
2021-03-15,0.06560832880072179,0.0,0.06560832880072179,0.0,0.06560832880072179
2021-03-16,0.06788931747334839,0.0,0.06788931747334839,0.0,0.06788931747334839
2021-03-17,0.07000747072887163,0.0,0.07000747072887163,0.0,0.07000747072887163
2021-03-18,0.07194752082307913,0.0,0.07194752082307913,0.0,0.07194752082307913
2021-03-19,0.07372652084124036,0.0,0.07372652084124036,0.0,0.07372652084124036
2021-03-20,0.07545202219117367,0.0,0.07545202219117367,0.0,0.07545202219117367
2021-03-21,0.07716404113795176,0.0,0.07716404113795176,0.0,0.07716404113795176
2021-03-22,0.07888295519501923,0.0,0.07888295519501923,0.0,0.07888295519501923
2021-03-23,0.08078366622248606,0.0,0.08078366622248606,0.0,0.08078366622248606
2021-03-24,0.08289480124075048,0.0,0.08289480124075048,0.0,0.08289480124075048
2021-03-25,0.08524837326187039,0.0,0.08524837326187039,0.0,0.08524837326187039
2021-03-26,0.0878234507010388,0.0,0.0878234507010388,0.0,0.0878234507010388
2021-03-27,0.09050041570743063,0.0,0.09050041570743063,0.0,0.09050041570743063
2021-03-28,0.09320963997981942,0.0,0.09320963997981942,0.0,0.09320963997981942
2021-03-29,0.095969038492261,0.0,0.095969038492261,0.0,0.095969038492261
2021-03-30,0.09876488258766095,0.0,0.09876488258766095,0.0,0.09876488258766095
2021-03-31,0.10154318108991371,0.0,0.10154318108991371,0.0,0.10154318108991371
2021-04-01,0.10428078612876182,0.0,0.10428078612876182,0.0,0.10428078612876182
2021-04-02,0.10679116034548194,0.0,0.10679116034548194,0.0,0.10679116034548194
2021-04-03,0.10919952386800912,0.0,0.10919952386800912,0.0,0.10919952386800912
2021-04-04,0.1116025929308497,0.0,0.1116025929308497,0.0,0.1116025929308497
2021-04-05,0.11392759949505622,0.0,0.11392759949505622,0.0,0.11392759949505622
2021-04-06,0.11632168028912666,0.0,0.11632168028912666,0.0,0.11632168028912666
2021-04-07,0.1193113877979326,0.0,0.1193113877979326,0.0,0.1193113877979326
2021-04-08,0.12300415030232287,0.0,0.12300415030232287,0.0,0.12300415030232287
2021-04-09,0.12735490333147717,0.0,0.12735490333147717,0.0,0.12735490333147717
2021-04-10,0.13194464580834234,0.0,0.13194464580834234,0.0,0.13194464580834234
2021-04-11,0.1366540676995172,0.0,0.1366540676995172,0.0,0.1366540676995172
2021-04-12,0.14164717412831487,0.0,0.14164717412831487,0.0,0.14164717412831487
2021-04-13,0.1470219741624211,0.0,0.1470219741624211,0.0,0.1470219741624211
2021-04-14,0.15258380406312835,0.0,0.15258380406312835,0.0,0.15258380406312835
2021-04-15,0.15808542487577254,0.0,0.15808542487577254,0.0,0.15808542487577254
2021-04-16,0.16355540205726699,0.0,0.16355540205726699,0.0,0.16355540205726699
2021-04-17,0.1690285805399671,0.0,0.1690285805399671,0.0,0.1690285805399671
2021-04-18,0.17453044760655015,0.0,0.17453044760655015,0.0,0.17453044760655015
2021-04-19,0.18003256092707223,0.0,0.18003256092707223,0.0,0.18003256092707223
2021-04-20,0.18552993385927008,0.0,0.18552993385927008,0.0,0.18552993385927008
2021-04-21,0.19095182995919271,0.0,0.19095182995919271,0.0,0.19095182995919271
2021-04-22,0.19630773000348764,0.0,0.19630773000348764,0.0,0.19630773000348764
2021-04-23,0.20159831119048705,0.0,0.20159831119048705,0.0,0.20159831119048705
2021-04-24,0.20688926175839478,0.0,0.20688926175839478,0.0,0.20688926175839478
2021-04-25,0.21218920059507262,0.0,0.21218920059507262,0.0,0.21218920059507262
2021-04-26,0.21752035211850723,0.0,0.21752035211850723,0.0,0.21752035211850723
2021-04-27,0.22319096469672756,0.0,0.22319096469672756,0.0,0.22319096469672756
2021-04-28,0.22946095936225153,0.0,0.22946095936225153,0.0,0.22946095936225153
2021-04-29,0.23614903165255796,0.0,0.23614903165255796,0.0,0.23614903165255796
2021-04-30,0.24315224742118258,0.0,0.24315224742118258,0.0,0.24315224742118258
2021-05-01,0.2500775853816275,0.0,0.2500775853816275,0.0,0.2500775853816275
2021-05-02,0.25694154454779927,0.0,0.25694154454779927,0.0,0.25694154454779927
2021-05-03,0.26376714966298626,0.0,0.26376714966298626,0.0,0.26376714966298626
2021-05-04,0.2705753323119951,0.0,0.2705753323119951,0.0,0.2705753323119951
2021-05-05,0.27724616682657793,0.0,0.27724616682657793,0.0,0.27724616682657793
2021-05-06,0.28383936978691965,0.0,0.28383936978691965,0.0,0.28383936978691965
2021-05-07,0.29040530012352733,0.0,0.29040530012352733,0.0,0.29040530012352733
2021-05-08,0.29698926856115987,0.0,0.29698926856115987,0.0,0.29698926856115987
2021-05-09,0.30354891942232537,0.0,0.30354891942232537,0.0,0.30354891942232537
2021-05-10,0.31021144286646973,0.0,0.31021144286646973,0.0,0.31021144286646973
2021-05-11,0.3170714619696191,0.0,0.3170714619696191,0.0,0.3170714619696191
2021-05-12,0.32416246726746484,0.0,0.32416246726746484,0.0,0.32416246726746484
2021-05-13,0.33039367693761074,0.0,0.33039367693761074,0.0,0.33039367693761074
2021-05-14,0.3364184642434665,0.0,0.3364184642434665,0.0,0.3364184642434665
2021-05-15,0.3423796564695991,0.0,0.3423796564695991,0.0,0.3423796564695991
2021-05-16,0.34830421842231885,0.0,0.34830421842231885,0.0,0.34830421842231885
2021-05-17,0.3541607527244151,0.0,0.3541607527244151,0.0,0.3541607527244151
2021-05-18,0.3595478654554667,0.0,0.3595478654554667,0.0,0.3595478654554667
2021-05-19,0.3641171688554026,0.0,0.3641171688554026,0.0,0.3641171688554026
2021-05-20,0.369019592271197,0.0,0.369019592271197,0.0,0.369019592271197
2021-05-21,0.3737197796396627,0.0,0.3737197796396627,0.0,0.3737197796396627
2021-05-22,0.3784081468190608,0.0,0.3784081468190608,0.0,0.3784081468190608
2021-05-23,0.3830465244488607,0.0,0.3830465244488607,0.0,0.3830465244488607
2021-05-24,0.3873243247486132,0.0,0.3873243247486132,0.0,0.3873243247486132
2021-05-25,0.3912056562067226,0.0,0.3912056562067226,0.0,0.3912056562067226
2021-05-26,0.3950314574016083,0.0,0.3950314574016083,0.0,0.3950314574016083
2021-05-27,0.398891549457487,0.0,0.398891549457487,0.0,0.398891549457487
2021-05-28,0.4027893799295035,0.0,0.4027893799295035,0.0,0.4027893799295035
2021-05-29,0.4066053925303177,0.0,0.4066053925303177,0.0,0.4066053925303177
2021-05-30,0.41037757193000585,0.0,0.41037757193000585,0.0,0.41037757193000585
2021-05-31,0.4142694923074884,0.0,0.4142694923074884,0.0,0.4142694923074884


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_new_known_case.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,128.92419759949607,124.49552571983874,128.82651687039566,128.56795023454146,125.12757749637107
2021-01-16,125.35885098732955,121.39416257089935,125.55421244553041,124.9911117718925,121.5018986691719
2021-01-17,121.76764771157754,117.66649357066878,121.97593750157115,121.17150796780271,118.08020018803543
2021-01-18,118.72518029636048,114.50623468800701,118.60164290367457,118.13478647782684,114.86104557165135
2021-01-19,115.87807433934428,111.94929795567163,115.81055971776017,115.5448106753545,112.03117739035878
2021-01-20,113.07549930294745,109.14528643796446,113.29097149949257,113.05251560198262,109.3392114148551
2021-01-21,109.87932838752816,106.35994917729128,110.43524665461459,109.83479746690885,106.01375718150874
2021-01-22,106.73918024321064,102.93681421484445,107.52924496387608,106.51221619618312,102.86068070539851
2021-01-23,103.73406134206137,99.67169219653076,104.57152994596676,103.54013636517078,99.66163682735866
2021-01-24,100.81082187559929,96.95386955744168,101.77470083481116,100.6729196698104,96.76712698710256
2021-01-25,98.22659199836815,94.53914447482605,99.49644147667408,97.88040000258566,94.21737266131863
2021-01-26,96.39220536511404,92.53238008433581,97.82581371279424,95.58490286872498,92.07270606503955
2021-01-27,94.06366916111647,90.55290883874135,95.7386063689272,93.31957184238063,89.82748577703943
2021-01-28,91.33148170892437,88.20138893377893,93.36122980037936,91.11313654975865,87.54922641890238
2021-01-29,89.31753491188263,86.40578729590294,91.37744911085399,88.76879905134773,85.30113316828167
2021-01-30,87.11253610057092,84.10023479287018,89.45256415505095,86.51352339417551,83.01281844097248
2021-01-31,84.71361231236861,82.12220002858597,87.2173992362229,84.38753105493034,80.58947447049503
2021-02-01,82.59911182360584,80.44726282077525,85.4131787104851,82.26297519699544,78.66602599600229
2021-02-02,81.14826570020206,79.15873908543544,83.7755900167422,80.78339944738563,77.32866189611224
2021-02-03,79.68305476369524,77.77684406492608,82.41524221588735,79.1070257582646,75.57902766016585
2021-02-04,77.6087757516209,75.94389391298228,80.5233963302212,76.9235741666074,73.54209716215935
2021-02-05,75.4396889730667,74.12961801807236,78.66458951469197,74.98001495377044,71.4548898182923
2021-02-06,73.38408421802625,72.57821820294751,76.64489679240907,73.01921796520986,69.44812542780211
2021-02-07,71.51234907070433,70.76106934541703,75.14377382314474,71.16041114968063,67.61517527585829
2021-02-08,69.85034019468631,69.12922657691531,73.41425032554258,69.59608300276305,65.79515345570718
2021-02-09,68.26590130942454,67.89097968743604,72.28373953433587,68.10932484660175,64.30695881823557
2021-02-10,66.65560576057736,66.3711824611378,70.77112471458913,66.37118246113779,62.797216961109434
2021-02-11,65.12575316510701,64.96917670228422,69.43519709600939,64.80254487028932,61.054765131714575
2021-02-12,63.460871326468386,63.51402113494952,67.76313285081928,63.255454499095386,59.533531424106044
2021-02-13,62.30450387167625,62.551578657048005,66.60532891471684,62.04306427320151,58.47771766103495
2021-02-14,61.61068339880098,62.52284903084198,66.04079175976862,61.41675842191036,57.8341740340202
2021-02-15,61.14669993557382,62.42660478305182,66.04653768500982,60.87664144923727,57.515275183133426
2021-02-16,61.16393771129743,63.05147415303267,66.21316951700472,60.972885697027415,57.35869872031065
2021-02-17,61.30902232363781,63.75822295770066,66.57085336326962,61.199849744054944,57.55118721589095
2021-02-18,61.33775194984381,64.51955805216008,67.20721458373286,61.366481576049836,57.94047365098246
2021-02-19,61.699745240039626,65.78509808653507,68.30181334218206,61.731347828866234,58.24069824483532
2021-02-20,61.99853335258218,66.7288663074027,69.21828841815396,61.87786892251692,58.34699786179758
2021-02-21,61.988477983410085,67.16699310704445,69.40646746980339,61.739966716728034,58.32832360476368
2021-02-22,61.87068651596542,68.2213703888052,69.78569853572279,61.84339337106971,58.1904213989748
2021-02-23,61.93101873099805,68.98414196457495,70.62173065831784,61.99566038996157,58.60412801634143
2021-02-24,62.313122759538054,69.93078314806317,71.69765515973313,62.3763279371913,58.98479556357113
2021-02-25,62.761304928351905,71.26671076664289,72.46329969812346,62.900643615451074,59.17872054046174
2021-02-26,63.36462707867824,72.5911465347402,73.35822755444084,63.255454499095364,59.38844681176567
2021-02-27,63.59733705094697,74.08652357876335,74.29337688744668,63.76396888294186,59.77916972816749
2021-02-28,63.999551817831176,75.71692986595477,75.59626543588949,64.16618364982608,60.033426920090726
2021-03-01,64.51955805216006,77.25252838666628,76.87617028336749,64.48220953809225,60.50890223380028
2021-03-02,65.1085153893834,78.9073548561328,77.87021535009563,65.25790944565468,60.88238737447849
2021-03-03,66.12267119445576,80.5420705872551,79.32537091743033,66.36543653589658,61.07200290743819
2021-03-04,67.2646738361449,82.72983162284322,81.95844115921169,67.76887877606046,61.706927646591126
2021-03-05,68.86347753450967,85.13450133628675,84.44211734472177,69.33895284821922,62.56307050753042
2021-03-06,70.84725822403507,87.90260082123635,87.61961400310712,71.14030041133643,63.39048374226366
2021-03-07,72.67877189466857,90.82296732507788,90.56727365184435,73.2892764515464,64.2020956825836
2021-03-08,74.44133446240765,93.68587457650735,93.71460420271339,75.36355546362074,65.12575316510703
2021-03-09,76.5199229184129,96.3131988930475,97.42503542722034,77.34877263445645,65.88996122218705
2021-03-10,78.6847002530362,99.89147383700676,101.30209848372216,79.89996344155064,66.83660240567528
2021-03-11,81.0678227468252,103.63494413165064,105.19927227856823,81.97280597231472,67.8033543275077
2021-03-12,83.12342750186562,107.53786385173788,109.30617234471816,84.44929975127326,69.084695656296
2021-03-13,85.54389850972248,111.5528291140286,113.6644566401708,87.09098888091641,70.30857773267229
2021-03-14,87.64690714800284,116.34636724650234,118.28705349671873,89.40946971574189,71.4577627809129
2021-03-15,90.14207518399529,120.89714003753521,122.73439963340999,92.03535755097174,72.87556983417979
2021-03-16,92.65304451440107,125.18360026747281,127.24207798513386,94.74025185826812,74.08365061614276
2021-03-17,95.56766509300137,129.85647396988128,133.40458280632427,97.7712274230028,75.51151303858175
2021-03-18,98.74372527007645,135.9026238049373,139.30421154772964,101.28198774537798,77.31717004562984
2021-03-19,101.82928712460256,142.12115139722945,146.144735547382,104.48103162341779,78.96337762723458
2021-03-20,105.22369246084331,148.9746037286745,153.7351027910114,108.49456040439821,80.93853942889814
2021-03-21,108.72008797011543,155.84529383584322,161.04104673520123,112.24234014297299,83.00563603442097
2021-03-22,111.58586818416553,162.8567591114214,167.67902687010115,115.57354030156051,84.6446612094742
2021-03-23,115.29055348343128,169.39274907329005,175.323980403522,119.42618317578724,86.26501212749348
2021-03-24,119.8743653446011,177.0204648309872,185.386531982179,124.35044110749836,88.11950949909183
2021-03-25,124.49121627590786,185.57902047775934,196.2477671693633,129.61370862844043,89.84616003407334
2021-03-26,129.28331792707127,194.641781064447,206.89927608524366,135.22029518254445,91.99513607428334
2021-03-27,133.8111070171394,204.80201337220453,218.04493457186754,140.78809674127032,93.7620080859533
2021-03-28,138.3374596258972,215.16048010078347,229.31556693248757,146.48374513661298,95.87363561209547
2021-03-29,142.7546396550721,225.52612923591403,240.32188673201225,151.58038082556018,98.00537387658184
2021-03-30,145.65202245794885,234.46822539253648,250.33272498349845,156.1397725044549,99.83257810328445
2021-03-31,148.08254883497779,242.3588172300187,258.4287336483537,159.1908588075338,100.32241823009703
2021-04-01,149.0636655699132,249.09016865008826,265.6958925971654,161.3096687402275,100.34540193106184
2021-04-02,149.16278278032394,253.1898863096867,271.41165173085227,162.21177900309638,98.71499564387047
2021-04-03,148.02796254518634,254.36780098413334,274.68251967440716,161.4619357591193,96.8001660572395
2021-04-04,146.35733478130652,255.08891460190438,277.1819971543306,160.17053906115888,94.06510564242677
2021-04-05,144.77002293342412,255.2914584666568,279.23903839068123,159.15207381215566,91.11457303106896
2021-04-06,143.60934603470108,257.79668187182136,282.2283559974172,158.42090482521252,88.8219488598289
2021-04-07,142.67994262693648,264.4978671843745,287.38532390139704,158.76853330230534,88.54327148563054
2021-04-08,143.84492896959046,281.8563073380493,297.05715256365227,160.96347674444493,90.95943304955647
2021-04-09,147.24508023107236,309.3893446125846,312.3413137052528,166.40917739179525,96.03739448146978
2021-04-10,150.18124802932724,341.8437668562104,327.218950636038,171.23288163178535,102.58631277513106
2021-04-11,153.78968908080282,377.8132588661422,342.63814102080664,176.47460193307285,109.99711985497287
2021-04-12,158.6478688722401,414.19214804950974,361.05095845624226,183.20738983445275,117.52571840225933
2021-04-13,164.58771909033388,447.62481406545044,383.0564156487401,191.44561014902774,123.61783563924497
2021-04-14,172.4811838904367,480.4656497815471,412.32903179004967,202.71911547226833,129.18132775403996
2021-04-15,177.339363681874,509.8675492407837,434.52554099681754,210.43876603382483,133.44049483908177
2021-04-16,177.54765347186762,534.0751322819727,446.2946323721119,212.30762821852622,136.00461397796872
2021-04-17,178.17539580446908,558.7323339732858,458.21168132236727,214.46378666528764,137.73988340081206
2021-04-18,178.69396555748762,582.5563765046245,471.16299681603925,216.8670198974209,139.20940378124976
2021-04-19,179.5544178623578,605.1349897399324,485.8050508119351,220.2686076402132,139.94200924950317
2021-04-20,181.3399641310617,625.3290440001408,502.7081263902446,224.25340679498757,140.82400877402787
2021-04-21,181.074215088656,648.4894321661203,515.7829792766024,226.1711093442391,141.93440882689035
2021-04-22,177.9283210190973,675.1074308459943,519.8252376837888,224.20887587436818,142.9183985244464
2021-04-23,176.21747177852907,701.9150450588276,526.0954786032518,223.5366026211474,144.13509819427117
2021-04-24,176.6024487696897,728.9165842485514,539.8813897382084,226.45840560629924,145.3532343454063
2021-04-25,178.08346100060982,756.9265333181069,556.9798267747188,230.18320164390923,146.45070606647604
2021-04-26,177.02477427491806,783.0719296468914,565.5283270523188,230.3584523637659,147.8397834935369
2021-04-27,172.96958753593896,806.9864705007789,566.0741899502331,226.456969124989,148.30663991938474
2021-04-28,167.23371766390792,832.6118605952348,565.0255585937135,221.15635308997904,149.0694114951544
2021-04-29,164.71556592695063,860.7841320528537,572.1074114534965,220.1651809858715,149.97583120195424
2021-04-30,161.70182813793957,888.3861204302835,577.1896823293406,218.28626343199804,150.6653422308986
2021-05-01,157.85062174502312,916.6905481684503,581.3210025777656,215.3544050776741,150.87794146482312
2021-05-02,152.76978735048925,944.7048066819364,579.9721466273932,210.58959657140642,151.4022571430829
2021-05-03,148.72752894330284,970.6878806226573,580.9360255866051,207.16646160895965,151.01009774537076
2021-05-04,145.38052749030197,995.5677369170672,584.2384961189866,205.21428350826088,151.29595752612065
2021-05-05,142.0162882615775,1021.8251787880552,586.723608785807,202.3499397755211,151.24855364288072
2021-05-06,136.3795355999572,1051.0863030788823,579.970710146083,196.20898217398516,151.12645273150517
2021-05-07,131.66500393955,1079.0545941904386,575.8451358228991,191.41257107889078,150.98711404440598
2021-05-08,126.40460938122851,1105.9756904267856,569.2861621600657,185.44973715983227,151.441042138461
2021-05-09,120.43602953692871,1133.3894997525663,559.2566496515454,179.10479921223367,151.54734175542333
2021-05-10,114.75905539861998,1158.513557869727,548.7056944273861,172.1105717123791,151.60623748914563
2021-05-11,108.79191203563049,1179.783536631351,534.7545879417448,164.95833126839142,151.058938109921
2021-05-12,102.09647264831848,1200.8624633787044,518.7076552243748,156.6411044817498,150.42114040814747
2021-05-13,96.24855723408398,1220.8827034003668,503.6346568353885,149.2446622150111,150.00599730947053
2021-05-14,90.94363175514314,1241.6226205584894,489.3502866857574,142.32656822460245,149.30212146742315
2021-05-15,85.49218518255164,1256.200032895422,473.3392660011448,135.44151330433078,147.99205051242885
2021-05-16,79.9516767687215,1266.693528867169,456.5037050444195,128.4329209913732,145.74683022442866
2021-05-17,75.087751052043,1277.9612882651686,442.12740009092926,122.39108060024805,143.98857710062055
2021-05-18,70.39907605522123,1288.4677125687085,427.8688866048835,116.26592429312548,142.58944430438754
2021-05-19,65.54520570771486,1296.7720110235575,411.8506835137195,110.09336410276299,141.11130503608803
2021-05-20,61.547478221147756,1302.8842389988874,397.8880851775958,104.6835754881702,139.03558954270338
2021-05-21,57.54831425327034,1306.8963312985577,384.3219556831151,99.5510277664655,137.10208569903855
2021-05-22,53.52903954704871,1312.942481133614,370.49151362753895,94.19438896035382,135.11112260296161
2021-05-23,50.15043550522127,1317.6699411258137,358.21103490577764,89.36493879512255,133.7780679470025
2021-05-24,46.56785111733109,1318.6108363840603,344.76413336005186,84.9003548827077,132.04567148677972
2021-05-25,43.38173557108394,1317.6627587192622,332.1417720864387,80.52626929284179,130.18830115256083
2021-05-26,40.12954188456294,1309.9201244567407,317.91773415184036,75.93240206249986,127.3885990787846
2021-05-27,37.21492130596263,1296.506261981152,305.2494054762976,71.83412088421167,124.3461316635675
2021-05-28,34.43245700790999,1286.1190656263668,292.46184885200006,68.11938021577384,121.4573677485526
2021-05-29,31.802259728749245,1272.7066396320884,279.04942285772154,64.17911198161877,118.53125531946989
2021-05-30,29.377479276961513,1258.8273572119622,267.31480703387433,60.74448516868958,115.34226681060214
2021-05-31,27.135131951581972,1243.5992188414637,256.33578037924536,57.42334037927415,112.7594734146813


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_newly_deceased.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,8.953588007104836,8.863089684555886,8.917675974347315,8.929167824829724,8.85159783407348
2021-01-16,8.887509866831001,8.840105983591075,8.877454497658892,8.888946348141303,8.766845436765733
2021-01-17,8.801320988212954,8.755353586283327,8.809939876074758,8.804193950833556,8.68496600207859
2021-01-18,8.713695628284604,8.7050767404228,8.772591362006938,8.736679329249418,8.656236375872572
2021-01-19,8.58153934773693,8.582975829047232,8.607396011322345,8.61601489918415,8.531262501876403
2021-01-20,8.470930286843771,8.496786950429184,8.493913987808583,8.555682684151519,8.501096394360086
2021-01-21,8.532698983186704,8.466620842912867,8.472366768154071,8.557119165461819,8.50396935698069
2021-01-22,8.452256029809858,8.495350469118884,8.41490751574204,8.519770651393998,8.50827880091159
2021-01-23,8.376122520363918,8.30717141746948,8.299989010917976,8.357448263330008,8.399106221328731
2021-01-24,8.226728464092636,8.103191071406767,8.154904398577594,8.208054207058726,8.199435319196922
2021-01-25,8.14341254809519,7.986836085272404,8.08595329568316,8.077334407821354,8.047168300305039
2021-01-26,8.03280348720203,7.92363090761917,8.01556571147842,7.981090160031202,7.95954294037669
2021-01-27,7.913575538447064,7.83169610375992,7.916448501067665,7.864735173896838,7.810148884105406
2021-01-28,7.7052857484534485,7.70815871107405,7.7340153746594655,7.690920935350443,7.596113168870589
2021-01-29,7.481194664046526,7.426608374255096,7.541526879079158,7.491250033218631,7.361966715291561
2021-01-30,7.180970070193658,7.212572659020278,7.298761537638326,7.314562832051635,7.17809710757306
2021-01-31,6.992791018544255,7.081852859782908,7.122074336471328,7.132129705643434,7.084725822403509
2021-02-01,6.76295400889613,6.846269924893577,6.843396962272974,6.939641210063129,6.843396962272975
2021-02-02,6.5173157048346955,6.576211438557028,6.576211438557026,6.617869396555751,6.612123471314547
2021-02-03,6.287478695186567,6.39808775607973,6.3075894335307785,6.360739242011911,6.408143125251836
2021-02-04,6.023166134091221,6.135211676294684,6.105045568778366,6.129465751053482,6.2228370362230345
2021-02-05,5.797638568373997,5.987254101333703,5.918302998439264,5.85509782078603,6.034657984573631
2021-02-06,5.669791731757227,5.866589671268435,5.774654867409185,5.694211914032342,5.8752085591302405
2021-02-07,5.543381376450758,5.725814502858959,5.5548732269331635,5.563492114794969,5.666918769136627
2021-02-08,5.40404268935158,5.625260811137904,5.432772315557597,5.41697102114429,5.560619152174369
2021-02-09,5.207244749840373,5.500286937141734,5.263267520942102,5.320726773354137,5.424153427695794
2021-02-10,5.067906062741196,5.247466226528795,5.149785497428342,5.175642161013757,5.214427156391878
2021-02-11,4.8926553428845,5.067906062741196,4.977407740192246,5.000391441157061,5.017629216880669
2021-02-12,4.82226775867976,4.931440338262622,4.845251459644572,4.876854048471191,4.994645515915857
2021-02-13,4.6642548145466725,4.76768146888833,4.635525188340656,4.642707594892162,4.869671641919687
2021-02-14,4.468893356345766,4.613977968686146,4.608232043444943,4.49475001993118,4.789228688542844
2021-02-15,4.325245225315687,4.451655580622157,4.454528543242758,4.358284295452606,4.655635926684869
2021-02-16,4.247675234559444,4.303698005661175,4.361157258073207,4.200271351319519,4.489004094689977
2021-02-17,4.1571769120104936,4.157176912010494,4.193088944768013,4.072424514702749,4.3482289262805
2021-02-18,4.118391916632373,4.091098771736658,4.055186738979138,3.9029197200872554,4.241929309318242
2021-02-19,3.956069528568384,3.9847991547743993,3.970434341671391,3.8109849162280054,4.059496182910042
2021-02-20,3.8741900938812384,3.8899913882945474,3.9144115705696603,3.7348514067820626,3.9014832387769545
2021-02-21,3.82247676671041,3.788001215263191,3.7377243694026627,3.624242345888901,3.704685299265746
2021-02-22,3.7420338133335656,3.7247960376099565,3.660154378646419,3.5050143971339356,3.5912032757519836
2021-02-23,3.6184964206476975,3.7161771497481513,3.5610371682356656,3.4231349624467904,3.527998098098748
2021-02-24,3.4978319905824313,3.700375855334843,3.553854761684162,3.390095892309873,3.502141434513334
2021-02-25,3.4130795932746834,3.687447523542136,3.4963955092721286,3.36567571003476,3.467665883066115
2021-02-26,3.3671121913450586,3.6702097478185265,3.4877766214103243,3.267994980934305,3.390095892309872
2021-02-27,3.298161088450621,3.6745191917494293,3.4662294017558124,3.2349559107973866,3.3297636772772394
2021-02-28,3.191861471488361,3.625678827199201,3.448991626032203,3.1401481443175343,3.3383825651390433
2021-03-01,3.1085455554909154,3.6457895655434127,3.4303173689982933,3.0941807423879086,3.299597569760922
2021-03-02,3.0956172236982087,3.5682195747871694,3.408770149343781,3.0913077797673068,3.2550666491415976
2021-03-03,3.074070004043697,3.5610371682356665,3.361366266103855,3.015174270321366,3.1415846256278352
2021-03-04,2.9806987188741454,3.5437993925120557,3.355620340862651,2.95053261135783,3.058268709630389
2021-03-05,2.9318583543239187,3.5351805046502522,3.2837962753476124,2.9433502048063267,3.0367214899758768
2021-03-06,2.888763915014894,3.461919957824912,3.2292099855561816,2.918930022531213,3.0022459385286586
2021-03-07,2.8873274337045935,3.530871060719349,3.2191546163840763,2.8973828028767,2.9390407608754234
2021-03-08,2.8830179897736916,3.494959027961828,3.2033533219707677,2.8743991019118886,2.8959463215663996
2021-03-09,2.858597807498578,3.566783093476869,3.226337022935581,2.8370505878440677,2.862907251429482
2021-03-10,2.8111939242586517,3.6400436403022094,3.2177181350737754,2.8844544710839934,2.8844544710839926
2021-03-11,2.824122256051359,3.66015437864642,3.2090992472119706,2.9318583543239196,2.8643437327397825
2021-03-12,2.832741143913163,3.729105481540859,3.2708679435549044,2.9203665038415134,2.8212492934307587
2021-03-13,2.8471059570161716,3.836841579813418,3.3441284903802444,2.974952793632944,2.8600342888088806
2021-03-14,2.872962620601587,3.9230304584314655,3.3742945978965624,2.9979364945977567,2.9390407608754234
2021-03-15,2.8686531766706844,4.032203038014326,3.4231349624467886,3.043903896527382,3.0008094572183577
2021-03-16,2.8686531766706835,4.081043402564553,3.4762847709279185,3.0510863030788853,2.9979364945977554
2021-03-17,2.8930733589457973,4.206017276560721,3.499268471892731,2.9979364945977562,3.088434817146706
2021-03-18,2.871526139291285,4.368339664624711,3.5509817990635595,3.020920195562569,3.147330550869038
2021-03-19,2.875835583222188,4.431544842277946,3.6845745609215337,3.0941807423879095,3.2148451724531752
2021-03-20,2.875835583222187,4.60392259951404,3.6860110422318337,3.0510863030788857,3.236392392107688
2021-03-21,2.933294835634219,4.7116586977866,3.765017514298377,3.1229103685939257,3.1818061023162567
2021-03-22,2.97064334970204,4.849560903575477,3.812421397538303,3.1387116630072343,3.1703142518338505
2021-03-23,3.035285008665576,4.958733483158336,3.810984916228003,3.187552027557461,3.2579396117621995
2021-03-24,3.0869983358364044,5.062160137499992,3.9646884164301865,3.2234640603149805,3.2579396117621995
2021-03-25,3.166004807902947,5.142603090876836,4.081043402564551,3.2378288734179885,3.263685537003403
2021-03-26,3.214845172453174,5.381058988386767,4.083916365185153,3.2292099855561833,3.2507572052106957
2021-03-27,3.2162816537634744,5.577856927897977,4.250548197180046,3.2909786818991176,3.233519429487086
2021-03-28,3.1947344341089634,5.809130418856404,4.319499300074483,3.270867943554907,3.3254542333463366
2021-03-29,3.2392653547282872,6.041840391125133,4.454528543242756,3.3369460838287432,3.4604834765146104
2021-03-30,3.191861471488362,6.316208321392583,4.649890001443664,3.355620340862653,3.446118663411603
2021-03-31,3.187552027557459,6.5561007002128155,4.724587029579306,3.4978319905824318,3.5236886541678456
2021-04-01,3.194734434108963,6.886491401582,4.836632571782768,3.5236886541678456,3.6228058645786003
2021-04-02,3.2033533219707677,7.1306932243331325,4.941495707434725,3.599822163613787,3.7190501123687536
2021-04-03,3.259376093072498,7.545836323010062,4.975971258881944,3.6141869767167956,3.8296591732619145
2021-04-04,3.312525901553628,7.848933879483529,5.155531422669543,3.690320486162737,3.8698806499503364
2021-04-05,3.2895422005888153,8.299989010917976,5.294870109768719,3.7133041871275503,3.8713171312606374
2021-04-06,3.3268907146566358,8.707949703043402,5.391114357558872,3.777945846091086,4.023584150152521
2021-04-07,3.3872229296892695,9.184861498063267,5.531889525968351,3.750652701195371,4.068115070771846
2021-04-08,3.444682182101301,9.64597199866982,5.652553956033617,3.829659173261915,4.138502654976585
2021-04-09,3.5165062476163405,10.196144340515021,5.797638568373998,3.8540793555370274,4.285023748627265
2021-04-10,3.519379210236942,10.690293911258497,5.928358367611369,3.9618154538095878,4.348228926280499
2021-04-11,3.4547375512734066,11.244775697034601,6.083498349123855,4.027893594083424,4.471766318966368
2021-04-12,3.444682182101301,11.770527856604692,6.291788139117471,4.068115070771846,4.557955197584416
2021-04-13,3.5150697663060395,12.42125389017095,6.449801083250555,4.131320248425081,4.605359080824341
2021-04-14,3.5552912429944614,13.077725848978409,6.567592550695221,4.188779500837112,4.680056108959983
2021-04-15,3.5538547616841614,13.794530022818503,6.682511055519284,4.208890239181324,4.78348276330164
2021-04-16,3.4604834765146095,14.611887888379659,6.849142887514176,4.20314431394012,4.761935543647128
2021-04-17,3.507887359754535,15.587258698073894,7.0947811915756125,4.243365790628542,4.817958314748859
2021-04-18,3.5437993925120557,16.920313354033027,7.19964432722757,4.326681706625989,4.889782380263898
2021-04-19,3.6314247524404033,18.675693515220598,7.248484691777795,4.328118187936289,5.003264403777662
2021-04-20,3.529434579409048,20.793066966603966,7.374895047084265,4.38414095903802,5.177078642324058
2021-04-21,3.4762847709279177,23.591332559069908,7.542963360389456,4.407124660002833,5.233101413425787
2021-04-22,3.418825518515886,26.595014978908868,7.705285748453448,4.455965024553061,5.277632334045112
2021-04-23,3.4274444063776905,30.05549845542347,7.797220552312699,4.483258169448773,5.378186025766168
2021-04-24,3.4001512614819753,33.592115441384024,7.874790543068942,4.504805389103286,5.533326007278652
2021-04-25,3.395841817551074,36.91038726817885,7.985399603962103,4.483258169448774,5.573547483967076
2021-04-26,3.336946083828741,40.2559522398694,8.131920697612784,4.533535015309302,5.609459516724594
2021-04-27,3.397278298861375,42.968028953717294,8.149158473336394,4.490440576000279,5.52758008203745
2021-04-28,3.3800405231377653,45.467506433640665,8.141976066784888,4.501932426482684,5.612332479345197
2021-04-29,3.358493303483253,47.898032810669626,8.149158473336394,4.520606683516594,5.7674724608576815
2021-04-30,3.3800405231377653,49.93496330867614,8.21667309492053,4.553645753653513,5.807693937546103
2021-05-01,3.3182718267948315,51.91587103558093,8.299989010917976,4.454528543242758,5.789019680512194
2021-05-02,3.232082948176784,54.152472435719254,8.366067151191812,4.40137873476163,5.832114119821218
2021-05-03,3.1918614714883615,55.963875368008566,8.340210487606399,4.353974851521703,5.840733007683022
2021-05-04,3.1099820368012154,58.3915287824169,8.456565473740762,4.276404860765462,5.911120591887761
2021-05-05,3.033848527355274,60.560615560971094,8.456565473740763,4.2562941224212505,5.978635213471898
2021-05-06,2.946223167426925,62.7483765965592,8.455128992430462,4.240492828007941,5.852224858165428
2021-05-07,2.854288363567675,64.97635910883572,8.41778047836264,4.1543039493898934,5.938413736783476
2021-05-08,2.719259120399401,67.25030902304188,8.370376595122714,4.139939136286885,6.013110764919118
2021-05-09,2.681910606331581,69.38635673145917,8.220982538851432,4.032203038014326,6.0490227976766375
2021-05-10,2.5468813631633056,71.90450846841644,8.160650323818798,3.9689978603610916,6.03753094719423
2021-05-11,2.476493778958568,74.36951039689261,8.045731818994735,3.935958790224174,6.092117236985661
2021-05-12,2.360138792824203,76.62909549799573,8.041422375063835,3.8397145424340198,6.028912059332426
2021-05-13,2.2796958394473585,78.66028007076106,7.976780716100298,3.664463822577324,6.073442979951751
2021-05-14,2.1777056664160024,80.73599556414572,7.894901281413153,3.586893831821081,6.056205204228143
2021-05-15,2.1015721569700605,82.67668181436208,7.716777598935854,3.4734118083073184,6.076315942572353
2021-05-16,2.036930498006525,84.88455358829441,7.609041500663295,3.4274444063776928,6.03753094719423
2021-05-17,2.041239941937427,86.7289955907206,7.466829850943515,3.3498744156214495,6.0418403911251355
2021-05-18,1.9464321754575746,88.12094598040213,7.284396724535315,3.2507572052106966,5.9441596620246795
2021-05-19,1.8473149650468197,89.91798409958838,7.123510817781628,3.120037405973324,5.984381138713101
2021-05-20,1.7697449742905773,91.95060515366399,6.923839915649818,3.0726335227333976,5.954215031196786
2021-05-21,1.6591359133974166,93.78355530560783,6.685384018139887,2.997936494597757,5.885263928302347
2021-05-22,1.6146049927780919,95.89230986912938,6.468475340284466,2.921802985151814,5.745925241203171
2021-05-23,1.5097418571261343,97.29144266536235,6.29322462042777,2.821249293430759,5.687029507480838
2021-05-24,1.3560383569239491,99.19047095758,6.112227975329872,2.6934024568139887,5.6913389514117405
2021-05-25,1.2928331792707144,100.89270131028641,5.9786352134718985,2.601467652954738,5.600840628862792
2021-05-26,1.264103553064699,101.85370730687765,5.757417091685576,2.4808032228894707,5.458628979143013
2021-05-27,1.2080807819629675,103.08764475242606,5.574983965277375,2.357265830203603,5.393987320179478
2021-05-28,1.1534944921715378,104.25694053901088,5.355202324801354,2.2380378814486375,5.34514695562925
2021-05-29,1.0989082023801078,104.74390770320286,5.29199714714812,2.1389206710378827,5.250339189149398
2021-05-30,1.0155922863826616,105.47364020883566,5.144039572187138,2.0168197596623156,5.1900069741167645
2021-05-31,0.9825532162457434,105.78679313448124,4.948678113986231,1.9435592128369747,5.046358843086685


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_newly_infected.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,374.1803976323915,375.9774357515778,373.9663619171567,373.0541962851157,376.40981662597835
2021-01-16,364.75851671812865,367.286723824258,364.8231583770922,364.1882336379392,367.86562579230923
2021-01-17,356.7228402683059,359.67624584228446,357.27875853539246,356.08073312260154,359.8285128611763
2021-01-18,344.6147393037806,349.2042970901917,346.11155282911403,344.2225799060685,348.379756818079
2021-01-19,334.1111879628612,338.49820188452,335.67838907239934,333.345543424471,338.26836487487174
2021-01-20,323.69382550055985,328.5678065864105,326.05971021862536,321.9212075636487,328.51034733399837
2021-01-21,313.5422120806641,319.5696876586863,317.1046857302101,311.5914704612757,318.79686071374454
2021-01-22,304.2783441105344,310.1664810014574,308.3579510317886,302.51003561755414,309.0546444672845
2021-01-23,297.3861067837112,304.1418783860558,302.30030934625023,295.71978846376226,302.3017458275605
2021-01-24,291.44338360299673,299.1386139822782,296.71957945573166,289.69805881098125,296.8445533297278
2021-01-25,282.5199617034083,291.22360196252083,287.8062129253152,280.6338617429834,288.4655578467433
2021-01-26,274.0734515988396,284.0885992942567,280.1368392096193,272.4401723490276,280.51176083160783
2021-01-27,266.59800286003434,277.19923493005416,273.3379731679656,265.21179839559403,273.0463674619746
2021-01-28,259.0550394996448,270.37738518743566,266.28054049045784,257.67027151651484,265.58097409234136
2021-01-29,251.22765283981582,264.32117998320757,259.26476577094877,249.99227891295712,258.9530493266135
2021-01-30,247.0891501848392,260.51163154828987,255.12913607859275,245.34526187413405,254.6206216947463
2021-01-31,243.0928591795824,257.0238549268795,251.52213150842752,241.21537810701926,250.24940906750098
2021-02-01,235.98084021228317,250.29824943205122,244.83243804635674,233.58622586801175,242.60445553408016
2021-02-02,228.65047608581827,244.44746105519607,238.00196941587643,226.48713523250527,236.04117242731587
2021-02-03,222.00244058174616,238.7719233981976,232.0793569735063,220.20396598124958,229.41324766158806
2021-02-04,215.53971116670292,232.80047059127725,226.06624620858722,213.77427563634328,222.94764528392415
2021-02-05,209.09134656476272,227.4567601169583,220.42374762172565,207.41066343171076,216.19761960682072
2021-02-06,204.34664879683916,223.47627040611485,216.21773034516494,202.84696230888514,211.7703842084737
2021-02-07,199.32183717340698,219.4354484802387,211.42706517531178,198.33497451323038,207.54569267487904
2021-02-08,193.17369716531962,214.2080929920541,206.12501265899158,192.65800037492164,201.8428618729849
2021-02-09,188.06844258851066,209.2235028453104,201.61589782595738,187.39185989135893,195.9317412810972
2021-02-10,182.4273804829594,204.87383743771954,196.06246108033446,182.20472587986276,191.17986110662213
2021-02-11,181.2092443318243,205.74865455569272,195.1531684109141,180.66481791522034,190.37686805416396
2021-02-12,179.59176637642565,205.60644290597298,194.50962478389937,179.3762941798805,188.93895026255294
2021-02-13,179.93939485351842,207.84735375004223,195.921685911925,179.88193560110642,189.31961780978267
2021-02-14,181.48217578078155,210.7849580296073,198.0735349147556,180.9952086165895,190.36537620368162
2021-02-15,181.03255713065724,213.1336049719491,199.3419479117512,181.17045933644619,190.63112524608724
2021-02-16,181.8829540663554,217.4904527860914,201.92474130767204,182.0452764544194,192.48849558030614
2021-02-17,183.7805458772627,221.9665285489887,205.458485331012,184.03911251311686,194.6863119850664
2021-02-18,182.46903844095812,223.39726393404828,205.8563906539653,183.0651781847329,193.23977530559347
2021-02-19,181.93610387483653,225.66403144170292,206.8676734964171,182.49202214192292,193.46530287131074
2021-02-20,182.17743273496708,228.26980853858853,208.17774445141134,182.53224361861132,194.2036542648053
2021-02-21,182.22483661820695,230.6385662192746,209.8727923975663,183.19015205872913,195.1072010089845
2021-02-22,183.31656241403556,235.49818249202218,212.3004458119747,183.63402478361206,195.9877640521989
2021-02-23,184.07215158325383,240.01735269422846,214.84876365644828,184.89525537405615,197.04214133395968
2021-02-24,185.11647349584248,245.29354854696328,217.52923778146953,185.80454804347656,197.39120629236277
2021-02-25,186.18090614677538,250.66598864748823,220.7699396175082,186.56875610055658,198.82481464004297
2021-02-26,187.3746221156353,256.9491578987439,223.58113354176683,188.32269978043388,199.7843841553239
2021-02-27,188.4289993973961,262.0558489568632,226.82183537780537,189.72039609535653,200.63047164709107
2021-02-28,189.77067294121707,267.54033459959163,230.00076851750103,190.86239873704565,201.71357855505784
2021-03-01,191.523180139784,275.25711219852747,234.6219288927387,192.98408163235996,203.9085219971975
2021-03-02,194.4263088679019,284.2394298318383,239.52463960479525,195.54389132731595,206.34192133684698
2021-03-03,196.7950665485879,293.24329468480374,245.16139226641556,197.8264601293839,209.770802224535
2021-03-04,199.55885658960668,302.76572929078776,250.7809071523123,200.88329235770397,212.8779112987156
2021-03-05,202.3743599577962,313.4287300571504,257.0439656652237,203.67006609968755,216.37287032667746
2021-03-06,204.7503000450337,322.43115842880553,262.5830375977436,206.2068920936787,219.37655274651644
2021-03-07,206.95386237503513,332.8887423677952,268.3921680166,209.22206636400006,222.2566977736695
2021-03-08,210.1629616222471,346.46349075013774,275.62054197003357,212.5590124478289,225.9398358532807
2021-03-09,212.83912630333745,360.2608937355769,282.91786702636165,215.36446044684624,229.7551302134396
2021-03-10,215.7120889239391,373.8298961926781,289.5702119743646,219.1682629565228,233.8203723215908
2021-03-11,218.18140029634614,390.14257795245396,298.0856731818277,222.85283751744424,238.14992699083743
2021-03-12,220.98828477667385,406.74255597428987,306.4330660759855,226.09784879741377,242.92766382889783
2021-03-13,224.2088758743683,420.7137731982754,313.3683978421178,228.88749550201794,246.6481504225769
2021-03-14,226.96691999014578,434.9866514974241,320.8323547304408,231.57658851490098,250.70046419893544
2021-03-15,230.2981201487333,456.5870209604171,330.6837435564836,235.73232894560118,257.5251869041745
2021-03-16,233.16390036278338,477.80528639487005,341.7403402018687,239.93260029692067,263.7279132020534
2021-03-17,236.1632733386914,500.93407197202316,353.236500128206,243.67750707287487,269.88898154193345
2021-03-18,239.42121295045362,525.1761305646593,364.1408297546993,247.7427491810261,276.248284302635
2021-03-19,242.9879960439305,551.0414130379354,375.77201892420476,251.88412479862328,283.08306237704625
2021-03-20,244.17022016230803,572.3803429024535,384.4253823374567,255.29433142927735,288.43395525791664
2021-03-21,246.37809193624037,594.6429302494954,393.2539964705654,258.59536548034856,293.65269185823945
2021-03-22,248.68220795796285,624.7874905461574,405.7901688655604,262.3848031769221,300.39984457272226
2021-03-23,250.92599176465265,658.4586124596079,417.36533526396414,266.1038532892909,307.65838463367226
2021-03-24,253.05773002913904,691.1572365259849,428.2466811894926,269.481020849808,314.0176873943738
2021-03-25,254.97974202232152,727.6654090272793,438.9843789839912,272.8768626673591,321.54484946034995
2021-03-26,256.2711387202819,765.7709487456286,450.4044054008825,276.05435932574443,328.65686842764916
2021-03-27,257.3585550721796,797.6924364231329,459.9742438901063,277.75658967845084,334.8509758376661
2021-03-28,257.6530337407913,830.6697378637081,469.6676197720161,279.58092094253294,340.9272917802385
2021-03-29,258.3985675408374,880.7914437427232,480.8922847307065,282.270013955416,349.0735772909544
2021-03-30,258.98034247150923,928.6822941468415,492.79784183047934,283.83865154626443,357.2256087269114
2021-03-31,258.9185737751663,978.5224496890379,504.17333732675144,285.66585577296706,365.3086890599739
2021-04-01,258.563762891522,1032.995257456954,516.7382393479525,286.55647418535347,373.50812437917074
2021-04-02,255.8631780281565,1079.7067567053155,524.0844047688307,285.34839340339056,378.05889717020375
2021-04-03,256.324288528763,1130.819634688438,535.7155939383362,287.54620980815076,384.69256786117273
2021-04-04,256.84716772571255,1185.905819975853,548.4672385298763,289.199599796307,392.32459306280083
2021-04-05,252.69142729501237,1237.3519616229653,554.8480885102324,286.7978030454841,396.62829106846203
2021-04-06,251.21185154540254,1305.6121170071488,565.7926396134142,288.29605305212783,403.78053151244967
2021-04-07,248.9034260797492,1372.8480612170872,574.9487714852714,287.70996867752496,411.3680257934584
2021-04-08,246.40969452506704,1444.6893645078505,583.9698741139605,288.3247826783338,418.59639974689196
2021-04-09,246.00747975818277,1526.9681409992595,597.6581045198167,290.8357520087395,429.5840452893828
2021-04-10,243.90447111990244,1592.8121348195173,606.7811973215371,290.6245892561254,436.5107581676532
2021-04-11,240.04177287650364,1649.7887295112876,610.4083126300465,288.44544710839904,439.59344705955874
2021-04-12,237.28229227941577,1738.383714324089,618.7700703373074,288.1437860332359,449.12306407209417
2021-04-13,231.5521683326259,1814.5603182093398,621.6444694392193,283.90472968653825,454.4495367706896
2021-04-14,227.50847344412924,1890.30310473888,627.574264288141,281.8448154875669,459.2689315667487
2021-04-15,221.84011819368226,1972.4755816133265,630.6943016941143,277.16332289729667,463.9762808206044
2021-04-16,215.88590316248548,2053.1900299578174,631.6079038074655,272.5378530781281,468.2541221626802
2021-04-17,210.07102681838785,2116.6408459151144,628.0827786719875,267.350719066632,469.6029781130526
2021-04-18,205.85926361658596,2186.672182754898,627.7782446342037,263.60868525329835,472.7776018088173
2021-04-19,199.3189642107864,2280.796184131047,624.4599728074088,257.58551911920716,477.2608599782661
2021-04-20,193.76983690909447,2372.7726459482965,624.116653774247,253.21861593589276,481.47693262399883
2021-04-21,187.16920528826233,2462.4205715615485,619.6736170814864,246.66395171699028,485.78637655490127
2021-04-22,180.00403651248197,2555.9197035677175,612.0272270667555,239.6654147732048,489.9421169856015
2021-04-23,171.97410598790057,2649.958952546558,603.2632545926102,231.16862782277565,493.2187308543975
2021-04-24,166.88608918681513,2727.063523358263,598.5372310817206,226.36647080244003,494.78449548262546
2021-04-25,161.2996133710554,2805.7137480598526,592.0917394424011,220.55159445834246,496.2367780873395
2021-04-26,154.2163240299622,2903.4634282632014,585.8631564809367,213.12785904670793,499.38123567558796
2021-04-27,145.9019702059412,3000.704594082703,572.7926130385099,203.40144409466131,502.1249149782625
2021-04-28,138.54862237851145,3092.6508897924355,562.3752505762085,195.97196275778558,502.4811623432171
2021-04-29,131.15648955570356,3188.2286102546086,550.0502409338278,187.71075874224573,503.3516700172594
2021-04-30,124.24845093446703,3276.8925461703047,538.1691040163299,180.0011635498614,503.78548737297024
2021-05-01,118.43788403430034,3357.2363823367386,527.3351619740414,173.68926467239967,503.14912615250694
2021-05-02,112.78820304088734,3435.7185387250224,516.0487283190081,167.51383151941658,503.02702524113135
2021-05-03,105.74369869517227,3533.6348507603648,499.34245068020977,158.96820420443717,503.4479142650496
2021-05-04,99.91876698190254,3627.6927739962407,487.59634300588027,152.36900906491536,503.40194686311986
2021-05-05,93.8639982589847,3719.496858056254,474.2126466378077,144.65654090991038,504.13455233137324
2021-05-06,87.74889732103422,3809.242464398607,458.06803319133724,136.994349600766,503.73377404579946
2021-05-07,82.94386733807805,3898.5154683898695,446.228554231838,130.8878675506773,503.870239770278
2021-05-08,78.88868059909893,3966.269982352827,434.5887461744707,125.17354489830078,502.5687877031454
2021-05-09,75.14377382314476,4032.1944191264615,422.29677560222683,120.04674310183722,500.96854752347036
2021-05-10,70.48095548990841,4100.997564445938,407.9405813870807,113.72047941127254,498.17602785624564
2021-05-11,65.69890920791705,4170.8766342668305,393.9664912004746,107.53355440780705,496.0744556992755
2021-05-12,61.12802567853994,4227.008577948144,379.3431114616126,101.41988995116688,493.5519945183873
2021-05-13,56.720901018537106,4246.018971608665,363.98281681056613,95.78170080823628,485.1385234839556
2021-05-14,52.533557999010284,4278.841133067728,349.04341118343797,89.94240428186355,477.75644603031986
2021-05-15,49.43363133138119,4313.637019847144,337.2053687052492,85.99064419722608,473.35075785162735
2021-05-16,46.656912958569755,4343.540251283676,327.0796119489388,82.32043444940754,469.0901542852752
2021-05-17,43.228032070881774,4360.653053133288,313.87834870727454,77.7438049947892,462.61449653843925
2021-05-18,39.69141508492122,4369.635370766599,300.1915547827286,73.21170646079023,454.953741710605
2021-05-19,36.61734508087752,4374.635762207758,287.5304085137374,69.29585840891028,447.2527654060826
2021-05-20,34.382180162049494,4402.098411898087,278.368530716639,65.69890920791707,443.5480801068169
2021-05-21,31.52932827979212,4401.2551973689415,267.0059635521597,62.20107721733464,438.19000481939474
2021-05-22,29.696378127848316,4395.842535791728,258.0078446244355,59.57518938210481,432.7816526861124
2021-05-23,27.816024092664573,4378.893492811489,248.1104883964631,56.94642858425435,425.78742518625774
2021-05-24,25.145605336815404,4306.354059603919,235.4076841694732,53.13544366802634,410.83940067126787
2021-05-25,23.150332796807604,4277.648853580178,224.71164433297346,49.93927275260708,402.2032750337395
2021-05-26,21.20964654659123,4234.087557845307,214.0314057908871,46.99735902911107,392.48404248824426
2021-05-27,19.449956941472756,4184.312043962073,204.19581825925755,44.45478710987866,382.41718146565637
2021-05-28,17.91148545814061,4125.2310041507135,193.715250619303,41.859065382165134,371.7110862599846
2021-05-29,16.644508942455314,4085.2106348457332,186.0975902307779,39.75892970650538,364.47696638130975
2021-05-30,15.558529071867913,4045.645630116118,179.2714310442285,38.0107319518693,357.4999766571788
2021-05-31,14.607578444448793,4008.8228682078684,172.7253857131878,36.242423458889036,352.21803487920283


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_r_effective.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,0.850729336136194,0.8507592851243985,0.8488758186180815,0.8491313086660052,0.8524209793427957
2021-01-16,0.8492984774014585,0.8486250857419474,0.847054113229454,0.8461146268682855,0.8500063725570814
2021-01-17,0.8459101807814605,0.8468017777375445,0.8446805934325412,0.8434899052430338,0.8469791649315731
2021-01-18,0.8457040864306298,0.8479984060340168,0.8455322247062252,0.8440605812405735,0.8491063960421872
2021-01-19,0.8431274119948651,0.8485195875459757,0.8459838959601065,0.8438841684892174,0.8493254821218564
2021-01-20,0.8444168640431138,0.8514645706152095,0.8483132417055153,0.8450623884817873,0.8500637208150458
2021-01-21,0.845787050828324,0.8514803521390287,0.8505278319927742,0.8472481196902166,0.8517172017313082
2021-01-22,0.8436539638226261,0.8505663179191746,0.8501676833781658,0.8460633135557973,0.8503977847053231
2021-01-23,0.842989643497901,0.8482696862763102,0.8497070290875856,0.8423656672754453,0.8481535187908052
2021-01-24,0.8388075131391254,0.8469997076681111,0.8474196229070846,0.8408690537434413,0.8465938182340157
2021-01-25,0.8395369951222806,0.8490600691116991,0.8475396932367761,0.8400390957168112,0.847644499148538
2021-01-26,0.8401778244945751,0.8509348465224071,0.8483555889642371,0.8399554341023185,0.8470715019346967
2021-01-27,0.842952155245617,0.8541372506120227,0.8504922691560617,0.8418111343076581,0.8479791493399943
2021-01-28,0.8440347004847196,0.8563063058048109,0.8519427046420108,0.8443787696932936,0.8499498616508722
2021-01-29,0.8432142068700154,0.8583456209348358,0.8523780483943798,0.8421656716491869,0.8504320081565332
2021-01-30,0.8429277894916887,0.858258242215073,0.8525053665917716,0.8395443626589336,0.850086373146953
2021-01-31,0.8413464163100247,0.8599861432107311,0.852447614231292,0.8401320289750915,0.8491276672362204
2021-02-01,0.8440115580723245,0.8619970091520222,0.8549832601430417,0.841742441488398,0.8501052283342586
2021-02-02,0.8437042264531999,0.8621107773471414,0.8550306252462633,0.8422829614967325,0.8495736556753298
2021-02-03,0.8459655246963481,0.865293148078503,0.8563941682398517,0.8443346471597987,0.8506238320454889
2021-02-04,0.8480512674201868,0.8676949775808487,0.8591568909295292,0.8452055261160915,0.8532385731563307
2021-02-05,0.8480188653517229,0.8670603335781728,0.8612990517644792,0.8463562925653083,0.8547753486533044
2021-02-06,0.8499455723777949,0.8685218095831829,0.8615228647306129,0.8463764347781807,0.8539766242743584
2021-02-07,0.8492080067322815,0.8700041348279584,0.8604225103880931,0.8477267485726865,0.853078416460342
2021-02-08,0.8523225955629319,0.8729463899546449,0.8618707898593136,0.8492087232267269,0.8559679419090763
2021-02-09,0.8530834260277358,0.8760152143663776,0.8647796302445665,0.8509469602249129,0.8575467452031647
2021-02-10,0.8574404728295686,0.8815287098128392,0.8701142949388622,0.8544700129652308,0.8614723159212291
2021-02-11,0.8612244693557075,0.8876970115183138,0.8771742484564407,0.8614002105658113,0.8685718917210771
2021-02-12,0.8628982250193213,0.893992138466057,0.8819914764691265,0.8657557814024777,0.8730338322179776
2021-02-13,0.8678894595607307,0.9031472781282462,0.885834520312568,0.8698897091107102,0.8786111701356101
2021-02-14,0.8726345811780607,0.9099884261931467,0.8933680320878233,0.8778316350106986,0.8849311488877063
2021-02-15,0.8852012230861864,0.921513562831552,0.906266105335887,0.8876343577747101,0.895901783815429
2021-02-16,0.8982089333702403,0.936133171327103,0.92076363191957,0.9017116038966954,0.9105217618716988
2021-02-17,0.9133602779500226,0.9570994736139437,0.937003900644495,0.918808771662552,0.9261415639298034
2021-02-18,0.930930011012698,0.9768700875108471,0.9550102750697765,0.9347324979846169,0.9422646563378104
2021-02-19,0.9442744461599338,0.9908757507437095,0.9702932468632177,0.9476781632657222,0.956654614346878
2021-02-20,0.9579010985435638,1.0035118984163096,0.9841859170924121,0.9582706346974315,0.9681043007593035
2021-02-21,0.9677156393645241,1.015517186118915,0.996766098829347,0.97108226984523,0.9777866554533403
2021-02-22,0.9790894333159111,1.029053547962485,1.0095726878588949,0.9806810377899603,0.9882384322739594
2021-02-23,0.9853234545134538,1.04263161332032,1.0184856848142814,0.9874024060135903,0.9950353487516989
2021-02-24,0.9912055922042572,1.0527962599578253,1.0264419397132025,0.992240232202963,0.9995783650315371
2021-02-25,1.0011154914904177,1.0596620705791402,1.0321786013548453,0.9959808250637565,1.0042311537470112
2021-02-26,1.0041802298593938,1.0664495963117573,1.039954667289973,1.0030448920796349,1.0083311891063391
2021-02-27,1.0073361022016523,1.0750286790329588,1.0436145893958833,1.0056485227437568,1.008646403123525
2021-02-28,1.0068769795916541,1.0819305193702207,1.0457457727978532,1.0093562219818415,1.011090976081322
2021-03-01,1.0094761662937464,1.087493106841596,1.0504271275088595,1.01242862306018,1.0129998329804855
2021-03-02,1.013746860307889,1.0954714435826958,1.0540713060297604,1.0171070805240388,1.0171935237024181
2021-03-03,1.0190743417924766,1.102580987587308,1.0611917103104307,1.022847928261925,1.0230978554890295
2021-03-04,1.0270983293262144,1.1144195941911437,1.0714274025919075,1.032698063416967,1.0296825415419741
2021-03-05,1.0317597798365747,1.122341485163079,1.0799445171680992,1.0375382107340125,1.0352628582495347
2021-03-06,1.0357794563393414,1.131422509638539,1.0837132149954685,1.0412785358329928,1.0414370687691121
2021-03-07,1.0420881380786757,1.1365894640306309,1.0880867315174898,1.0435513219262527,1.0435291260001642
2021-03-08,1.0476570344757634,1.1434721287312652,1.0942598517711384,1.0480440744612698,1.046951990585375
2021-03-09,1.0515432397091,1.1529260674660124,1.099605503518107,1.0519418116725976,1.0547410174391545
2021-03-10,1.0541683189786852,1.1617176035969417,1.105215487795435,1.056099474055484,1.0610579989717965
2021-03-11,1.0598812613331432,1.1715436232494623,1.1131599121982958,1.0642379088785454,1.0701899210929184
2021-03-12,1.0627882804074829,1.179245291447,1.115085459547315,1.0666595069293172,1.0745496552887015
2021-03-13,1.0616860206583876,1.1849015620715864,1.1186898441875721,1.0697441091686017,1.079074560090334
2021-03-14,1.0595623928296876,1.1863104526415487,1.1209910261061935,1.0673637454205407,1.0781656702735463
2021-03-15,1.0593937054844962,1.192156235956417,1.1241643502147551,1.0692206465502183,1.083777902131269
2021-03-16,1.0617019877305323,1.1989474444432746,1.1279641522550536,1.070977103866722,1.0882118550659563
2021-03-17,1.0638312729714359,1.2065333778857368,1.1329806037007975,1.0725800289662348,1.0906757221728618
2021-03-18,1.0693391662356082,1.2166418402496584,1.13942309984078,1.0764995187142097,1.096410046218554
2021-03-19,1.0694235992232715,1.2242590445134978,1.142281487283511,1.0791430445377566,1.0999776821326621
2021-03-20,1.0658364612833555,1.2280454507286729,1.1452039934985558,1.0789679285193066,1.1024987816460374
2021-03-21,1.0640271798374672,1.2293843792734882,1.1450639792402166,1.0755126081082902,1.1017072904326903
2021-03-22,1.0617161803481108,1.2322314375470032,1.143163780906631,1.0749999131990902,1.1059125977649684
2021-03-23,1.0596366543696998,1.2366019749350192,1.145503196978582,1.0755248557153498,1.1072226214808931
2021-03-24,1.0585091490190366,1.2418704192111414,1.1462681322696222,1.0751319203525262,1.1145876719906993
2021-03-25,1.0571295008903105,1.2485720030598875,1.1495183653088745,1.0772466705017103,1.1176040272378416
2021-03-26,1.0520569645886941,1.2536780593378818,1.1469333910757782,1.0774565925373498,1.1181749987215015
2021-03-27,1.049235289443188,1.2558386151420338,1.1460410018287133,1.0734236658352752,1.1163209700208145
2021-03-28,1.0447127142120747,1.256340295853996,1.1413226111801353,1.0686238222785607,1.1144002492192266
2021-03-29,1.0407528354084008,1.2594172484000734,1.1389366821176496,1.0646073143402988,1.1158506976203308
2021-03-30,1.0382968963685122,1.265979878536494,1.139043597046739,1.0620822723386647,1.1168651183501412
2021-03-31,1.0354420941687255,1.2711575224677165,1.1357899624600718,1.0579400490598108,1.1182990068059813
2021-04-01,1.0304058140906536,1.2790740906803142,1.135787216941329,1.0555885708655461,1.1181552482345258
2021-04-02,1.0251326832363268,1.2811697696372828,1.1307084141919408,1.0485250269181996,1.1183534231143204
2021-04-03,1.0208992490104243,1.281416675054402,1.1279108002437142,1.0415737943320251,1.1153724770354545
2021-04-04,1.012232941153299,1.278761222047805,1.1222194104533914,1.034337134228483,1.1121043422360644
2021-04-05,1.0060742969624783,1.2789552047037642,1.1194837396750645,1.0279006759514466,1.111134909964983
2021-04-06,1.0005864237646505,1.2802528721393547,1.115776589218722,1.025465275416013,1.106744684843073
2021-04-07,0.9966312374879442,1.280761170017868,1.1112861620639252,1.0210302818489099,1.1058698035567232
2021-04-08,0.9929780039909846,1.2840492534874692,1.109527777637537,1.0215145453459633,1.1073015468320597
2021-04-09,0.9881005985524492,1.282977329933935,1.1055461019086215,1.0187607529741578,1.1036585800079854
2021-04-10,0.9849450585279489,1.2831758842613012,1.1029814731725367,1.0169275138703042,1.1014260133074723
2021-04-11,0.9769140979001055,1.2796471114469143,1.0980568433787512,1.0127342874076846,1.0978033210642808
2021-04-12,0.9720727046130405,1.2779009508632548,1.0939898325046813,1.009605870123207,1.0961705187217945
2021-04-13,0.9659133428805785,1.2755293117297941,1.089582244632856,1.0083514777880562,1.0937049936586392
2021-04-14,0.9610704114682117,1.272513616246704,1.0866519875986755,1.0033889264818987,1.0928509526814911
2021-04-15,0.954309617366816,1.2701185917917583,1.0841727637867684,1.0003601122766248,1.0921294381648003
2021-04-16,0.945589090965893,1.2638899554769203,1.0754200181449616,0.9907438396693279,1.0873309631363424
2021-04-17,0.936580942193148,1.2581725128992345,1.0672642016173959,0.9799064818676368,1.0824669259487587
2021-04-18,0.9255969213370941,1.2487816098286326,1.0572246742947329,0.969884697604376,1.0759030585542224
2021-04-19,0.9158213432459635,1.2411813135224723,1.0472359865775394,0.9588077930687983,1.0712528653537525
2021-04-20,0.9058817472805314,1.2357518344141394,1.0374081740689918,0.9499845168016683,1.066086258976612
2021-04-21,0.899015682930591,1.231107026121808,1.028048565388934,0.9387758828364207,1.0612222365918718
2021-04-22,0.8926472010133162,1.2288947635906309,1.018586090307193,0.9336146516593845,1.061487320309545
2021-04-23,0.8838229969081587,1.2254937949814535,1.0089533779959263,0.9233610204565093,1.056883939386684
2021-04-24,0.8754092004717176,1.2210605846784923,1.0018291198730715,0.9160574771627213,1.0524690400130605
2021-04-25,0.8656662714306053,1.2142286780286338,0.990658925374698,0.9076070934611579,1.0474918837183056
2021-04-26,0.8552424217754734,1.209434388628907,0.9794350378024389,0.8982356608636393,1.0434011900781184
2021-04-27,0.8487707784322833,1.2058886530490256,0.9708145652813843,0.8895919490804638,1.0403073509476353
2021-04-28,0.8402526052240229,1.2022815655269972,0.9617665176391198,0.8798414902251044,1.0393914414962737
2021-04-29,0.8318005526694066,1.2000888725570154,0.9550049395797273,0.8739743188925811,1.0411399419059215
2021-04-30,0.819401220140586,1.195275655834954,0.9459873754004828,0.8634788280585981,1.0371208829416743
2021-05-01,0.8113865755362099,1.1887314109676088,0.9367454270801153,0.8564518613506888,1.0325464376003055
2021-05-02,0.8000363445486656,1.1815048144682767,0.9277295548688198,0.8468982096537853,1.026420388103452
2021-05-03,0.7934476932495156,1.1756824631011358,0.9200856989531031,0.8398765884000822,1.0230123246797207
2021-05-04,0.7861784322251961,1.1717277751277906,0.9148228413998599,0.8323649907614996,1.0204558823972834
2021-05-05,0.7780399004535473,1.1677125927815697,0.9091294822658863,0.8263770494830356,1.0188520192922277
2021-05-06,0.7734432534545611,1.1650968944326567,0.9046578095629696,0.8217642911235632,1.017475247511611
2021-05-07,0.7668299688842904,1.1604116572544931,0.897412036370661,0.8143484250753337,1.0129337322870797
2021-05-08,0.7616787787967997,1.1543515703858118,0.8914913288992217,0.8095173530261753,1.0089494894486357
2021-05-09,0.7537270617066524,1.14691513452292,0.884782502785356,0.8009517937589515,1.0041867326586489
2021-05-10,0.7480434051992123,1.1409908772308095,0.8784976649490787,0.7941859626024435,1.002947674208471
2021-05-11,0.741870341250601,1.1353290218868757,0.875416643668212,0.7897792291490939,1.0000497815393439
2021-05-12,0.7374460521863472,1.129134351995562,0.8704981924997015,0.7863325299470064,0.9977654561511315
2021-05-13,0.7345231493533029,1.1232052070437295,0.8673895943916976,0.7862888599669442,0.9957112525459355
2021-05-14,0.7278597435333475,1.1145309660013198,0.8604770182630045,0.7815731019807818,0.9907796140034388
2021-05-15,0.7237251937861585,1.1050612080376545,0.8565176886817769,0.7790752546672094,0.9846205471998211
2021-05-16,0.7165429003396989,1.0948313143358928,0.8495693041426702,0.769418923956138,0.9756229394721114
2021-05-17,0.7142007065844176,1.086025761899148,0.8453699825297373,0.7669151528910418,0.9696410896618409
2021-05-18,0.7116865143711251,1.0778582904505412,0.8418755623368941,0.763010417320757,0.9647885952986717
2021-05-19,0.7081190432883065,1.0706597883724742,0.8366428095296677,0.7618747055954336,0.9602868434042411
2021-05-20,0.7090310447772193,1.063579678850622,0.8350139445844873,0.7610459924885351,0.9574972591297549
2021-05-21,0.7032066624206955,1.0554302557738777,0.8298445900542089,0.7579424612561717,0.9532940335121819
2021-05-22,0.6989895430043062,1.0473983642487095,0.8309258019118531,0.7563243334655246,0.9483445839734436
2021-05-23,0.692140507689621,1.0382590167130261,0.8255902857781545,0.7537739577056717,0.9431251200067562
2021-05-24,0.6877165412740721,1.0299949423026014,0.8250113280476206,0.7546783026870056,0.9391518983832321
2021-05-25,0.6831436296037592,1.0217755561718056,0.822067418134695,0.75433068355802,0.9342081133301691
2021-05-26,0.681341126340645,1.0131444439034383,0.8200910787294412,0.7559786978999401,0.9272980221472598
2021-05-27,0.6841425159122078,1.0049787688374658,0.82030438136369,0.7578491474589099,0.9238201952189447
2021-05-28,0.6741240278728615,0.9960070495449181,0.8153386779629119,0.7581012857825239,0.9179083643786583
2021-05-29,0.6704197854539641,0.9870955528827928,0.8134080451616387,0.7542722030883945,0.910267797361069
2021-05-30,0.6677151674056198,0.977945768108014,0.8051811319298122,0.7481743493511421,0.9028406059576157
2021-05-31,0.6615363078430095,0.9709514239138827,0.8046311282127603,0.7483483425339261,0.8983405314807357


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_share_b117.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,0.010980318144023865,0.011169143021096378,0.011075973861979045,0.011168423306390748,0.011025953326170632
2021-01-16,0.01353857026921066,0.013854423291962561,0.013841746043822907,0.013636654741543856,0.013569382018505206
2021-01-17,0.016896329349722895,0.01706588833213365,0.01670717369750474,0.016560125544765457,0.016482250236159054
2021-01-18,0.019406117195962948,0.01988952189589699,0.019226920540803414,0.019039445531108732,0.019111695123349093
2021-01-19,0.02251931625851343,0.02289338809381323,0.022245476549249504,0.0218271089778145,0.02192148572738558
2021-01-20,0.025751396838384153,0.026329824800411177,0.025617714246911543,0.025387871700475073,0.025338130433147706
2021-01-21,0.029211589005253523,0.03027264830054355,0.029343772557657254,0.029087105823378735,0.029262915337117903
2021-01-22,0.033961473598512606,0.0345736353944269,0.03338570695151222,0.033205214893901595,0.033343561234380904
2021-01-23,0.03908253935205866,0.0396700006645941,0.038768915972664526,0.038556891126305295,0.03878277692149922
2021-01-24,0.044493755124003866,0.04539776929975479,0.04477734774341759,0.044469389105794524,0.04456288534629811
2021-01-25,0.05025191508925644,0.05092235465529015,0.050217412521135464,0.050072127259061246,0.04978166571020588
2021-01-26,0.05660214541109268,0.056720636141674635,0.05589960482265417,0.056482773236446224,0.05569151829376627
2021-01-27,0.06367655273611927,0.06351460869200794,0.061945083596890486,0.06261896322539469,0.06215629285251455
2021-01-28,0.07136719980955473,0.07114829399691323,0.06889859066432936,0.06982593411015485,0.06919819786446527
2021-01-29,0.07900987364920116,0.07876218911774283,0.07687536056907235,0.07772826916795976,0.07685314189217353
2021-01-30,0.0890523749749404,0.08789164884383777,0.08573727042773417,0.0864839603632027,0.08621379860751989
2021-01-31,0.09963898039673173,0.09827637592197527,0.09574506052172323,0.09585908744078075,0.09638028387706558
2021-02-01,0.1059895521731989,0.10454297138512225,0.10134554344798836,0.10181226729895547,0.10214368796801962
2021-02-02,0.11257143879287712,0.11160347006950708,0.10780286744602444,0.10807334547549667,0.10835670631321455
2021-02-03,0.12004549874059763,0.11878205671240255,0.11528883370195767,0.11513687145691856,0.11454064019709922
2021-02-04,0.12794411507862272,0.1253769947118709,0.12185856382455351,0.12180830272018325,0.12095043064560648
2021-02-05,0.13468698211860872,0.13258049264029673,0.12756572262715588,0.12835096203891444,0.12673917684724514
2021-02-06,0.140205331311496,0.1380078281642528,0.13246970553078083,0.1334124084589902,0.13095082071691375
2021-02-07,0.1454254368686291,0.14340259205147438,0.1364733781274352,0.1377834859084478,0.1347661307978468
2021-02-08,0.1561172112596438,0.15402290186191514,0.14616598946386483,0.1478113786219456,0.14415725975874624
2021-02-09,0.16535067535905473,0.16435046395623226,0.1554688524712745,0.15701836233852562,0.15279975605883594
2021-02-10,0.1753646369231071,0.17430015929721906,0.16430331350513966,0.16665330110095405,0.16105351330612044
2021-02-11,0.1848224928547998,0.18575073460590738,0.17393255705730656,0.17630273491932985,0.1701985534724916
2021-02-12,0.19609739889188138,0.19710387740538954,0.1846048508065342,0.18635730796818148,0.18030676378869187
2021-02-13,0.20734906938470166,0.2085667684995091,0.19524809099398466,0.19770196716525237,0.190086877516384
2021-02-14,0.21814740169886596,0.22037690511004016,0.20580508325033592,0.2097899879033462,0.2003421926283519
2021-02-15,0.23034692318496647,0.2339425023739758,0.21805239381143932,0.22228203727191967,0.21224034991300297
2021-02-16,0.24454199797733253,0.24758051358871935,0.2308473991696842,0.2344497519339027,0.2244595651179674
2021-02-17,0.25745295479439834,0.26196531359490355,0.2439221853956659,0.2476076735037702,0.23732761846396982
2021-02-18,0.2720830007068767,0.27652328129662956,0.25864658270549234,0.26184435616862023,0.2513401566530515
2021-02-19,0.2876750807345514,0.2921776419236804,0.2726580953508775,0.2766175755040311,0.26401184663353783
2021-02-20,0.3026326271750123,0.3097211442732499,0.2881707767420442,0.29146802736337135,0.2783836956133595
2021-02-21,0.3200971933598024,0.3258999736481393,0.30358705800076036,0.3071845054767497,0.29339321179369315
2021-02-22,0.33652742578216355,0.3415831405427459,0.31931799868249905,0.3227001946167732,0.30714679507777976
2021-02-23,0.35159489636606733,0.3586878485376643,0.3351380890151958,0.3390763161925187,0.32310347709638343
2021-02-24,0.3676039214258104,0.37590675799110407,0.35140402822999006,0.35580201329591993,0.33846348859550435
2021-02-25,0.3844566393660522,0.39418337647515467,0.3677151283412773,0.3735955042956481,0.3535068157242695
2021-02-26,0.4004788981549517,0.4122416173591756,0.3847442987072512,0.39115049188564394,0.37042742713428223
2021-02-27,0.4169127966326457,0.4296740025355406,0.40098524562707266,0.408174110822497,0.38712559117677087
2021-02-28,0.43342584568292053,0.4493141598620124,0.4187020593571068,0.42485895180871114,0.40439308080695296
2021-03-01,0.451440930552635,0.4682978520887247,0.43648073802732174,0.4423642085323699,0.4215617476182457
2021-03-02,0.4696833993477937,0.4866708068351534,0.45441854826084527,0.4604393188768821,0.4379479278267317
2021-03-03,0.4887693283701008,0.5055633147710729,0.4728478736856642,0.4767817186242523,0.4569684209421823
2021-03-04,0.5073498724707813,0.5231429247540975,0.49102486319973404,0.4944698907340553,0.47500011481391297
2021-03-05,0.5254902667474542,0.5411172893145962,0.5089776892169698,0.5120766492314298,0.49270274177655565
2021-03-06,0.5443323842243059,0.560060898475958,0.5279309983158883,0.5299332034938682,0.5101602016200507
2021-03-07,0.5621198215252272,0.5778344995987956,0.5460864832672672,0.5490624777723914,0.5278557289931253
2021-03-08,0.5792338834341051,0.5955932439208824,0.5642717767238575,0.5666482134802683,0.5456878630018107
2021-03-09,0.5972089551023063,0.6129221978960596,0.5826794781472545,0.5839681617072101,0.5635456697815678
2021-03-10,0.6145074977245691,0.6299407548107833,0.6000062505218047,0.6036007289665621,0.5797032850934154
2021-03-11,0.6313042540654471,0.646900758595234,0.6174214761343343,0.6201068425603454,0.5957598720423842
2021-03-12,0.6480177188249847,0.6629630833976431,0.6356966732014633,0.6362201911148261,0.6134870751972787
2021-03-13,0.6639726498748303,0.6788844343167131,0.6521311597472282,0.6522547414839017,0.6306666213010956
2021-03-14,0.6802691300429073,0.6934289807021173,0.6693081366000797,0.667174572214482,0.6461633739457421
2021-03-15,0.6958207022046815,0.7083706003082497,0.6854712905769021,0.6829829262618754,0.6622045147392785
2021-03-16,0.7120435130575625,0.7233205422785648,0.7003543538444069,0.6989859564054097,0.6773154322162397
2021-03-17,0.7258335698673656,0.7373812656372468,0.7156014811405205,0.7116413278527607,0.692188705224591
2021-03-18,0.7403644128777268,0.7510079062389714,0.7301491578065316,0.7257438708383143,0.7070535150945297
2021-03-19,0.75420183806,0.7646046429750878,0.7435957285751873,0.7398534355720483,0.7206681709331574
2021-03-20,0.7678398303751381,0.7766270235516191,0.757208240633574,0.7525212397162967,0.733619474245623
2021-03-21,0.779663489659012,0.7891237033253575,0.7699899375097216,0.7654574675577399,0.7464917340702508
2021-03-22,0.7915863970510479,0.8009639868625513,0.7816736545736865,0.7773417191091258,0.7597108480308578
2021-03-23,0.8021897091298216,0.8117244901776164,0.7942250860191498,0.7881615255273519,0.7719946507236971
2021-03-24,0.8144559937117356,0.8223782017035153,0.8056849617504164,0.8005239238814948,0.7839012216009984
2021-03-25,0.824341699254039,0.8326246172629871,0.8164870224995845,0.8116199220492889,0.7955939852498465
2021-03-26,0.8338153201227424,0.8418858341527958,0.8270756006237862,0.8222143403624889,0.806194256725776
2021-03-27,0.8430490127636242,0.8505391276893959,0.8363285954045018,0.8326956135463504,0.8168312538652823
2021-03-28,0.8519545271070273,0.8587450566946389,0.845189193433556,0.8424447934152027,0.826431252993983
2021-03-29,0.8602989435446242,0.8667647288452461,0.854808243875455,0.8517255861525849,0.8356571262047727
2021-03-30,0.8689035830735455,0.8749694569847487,0.8630842266767396,0.8610506003847106,0.8453217957244626
2021-03-31,0.8759392914376333,0.8826113411479086,0.8711907551244873,0.8690614754818616,0.8546396993585847
2021-04-01,0.8828908139797165,0.889508204173958,0.8787408250443103,0.87700456163313,0.8630349422271766
2021-04-02,0.8899132548645343,0.8966103828562163,0.8861257370789184,0.8842578332827907,0.8708266379084816
2021-04-03,0.8967469128629578,0.9029865975862581,0.8930539772012562,0.891467563215033,0.8773164023902855
2021-04-04,0.9028280896113766,0.9087324934512796,0.8996014208871077,0.8974402048061957,0.8846681177482708
2021-04-05,0.908916257021352,0.9142601469910078,0.9057341471702656,0.9038081164921914,0.8916875990829225
2021-04-06,0.9136944020851623,0.9194133655037947,0.9114579013971424,0.909803961718929,0.8977335299013448
2021-04-07,0.9184162952594933,0.9242386496353169,0.9169191212634665,0.9157644755042168,0.9035239227595859
2021-04-08,0.9234440227304354,0.9289552848022183,0.9219898943229805,0.9207561293495539,0.9087181133108546
2021-04-09,0.9286921572112518,0.9330924767061528,0.9266860621191522,0.9256422065224157,0.9146945318588487
2021-04-10,0.9327002425215578,0.9370884364823948,0.9309622903336756,0.9303904103996182,0.9198841926935939
2021-04-11,0.9372175857832643,0.9409185327722579,0.9351259532843511,0.9349750334130513,0.9244265037380448
2021-04-12,0.94095012867657,0.9445728186404947,0.938804126635001,0.9391837320641458,0.9284936904733312
2021-04-13,0.9452727413407296,0.9480516171703454,0.9426085118499898,0.9428568451242898,0.9329012932783151
2021-04-14,0.948822380518209,0.951295460283834,0.9462176105464561,0.9461021369246456,0.9367907390716242
2021-04-15,0.9520525417872089,0.9543045232429972,0.9496273798664775,0.9497295435426742,0.9408807733125016
2021-04-16,0.9547624392637206,0.9571230467333316,0.9525550948086613,0.9531434921847938,0.9439805647786124
2021-04-17,0.9571376776654629,0.9596489949470226,0.9554621641701142,0.956117610245089,0.947619498966343
2021-04-18,0.959115627472534,0.9621914404988182,0.9577658243992118,0.9588990337380338,0.9507610305182651
2021-04-19,0.961764996540102,0.96462729503298,0.960382386389901,0.9614596141162607,0.9538571424574811
2021-04-20,0.9636755790058088,0.9669658988956701,0.9627677658057513,0.9641440584938035,0.9564774563505193
2021-04-21,0.9663899286958467,0.9690598502673128,0.9651415847792529,0.9668734169302159,0.9590758185843425
2021-04-22,0.9684417313956589,0.9710376115797652,0.9673336958825263,0.9685077524388197,0.961494952928806
2021-04-23,0.9705503796981835,0.9729232737922753,0.9694488522145437,0.9709079378175087,0.963907909273282
2021-04-24,0.9724188255788742,0.9746521415154731,0.9714096857091669,0.9724886121718881,0.9659076057162824
2021-04-25,0.9745492385938518,0.9761408826102257,0.9733296654764023,0.9740549605852212,0.9678154945665776
2021-04-26,0.9759026070516901,0.977572370631053,0.9750346106450574,0.9756761441255154,0.9696463326284436
2021-04-27,0.9776201223160652,0.9789984307523693,0.9767653238309093,0.9773232918896576,0.9714114453072614
2021-04-28,0.9787835016430281,0.9803323575761039,0.978147883800021,0.9786381198312938,0.9732361458329809
2021-04-29,0.9802237156450332,0.9815329923082406,0.9795317518925448,0.9803181461310014,0.9748384726789606
2021-04-30,0.9811979400575784,0.9827174097911294,0.9808656997758323,0.9812582788224482,0.9762935603454116
2021-05-01,0.9825207126824872,0.9837368336178243,0.9819817439704941,0.9823572400078874,0.9775009929300084


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_share_doing_rapid_test_today.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,0.0017652836737640132,0.0,0.00176533702878411,0.001766086051181624,0.0
2021-01-16,0.0017929975024720305,0.0,0.0017930734307698602,0.001793773202379593,0.0
2021-01-17,0.0018079615334930497,0.0,0.001808016940629304,0.0018089732267587328,0.0
2021-01-18,0.002019417738717799,0.0,0.002019618846101241,0.0020192268919151444,0.0
2021-01-19,0.0022067328494648646,0.0,0.002206860080666634,0.0022083765945070805,0.0
2021-01-20,0.002366754815316215,0.0,0.002366877942285669,0.00236795940750071,0.0
2021-01-21,0.002509832458054489,0.0,0.0025097832072667075,0.0025106020016135793,0.0
2021-01-22,0.002644508737243662,0.0,0.002644535414753709,0.0026456948603827382,0.0
2021-01-23,0.002670252534440409,0.0,0.0026702956288797174,0.0026712683319384074,0.0
2021-01-24,0.002685382786870192,0.0,0.0026854997574911736,0.002686334968767304,0.0
2021-01-25,0.0028836541457825378,0.0,0.00288380395026204,0.0028831452209754594,0.0
2021-01-26,0.0030668445030528823,0.0,0.0030669553173253905,0.003065592712196763,0.0
2021-01-27,0.0032343402759501118,0.0,0.0032342520349553363,0.0032340632402688397,0.0
2021-01-28,0.0033834429317270184,0.0,0.003383434723262388,0.003385000487890616,0.0
2021-01-29,0.0035211645512940276,0.0,0.0035210414243245737,0.003520565333376017,0.0
2021-01-30,0.0035479795531250294,0.0,0.0035479857094735017,0.003547177175707419,0.0
2021-01-31,0.0035624326072228128,0.0,0.003562424398758183,0.003561301891219991,0.0
2021-02-01,0.0037181143474008973,0.0,0.0037178065299772614,0.003718015845825334,0.0
2021-02-02,0.003887444712142997,0.0,0.0038872353962949246,0.0038862442241908175,0.0
2021-02-03,0.004083690632407819,0.0,0.004083339720544874,0.004084380143436764,0.0
2021-02-04,0.004249425689641851,0.0,0.004249009110061863,0.004248888035208568,0.0
2021-02-05,0.004402135965623771,0.0,0.004401805574922401,0.0044029362909252245,0.0
2021-02-06,0.004431210347344259,0.0,0.004430641911168611,0.004431750053893699,0.0
2021-02-07,0.0044432521649568945,0.0,0.004442815064215332,0.004443966301379731,0.0
2021-02-08,0.004717494916138734,0.0,0.004716832082619837,0.004719138661180951,0.0
2021-02-09,0.00492743255540688,0.0,0.0049267143147517295,0.004927323793250529,0.0
2021-02-10,0.005103658030438423,0.0,0.005103222981813018,0.0051032352945099635,0.0
2021-02-11,0.005281081941305989,0.0,0.005280478619155663,0.005281336403709528,0.0
2021-02-12,0.005441296806076151,0.0,0.005440709900855085,0.005441421985161764,0.0
2021-02-13,0.005468546856532558,0.0,0.005467964055543808,0.0054692794620008105,0.0
2021-02-14,0.0054823247644145015,0.0,0.0054816968168702835,0.005483882320578099,0.0
2021-02-15,0.005662014211520025,0.0,0.005661076394436015,0.005662560074417939,0.0
2021-02-16,0.0058368934983522025,0.0,0.005836027505333707,0.005836996104160081,0.0
2021-02-17,0.006008288291948821,0.0,0.006007319693122445,0.00600805024647454,0.0
2021-02-18,0.006159693422054523,0.0,0.006158737135925096,0.006157854725977339,0.0
2021-02-19,0.006305036601030756,0.0,0.006304332725188711,0.006303341553084604,0.0
2021-02-20,0.006332157368169235,0.0,0.006331611505271322,0.006331484274069554,0.0
2021-02-21,0.006348085893784315,0.0,0.006347431268730049,0.006347059835705527,0.0
2021-02-22,0.006933657239347646,0.0,0.0069326804320566406,0.006934730496098055,0.0
2021-02-23,0.007364540068953155,0.0,0.007363175411708371,0.0073658082767385355,0.0
2021-02-24,0.007589554605630986,0.0,0.007587988841002758,0.007588793270536526,0.0
2021-02-25,0.007813249631619498,0.0,0.007811355528406058,0.007813229110457922,0.0
2021-02-26,0.008007966725346928,0.0,0.008005865358401573,0.008006940667268142,0.0
2021-02-27,0.008035953485503903,0.0,0.008034098372497458,0.008035161368667079,0.0
2021-02-28,0.008050299829561493,0.0,0.008048479602529725,0.008049064455634634,0.0
2021-03-01,0.008090911208319855,0.0,0.008089123815146608,0.008088044402047726,0.0
2021-03-02,0.008594124976131323,0.0,0.00859252432552842,0.008598368752345185,0.0
2021-03-03,0.009148481582821815,0.0,0.009146755753133302,0.009152579658788492,0.0
2021-03-04,0.009816324317258393,0.0,0.009814631321428392,0.009818667833910338,0.0
2021-03-05,0.010204494401160185,0.0,0.01020294300134506,0.010205159286795239,0.0
2021-03-06,0.010672649816535684,0.0,0.010671919263183588,0.010675071313601623,0.0
2021-03-07,0.01106534481656493,0.0,0.011065607487433099,0.01106741334965176,0.0
2021-03-08,0.011689625229208552,0.0,0.011690870863716195,0.011691777899057846,0.0
2021-03-09,0.012324186743801608,0.0,0.012326142410499778,0.012325965928510227,0.0
2021-03-10,0.012635271136360348,0.0,0.012638265173834247,0.012637945043713664,0.0
2021-03-11,0.013688166790255366,0.0,0.013691907798010616,0.013691760045647273,0.0
2021-03-12,0.014045146760678215,0.0,0.014049963077300035,0.014049060146190702,0.0
2021-03-13,0.014517630089030035,0.0,0.014523958815259986,0.014518929078557778,0.0
2021-03-14,0.01481372992940618,0.0,0.014821716765491452,0.014813151232649742,0.0
2021-03-15,0.016289263010185576,0.0,0.01629881561089908,0.016285368093718503,0.0
2021-03-16,0.017922371934356505,0.0,0.017931768574242023,0.01792125968739909,0.0
2021-03-17,0.01831523726002682,0.0,0.018326763996483905,0.01831714572805336,0.0
2021-03-18,0.019674634931100717,0.0,0.019686762937591966,0.019670508125507833,0.0
2021-03-19,0.020853083155748336,0.0,0.020866893897488793,0.02085215354712895,0.0
2021-03-20,0.0214805340878554,0.0,0.02149828694473456,0.021481943891655652,0.0
2021-03-21,0.021981913263822005,0.0,0.022004275173591072,0.02198592925514237,0.0
2021-03-22,0.023129288345611662,0.0,0.02315514295708091,0.02313764866683761,0.0
2021-03-23,0.02523282232562836,0.0,0.025259569607626157,0.025231646463070065,0.0
2021-03-24,0.027094399497970306,0.0,0.027125415181575855,0.027093808488516922,0.0
2021-03-25,0.028986261800565703,0.0,0.02901962510505552,0.02898993919272008,0.0
2021-03-26,0.029999526987225678,0.0,0.030042016052268226,0.030004107310489376,0.0
2021-03-27,0.031222682614482175,0.0,0.031275259882555334,0.031223341343768755,0.0
2021-03-28,0.03201272681398603,0.0,0.03207532046102431,0.03201846042653029,0.0
2021-03-29,0.031967982473286326,0.0,0.03204070536567838,0.03197445279553115,0.0
2021-03-30,0.03195792710411421,0.0,0.032037421979826265,0.03196302045641731,0.0
2021-03-31,0.0313698398641417,0.0,0.03146278430915048,0.03137279080717629,0.0
2021-04-01,0.03196787986747845,0.0,0.032062905158270996,0.03196638182268341,0.0
2021-04-02,0.03171274026560745,0.0,0.03181696108890208,0.03171433475986188,0.0
2021-04-03,0.03237073489460383,0.0,0.03248424564774379,0.032383458014780785,0.0
2021-04-04,0.03256221169691845,0.0,0.03268513345475705,0.032572659020276645,0.0
2021-04-05,0.03351715779449637,0.0,0.033643408084742546,0.03352852857012547,0.0
2021-04-06,0.034044229464755785,0.0,0.034168632850460144,0.03405469730927556,0.0
2021-04-07,0.03671646639552057,0.0,0.03683454105499497,0.036726365803864694,0.0
2021-04-08,0.03764541012926588,0.0,0.03777062204873633,0.03766228673254575,0.0
2021-04-09,0.0360987609630458,0.0,0.03625054163040834,0.03611928417673769,0.0
2021-04-10,0.03657348930647401,0.0,0.03674474660828807,0.03658980773415902,0.0
2021-04-11,0.03751586414047063,0.0,0.03770882462276719,0.03753338716034015,0.0
2021-04-12,0.04351415452249975,0.0,0.04370341914359653,0.043529758813761935,0.0
2021-04-13,0.05097836792534237,0.0,0.051149075260026204,0.05099527736248077,0.0
2021-04-14,0.0488549920341981,0.0,0.04907200126574525,0.04887854417133856,0.0
2021-04-15,0.05061679121472656,0.0,0.05084851206700735,0.05065338044581608,0.0
2021-04-16,0.051181112897478225,0.0,0.05144839692276974,0.0512195469809934,0.0
2021-04-17,0.05301796001800527,0.0,0.053307273510248325,0.053061325336647085,0.0
2021-04-18,0.05416598767273303,0.0,0.054478108383951354,0.05420904517395122,0.0
2021-04-19,0.06162124358854783,0.0,0.06188387136227783,0.06165900868219564,0.0
2021-04-20,0.05895150408314682,0.0,0.05926441280696965,0.05898972679869777,0.0
2021-04-21,0.057942749447801194,0.0,0.05829434466542659,0.057991043949453515,0.0
2021-04-22,0.059482530181241874,0.0,0.059843503569707364,0.059520233711404955,0.0
2021-04-23,0.06962874653564315,0.0,0.06991860178655182,0.06965017883679285,0.0
2021-04-24,0.07105353899231041,0.0,0.07136861475079564,0.0710804894338078,0.0
2021-04-25,0.0715768922280923,0.0,0.07191415341435703,0.07161031504395067,0.0
2021-04-26,0.0660527248152249,0.0,0.066470461788725,0.06609915599540614,0.0
2021-04-27,0.07308592815726024,0.0,0.07343869718532775,0.07313042829613718,0.0
2021-04-28,0.07416225897767473,0.0,0.07453658138174522,0.07420236964009062,0.0
2021-04-29,0.0808611089820406,0.0,0.08119787971254366,0.0809072898040506,0.0
2021-04-30,0.08109411445903601,0.0,0.08144558654969195,0.08114246436782459,0.0
2021-05-01,0.08180314932110355,0.0,0.08216703261028048,0.08184651463974538,0.0
2021-05-02,0.08254817009211028,0.0,0.08292952099402044,0.08259182475913031,0.0
2021-05-03,0.09679611312782826,0.0,0.09704881276358791,0.09682642493559174,0.0
2021-05-04,0.09531995825585313,0.0,0.09561923477204122,0.09536644279105447,0.0
2021-05-05,0.09467108938740947,0.0,0.09498486205213462,0.0947152529792366,0.0
2021-05-06,0.101938363254726,0.0,0.10216454134126517,0.10196323079832345,0.0
2021-05-07,0.10327045546820725,0.0,0.10350217426837185,0.10330423740439319,0.0
2021-05-08,0.10302859305787573,0.0,0.10326108550583175,0.10306284082442946,0.0
2021-05-09,0.10311811046890137,0.0,0.10333136432788012,0.10315699396585504,0.0
2021-05-10,0.10282773192837252,0.0,0.10302571393890665,0.10285771539755081,0.0
2021-05-11,0.10282618258067357,0.0,0.10301199964662561,0.10285135383746233,0.0
2021-05-12,0.10282457987795449,0.0,0.10299732291186664,0.10285113836526578,0.0
2021-05-13,0.10256647496823582,0.0,0.10273554676634203,0.10258867270871226,0.0
2021-05-14,0.10061620738767972,0.0,0.10078134938334424,0.10064341229158066,0.0
2021-05-15,0.10076129200002008,0.0,0.1009100478481664,0.10079079116978522,0.0
2021-05-16,0.10077091847691527,0.0,0.10090779257250922,0.10078972612149943,0.0
2021-05-17,0.10190945714653045,0.0,0.10203454593903144,0.10193143531057802,0.0
2021-05-18,0.10175776266804651,0.0,0.10187829576267769,0.10177000148881027,0.0
2021-05-19,0.10184491398914247,0.0,0.10194600123106448,0.10185551316909632,0.0
2021-05-20,0.10289922970741852,0.0,0.1029983653868747,0.10290493048610425,0.0
2021-05-21,0.1048969155360276,0.0,0.10497195526756159,0.10489785335311165,0.0
2021-05-22,0.10471427719800366,0.0,0.10477193755779912,0.10470379909290309,0.0
2021-05-23,0.1045497344202572,0.0,0.10459165299700791,0.10454245146001397,0.0
2021-05-24,0.10398932201878569,0.0,0.10405121384209809,0.10398443387809835,0.0
2021-05-25,0.10163229628617251,0.0,0.10170105243803197,0.10162965726479388,0.0
2021-05-26,0.10158654025220713,0.0,0.10162792527875689,0.10158327738751656,0.0
2021-05-27,0.10120938797995534,0.0,0.10126325397697547,0.10121128208316876,0.0
2021-05-28,0.09936578734515372,0.0,0.09942844460779289,0.09936763630181168,0.0
2021-05-29,0.09961370349815006,0.0,0.09966224014950899,0.09961523848103596,0.0
2021-05-30,0.0997121886567843,0.0,0.09974512922534565,0.0997193895323812,0.0
2021-05-31,0.09799353727058496,0.0,0.09804806199689166,0.09799253378578388,0.0


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_share_ever_rapid_test.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,0.009436286769689054,0.0,0.009436697192920571,0.009438330677381996,0.0
2021-01-16,0.010416110671445223,0.0,0.01041657650181299,0.01041863272220288,0.0
2021-01-17,0.011396568677094087,0.0,0.01139707144555269,0.01139950730743173,0.0
2021-01-18,0.012336524066140936,0.0,0.012337096606548895,0.012338334032591916,0.0
2021-01-19,0.013273233007426504,0.0,0.013273826068996046,0.013276998640575653,0.0
2021-01-20,0.014207524555878454,0.0,0.014208088887821787,0.014212133608768364,0.0
2021-01-21,0.015143307992776963,0.0,0.01514377382314473,0.015148897957190191,0.0
2021-01-22,0.016077176805300453,0.0,0.016077470257910984,0.016083093056182732,0.0
2021-01-23,0.017008414804909933,0.0,0.01700853793187939,0.017014696332468264,0.0
2021-01-24,0.017939652804519417,0.0,0.017939652804519417,0.017946219576223648,0.0
2021-01-25,0.018872686405766777,0.0,0.018872583799958896,0.01887919161398628,0.0
2021-01-26,0.01980478834627859,0.0,0.019804644698147564,0.0198093296793353,0.0
2021-01-27,0.020741234616696,0.0,0.020741049926241817,0.020744524158896584,0.0
2021-01-28,0.021679300006761725,0.0,0.021679131733236805,0.0216815552824189,0.0
2021-01-29,0.02261692008762125,0.0,0.02261687494106579,0.022617827122962904,0.0
2021-01-30,0.023555305607807556,0.0,0.02355541436996391,0.023554593523500887,0.0
2021-01-31,0.024493539271398208,0.0,0.024493750639362447,0.024491378393084285,0.0
2021-02-01,0.025419328902609336,0.0,0.025419367892816333,0.025417426590931273,0.0
2021-02-02,0.026349549052604667,0.0,0.026349388987544367,0.026346450357206733,0.0
2021-02-03,0.02729244512410531,0.0,0.027292102420707,0.02729047304047789,0.0
2021-02-04,0.028248805129715802,0.0,0.028248267475282522,0.028247288615875353,0.0
2021-02-05,0.0292228379596753,0.0,0.029222220272711874,0.02922243574490842,0.0
2021-02-06,0.030198695120898886,0.0,0.030197939942152894,0.03019979915939166,0.0
2021-02-07,0.031173154791019154,0.0,0.031172268276839086,0.031175816385675528,0.0
2021-02-08,0.0322169513618715,0.0,0.03221587810512108,0.032219099927488476,0.0
2021-02-09,0.033289801793282746,0.0,0.033288498699522696,0.033293204201872005,0.0
2021-02-10,0.03436414821737287,0.0,0.03436272404875951,0.0343672325479577,0.0
2021-02-11,0.03544664975107317,0.0,0.035445061413167216,0.035448632095281395,0.0
2021-02-12,0.03653152147893548,0.0,0.0365297217730653,0.036532984637755846,0.0
2021-02-13,0.03761470841943244,0.0,0.037612682980784906,0.03761574473809201,0.0
2021-02-14,0.03869879623892255,0.0,0.038696577901356215,0.03869947959360302,0.0
2021-02-15,0.0397612424414149,0.0,0.03975893381073763,0.039760959249385164,0.0
2021-02-16,0.04081321053880669,0.0,0.040810965523730314,0.04081285552271143,0.0
2021-02-17,0.041859707694522394,0.0,0.041857458575213696,0.04185928495859394,0.0
2021-02-18,0.042897805538805164,0.0,0.04289563234779429,0.042897932770006926,0.0
2021-02-19,0.043930356513114006,0.0,0.04392816895729002,0.043930292897513115,0.0
2021-02-20,0.044962722796968654,0.0,0.044960547553841615,0.044962419083777336,0.0
2021-02-21,0.045996642532754595,0.0,0.04599445702904679,0.04599571292413521,0.0
2021-02-22,0.04730026779089798,0.0,0.04729801661947311,0.04730063511969019,0.0
2021-02-23,0.04882581709878589,0.0,0.04882339970595227,0.048826393743426184,0.0
2021-02-24,0.050386320101185746,0.0,0.05038366055864552,0.05038581733272714,0.0
2021-02-25,0.051984032073754696,0.0,0.05198099699395765,0.051983338458493435,0.0
2021-02-26,0.05361400536443685,0.0,0.05361060911219605,0.053613246081458545,0.0
2021-02-27,0.055243617482675283,0.0,0.055239911360894685,0.055243153704423655,0.0
2021-02-28,0.05687203526930997,0.0,0.056868031590686555,0.05687205373835539,0.0
2021-03-01,0.05828049288136295,0.0,0.05827658565219894,0.05828089304401369,0.0
2021-03-02,0.05981639511526583,0.0,0.05981292293472722,0.0598178664825508,0.0
2021-03-03,0.061520297942640696,0.0,0.06151757273238343,0.061522869244186124,0.0
2021-03-04,0.06366927808708299,0.0,0.06366758303913682,0.0636726722872076,0.0
2021-03-05,0.06599346585694267,0.0,0.0659931600916352,0.0659963860182349,0.0
2021-03-06,0.06866951151529593,0.0,0.06867114910398965,0.06867174216555919,0.0
2021-03-07,0.07166135117278952,0.0,0.0716659130270078,0.07166359003151743,0.0
2021-03-08,0.07507161321057984,0.0,0.07507974369479616,0.07507379461005535,0.0
2021-03-09,0.0788283176023239,0.0,0.07884069391487022,0.07883166049954457,0.0
2021-03-10,0.0825951861253964,0.0,0.08261280764684148,0.08260119472150579,0.0
2021-03-11,0.08648955057322275,0.0,0.08651328534870123,0.08649849369543743,0.0
2021-03-12,0.09037946192898713,0.0,0.09041038937159793,0.09039155915373602,0.0
2021-03-13,0.09433629894899845,0.0,0.09437517423748751,0.09434947148261391,0.0
2021-03-14,0.09833557988749682,0.0,0.09838309253289311,0.0983477940828667,0.0
2021-03-15,0.10320775305901261,0.0,0.10326463771890053,0.1032177263435384,0.0
2021-03-16,0.1088844870997309,0.0,0.10895092436033232,0.10889316344684512,0.0
2021-03-17,0.11468227547258442,0.0,0.11475965051230567,0.11469073839961823,0.0
2021-03-18,0.12105753343641115,0.0,0.1211460473626357,0.12106266372680506,0.0
2021-03-19,0.12809502775333195,0.0,0.12819562453949232,0.12809652579812697,0.0
2021-03-20,0.1352856714990924,0.0,0.1354009060298047,0.13528538009859803,0.0
2021-03-21,0.14266985852813815,0.0,0.14280250731656363,0.14266967999403243,0.0
2021-03-22,0.1506670106013347,0.0,0.15081914833690868,0.15067013392212653,0.0
2021-03-23,0.15911481559119875,0.0,0.15928774741979743,0.15911716526419922,0.0
2021-03-24,0.16824942692091155,0.0,0.16844587189644367,0.16825194897166923,0.0
2021-03-25,0.17795165563192503,0.0,0.17817496691219217,0.177959443412743,0.0
2021-03-26,0.18775637318019625,0.0,0.18801272763483248,0.18776984121853837,0.0
2021-03-27,0.1979614421738805,0.0,0.19825604602157781,0.19797981682195542,0.0
2021-03-28,0.2084134033145985,0.0,0.2087503443707427,0.20843855815445805,0.0
2021-03-29,0.21837977631318248,0.0,0.21876429773455613,0.21840997730667341,0.0
2021-03-30,0.22808369391579372,0.0,0.22851968856674768,0.22811965109510665,0.0
2021-03-31,0.2374951151940014,0.0,0.23798840082384257,0.23753660898270754,0.0
2021-04-01,0.24644598004296514,0.0,0.2469988365527445,0.24648801969456915,0.0
2021-04-02,0.25508158649510565,0.0,0.255695926457082,0.25512673715480455,0.0
2021-04-03,0.26330948056117576,0.0,0.2639871200981486,0.2633625051905713,0.0
2021-04-04,0.2711090630991858,0.0,0.27185175266623757,0.27116863808335634,0.0
2021-04-05,0.27877159505961235,0.0,0.27957694599353555,0.2788368215716809,0.0
2021-04-06,0.28538967377201624,0.0,0.2862584125219307,0.2854604820400333,0.0
2021-04-07,0.29154004237825076,0.0,0.2924743236661219,0.2916182936715713,0.0
2021-04-08,0.2970993522803166,0.0,0.29810622307302964,0.29718924317648293,0.0
2021-04-09,0.3021372707696472,0.0,0.3032264396287435,0.3022384975554679,0.0
2021-04-10,0.30739091591792644,0.0,0.30857035941891053,0.3075008990833915,0.0
2021-04-11,0.31298902723229965,0.0,0.31426952514134715,0.3131087702622102,0.0
2021-04-12,0.3182745909952938,0.0,0.3196699643147261,0.31840637584281695,0.0
2021-04-13,0.32428322609487326,0.0,0.32580527244048013,0.3244308204452743,0.0
2021-04-14,0.33022591438961285,0.0,0.3318897783786374,0.330390633649349,0.0
2021-04-15,0.33654438619512733,0.0,0.33835721740026226,0.3367278187021043,0.0
2021-04-16,0.34280393353729316,0.0,0.3447782108768928,0.3430098202992663,0.0
2021-04-17,0.34925373051631137,0.0,0.3513966138236497,0.34948443762321035,0.0
2021-04-18,0.35582505176206486,0.0,0.3581446510001963,0.3560809465426819,0.0
2021-04-19,0.36151983211227284,0.0,0.36403015707820535,0.36180328476076995,0.0
2021-04-20,0.3668224776901627,0.0,0.36953257411191853,0.3671336728969939,0.0
2021-04-21,0.37190509126940513,0.0,0.3748222338987632,0.372243343627774,0.0
2021-04-22,0.3768285221983047,0.0,0.3799594871228172,0.3771940246071301,0.0
2021-04-23,0.38165560627360634,0.0,0.3850083618603131,0.3820485516318069,0.0
2021-04-24,0.3865396160511189,0.0,0.390122588288963,0.3869588715905757,0.0
2021-04-25,0.39145192040621235,0.0,0.39526978606791663,0.3919005766138586,0.0
2021-04-26,0.3960878067669966,0.0,0.40014677966028656,0.396566483381912,0.0
2021-04-27,0.4006191644870627,0.0,0.4049227865644261,0.4011316804974165,0.0
2021-04-28,0.4051634915812448,0.0,0.4097189124153745,0.40571045236130343,0.0
2021-04-29,0.4097111389993696,0.0,0.41452106738359384,0.4102931191416573,0.0
2021-04-30,0.41427580051255697,0.0,0.41934444738923116,0.4148928123297705,0.0
2021-05-01,0.41884603762534456,0.0,0.424173918075624,0.4195006195851708,0.0
2021-05-02,0.4234243682842574,0.0,0.42901364113434,0.42411788504394143,0.0
2021-05-03,0.430062719852182,0.0,0.43587538401506165,0.43079272939349605,0.0
2021-05-04,0.4384240384065851,0.0,0.44442779152182577,0.4391841360750014,0.0
2021-05-05,0.4468611210895259,0.0,0.45304212368576063,0.447646843532402,0.0
2021-05-06,0.4549559477354743,0.0,0.46130383046975915,0.45576684759148783,0.0
2021-05-07,0.4630638689346244,0.0,0.46956567884977246,0.46389880317507515,0.0
2021-05-08,0.47053312438686606,0.0,0.47717862552748364,0.47138797851885844,0.0
2021-05-09,0.47739937781890224,0.0,0.4841764770644724,0.4782708971862101,0.0
2021-05-10,0.4822074613507007,0.0,0.48913592057982136,0.4830958511649402,0.0
2021-05-11,0.48457766372116173,0.0,0.49167656145774946,0.4854840957406585,0.0
2021-05-12,0.4868639078632679,0.0,0.49412241714247546,0.4877908384710627,0.0
2021-05-13,0.48863544638708023,0.0,0.4960517654509213,0.4895803966268547,0.0
2021-05-14,0.49038891397600887,0.0,0.4979517951758238,0.49135079212196714,0.0
2021-05-15,0.49185885709237503,0.0,0.49956258938889736,0.4928403863026582,0.0
2021-05-16,0.493147577830866,0.0,0.5009869591096361,0.49414723953951756,0.0
2021-05-17,0.49443739234726897,0.0,0.5024040417658993,0.4954546037533,0.0
2021-05-18,0.49561032448368486,0.0,0.5036993641620692,0.4966448762712475,0.0
2021-05-19,0.4967748408917389,0.0,0.5049810050998164,0.4978260148201777,0.0
2021-05-20,0.4978606340197559,0.0,0.5061789504800772,0.49892906008873156,0.0
2021-05-21,0.4989499896214225,0.0,0.5073744045913227,0.5000333284185151,0.0
2021-05-22,0.4999843054156269,0.0,0.5085088164553448,0.5010806525770425,0.0
2021-05-23,0.5009682643314406,0.0,0.5095890565570395,0.5020768975122915,0.0
2021-05-24,0.5019352625072118,0.0,0.5106483507091137,0.5030566270167044,0.0
2021-05-25,0.5028573213912485,0.0,0.5116573023476108,0.5039906086956164,0.0
2021-05-26,0.5037670224317844,0.0,0.5126489361778536,0.5049109232809192,0.0
2021-05-27,0.5046495862882524,0.0,0.5136087622076542,0.5058031505523733,0.0
2021-05-28,0.505523172136531,0.0,0.51455365293606,0.5066860858418658,0.0
2021-05-29,0.506370806923881,0.0,0.5154693995107961,0.507542267693012,0.0
2021-05-30,0.5072024003192271,0.0,0.5163646085070269,0.5083822993899981,0.0
2021-05-31,0.5080296165508094,0.0,0.517251104218053,0.5092165235982585,0.0


==> figures/results/tables/scenario_comparisons/one_off_and_combined/full_share_rapid_test_in_last_week.csv <==
date,spring_baseline,spring_no_effects,spring_without_seasonality,spring_without_vaccines,spring_without_rapid_tests
2021-01-15,0.008273416158793569,0.0,0.00827375475795957,0.008275566776526706,0.0
2021-01-16,0.009187521040603478,0.0,0.009187892473627998,0.009190344752436297,0.0
2021-01-17,0.00983516684781722,0.0,0.00983552186391248,0.00983749805177222,0.0
2021-01-18,0.010511605896837863,0.0,0.0105121168737611,0.010513629283369231,0.0
2021-01-19,0.01122216958544278,0.0,0.011222758542780004,0.011226347693939598,0.0
2021-01-20,0.01195914811322797,0.0,0.011959784269236821,0.011964395374242886,0.0
2021-01-21,0.012703696897518445,0.0,0.012704230447719417,0.01270891132467484,0.0
2021-01-22,0.013555208132290079,0.0,0.013555692431703266,0.013560832982677984,0.0
2021-01-23,0.014417499133237439,0.0,0.014417971119953679,0.014423128087857662,0.0
2021-01-24,0.01508346418138983,0.0,0.015083852031343612,0.01509023616470982,0.0
2021-01-25,0.015760385477707504,0.0,0.01576079590093902,0.0157650047911782,0.0
2021-01-26,0.016460475165444168,0.0,0.01646087327597874,0.016462638095874248,0.0
2021-01-27,0.017184982983339793,0.0,0.01718534210366737,0.01718609933452951,0.0
2021-01-28,0.01792391717782315,0.0,0.017924241412176044,0.017925404962037386,0.0
2021-01-29,0.018774829194676775,0.0,0.018774987207620903,0.018774701963474996,0.0
2021-01-30,0.019637425960931612,0.0,0.01963747315960323,0.01963554417041511,0.0
2021-01-31,0.020316204422371885,0.0,0.020316093608099377,0.020313700840659643,0.0
2021-02-01,0.020967474266719903,0.0,0.020966944820751243,0.020966123974288216,0.0
2021-02-02,0.021620578702912785,0.0,0.021619928182090836,0.021618304958210193,0.0
2021-02-03,0.02232082640359358,0.0,0.022319833179373316,0.022317684613756335,0.0
2021-02-04,0.023049087541941408,0.0,0.023047800865110612,0.023046007315588885,0.0
2021-02-05,0.023903243954440146,0.0,0.02390162073055951,0.0239017664308067,0.0
2021-02-06,0.0247720216945616,0.0,0.02476983824296993,0.024772214593480404,0.0
2021-02-07,0.025497159512117593,0.0,0.025494846777208004,0.0254981650490348,0.0
2021-02-08,0.026327209716113333,0.0,0.026324443463532916,0.02633105948602493,0.0
2021-02-09,0.02717095163911239,0.0,0.027167818057739778,0.027174003135838693,0.0
2021-02-10,0.028025183979908955,0.0,0.02802203192949093,0.028028350395140098,0.0
2021-02-11,0.028904129955591176,0.0,0.028900704973724194,0.028906750507924402,0.0
2021-02-12,0.029914216414323073,0.0,0.029910772963410666,0.02991642243919246,0.0
2021-02-13,0.03093951110589874,0.0,0.03093592195473914,0.030941735599813544,0.0
2021-02-14,0.0317043409541745,0.0,0.03170078668898958,0.03170647925921069,0.0
2021-02-15,0.032438922610287656,0.0,0.032435148768673865,0.032441715540378106,0.0
2021-02-16,0.03317215807820143,0.0,0.03316795329219455,0.03317547635002822,0.0
2021-02-17,0.03389936442884426,0.0,0.03389479436616134,0.03390219019279323,0.0
2021-02-18,0.03461776104482262,0.0,0.03461282160123135,0.03461862293360881,0.0
2021-02-19,0.035454250789320824,0.0,0.03544919027087625,0.0354526850246926,0.0
2021-02-20,0.03630408339307556,0.0,0.03629910495927729,0.03630028697818406,0.0
2021-02-21,0.03699015507533985,0.0,0.03698545983357133,0.03698478673947165,0.0
2021-02-22,0.03808691881633529,0.0,0.03808211276029425,0.03808252113140962,0.0
2021-02-23,0.039443170593339634,0.0,0.03943796847888018,0.0394402791616736,0.0
2021-02-24,0.040873031776916105,0.0,0.040867220183957845,0.040871217706232796,0.0
2021-02-25,0.042381244807504825,0.0,0.042374242987175195,0.042381105263606125,0.0
2021-02-26,0.04405705416468252,0.0,0.04404849684030545,0.0440565616568047,0.0
2021-02-27,0.045744921756402115,0.0,0.04573516394407286,0.045744663189766256,0.0
2021-02-28,0.046861564346615966,0.0,0.04685096311454595,0.04685899714930285,0.0
2021-03-01,0.047587910860588764,0.0,0.047576882788357984,0.047581212753450466,0.0
2021-03-02,0.04858913012540378,0.0,0.048578071271430635,0.04858728527297815,0.0
2021-03-03,0.04992273885272547,0.0,0.0499118544286257,0.04992490588738787,0.0
2021-03-04,0.05173002113577036,0.0,0.051719534822205177,0.05173555364093117,0.0
2021-03-05,0.05389776172612519,0.0,0.05388741906069103,0.05390470813931857,0.0
2021-03-06,0.056432909089099495,0.0,0.05642336880108294,0.05644214976815705,0.0
2021-03-07,0.05927362475640099,0.0,0.05926584928827994,0.05928757914627248,0.0
2021-03-08,0.062358271367120806,0.0,0.06235308772170678,0.06237018184929936,0.0
2021-03-09,0.06541657906695818,0.0,0.06541450642963904,0.0654264271723984,0.0
2021-03-10,0.06822695830110227,0.0,0.06822886266489651,0.06823704650413291,0.0
2021-03-11,0.07142428661003443,0.0,0.07143082465211245,0.07143659520274753,0.0
2021-03-12,0.07466593857585396,0.0,0.07467708772293805,0.07467924449701967,0.0
2021-03-13,0.07799089824920631,0.0,0.07800684524386682,0.07800412003360954,0.0
2021-03-14,0.08092133038280072,0.0,0.08094263340063249,0.08093149040989686,0.0
2021-03-15,0.08488008818353551,0.0,0.08490690934171498,0.08488406518464892,0.0
2021-03-16,0.08997254986821825,0.0,0.09000388362982821,0.08997125293080663,0.0
2021-03-17,0.09459177920215159,0.0,0.09462868651124558,0.09458847324302178,0.0
2021-03-18,0.09998481844466629,0.0,0.10002664467618994,0.09997560239100262,0.0
2021-03-19,0.1062324635131182,0.0,0.10627954726623755,0.10622308123804577,0.0
2021-03-20,0.11274105977639937,0.0,0.11279543059399426,0.11273309551359185,0.0
2021-03-21,0.11819702305665368,0.0,0.11826151491113773,0.11819614064670594,0.0
2021-03-22,0.12339219931137137,0.0,0.1234698965333294,0.12340065402994059,0.0
2021-03-23,0.1301012113949496,0.0,0.1301906692946066,0.1301083158210871,0.0
2021-03-24,0.1374975510558805,0.0,0.1376021104783411,0.13750815228795046,0.0
2021-03-25,0.14534015210490173,0.0,0.14545980278958515,0.1453529080589372,0.0
2021-03-26,0.15372070924828216,0.0,0.15385895620958548,0.15373342826422676,0.0
2021-03-27,0.1626278393976957,0.0,0.1627889510372267,0.16264001460285857,0.0
2021-03-28,0.17102762692158874,0.0,0.17121727939263928,0.17103671369193443,0.0
2021-03-29,0.1777127605815574,0.0,0.17793784899441692,0.17772849620825368,0.0
2021-03-30,0.1821834372268441,0.0,0.18244543705302985,0.18220605565113285,0.0
2021-03-31,0.18452829391064285,0.0,0.18483720511219076,0.18454912494175837,0.0
2021-04-01,0.18589978265011717,0.0,0.18625083405696075,0.1859153438469401,0.0
2021-04-02,0.1861601838778162,0.0,0.18655179741263042,0.18617501246917084,0.0
2021-04-03,0.18626476997778685,0.0,0.1866960529700431,0.18628369254087584,0.0
2021-04-04,0.1864789965398243,0.0,0.18694913429940804,0.18650052323831728,0.0
2021-04-05,0.18805533777472835,0.0,0.18855878753589797,0.18808152482901513,0.0
2021-04-06,0.19043243935971108,0.0,0.19095744865323208,0.19046315133012529,0.0
2021-04-07,0.19518803796866357,0.0,0.19572493311896927,0.19522870680667434,0.0
2021-04-08,0.20095219420981061,0.0,0.20149928427318717,0.20100420509382433,0.0
2021-04-09,0.20450312265385406,0.0,0.2050767034847087,0.2045637175397549,0.0
2021-04-10,0.20829585604897669,0.0,0.20890523604620012,0.20836002982545623,0.0
2021-04-11,0.21193639630138897,0.0,0.2125994042501583,0.21200927105037673,0.0
2021-04-12,0.22058381268201632,0.0,0.22129042809913407,0.22065674694237253,0.0
2021-04-13,0.2308770262210168,0.0,0.23163300734442113,0.23095260155486788,0.0
2021-04-14,0.2401561537268943,0.0,0.24098167901476264,0.24023348362006017,0.0
2021-04-15,0.2503094355172262,0.0,0.25120251852111786,0.2503993838726449,0.0
2021-04-16,0.2595248160867848,0.0,0.2605011739643509,0.25963229156630535,0.0
2021-04-17,0.26888176188947366,0.0,0.269939740635091,0.26900929885655056,0.0
2021-04-18,0.2775575118378886,0.0,0.27870680359616945,0.2777075133205425,0.0
2021-04-19,0.2823994388693578,0.0,0.28364731223573236,0.28256604607595887,0.0
2021-04-20,0.2888193324117279,0.0,0.290142592317267,0.2889951577241089,0.0
2021-04-21,0.2938112280919928,0.0,0.29522322560441744,0.29399694870848525,0.0
2021-04-22,0.29892287706274867,0.0,0.30041372919064435,0.29911337090142387,0.0
2021-04-23,0.3031399634538633,0.0,0.30471646680594383,0.3033337304178099,0.0
2021-04-24,0.30765338157447997,0.0,0.3093142248485205,0.30784926427018494,0.0
2021-04-25,0.3159105962762095,0.0,0.317619651967256,0.31609513487379537,0.0
2021-04-26,0.3214653915227287,0.0,0.32324636772874965,0.3216553846450614,0.0
2021-04-27,0.3259716970087431,0.0,0.32782746258812684,0.3261755726968819,0.0
2021-04-28,0.3294505736023781,0.0,0.3313977691650462,0.3296676259283645,0.0
2021-04-29,0.3330614258903388,0.0,0.33507450874647826,0.33328865055611845,0.0
2021-04-30,0.3361029103419163,0.0,0.338185904691312,0.33634271447974196,0.0
2021-05-01,0.3394256024269147,0.0,0.3415699714663508,0.3396744276673688,0.0
2021-05-02,0.34582280366881424,0.0,0.34799776565592766,0.3460845941791519,0.0
2021-05-03,0.35542640357306254,0.0,0.3575993709032708,0.3556888528126869,0.0
2021-05-04,0.368283516674521,0.0,0.37041628304920243,0.36854574838983273,0.0
2021-05-05,0.3806781135758052,0.0,0.38275605561522086,0.38093607483739295,0.0
2021-05-06,0.393155665220643,0.0,0.3951663840389689,0.3934083012408017,0.0
2021-05-07,0.4053116215339629,0.0,0.40724236733351216,0.4055608305201386,0.0
2021-05-08,0.41687778940301573,0.0,0.418713596100651,0.41712067376719386,0.0
2021-05-09,0.42734383216480704,0.0,0.4290669674248108,0.42757279497297207,0.0
2021-05-10,0.4329682967548759,0.0,0.4346081468806245,0.43319146233489564,0.0
2021-05-11,0.4342500608195926,0.0,0.4358390143604011,0.4344640082938327,0.0
2021-05-12,0.4346963160513344,0.0,0.43622841776611365,0.43490824629539154,0.0
2021-05-13,0.43470419822949574,0.0,0.436180379778981,0.43491083401386643,0.0
2021-05-14,0.43449045391475527,0.0,0.4358981973903855,0.434686164232703,0.0
2021-05-15,0.43427407673498475,0.0,0.4356143507355863,0.4344575030856131,0.0
2021-05-16,0.43253843177488444,0.0,0.43383525221584934,0.43271965415275976,0.0
2021-05-17,0.4314869972276936,0.0,0.4327369247623418,0.4316610064172751,0.0
2021-05-18,0.4318805890024838,0.0,0.43307224875095385,0.43204573305026434,0.0
2021-05-19,0.4325299421703406,0.0,0.43365715931511445,0.43267825886562916,0.0
2021-05-20,0.4335091976359211,0.0,0.4345807367651077,0.4336371922249012,0.0
2021-05-21,0.43454159470151804,0.0,0.4355553893341468,0.4346460822999133,0.0
2021-05-22,0.43556017076479386,0.0,0.43651656976061143,0.43565087019472626,0.0
2021-05-23,0.43795468660748976,0.0,0.4388473468754531,0.43803146242929303,0.0
2021-05-24,0.44005274143736567,0.0,0.44087957187111027,0.4401182860274386,0.0
2021-05-25,0.44046491512396263,0.0,0.44124179499831573,0.44052016219515694,0.0
2021-05-26,0.4407757737837441,0.0,0.4414970187369492,0.4408282402375448,0.0
2021-05-27,0.4393717138566168,0.0,0.44006457393913034,0.43942180601202313,0.0
2021-05-28,0.43791636949459556,0.0,0.43857279835896373,0.4379679186524738,0.0
2021-05-29,0.43648087935639884,0.0,0.43710395517685807,0.4365235284865018,0.0
2021-05-30,0.4320110399745045,0.0,0.4326298843314468,0.43205108907343565,0.0
2021-05-31,0.42764273109162215,0.0,0.428256375386221,0.4276826734805131,0.0


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_ever_vaccinated.csv <==
date,spring_no_effects
2021-01-15,0.0
2021-01-16,0.0
2021-01-17,0.0
2021-01-18,0.0
2021-01-19,0.0
2021-01-20,0.0
2021-01-21,0.0
2021-01-22,0.0
2021-01-23,0.0
2021-01-24,0.0
2021-01-25,0.0
2021-01-26,0.0
2021-01-27,0.0
2021-01-28,0.0
2021-01-29,0.0
2021-01-30,0.0
2021-01-31,0.0
2021-02-01,0.0
2021-02-02,0.0
2021-02-03,0.0
2021-02-04,0.0
2021-02-05,0.0
2021-02-06,0.0
2021-02-07,0.0
2021-02-08,0.0
2021-02-09,0.0
2021-02-10,0.0
2021-02-11,0.0
2021-02-12,0.0
2021-02-13,0.0
2021-02-14,0.0
2021-02-15,0.0
2021-02-16,0.0
2021-02-17,0.0
2021-02-18,0.0
2021-02-19,0.0
2021-02-20,0.0
2021-02-21,0.0
2021-02-22,0.0
2021-02-23,0.0
2021-02-24,0.0
2021-02-25,0.0
2021-02-26,0.0
2021-02-27,0.0
2021-02-28,0.0
2021-03-01,0.0
2021-03-02,0.0
2021-03-03,0.0
2021-03-04,0.0
2021-03-05,0.0
2021-03-06,0.0
2021-03-07,0.0
2021-03-08,0.0
2021-03-09,0.0
2021-03-10,0.0
2021-03-11,0.0
2021-03-12,0.0
2021-03-13,0.0
2021-03-14,0.0
2021-03-15,0.0
2021-03-16,0.0
2021-03-17,0.0
2021-03-18,0.0
2021-03-19,0.0
2021-03-20,0.0
2021-03-21,0.0
2021-03-22,0.0
2021-03-23,0.0
2021-03-24,0.0
2021-03-25,0.0
2021-03-26,0.0
2021-03-27,0.0
2021-03-28,0.0
2021-03-29,0.0
2021-03-30,0.0
2021-03-31,0.0
2021-04-01,0.0
2021-04-02,0.0
2021-04-03,0.0
2021-04-04,0.0
2021-04-05,0.0
2021-04-06,0.0
2021-04-07,0.0
2021-04-08,0.0
2021-04-09,0.0
2021-04-10,0.0
2021-04-11,0.0
2021-04-12,0.0
2021-04-13,0.0
2021-04-14,0.0
2021-04-15,0.0
2021-04-16,0.0
2021-04-17,0.0
2021-04-18,0.0
2021-04-19,0.0
2021-04-20,0.0
2021-04-21,0.0
2021-04-22,0.0
2021-04-23,0.0
2021-04-24,0.0
2021-04-25,0.0
2021-04-26,0.0
2021-04-27,0.0
2021-04-28,0.0
2021-04-29,0.0
2021-04-30,0.0
2021-05-01,0.0
2021-05-02,0.0
2021-05-03,0.0
2021-05-04,0.0
2021-05-05,0.0
2021-05-06,0.0
2021-05-07,0.0
2021-05-08,0.0
2021-05-09,0.0
2021-05-10,0.0
2021-05-11,0.0
2021-05-12,0.0
2021-05-13,0.0
2021-05-14,0.0
2021-05-15,0.0
2021-05-16,0.0
2021-05-17,0.0
2021-05-18,0.0
2021-05-19,0.0
2021-05-20,0.0
2021-05-21,0.0
2021-05-22,0.0
2021-05-23,0.0
2021-05-24,0.0
2021-05-25,0.0
2021-05-26,0.0
2021-05-27,0.0
2021-05-28,0.0
2021-05-29,0.0
2021-05-30,0.0
2021-05-31,0.0


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_new_known_case.csv <==
date,spring_no_effects
2021-01-15,124.49552571983874
2021-01-16,121.39416257089935
2021-01-17,117.66649357066878
2021-01-18,114.50623468800701
2021-01-19,111.94929795567163
2021-01-20,109.14528643796446
2021-01-21,106.35994917729128
2021-01-22,102.93681421484445
2021-01-23,99.67169219653076
2021-01-24,96.95386955744168
2021-01-25,94.53914447482605
2021-01-26,92.53238008433581
2021-01-27,90.55290883874135
2021-01-28,88.20138893377893
2021-01-29,86.40578729590294
2021-01-30,84.10023479287018
2021-01-31,82.12220002858597
2021-02-01,80.44726282077525
2021-02-02,79.15873908543544
2021-02-03,77.77684406492608
2021-02-04,75.94389391298228
2021-02-05,74.12961801807236
2021-02-06,72.57821820294751
2021-02-07,70.76106934541703
2021-02-08,69.12922657691531
2021-02-09,67.89097968743604
2021-02-10,66.3711824611378
2021-02-11,64.96917670228422
2021-02-12,63.51402113494952
2021-02-13,62.551578657048005
2021-02-14,62.52284903084198
2021-02-15,62.42660478305182
2021-02-16,63.05147415303267
2021-02-17,63.75822295770066
2021-02-18,64.51955805216008
2021-02-19,65.78509808653507
2021-02-20,66.7288663074027
2021-02-21,67.16699310704445
2021-02-22,68.2213703888052
2021-02-23,68.98414196457495
2021-02-24,69.93078314806317
2021-02-25,71.26671076664289
2021-02-26,72.5911465347402
2021-02-27,74.08652357876335
2021-02-28,75.71692986595477
2021-03-01,77.25252838666628
2021-03-02,78.9073548561328
2021-03-03,80.5420705872551
2021-03-04,82.72983162284322
2021-03-05,85.13450133628675
2021-03-06,87.90260082123635
2021-03-07,90.82296732507788
2021-03-08,93.68587457650735
2021-03-09,96.3131988930475
2021-03-10,99.89147383700676
2021-03-11,103.63494413165064
2021-03-12,107.53786385173788
2021-03-13,111.5528291140286
2021-03-14,116.34636724650234
2021-03-15,120.89714003753521
2021-03-16,125.18360026747281
2021-03-17,129.85647396988128
2021-03-18,135.9026238049373
2021-03-19,142.12115139722945
2021-03-20,148.9746037286745
2021-03-21,155.84529383584322
2021-03-22,162.8567591114214
2021-03-23,169.39274907329005
2021-03-24,177.0204648309872
2021-03-25,185.57902047775934
2021-03-26,194.641781064447
2021-03-27,204.80201337220453
2021-03-28,215.16048010078347
2021-03-29,225.52612923591403
2021-03-30,234.46822539253648
2021-03-31,242.3588172300187
2021-04-01,249.09016865008826
2021-04-02,253.1898863096867
2021-04-03,254.36780098413334
2021-04-04,255.08891460190438
2021-04-05,255.2914584666568
2021-04-06,257.79668187182136
2021-04-07,264.4978671843745
2021-04-08,281.8563073380493
2021-04-09,309.3893446125846
2021-04-10,341.8437668562104
2021-04-11,377.8132588661422
2021-04-12,414.19214804950974
2021-04-13,447.62481406545044
2021-04-14,480.4656497815471
2021-04-15,509.8675492407837
2021-04-16,534.0751322819727
2021-04-17,558.7323339732858
2021-04-18,582.5563765046245
2021-04-19,605.1349897399324
2021-04-20,625.3290440001408
2021-04-21,648.4894321661203
2021-04-22,675.1074308459943
2021-04-23,701.9150450588276
2021-04-24,728.9165842485514
2021-04-25,756.9265333181069
2021-04-26,783.0719296468914
2021-04-27,806.9864705007789
2021-04-28,832.6118605952348
2021-04-29,860.7841320528537
2021-04-30,888.3861204302835
2021-05-01,916.6905481684503
2021-05-02,944.7048066819364
2021-05-03,970.6878806226573
2021-05-04,995.5677369170672
2021-05-05,1021.8251787880552
2021-05-06,1051.0863030788823
2021-05-07,1079.0545941904386
2021-05-08,1105.9756904267856
2021-05-09,1133.3894997525663
2021-05-10,1158.513557869727
2021-05-11,1179.783536631351
2021-05-12,1200.8624633787044
2021-05-13,1220.8827034003668
2021-05-14,1241.6226205584894
2021-05-15,1256.200032895422
2021-05-16,1266.693528867169
2021-05-17,1277.9612882651686
2021-05-18,1288.4677125687085
2021-05-19,1296.7720110235575
2021-05-20,1302.8842389988874
2021-05-21,1306.8963312985577
2021-05-22,1312.942481133614
2021-05-23,1317.6699411258137
2021-05-24,1318.6108363840603
2021-05-25,1317.6627587192622
2021-05-26,1309.9201244567407
2021-05-27,1296.506261981152
2021-05-28,1286.1190656263668
2021-05-29,1272.7066396320884
2021-05-30,1258.8273572119622
2021-05-31,1243.5992188414637


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_newly_deceased.csv <==
date,spring_no_effects
2021-01-15,8.863089684555886
2021-01-16,8.840105983591075
2021-01-17,8.755353586283327
2021-01-18,8.7050767404228
2021-01-19,8.582975829047232
2021-01-20,8.496786950429184
2021-01-21,8.466620842912867
2021-01-22,8.495350469118884
2021-01-23,8.30717141746948
2021-01-24,8.103191071406767
2021-01-25,7.986836085272404
2021-01-26,7.92363090761917
2021-01-27,7.83169610375992
2021-01-28,7.70815871107405
2021-01-29,7.426608374255096
2021-01-30,7.212572659020278
2021-01-31,7.081852859782908
2021-02-01,6.846269924893577
2021-02-02,6.576211438557028
2021-02-03,6.39808775607973
2021-02-04,6.135211676294684
2021-02-05,5.987254101333703
2021-02-06,5.866589671268435
2021-02-07,5.725814502858959
2021-02-08,5.625260811137904
2021-02-09,5.500286937141734
2021-02-10,5.247466226528795
2021-02-11,5.067906062741196
2021-02-12,4.931440338262622
2021-02-13,4.76768146888833
2021-02-14,4.613977968686146
2021-02-15,4.451655580622157
2021-02-16,4.303698005661175
2021-02-17,4.157176912010494
2021-02-18,4.091098771736658
2021-02-19,3.9847991547743993
2021-02-20,3.8899913882945474
2021-02-21,3.788001215263191
2021-02-22,3.7247960376099565
2021-02-23,3.7161771497481513
2021-02-24,3.700375855334843
2021-02-25,3.687447523542136
2021-02-26,3.6702097478185265
2021-02-27,3.6745191917494293
2021-02-28,3.625678827199201
2021-03-01,3.6457895655434127
2021-03-02,3.5682195747871694
2021-03-03,3.5610371682356665
2021-03-04,3.5437993925120557
2021-03-05,3.5351805046502522
2021-03-06,3.461919957824912
2021-03-07,3.530871060719349
2021-03-08,3.494959027961828
2021-03-09,3.566783093476869
2021-03-10,3.6400436403022094
2021-03-11,3.66015437864642
2021-03-12,3.729105481540859
2021-03-13,3.836841579813418
2021-03-14,3.9230304584314655
2021-03-15,4.032203038014326
2021-03-16,4.081043402564553
2021-03-17,4.206017276560721
2021-03-18,4.368339664624711
2021-03-19,4.431544842277946
2021-03-20,4.60392259951404
2021-03-21,4.7116586977866
2021-03-22,4.849560903575477
2021-03-23,4.958733483158336
2021-03-24,5.062160137499992
2021-03-25,5.142603090876836
2021-03-26,5.381058988386767
2021-03-27,5.577856927897977
2021-03-28,5.809130418856404
2021-03-29,6.041840391125133
2021-03-30,6.316208321392583
2021-03-31,6.5561007002128155
2021-04-01,6.886491401582
2021-04-02,7.1306932243331325
2021-04-03,7.545836323010062
2021-04-04,7.848933879483529
2021-04-05,8.299989010917976
2021-04-06,8.707949703043402
2021-04-07,9.184861498063267
2021-04-08,9.64597199866982
2021-04-09,10.196144340515021
2021-04-10,10.690293911258497
2021-04-11,11.244775697034601
2021-04-12,11.770527856604692
2021-04-13,12.42125389017095
2021-04-14,13.077725848978409
2021-04-15,13.794530022818503
2021-04-16,14.611887888379659
2021-04-17,15.587258698073894
2021-04-18,16.920313354033027
2021-04-19,18.675693515220598
2021-04-20,20.793066966603966
2021-04-21,23.591332559069908
2021-04-22,26.595014978908868
2021-04-23,30.05549845542347
2021-04-24,33.592115441384024
2021-04-25,36.91038726817885
2021-04-26,40.2559522398694
2021-04-27,42.968028953717294
2021-04-28,45.467506433640665
2021-04-29,47.898032810669626
2021-04-30,49.93496330867614
2021-05-01,51.91587103558093
2021-05-02,54.152472435719254
2021-05-03,55.963875368008566
2021-05-04,58.3915287824169
2021-05-05,60.560615560971094
2021-05-06,62.7483765965592
2021-05-07,64.97635910883572
2021-05-08,67.25030902304188
2021-05-09,69.38635673145917
2021-05-10,71.90450846841644
2021-05-11,74.36951039689261
2021-05-12,76.62909549799573
2021-05-13,78.66028007076106
2021-05-14,80.73599556414572
2021-05-15,82.67668181436208
2021-05-16,84.88455358829441
2021-05-17,86.7289955907206
2021-05-18,88.12094598040213
2021-05-19,89.91798409958838
2021-05-20,91.95060515366399
2021-05-21,93.78355530560783
2021-05-22,95.89230986912938
2021-05-23,97.29144266536235
2021-05-24,99.19047095758
2021-05-25,100.89270131028641
2021-05-26,101.85370730687765
2021-05-27,103.08764475242606
2021-05-28,104.25694053901088
2021-05-29,104.74390770320286
2021-05-30,105.47364020883566
2021-05-31,105.78679313448124


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_newly_infected.csv <==
date,spring_no_effects
2021-01-15,375.9774357515778
2021-01-16,367.286723824258
2021-01-17,359.67624584228446
2021-01-18,349.2042970901917
2021-01-19,338.49820188452
2021-01-20,328.5678065864105
2021-01-21,319.5696876586863
2021-01-22,310.1664810014574
2021-01-23,304.1418783860558
2021-01-24,299.1386139822782
2021-01-25,291.22360196252083
2021-01-26,284.0885992942567
2021-01-27,277.19923493005416
2021-01-28,270.37738518743566
2021-01-29,264.32117998320757
2021-01-30,260.51163154828987
2021-01-31,257.0238549268795
2021-02-01,250.29824943205122
2021-02-02,244.44746105519607
2021-02-03,238.7719233981976
2021-02-04,232.80047059127725
2021-02-05,227.4567601169583
2021-02-06,223.47627040611485
2021-02-07,219.4354484802387
2021-02-08,214.2080929920541
2021-02-09,209.2235028453104
2021-02-10,204.87383743771954
2021-02-11,205.74865455569272
2021-02-12,205.60644290597298
2021-02-13,207.84735375004223
2021-02-14,210.7849580296073
2021-02-15,213.1336049719491
2021-02-16,217.4904527860914
2021-02-17,221.9665285489887
2021-02-18,223.39726393404828
2021-02-19,225.66403144170292
2021-02-20,228.26980853858853
2021-02-21,230.6385662192746
2021-02-22,235.49818249202218
2021-02-23,240.01735269422846
2021-02-24,245.29354854696328
2021-02-25,250.66598864748823
2021-02-26,256.9491578987439
2021-02-27,262.0558489568632
2021-02-28,267.54033459959163
2021-03-01,275.25711219852747
2021-03-02,284.2394298318383
2021-03-03,293.24329468480374
2021-03-04,302.76572929078776
2021-03-05,313.4287300571504
2021-03-06,322.43115842880553
2021-03-07,332.8887423677952
2021-03-08,346.46349075013774
2021-03-09,360.2608937355769
2021-03-10,373.8298961926781
2021-03-11,390.14257795245396
2021-03-12,406.74255597428987
2021-03-13,420.7137731982754
2021-03-14,434.9866514974241
2021-03-15,456.5870209604171
2021-03-16,477.80528639487005
2021-03-17,500.93407197202316
2021-03-18,525.1761305646593
2021-03-19,551.0414130379354
2021-03-20,572.3803429024535
2021-03-21,594.6429302494954
2021-03-22,624.7874905461574
2021-03-23,658.4586124596079
2021-03-24,691.1572365259849
2021-03-25,727.6654090272793
2021-03-26,765.7709487456286
2021-03-27,797.6924364231329
2021-03-28,830.6697378637081
2021-03-29,880.7914437427232
2021-03-30,928.6822941468415
2021-03-31,978.5224496890379
2021-04-01,1032.995257456954
2021-04-02,1079.7067567053155
2021-04-03,1130.819634688438
2021-04-04,1185.905819975853
2021-04-05,1237.3519616229653
2021-04-06,1305.6121170071488
2021-04-07,1372.8480612170872
2021-04-08,1444.6893645078505
2021-04-09,1526.9681409992595
2021-04-10,1592.8121348195173
2021-04-11,1649.7887295112876
2021-04-12,1738.383714324089
2021-04-13,1814.5603182093398
2021-04-14,1890.30310473888
2021-04-15,1972.4755816133265
2021-04-16,2053.1900299578174
2021-04-17,2116.6408459151144
2021-04-18,2186.672182754898
2021-04-19,2280.796184131047
2021-04-20,2372.7726459482965
2021-04-21,2462.4205715615485
2021-04-22,2555.9197035677175
2021-04-23,2649.958952546558
2021-04-24,2727.063523358263
2021-04-25,2805.7137480598526
2021-04-26,2903.4634282632014
2021-04-27,3000.704594082703
2021-04-28,3092.6508897924355
2021-04-29,3188.2286102546086
2021-04-30,3276.8925461703047
2021-05-01,3357.2363823367386
2021-05-02,3435.7185387250224
2021-05-03,3533.6348507603648
2021-05-04,3627.6927739962407
2021-05-05,3719.496858056254
2021-05-06,3809.242464398607
2021-05-07,3898.5154683898695
2021-05-08,3966.269982352827
2021-05-09,4032.1944191264615
2021-05-10,4100.997564445938
2021-05-11,4170.8766342668305
2021-05-12,4227.008577948144
2021-05-13,4246.018971608665
2021-05-14,4278.841133067728
2021-05-15,4313.637019847144
2021-05-16,4343.540251283676
2021-05-17,4360.653053133288
2021-05-18,4369.635370766599
2021-05-19,4374.635762207758
2021-05-20,4402.098411898087
2021-05-21,4401.2551973689415
2021-05-22,4395.842535791728
2021-05-23,4378.893492811489
2021-05-24,4306.354059603919
2021-05-25,4277.648853580178
2021-05-26,4234.087557845307
2021-05-27,4184.312043962073
2021-05-28,4125.2310041507135
2021-05-29,4085.2106348457332
2021-05-30,4045.645630116118
2021-05-31,4008.8228682078684


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_r_effective.csv <==
date,spring_no_effects
2021-01-15,0.8507592851243985
2021-01-16,0.8486250857419474
2021-01-17,0.8468017777375445
2021-01-18,0.8479984060340168
2021-01-19,0.8485195875459757
2021-01-20,0.8514645706152095
2021-01-21,0.8514803521390287
2021-01-22,0.8505663179191746
2021-01-23,0.8482696862763102
2021-01-24,0.8469997076681111
2021-01-25,0.8490600691116991
2021-01-26,0.8509348465224071
2021-01-27,0.8541372506120227
2021-01-28,0.8563063058048109
2021-01-29,0.8583456209348358
2021-01-30,0.858258242215073
2021-01-31,0.8599861432107311
2021-02-01,0.8619970091520222
2021-02-02,0.8621107773471414
2021-02-03,0.865293148078503
2021-02-04,0.8676949775808487
2021-02-05,0.8670603335781728
2021-02-06,0.8685218095831829
2021-02-07,0.8700041348279584
2021-02-08,0.8729463899546449
2021-02-09,0.8760152143663776
2021-02-10,0.8815287098128392
2021-02-11,0.8876970115183138
2021-02-12,0.893992138466057
2021-02-13,0.9031472781282462
2021-02-14,0.9099884261931467
2021-02-15,0.921513562831552
2021-02-16,0.936133171327103
2021-02-17,0.9570994736139437
2021-02-18,0.9768700875108471
2021-02-19,0.9908757507437095
2021-02-20,1.0035118984163096
2021-02-21,1.015517186118915
2021-02-22,1.029053547962485
2021-02-23,1.04263161332032
2021-02-24,1.0527962599578253
2021-02-25,1.0596620705791402
2021-02-26,1.0664495963117573
2021-02-27,1.0750286790329588
2021-02-28,1.0819305193702207
2021-03-01,1.087493106841596
2021-03-02,1.0954714435826958
2021-03-03,1.102580987587308
2021-03-04,1.1144195941911437
2021-03-05,1.122341485163079
2021-03-06,1.131422509638539
2021-03-07,1.1365894640306309
2021-03-08,1.1434721287312652
2021-03-09,1.1529260674660124
2021-03-10,1.1617176035969417
2021-03-11,1.1715436232494623
2021-03-12,1.179245291447
2021-03-13,1.1849015620715864
2021-03-14,1.1863104526415487
2021-03-15,1.192156235956417
2021-03-16,1.1989474444432746
2021-03-17,1.2065333778857368
2021-03-18,1.2166418402496584
2021-03-19,1.2242590445134978
2021-03-20,1.2280454507286729
2021-03-21,1.2293843792734882
2021-03-22,1.2322314375470032
2021-03-23,1.2366019749350192
2021-03-24,1.2418704192111414
2021-03-25,1.2485720030598875
2021-03-26,1.2536780593378818
2021-03-27,1.2558386151420338
2021-03-28,1.256340295853996
2021-03-29,1.2594172484000734
2021-03-30,1.265979878536494
2021-03-31,1.2711575224677165
2021-04-01,1.2790740906803142
2021-04-02,1.2811697696372828
2021-04-03,1.281416675054402
2021-04-04,1.278761222047805
2021-04-05,1.2789552047037642
2021-04-06,1.2802528721393547
2021-04-07,1.280761170017868
2021-04-08,1.2840492534874692
2021-04-09,1.282977329933935
2021-04-10,1.2831758842613012
2021-04-11,1.2796471114469143
2021-04-12,1.2779009508632548
2021-04-13,1.2755293117297941
2021-04-14,1.272513616246704
2021-04-15,1.2701185917917583
2021-04-16,1.2638899554769203
2021-04-17,1.2581725128992345
2021-04-18,1.2487816098286326
2021-04-19,1.2411813135224723
2021-04-20,1.2357518344141394
2021-04-21,1.231107026121808
2021-04-22,1.2288947635906309
2021-04-23,1.2254937949814535
2021-04-24,1.2210605846784923
2021-04-25,1.2142286780286338
2021-04-26,1.209434388628907
2021-04-27,1.2058886530490256
2021-04-28,1.2022815655269972
2021-04-29,1.2000888725570154
2021-04-30,1.195275655834954
2021-05-01,1.1887314109676088
2021-05-02,1.1815048144682767
2021-05-03,1.1756824631011358
2021-05-04,1.1717277751277906
2021-05-05,1.1677125927815697
2021-05-06,1.1650968944326567
2021-05-07,1.1604116572544931
2021-05-08,1.1543515703858118
2021-05-09,1.14691513452292
2021-05-10,1.1409908772308095
2021-05-11,1.1353290218868757
2021-05-12,1.129134351995562
2021-05-13,1.1232052070437295
2021-05-14,1.1145309660013198
2021-05-15,1.1050612080376545
2021-05-16,1.0948313143358928
2021-05-17,1.086025761899148
2021-05-18,1.0778582904505412
2021-05-19,1.0706597883724742
2021-05-20,1.063579678850622
2021-05-21,1.0554302557738777
2021-05-22,1.0473983642487095
2021-05-23,1.0382590167130261
2021-05-24,1.0299949423026014
2021-05-25,1.0217755561718056
2021-05-26,1.0131444439034383
2021-05-27,1.0049787688374658
2021-05-28,0.9960070495449181
2021-05-29,0.9870955528827928
2021-05-30,0.977945768108014
2021-05-31,0.9709514239138827


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_share_b117.csv <==
date,spring_no_effects
2021-01-15,0.011169143021096378
2021-01-16,0.013854423291962561
2021-01-17,0.01706588833213365
2021-01-18,0.01988952189589699
2021-01-19,0.02289338809381323
2021-01-20,0.026329824800411177
2021-01-21,0.03027264830054355
2021-01-22,0.0345736353944269
2021-01-23,0.0396700006645941
2021-01-24,0.04539776929975479
2021-01-25,0.05092235465529015
2021-01-26,0.056720636141674635
2021-01-27,0.06351460869200794
2021-01-28,0.07114829399691323
2021-01-29,0.07876218911774283
2021-01-30,0.08789164884383777
2021-01-31,0.09827637592197527
2021-02-01,0.10454297138512225
2021-02-02,0.11160347006950708
2021-02-03,0.11878205671240255
2021-02-04,0.1253769947118709
2021-02-05,0.13258049264029673
2021-02-06,0.1380078281642528
2021-02-07,0.14340259205147438
2021-02-08,0.15402290186191514
2021-02-09,0.16435046395623226
2021-02-10,0.17430015929721906
2021-02-11,0.18575073460590738
2021-02-12,0.19710387740538954
2021-02-13,0.2085667684995091
2021-02-14,0.22037690511004016
2021-02-15,0.2339425023739758
2021-02-16,0.24758051358871935
2021-02-17,0.26196531359490355
2021-02-18,0.27652328129662956
2021-02-19,0.2921776419236804
2021-02-20,0.3097211442732499
2021-02-21,0.3258999736481393
2021-02-22,0.3415831405427459
2021-02-23,0.3586878485376643
2021-02-24,0.37590675799110407
2021-02-25,0.39418337647515467
2021-02-26,0.4122416173591756
2021-02-27,0.4296740025355406
2021-02-28,0.4493141598620124
2021-03-01,0.4682978520887247
2021-03-02,0.4866708068351534
2021-03-03,0.5055633147710729
2021-03-04,0.5231429247540975
2021-03-05,0.5411172893145962
2021-03-06,0.560060898475958
2021-03-07,0.5778344995987956
2021-03-08,0.5955932439208824
2021-03-09,0.6129221978960596
2021-03-10,0.6299407548107833
2021-03-11,0.646900758595234
2021-03-12,0.6629630833976431
2021-03-13,0.6788844343167131
2021-03-14,0.6934289807021173
2021-03-15,0.7083706003082497
2021-03-16,0.7233205422785648
2021-03-17,0.7373812656372468
2021-03-18,0.7510079062389714
2021-03-19,0.7646046429750878
2021-03-20,0.7766270235516191
2021-03-21,0.7891237033253575
2021-03-22,0.8009639868625513
2021-03-23,0.8117244901776164
2021-03-24,0.8223782017035153
2021-03-25,0.8326246172629871
2021-03-26,0.8418858341527958
2021-03-27,0.8505391276893959
2021-03-28,0.8587450566946389
2021-03-29,0.8667647288452461
2021-03-30,0.8749694569847487
2021-03-31,0.8826113411479086
2021-04-01,0.889508204173958
2021-04-02,0.8966103828562163
2021-04-03,0.9029865975862581
2021-04-04,0.9087324934512796
2021-04-05,0.9142601469910078
2021-04-06,0.9194133655037947
2021-04-07,0.9242386496353169
2021-04-08,0.9289552848022183
2021-04-09,0.9330924767061528
2021-04-10,0.9370884364823948
2021-04-11,0.9409185327722579
2021-04-12,0.9445728186404947
2021-04-13,0.9480516171703454
2021-04-14,0.951295460283834
2021-04-15,0.9543045232429972
2021-04-16,0.9571230467333316
2021-04-17,0.9596489949470226
2021-04-18,0.9621914404988182
2021-04-19,0.96462729503298
2021-04-20,0.9669658988956701
2021-04-21,0.9690598502673128
2021-04-22,0.9710376115797652
2021-04-23,0.9729232737922753
2021-04-24,0.9746521415154731
2021-04-25,0.9761408826102257
2021-04-26,0.977572370631053
2021-04-27,0.9789984307523693
2021-04-28,0.9803323575761039
2021-04-29,0.9815329923082406
2021-04-30,0.9827174097911294
2021-05-01,0.9837368336178243


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_share_doing_rapid_test_today.csv <==
date,spring_no_effects
2021-01-15,0.0
2021-01-16,0.0
2021-01-17,0.0
2021-01-18,0.0
2021-01-19,0.0
2021-01-20,0.0
2021-01-21,0.0
2021-01-22,0.0
2021-01-23,0.0
2021-01-24,0.0
2021-01-25,0.0
2021-01-26,0.0
2021-01-27,0.0
2021-01-28,0.0
2021-01-29,0.0
2021-01-30,0.0
2021-01-31,0.0
2021-02-01,0.0
2021-02-02,0.0
2021-02-03,0.0
2021-02-04,0.0
2021-02-05,0.0
2021-02-06,0.0
2021-02-07,0.0
2021-02-08,0.0
2021-02-09,0.0
2021-02-10,0.0
2021-02-11,0.0
2021-02-12,0.0
2021-02-13,0.0
2021-02-14,0.0
2021-02-15,0.0
2021-02-16,0.0
2021-02-17,0.0
2021-02-18,0.0
2021-02-19,0.0
2021-02-20,0.0
2021-02-21,0.0
2021-02-22,0.0
2021-02-23,0.0
2021-02-24,0.0
2021-02-25,0.0
2021-02-26,0.0
2021-02-27,0.0
2021-02-28,0.0
2021-03-01,0.0
2021-03-02,0.0
2021-03-03,0.0
2021-03-04,0.0
2021-03-05,0.0
2021-03-06,0.0
2021-03-07,0.0
2021-03-08,0.0
2021-03-09,0.0
2021-03-10,0.0
2021-03-11,0.0
2021-03-12,0.0
2021-03-13,0.0
2021-03-14,0.0
2021-03-15,0.0
2021-03-16,0.0
2021-03-17,0.0
2021-03-18,0.0
2021-03-19,0.0
2021-03-20,0.0
2021-03-21,0.0
2021-03-22,0.0
2021-03-23,0.0
2021-03-24,0.0
2021-03-25,0.0
2021-03-26,0.0
2021-03-27,0.0
2021-03-28,0.0
2021-03-29,0.0
2021-03-30,0.0
2021-03-31,0.0
2021-04-01,0.0
2021-04-02,0.0
2021-04-03,0.0
2021-04-04,0.0
2021-04-05,0.0
2021-04-06,0.0
2021-04-07,0.0
2021-04-08,0.0
2021-04-09,0.0
2021-04-10,0.0
2021-04-11,0.0
2021-04-12,0.0
2021-04-13,0.0
2021-04-14,0.0
2021-04-15,0.0
2021-04-16,0.0
2021-04-17,0.0
2021-04-18,0.0
2021-04-19,0.0
2021-04-20,0.0
2021-04-21,0.0
2021-04-22,0.0
2021-04-23,0.0
2021-04-24,0.0
2021-04-25,0.0
2021-04-26,0.0
2021-04-27,0.0
2021-04-28,0.0
2021-04-29,0.0
2021-04-30,0.0
2021-05-01,0.0
2021-05-02,0.0
2021-05-03,0.0
2021-05-04,0.0
2021-05-05,0.0
2021-05-06,0.0
2021-05-07,0.0
2021-05-08,0.0
2021-05-09,0.0
2021-05-10,0.0
2021-05-11,0.0
2021-05-12,0.0
2021-05-13,0.0
2021-05-14,0.0
2021-05-15,0.0
2021-05-16,0.0
2021-05-17,0.0
2021-05-18,0.0
2021-05-19,0.0
2021-05-20,0.0
2021-05-21,0.0
2021-05-22,0.0
2021-05-23,0.0
2021-05-24,0.0
2021-05-25,0.0
2021-05-26,0.0
2021-05-27,0.0
2021-05-28,0.0
2021-05-29,0.0
2021-05-30,0.0
2021-05-31,0.0


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_share_ever_rapid_test.csv <==
date,spring_no_effects
2021-01-15,0.0
2021-01-16,0.0
2021-01-17,0.0
2021-01-18,0.0
2021-01-19,0.0
2021-01-20,0.0
2021-01-21,0.0
2021-01-22,0.0
2021-01-23,0.0
2021-01-24,0.0
2021-01-25,0.0
2021-01-26,0.0
2021-01-27,0.0
2021-01-28,0.0
2021-01-29,0.0
2021-01-30,0.0
2021-01-31,0.0
2021-02-01,0.0
2021-02-02,0.0
2021-02-03,0.0
2021-02-04,0.0
2021-02-05,0.0
2021-02-06,0.0
2021-02-07,0.0
2021-02-08,0.0
2021-02-09,0.0
2021-02-10,0.0
2021-02-11,0.0
2021-02-12,0.0
2021-02-13,0.0
2021-02-14,0.0
2021-02-15,0.0
2021-02-16,0.0
2021-02-17,0.0
2021-02-18,0.0
2021-02-19,0.0
2021-02-20,0.0
2021-02-21,0.0
2021-02-22,0.0
2021-02-23,0.0
2021-02-24,0.0
2021-02-25,0.0
2021-02-26,0.0
2021-02-27,0.0
2021-02-28,0.0
2021-03-01,0.0
2021-03-02,0.0
2021-03-03,0.0
2021-03-04,0.0
2021-03-05,0.0
2021-03-06,0.0
2021-03-07,0.0
2021-03-08,0.0
2021-03-09,0.0
2021-03-10,0.0
2021-03-11,0.0
2021-03-12,0.0
2021-03-13,0.0
2021-03-14,0.0
2021-03-15,0.0
2021-03-16,0.0
2021-03-17,0.0
2021-03-18,0.0
2021-03-19,0.0
2021-03-20,0.0
2021-03-21,0.0
2021-03-22,0.0
2021-03-23,0.0
2021-03-24,0.0
2021-03-25,0.0
2021-03-26,0.0
2021-03-27,0.0
2021-03-28,0.0
2021-03-29,0.0
2021-03-30,0.0
2021-03-31,0.0
2021-04-01,0.0
2021-04-02,0.0
2021-04-03,0.0
2021-04-04,0.0
2021-04-05,0.0
2021-04-06,0.0
2021-04-07,0.0
2021-04-08,0.0
2021-04-09,0.0
2021-04-10,0.0
2021-04-11,0.0
2021-04-12,0.0
2021-04-13,0.0
2021-04-14,0.0
2021-04-15,0.0
2021-04-16,0.0
2021-04-17,0.0
2021-04-18,0.0
2021-04-19,0.0
2021-04-20,0.0
2021-04-21,0.0
2021-04-22,0.0
2021-04-23,0.0
2021-04-24,0.0
2021-04-25,0.0
2021-04-26,0.0
2021-04-27,0.0
2021-04-28,0.0
2021-04-29,0.0
2021-04-30,0.0
2021-05-01,0.0
2021-05-02,0.0
2021-05-03,0.0
2021-05-04,0.0
2021-05-05,0.0
2021-05-06,0.0
2021-05-07,0.0
2021-05-08,0.0
2021-05-09,0.0
2021-05-10,0.0
2021-05-11,0.0
2021-05-12,0.0
2021-05-13,0.0
2021-05-14,0.0
2021-05-15,0.0
2021-05-16,0.0
2021-05-17,0.0
2021-05-18,0.0
2021-05-19,0.0
2021-05-20,0.0
2021-05-21,0.0
2021-05-22,0.0
2021-05-23,0.0
2021-05-24,0.0
2021-05-25,0.0
2021-05-26,0.0
2021-05-27,0.0
2021-05-28,0.0
2021-05-29,0.0
2021-05-30,0.0
2021-05-31,0.0


==> figures/results/tables/scenario_comparisons/pessimistic_scenario/full_share_rapid_test_in_last_week.csv <==
date,spring_no_effects
2021-01-15,0.0
2021-01-16,0.0
2021-01-17,0.0
2021-01-18,0.0
2021-01-19,0.0
2021-01-20,0.0
2021-01-21,0.0
2021-01-22,0.0
2021-01-23,0.0
2021-01-24,0.0
2021-01-25,0.0
2021-01-26,0.0
2021-01-27,0.0
2021-01-28,0.0
2021-01-29,0.0
2021-01-30,0.0
2021-01-31,0.0
2021-02-01,0.0
2021-02-02,0.0
2021-02-03,0.0
2021-02-04,0.0
2021-02-05,0.0
2021-02-06,0.0
2021-02-07,0.0
2021-02-08,0.0
2021-02-09,0.0
2021-02-10,0.0
2021-02-11,0.0
2021-02-12,0.0
2021-02-13,0.0
2021-02-14,0.0
2021-02-15,0.0
2021-02-16,0.0
2021-02-17,0.0
2021-02-18,0.0
2021-02-19,0.0
2021-02-20,0.0
2021-02-21,0.0
2021-02-22,0.0
2021-02-23,0.0
2021-02-24,0.0
2021-02-25,0.0
2021-02-26,0.0
2021-02-27,0.0
2021-02-28,0.0
2021-03-01,0.0
2021-03-02,0.0
2021-03-03,0.0
2021-03-04,0.0
2021-03-05,0.0
2021-03-06,0.0
2021-03-07,0.0
2021-03-08,0.0
2021-03-09,0.0
2021-03-10,0.0
2021-03-11,0.0
2021-03-12,0.0
2021-03-13,0.0
2021-03-14,0.0
2021-03-15,0.0
2021-03-16,0.0
2021-03-17,0.0
2021-03-18,0.0
2021-03-19,0.0
2021-03-20,0.0
2021-03-21,0.0
2021-03-22,0.0
2021-03-23,0.0
2021-03-24,0.0
2021-03-25,0.0
2021-03-26,0.0
2021-03-27,0.0
2021-03-28,0.0
2021-03-29,0.0
2021-03-30,0.0
2021-03-31,0.0
2021-04-01,0.0
2021-04-02,0.0
2021-04-03,0.0
2021-04-04,0.0
2021-04-05,0.0
2021-04-06,0.0
2021-04-07,0.0
2021-04-08,0.0
2021-04-09,0.0
2021-04-10,0.0
2021-04-11,0.0
2021-04-12,0.0
2021-04-13,0.0
2021-04-14,0.0
2021-04-15,0.0
2021-04-16,0.0
2021-04-17,0.0
2021-04-18,0.0
2021-04-19,0.0
2021-04-20,0.0
2021-04-21,0.0
2021-04-22,0.0
2021-04-23,0.0
2021-04-24,0.0
2021-04-25,0.0
2021-04-26,0.0
2021-04-27,0.0
2021-04-28,0.0
2021-04-29,0.0
2021-04-30,0.0
2021-05-01,0.0
2021-05-02,0.0
2021-05-03,0.0
2021-05-04,0.0
2021-05-05,0.0
2021-05-06,0.0
2021-05-07,0.0
2021-05-08,0.0
2021-05-09,0.0
2021-05-10,0.0
2021-05-11,0.0
2021-05-12,0.0
2021-05-13,0.0
2021-05-14,0.0
2021-05-15,0.0
2021-05-16,0.0
2021-05-17,0.0
2021-05-18,0.0
2021-05-19,0.0
2021-05-20,0.0
2021-05-21,0.0
2021-05-22,0.0
2021-05-23,0.0
2021-05-24,0.0
2021-05-25,0.0
2021-05-26,0.0
2021-05-27,0.0
2021-05-28,0.0
2021-05-29,0.0
2021-05-30,0.0
2021-05-31,0.0


==> figures/results/tables/scenario_comparisons/school_scenarios/full_ever_vaccinated.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,0.11632168028912666,0.11632168028912666,0.11632168028912666,0.11632168028912666
2021-04-07,0.1193113877979326,0.1193113877979326,0.1193113877979326,0.1193113877979326
2021-04-08,0.12300415030232287,0.12300415030232287,0.12300415030232287,0.12300415030232287
2021-04-09,0.12735490333147717,0.12735490333147717,0.12735490333147717,0.12735490333147717
2021-04-10,0.13194464580834234,0.13194464580834234,0.13194464580834234,0.13194464580834234
2021-04-11,0.1366540676995172,0.1366540676995172,0.1366540676995172,0.1366540676995172
2021-04-12,0.14164717412831487,0.14164717412831487,0.14164717412831487,0.14164717412831487
2021-04-13,0.1470219741624211,0.1470219741624211,0.1470219741624211,0.1470219741624211
2021-04-14,0.15258380406312835,0.15258380406312835,0.15258380406312835,0.15258380406312835
2021-04-15,0.15808542487577254,0.15808542487577254,0.15808542487577254,0.15808542487577254
2021-04-16,0.16355540205726699,0.16355540205726699,0.16355540205726699,0.16355540205726699
2021-04-17,0.1690285805399671,0.1690285805399671,0.1690285805399671,0.1690285805399671
2021-04-18,0.17453044760655015,0.17453044760655015,0.17453044760655015,0.17453044760655015
2021-04-19,0.18003256092707223,0.18003256092707223,0.18003256092707223,0.18003256092707223
2021-04-20,0.18552993385927008,0.18552993385927008,0.18552993385927008,0.18552993385927008
2021-04-21,0.19095182995919271,0.19095182995919271,0.19095182995919271,0.19095182995919271
2021-04-22,0.19630773000348764,0.19630773000348764,0.19630773000348764,0.19630773000348764
2021-04-23,0.20159831119048705,0.20159831119048705,0.20159831119048705,0.20159831119048705
2021-04-24,0.20688926175839478,0.20688926175839478,0.20688926175839478,0.20688926175839478
2021-04-25,0.21218920059507262,0.21218920059507262,0.21218920059507262,0.21218920059507262
2021-04-26,0.21752035211850723,0.21752035211850723,0.21752035211850723,0.21752035211850723
2021-04-27,0.22319096469672756,0.22319096469672756,0.22319096469672756,0.22319096469672756
2021-04-28,0.22946095936225153,0.22946095936225153,0.22946095936225153,0.22946095936225153
2021-04-29,0.23614903165255796,0.23614903165255796,0.23614903165255796,0.23614903165255796
2021-04-30,0.24315224742118258,0.24315224742118258,0.24315224742118258,0.24315224742118258
2021-05-01,0.2500775853816275,0.2500775853816275,0.2500775853816275,0.2500775853816275
2021-05-02,0.25694154454779927,0.25694154454779927,0.25694154454779927,0.25694154454779927
2021-05-03,0.26376714966298626,0.26376714966298626,0.26376714966298626,0.26376714966298626
2021-05-04,0.2705753323119951,0.2705753323119951,0.2705753323119951,0.2705753323119951
2021-05-05,0.27724616682657793,0.27724616682657793,0.27724616682657793,0.27724616682657793
2021-05-06,0.28383936978691965,0.28383936978691965,0.28383936978691965,0.28383936978691965
2021-05-07,0.29040530012352733,0.29040530012352733,0.29040530012352733,0.29040530012352733
2021-05-08,0.29698926856115987,0.29698926856115987,0.29698926856115987,0.29698926856115987
2021-05-09,0.30354891942232537,0.30354891942232537,0.30354891942232537,0.30354891942232537
2021-05-10,0.31021144286646973,0.31021144286646973,0.31021144286646973,0.31021144286646973
2021-05-11,0.3170714619696191,0.3170714619696191,0.3170714619696191,0.3170714619696191
2021-05-12,0.32416246726746484,0.32416246726746484,0.32416246726746484,0.32416246726746484
2021-05-13,0.33039367693761074,0.33039367693761074,0.33039367693761074,0.33039367693761074
2021-05-14,0.3364184642434665,0.3364184642434665,0.3364184642434665,0.3364184642434665
2021-05-15,0.3423796564695991,0.3423796564695991,0.3423796564695991,0.3423796564695991
2021-05-16,0.34830421842231885,0.34830421842231885,0.34830421842231885,0.34830421842231885
2021-05-17,0.3541607527244151,0.3541607527244151,0.3541607527244151,0.3541607527244151
2021-05-18,0.3595478654554667,0.3595478654554667,0.3595478654554667,0.3595478654554667
2021-05-19,0.3641171688554026,0.3641171688554026,0.3641171688554026,0.3641171688554026
2021-05-20,0.369019592271197,0.369019592271197,0.369019592271197,0.369019592271197
2021-05-21,0.3737197796396627,0.3737197796396627,0.3737197796396627,0.3737197796396627
2021-05-22,0.3784081468190608,0.3784081468190608,0.3784081468190608,0.3784081468190608
2021-05-23,0.3830465244488607,0.3830465244488607,0.3830465244488607,0.3830465244488607
2021-05-24,0.3873243247486132,0.3873243247486132,0.3873243247486132,0.3873243247486132
2021-05-25,0.3912056562067226,0.3912056562067226,0.3912056562067226,0.3912056562067226
2021-05-26,0.3950314574016083,0.3950314574016083,0.3950314574016083,0.3950314574016083
2021-05-27,0.398891549457487,0.398891549457487,0.398891549457487,0.398891549457487
2021-05-28,0.4027893799295035,0.4027893799295035,0.4027893799295035,0.4027893799295035
2021-05-29,0.4066053925303177,0.4066053925303177,0.4066053925303177,0.4066053925303177
2021-05-30,0.41037757193000585,0.41037757193000585,0.41037757193000585,0.41037757193000585
2021-05-31,0.4142694923074884,0.4142694923074884,0.4142694923074884,0.4142694923074884


==> figures/results/tables/scenario_comparisons/school_scenarios/full_new_known_case.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,143.60934603470108,143.60934603470108,143.60934603470108,143.60934603470108
2021-04-07,142.55927819687122,142.6943074400395,142.596626710939,142.67994262693648
2021-04-08,143.55332326359934,144.27300040006006,143.5662515953921,143.84492896959046
2021-04-09,146.92187193625472,148.00210588160093,146.7480576977083,147.24508023107236
2021-04-10,150.0447823048486,151.71253710610787,149.82069122044174,150.18124802932724
2021-04-11,153.7078096461156,155.12418021807224,153.14470897247773,153.78968908080282
2021-04-12,158.4970383346585,159.92346427578715,157.68542639433852,158.6478688722401
2021-04-13,164.47280058550982,168.09560645008835,162.52062248481099,164.58771909033388
2021-04-14,172.41797871278342,179.38491306774227,168.75351489020616,172.4811838904367
2021-04-15,177.74588789268915,184.51602430813674,173.15920306889868,177.339363681874
2021-04-16,178.3046791223961,187.01550178806013,172.79864626001321,177.54765347186762
2021-04-17,178.78446388003655,190.4213989747833,172.4050503809908,178.17539580446908
2021-04-18,179.6635904419406,192.16385080417817,172.4151057501629,178.69396555748762
2021-04-19,181.96196053842195,194.11028297963577,173.40915081689096,179.5544178623578
2021-04-20,184.3235358125564,196.64854545493728,175.47768390372417,181.3399641310617
2021-04-21,185.08343442570555,196.9358417169974,175.96752403053674,181.074215088656
2021-04-22,182.96031504908103,194.29702554997488,173.03279271359216,177.9283210190973
2021-04-23,182.49345862323318,192.84043350132987,171.0705592437213,176.21747177852907
2021-04-24,184.77890038792182,193.19955382890507,171.5072495620527,176.6024487696897
2021-04-25,188.38734143939737,195.58842224793526,173.42495211130435,178.08346100060982
2021-04-26,188.858507309176,194.84863437313032,172.39068556788777,177.02477427491806
2021-04-27,186.30588002077155,190.91698502683707,168.71760285744858,172.96958753593896
2021-04-28,182.2736769827572,185.57040158989759,163.14549185479183,167.23371766390792
2021-04-29,182.1745597723465,183.78054587726268,160.72502084693502,164.71556592695063
2021-04-30,181.38305857037076,181.27963191602902,158.6220122086546,161.70182813793957
2021-05-01,180.3171894381276,177.69848400944917,155.46031684468258,157.85062174502312
2021-05-02,177.5375981026955,173.08306955945272,150.61219242241742,152.76978735048925
2021-05-03,176.16575845135824,169.53208776038915,146.95634748770192,148.72752894330284
2021-05-04,174.68618270174844,165.35049066610355,143.42978587091346,145.38052749030197
2021-05-05,172.41079630623202,160.45065291666756,138.98243973422223,142.0162882615775
2021-05-06,167.3543820939732,153.99797887079643,132.78833232420521,136.3795355999572
2021-05-07,163.94848490725002,148.41868546158813,127.61412664450175,131.66500393955
2021-05-08,159.40920396669952,142.30358452363765,121.82941640792048,126.40460938122851
2021-05-09,153.98217757638312,135.41565664074537,115.0003842587505,120.43602953692871
2021-05-10,148.27647381186839,129.4815523478928,109.10937440520694,114.75905539861998
2021-05-11,143.01033332830568,123.27738956870368,103.26145899097244,108.79191203563049
2021-05-12,136.93689034835396,116.04326969002888,97.33453710467134,102.09647264831848
2021-05-13,131.2412419530113,110.17237057482953,91.61015908312271,96.24855723408398
2021-05-14,125.34448617422653,104.00842927232884,86.17451380494452,90.94363175514314
2021-05-15,119.22220282972458,97.93211332975649,80.84660462503888,85.49218518255164
2021-05-16,113.08268170949897,92.39304139723664,75.79593633802128,79.9516767687215
2021-05-17,107.37123201974303,86.88988149747429,70.52548641052768,75.087751052043
2021-05-18,102.1410035689378,81.69700156073694,65.832501969775,70.39907605522123
2021-05-19,96.65651792620939,76.382020712624,61.314768248879005,65.54520570771486
2021-05-20,91.86872571897688,71.98782438441388,57.30123946789859,61.547478221147756
2021-05-21,87.19585201656838,67.76887877606048,53.42417641139675,57.54831425327034
2021-05-22,82.49424868795391,63.16208321392583,49.53849446703311,53.52903954704871
2021-05-23,78.0943064345026,59.397065699627454,46.34806947685505,50.15043550522127
2021-05-24,73.82077453635772,55.94663759228494,43.04703542578383,46.56785111733109
2021-05-25,69.97962351261341,52.503391891493955,40.0663367069097,43.38173557108394
2021-05-26,66.23615321796954,48.80014307353852,37.24221445085834,40.12954188456294
2021-05-27,62.593236615046735,45.99325859321077,34.72980863914225,37.21492130596263
2021-05-28,58.96899426915783,42.79852415910181,32.38403465942106,34.43245700790999
2021-05-29,55.24707119416848,39.5061089958924,29.93052458142731,31.802259728749245
2021-05-30,52.0135517646814,36.692042109013144,27.676685405565358,29.377479276961513
2021-05-31,48.769976966022206,34.18681870384855,25.503289183080255,27.135131951581972


==> figures/results/tables/scenario_comparisons/school_scenarios/full_newly_deceased.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,3.3268907146566358,3.3268907146566358,3.3268907146566358,3.3268907146566358
2021-04-07,3.3872229296892695,3.3872229296892695,3.3872229296892695,3.3872229296892695
2021-04-08,3.444682182101301,3.444682182101301,3.444682182101301,3.444682182101301
2021-04-09,3.5165062476163405,3.5165062476163405,3.5165062476163405,3.5165062476163405
2021-04-10,3.519379210236942,3.519379210236942,3.519379210236942,3.519379210236942
2021-04-11,3.4547375512734066,3.4547375512734066,3.4547375512734066,3.4547375512734066
2021-04-12,3.444682182101301,3.444682182101301,3.444682182101301,3.444682182101301
2021-04-13,3.5236886541678443,3.516506247616341,3.5121968036854385,3.5150697663060395
2021-04-14,3.550981799063559,3.5552912429944614,3.5437993925120552,3.5552912429944614
2021-04-15,3.5466723551326567,3.5437993925120557,3.548108836442957,3.5538547616841614
2021-04-16,3.466229401755812,3.466229401755813,3.460483476514609,3.4604834765146095
2021-04-17,3.4877766214103247,3.4892131027206252,3.469102364376414,3.507887359754535
2021-04-18,3.520815691547243,3.4705388456867152,3.4963955092721286,3.5437993925120557
2021-04-19,3.586893831821079,3.578274943959275,3.6041316075446885,3.6314247524404033
2021-04-20,3.5136332849957386,3.5150697663060395,3.5366169859605514,3.529434579409048
2021-04-21,3.467665883066114,3.482030696169121,3.476284770927918,3.4762847709279177
2021-04-22,3.4360632942394966,3.4331903316188948,3.42600792506739,3.418825518515886
2021-04-23,3.424571443757089,3.42600792506739,3.4346268129291957,3.4274444063776905
2021-04-24,3.4389362568600976,3.4145160745849847,3.477721252238218,3.4001512614819753
2021-04-25,3.4389362568600976,3.4805942148588205,3.4906495840309257,3.395841817551074
2021-04-26,3.4116431119643824,3.420261999826188,3.3972782988613743,3.336946083828741
2021-04-27,3.4331903316188943,3.4374997755497967,3.3829134857583667,3.397278298861375
2021-04-28,3.4188255185158867,3.375731079206862,3.3814770044480658,3.3800405231377653
2021-04-29,3.3742945978965624,3.3570568221729524,3.351310896931748,3.358493303483253
2021-04-30,3.3728581165862606,3.3225812707257343,3.322581270725734,3.3800405231377653
2021-05-01,3.3053434950021243,3.2737409061755063,3.2536301678312958,3.3182718267948315
2021-05-02,3.220591097694378,3.193297952798662,3.151639994799939,3.232082948176784
2021-05-03,3.1473305508690363,3.1056725928703135,3.0913077797673063,3.1918614714883615
2021-05-04,3.048213340458282,3.010864826390462,3.0467768591479816,3.1099820368012154
2021-05-05,2.967770387081438,2.960587980529934,2.967770387081438,3.033848527355274
2021-05-06,2.9160570599106097,2.8945098402560974,2.9232394664621135,2.946223167426925
2021-05-07,2.8887639150148945,2.867216695360382,2.814066886879253,2.854288363567675
2021-05-08,2.8083209616380507,2.7896467046041393,2.6890930128830846,2.719259120399401
2021-05-09,2.7609170783981236,2.758044115777522,2.6402526483328574,2.681910606331581
2021-05-10,2.697711900744889,2.6833470876418817,2.5497543257839075,2.5468813631633056
2021-05-11,2.607213578195939,2.6258878352298494,2.4951680359924775,2.476493778958568
2021-05-12,2.519588218267591,2.5253341435087937,2.440581746201047,2.360138792824203
2021-05-13,2.456383040614356,2.4147250826156323,2.304116021722472,2.2796958394473585
2021-05-14,2.350083423652097,2.2911876899297647,2.2696404702752537,2.1777056664160024
2021-05-15,2.271076951585554,2.200689367380815,2.1906339982087095,2.1015721569700605
2021-05-16,2.196379923449913,2.0469858671786305,2.0943897504185562,2.036930498006525
2021-05-17,2.1015721569700605,1.9378132875957699,2.0613506802816386,2.041239941937427
2021-05-18,2.1101910448318653,1.8315136706335116,1.9363768062854696,1.9464321754575746
2021-05-19,2.0168197596623143,1.7309599789124561,1.8185853388408046,1.8473149650468197
2021-05-20,1.9162660679412584,1.6706277638798233,1.7209046097403506,1.7697449742905773
2021-05-21,1.8157123762202032,1.61029554884719,1.6102955488471897,1.6591359133974166
2021-05-22,1.7467612733257651,1.5355985207115483,1.552836296435158,1.6146049927780919
2021-05-23,1.6835560956725304,1.4666474178171103,1.476702786989216,1.5097418571261343
2021-05-24,1.6059861049162876,1.4393542729213953,1.3560383569239494,1.3560383569239491
2021-05-25,1.475266305678915,1.3704031700269577,1.3086344736840232,1.2928331792707144
2021-05-26,1.4264259411286886,1.3316181746488356,1.2123902258938701,1.264103553064699
2021-05-27,1.3775855765784615,1.241119852099886,1.180787637067253,1.2080807819629675
2021-05-28,1.3287452120282346,1.15780393610244,1.1118365341728151,1.1534944921715378
2021-05-29,1.2526117025822927,1.091725795828604,1.035703024726873,1.0989082023801078
2021-05-30,1.1865335623084563,1.0529408004504826,0.9724978470736381,1.0155922863826616
2021-05-31,1.1520580108612373,0.9724978470736381,0.9337128516955169,0.9825532162457434


==> figures/results/tables/scenario_comparisons/school_scenarios/full_newly_infected.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,251.01505360589132,251.45461688684335,251.4072130036034,251.21185154540254
2021-04-07,248.7612144300294,249.13039012677666,249.01547162195263,248.9034260797492
2021-04-08,246.63953153471508,246.9914694557388,246.41831341292874,246.40969452506704
2021-04-09,246.5648345065795,246.45709840830696,245.922727360875,246.00747975818277
2021-04-10,244.6385130694661,244.16447423706686,243.8182822412843,243.90447111990244
2021-04-11,241.2239969948811,240.36785413394188,240.54885077903978,240.04177287650364
2021-04-12,240.58045336786634,237.87843202319064,237.77356888753866,237.28229227941577
2021-04-13,237.05245526976765,233.9697663778622,232.07073808564445,231.5521683326259
2021-04-14,235.07729346810405,231.46741593531814,227.98107579521812,227.50847344412924
2021-04-15,231.97449383785434,226.04038954500172,222.77383104537773,221.84011819368226
2021-04-16,228.6533490484389,222.47504293283524,216.5366291960517,215.88590316248548
2021-04-17,223.92301609361843,217.02790580417465,211.15413372635464,210.07102681838785
2021-04-18,220.7153533277168,213.0790186821577,206.44678447249896,205.85926361658596
2021-04-19,216.35563255095383,206.94237052455273,200.13201263241663,199.3189642107864
2021-04-20,213.60046139779695,202.0252949993932,194.5613381110702,193.76983690909447
2021-04-21,209.03388731235066,195.90588461751176,188.2724229345733,187.16920528826233
2021-04-22,203.65282832396392,189.12281987027143,180.89034548093755,180.00403651248197
2021-04-23,197.7948575405573,181.4160976405077,173.30285119992877,171.97410598790057
2021-04-24,194.12752075535934,177.03770260671087,167.99074331443646,166.88608918681513
2021-04-25,190.09388123603478,171.83189433818083,162.3108962135071,161.2996133710554
2021-04-26,185.02884813591416,165.9035359705694,155.33965241461735,154.2163240299622
2021-04-27,178.02600174819779,157.82045563750685,146.89745175397962,145.9019702059412
2021-04-28,172.3720113108539,150.68258000662223,139.65327650613273,138.54862237851145
2021-04-29,166.50973108351633,143.66105936187196,132.56280475848803,131.15648955570356
2021-04-30,161.1487828334738,136.79755166125477,125.853000558073,124.24845093446703
2021-05-01,156.66121522009414,131.51848284589934,120.20331956465999,118.43788403430034
2021-05-02,151.9452470783766,126.4261566008831,114.86966445951317,112.78820304088734
2021-05-03,145.26704546678823,119.01534952104129,107.40570757119023,105.74369869517227
2021-05-04,139.29128321593691,112.57991325089372,101.40552513806384,99.91876698190254
2021-05-05,133.14601617047012,105.94911552254528,94.54489040006726,93.8639982589847
2021-05-06,126.69190564328866,99.38008649053974,88.08216098502399,87.74889732103422
2021-05-07,120.83106189726146,93.93151288056882,83.005636034421,82.94386733807805
2021-05-08,116.33774835864055,89.57466506642653,78.4606091686293,78.88868059909893
2021-05-09,112.25814143738631,85.36146538331433,74.09657894793548,75.14377382314476
2021-05-10,106.24072122853632,80.23179062423017,69.43807005863,70.48095548990841
2021-05-11,100.91855797387188,74.9785784724602,64.72497487953311,65.69890920791705
2021-05-12,95.29760660666487,70.12614460626413,60.371000028011416,61.12802567853994
2021-05-13,89.47985729994667,65.59260959095482,55.67801558725873,56.720901018537106
2021-05-14,84.06432276011267,60.600837037659566,51.26370852070439,52.533557999010284
2021-05-15,80.25477432519497,57.179138556523085,48.176710184867986,49.43363133138119
2021-05-16,76.80721918047308,54.3248501929554,45.50485494770852,46.656912958569755
2021-05-17,72.3009773100595,50.64314859465448,42.17509127043128,43.228032070881774
2021-05-18,67.67119804696003,46.64398462677707,38.62841891529862,39.69141508492122
2021-05-19,63.78264313997579,43.35156946356765,35.61755408890817,36.61734508087752
2021-05-20,60.46724427580157,40.91960660522842,33.44128490380246,34.382180162049494
2021-05-21,57.012506724528166,38.144324713727286,30.887221134087657,31.52932827979212
2021-05-22,54.70982718411598,36.08584699606625,29.12322208503828,29.696378127848316
2021-05-23,52.16294582095268,34.14228778322929,27.426737657573046,27.816024092664573
2021-05-24,48.357706829965885,31.398608480554767,24.739081126000265,25.145605336815404
2021-05-25,44.84694650759075,28.775593607945527,22.670548039167127,23.150332796807604
2021-05-26,41.864811307406306,26.554793502220498,20.920913803220756,21.20964654659123
2021-05-27,38.94157184094419,24.726152794207586,19.188517342998008,19.449956941472756
2021-05-28,36.12175902882374,22.574303791377005,17.49777884077397,17.91148545814061
2021-05-29,34.07046371771421,21.16655210728222,16.2767697270183,16.644508942455314
2021-05-30,32.27486207983822,19.764546348428656,15.116092828295264,15.558529071867913
2021-05-31,30.11870363307673,18.576576304809905,14.076080359637483,14.607578444448793


==> figures/results/tables/scenario_comparisons/school_scenarios/full_r_effective.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,1.0009727757774212,1.0009487024373867,1.0006086223131037,1.0005864237646505
2021-04-07,0.9974938932108609,0.99727144031348,0.997598767258317,0.9966312374879442
2021-04-08,0.9932286534597949,0.9932977125935866,0.9938510181521933,0.9929780039909846
2021-04-09,0.9885670024013092,0.9894334486578202,0.98942805942324,0.9881005985524492
2021-04-10,0.984271988655401,0.9856548241899207,0.9850859158650188,0.9849450585279489
2021-04-11,0.9751918743530349,0.9760615066753159,0.9764437275691695,0.9769140979001055
2021-04-12,0.9710335854395459,0.9719062152930183,0.9729842903023482,0.9720727046130405
2021-04-13,0.9681282037555135,0.9665344160015453,0.9682203190491875,0.9659133428805785
2021-04-14,0.9656154904536691,0.9623158597844269,0.9630385792865612,0.9610704114682117
2021-04-15,0.9637347111962298,0.9575874797690084,0.9561890149654931,0.954309617366816
2021-04-16,0.9581395142352476,0.9495520780583938,0.9466886629297907,0.945589090965893
2021-04-17,0.9545891964240003,0.9426881758486038,0.9383986532135253,0.936580942193148
2021-04-18,0.9478487022801776,0.9346407752917933,0.9268938931162471,0.9255969213370941
2021-04-19,0.9438581540537082,0.9271287498037503,0.9190258827784501,0.9158213432459635
2021-04-20,0.9394042340671412,0.9185614048269125,0.9073852590601933,0.9058817472805314
2021-04-21,0.9343787146859172,0.9128912633255,0.8992485849090798,0.899015682930591
2021-04-22,0.9298662964179558,0.9049622439438764,0.8903193554504633,0.8926472010133162
2021-04-23,0.9248237693277865,0.8963628964969141,0.8818407287193364,0.8838229969081587
2021-04-24,0.9208880302569171,0.8916569777723146,0.874265027177239,0.8754092004717176
2021-04-25,0.9135645780340896,0.8813892339142951,0.8656032002437731,0.8656662714306053
2021-04-26,0.9086500464421812,0.8723512821845859,0.8570217102216932,0.8552424217754734
2021-04-27,0.9030953408085017,0.8654283554921918,0.8483974044163942,0.8487707784322833
2021-04-28,0.8999956979296494,0.8594825734449644,0.8435576002032695,0.8402526052240229
2021-04-29,0.8945132971699409,0.8516864336842879,0.8344862575920432,0.8318005526694066
2021-04-30,0.8877848899605655,0.8434306338920033,0.8258411707975825,0.819401220140586
2021-05-01,0.8802122893728735,0.8365625433832784,0.8169572216646878,0.8113865755362099
2021-05-02,0.8706831592549783,0.8233694081794725,0.8075931613012971,0.8000363445486656
2021-05-03,0.8647993280247174,0.818365213838463,0.7980529956956459,0.7934476932495156
2021-05-04,0.858874024678511,0.8109291271439363,0.7918289650547957,0.7861784322251961
2021-05-05,0.8546797390080914,0.8041668642437435,0.7830249539936148,0.7780399004535473
2021-05-06,0.8478059206510097,0.798075925877012,0.773663253379391,0.7734432534545611
2021-05-07,0.840637794020631,0.7917857109212558,0.7671313920017371,0.7668299688842904
2021-05-08,0.8323185804520056,0.7866635320705536,0.7593083103693181,0.7616787787967997
2021-05-09,0.8236520203540112,0.7764331871074412,0.7517812185248658,0.7537270617066524
2021-05-10,0.8168690419348195,0.7715382734473597,0.7439223749038327,0.7480434051992123
2021-05-11,0.8088903783214282,0.7629202319168803,0.7371903804677825,0.741870341250601
2021-05-12,0.8039367843346068,0.7568491317286934,0.7328887926772425,0.7374460521863472
2021-05-13,0.7983812458974999,0.75547450616533,0.7320997902271414,0.7345231493533029
2021-05-14,0.7909140684956041,0.7477445285645793,0.7225562999735655,0.7278597435333475
2021-05-15,0.7876510053964014,0.741945818581085,0.7164287539189991,0.7237251937861585
2021-05-16,0.7801619032086319,0.7333312963666839,0.7088897653823292,0.7165429003396989
2021-05-17,0.7741011324618909,0.731576514152076,0.7030545233505179,0.7142007065844176
2021-05-18,0.771720405528644,0.728221078896168,0.6996599756596579,0.7116865143711251
2021-05-19,0.768020382594079,0.724681632218633,0.6956453637804716,0.7081190432883065
2021-05-20,0.7665257426373382,0.7230768660569128,0.6941627776004498,0.7090310447772193
2021-05-21,0.763801561378899,0.7184609017691787,0.6864158013238595,0.7032066624206955
2021-05-22,0.7594830165138464,0.7140822628627492,0.6878641189180213,0.6989895430043062
2021-05-23,0.7516911511363794,0.7076916405822727,0.6851047683017628,0.692140507689621
2021-05-24,0.7538996004760345,0.7076641292204234,0.686671668853825,0.6877165412740721
2021-05-25,0.749963692180875,0.7043929415314989,0.6852673902000591,0.6831436296037592
2021-05-26,0.744122950163809,0.7004816310202645,0.6800989546833178,0.681341126340645
2021-05-27,0.7434493701271808,0.6977654581878848,0.6801144664422674,0.6841425159122078
2021-05-28,0.7360204665120181,0.6951746488459883,0.6689748652377979,0.6741240278728615
2021-05-29,0.731848284730453,0.6938284099860869,0.6667402471524422,0.6704197854539641
2021-05-30,0.7231328237050464,0.6873022195114487,0.6636645525935024,0.6677151674056198
2021-05-31,0.7215211273268574,0.688619792069155,0.6612464148103498,0.6615363078430095


==> figures/results/tables/scenario_comparisons/school_scenarios/full_share_b117.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,0.9139397117398118,0.9143829470890503,0.9142092782899321,0.9136944020851623
2021-04-07,0.9187360858614176,0.9198600937618349,0.9192676838411246,0.9184162952594933
2021-04-08,0.9236555007562522,0.9253884026360625,0.9247700165250943,0.9234440227304354
2021-04-09,0.9287733084745586,0.9301849866079238,0.9296373994049401,0.9286921572112518
2021-04-10,0.9326899439962953,0.9342165930324045,0.9339111636766947,0.9327002425215578
2021-04-11,0.9370313762204592,0.9384311401803929,0.9383545364995991,0.9372175857832643
2021-04-12,0.9409058441444689,0.942462405773899,0.9420077374738623,0.94095012867657
2021-04-13,0.9448610116881628,0.9460935186276183,0.9455306044665622,0.9452727413407296
2021-04-14,0.9488500432302783,0.9491706163506461,0.949485075220898,0.948822380518209
2021-04-15,0.9522841440691961,0.9520672805962277,0.9525683392109124,0.9520525417872089
2021-04-16,0.9551101963615628,0.9549272333337409,0.9557940588214769,0.9547624392637206
2021-04-17,0.9578501264329428,0.9575146040424097,0.9581153090843403,0.9571376776654629
2021-04-18,0.9602284608834846,0.9600545083218234,0.9605890066280313,0.959115627472534
2021-04-19,0.9628988336658474,0.9623419968706217,0.9634932284661252,0.961764996540102
2021-04-20,0.9651160106833151,0.9643911283563583,0.9659758345082541,0.9636755790058088
2021-04-21,0.9673551649907506,0.9665517266766234,0.9679838899629074,0.9663899286958467
2021-04-22,0.9697719994633102,0.9683677886797507,0.9697154813862334,0.9684417313956589
2021-04-23,0.9719097307119724,0.9708139057039336,0.9713844687338636,0.9705503796981835
2021-04-24,0.9736574280216362,0.972566368042603,0.9731129519133038,0.9724188255788742
2021-04-25,0.9755909108614645,0.9739700292085555,0.9745250772886327,0.9745492385938518
2021-04-26,0.9772364874389488,0.9756713269956481,0.97602009676799,0.9759026070516901
2021-04-27,0.9786840697214136,0.977208371102064,0.9773440353551529,0.9776201223160652
2021-04-28,0.9801230193651888,0.9789097695601554,0.9786770141433301,0.9787835016430281
2021-04-29,0.9812548824451693,0.9803906592421328,0.9801305877694063,0.9802237156450332
2021-04-30,0.9823563488102464,0.9812612140250939,0.9815535580216911,0.9811979400575784
2021-05-01,0.9830581459794029,0.9824464665155249,0.9825564949173297,0.9825207126824872


==> figures/results/tables/scenario_comparisons/school_scenarios/full_share_doing_rapid_test_today.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,0.03396185136584234,0.03446486402627037,0.03381565861077687,0.034044229464755785
2021-04-07,0.036543271896053754,0.0375681417995848,0.03617493346269873,0.03671646639552057
2021-04-08,0.03742468041112505,0.03873914905104506,0.03689268366208747,0.03764541012926588
2021-04-09,0.0356848593946442,0.03766999858506591,0.03511324859530084,0.0360987609630458
2021-04-10,0.036174910889421014,0.03811237121303767,0.03560600683128948,0.03657348930647401
2021-04-11,0.03712205894560014,0.03905205982698404,0.03655375410538663,0.03751586414047063
2021-04-12,0.042463427955383305,0.0538735734329759,0.03822854561295017,0.04351415452249975
2021-04-13,0.04895529331563179,0.06042209772033495,0.044525929872829335,0.05097836792534237
2021-04-14,0.04685228672946758,0.05816692877320289,0.042415753192810574,0.0488549920341981
2021-04-15,0.045891024218356655,0.06889998262883675,0.04143971544536513,0.05061679121472656
2021-04-16,0.04523423828577708,0.06939853398873819,0.0405973894825148,0.051181112897478225
2021-04-17,0.04722930356205298,0.07087667736127004,0.042577638480133004,0.05301796001800527
2021-04-18,0.04844588626125676,0.07185538491183648,0.04378508310608712,0.05416598767273303
2021-04-19,0.052236296660888935,0.08204491322985948,0.05015146566753236,0.06162124358854783
2021-04-20,0.04919623022157622,0.0788376670435378,0.04740350154632082,0.05895150408314682
2021-04-21,0.04798597624860238,0.07756846398182154,0.04639871365150779,0.057942749447801194
2021-04-22,0.04882730077876783,0.081700935467411,0.04740535460721111,0.059482530181241874
2021-04-23,0.058505402760116745,0.09127549382379731,0.05728461527490611,0.06962874653564315
2021-04-24,0.06001808119546438,0.0925088546247054,0.05880145540182128,0.07105353899231041
2021-04-25,0.06058738336413047,0.09285808785663342,0.059369425747101114,0.0715768922280923
2021-04-26,0.054074017982899104,0.08770591369599769,0.05389194192470233,0.0660527248152249
2021-04-27,0.061053915555625324,0.09450651172368832,0.06089955743036888,0.07308592815726024
2021-04-28,0.06214467275262757,0.0954802941954766,0.06198937065393862,0.07416225897767473
2021-04-29,0.06887006072314317,0.10230194693494393,0.06870243156269568,0.0808611089820406
2021-04-30,0.06922015994808967,0.10258869322987384,0.06904656118173984,0.08109411445903601
2021-05-01,0.06997329068215112,0.10316147373542703,0.0697964967709439,0.08180314932110355
2021-05-02,0.07074533371872076,0.1037682229197365,0.07056731058993518,0.08254817009211028
2021-05-03,0.07964316572982434,0.112845736169481,0.07946188999692902,0.09679611312782826
2021-05-04,0.07417586450779944,0.10723211496118884,0.07398933946177301,0.09531995825585313
2021-05-05,0.07279466310255132,0.10580415198505812,0.0726008120018424,0.09467108938740947
2021-05-06,0.07984081119330863,0.11290570721206987,0.07965231816788713,0.101938363254726
2021-05-07,0.07651441093441365,0.10959286938886033,0.0763266730877381,0.10327045546820725
2021-05-08,0.07657058966634338,0.10958635597217616,0.07638247628241102,0.10302859305787573
2021-05-09,0.0766711823482714,0.10965323854198378,0.07648053870511676,0.10311811046890137
2021-05-10,0.07723363660531968,0.10953440459953107,0.07705360855904815,0.10282773192837252
2021-05-11,0.07703819101035632,0.10938790813127429,0.07686030947758561,0.10282618258067357
2021-05-12,0.07708511059418305,0.10941146232053091,0.07691097212128377,0.10282457987795449
2021-05-13,0.07687953164963358,0.10858533371051231,0.07671068763642082,0.10256647496823582
2021-05-14,0.0772308313625323,0.10844234225665263,0.07706742750925327,0.10061620738767972
2021-05-15,0.07728214863128471,0.1085844328315191,0.07712040904420947,0.10076129200002008
2021-05-16,0.07721614231507638,0.10856270297352656,0.07705719771020775,0.10077091847691527
2021-05-17,0.07764139003371319,0.10943257859579232,0.07747723100168817,0.10190945714653045
2021-05-18,0.07780775714272375,0.1096146054032013,0.07764471651400463,0.10175776266804651
2021-05-19,0.0778150052169923,0.10965423997466868,0.07765453794193475,0.10184491398914247
2021-05-20,0.07875087894700174,0.11100221761932567,0.07859385922708892,0.10289922970741852
2021-05-21,0.07869001728600046,0.11143059686721894,0.07853165343000443,0.1048969155360276
2021-05-22,0.078637462591205,0.11130875041824694,0.078481052349791,0.10471427719800366
2021-05-23,0.07853943915870623,0.11118386478524551,0.07838503178266203,0.1045497344202572
2021-05-24,0.07818606886060457,0.11113729611328173,0.07803563232932524,0.10398932201878569
2021-05-25,0.07889829476329714,0.11134900267667772,0.07875898275370799,0.10163229628617251
2021-05-26,0.0790365006822773,0.11190821664231318,0.07890029352443459,0.10158654025220713
2021-05-27,0.07876739642995406,0.10592548745710692,0.07863750158141201,0.10120938797995534
2021-05-28,0.07927170807990983,0.10572270554688022,0.07915079329167332,0.09936578734515372
2021-05-29,0.07927724263718677,0.10623101882334327,0.07915858107249131,0.09961370349815006
2021-05-30,0.07933355680878289,0.10662185460613374,0.07921729621999177,0.0997121886567843
2021-05-31,0.08058603307169879,0.10221031379215982,0.0804928628939127,0.09799353727058496


==> figures/results/tables/scenario_comparisons/school_scenarios/full_share_ever_rapid_test.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,0.2854995728007188,0.2854995728007188,0.2853533800456534,0.28538967377201624
2021-04-07,0.29191280927827384,0.2919138189194233,0.29139859206362545,0.29154004237825076
2021-04-08,0.2978413010334355,0.29784407754659664,0.2967956226720666,0.2970993522803166
2021-04-09,0.3032614651473209,0.30326643332053843,0.30164487781033456,0.3021372707696472
2021-04-10,0.30889439061230733,0.30890241849071576,0.30671109703359434,0.30739091591792644
2021-04-11,0.3148696357298869,0.3148808936391273,0.3121243762977711,0.31298902723229965
2021-04-12,0.3233436093049924,0.32335750418349535,0.3163707976893582,0.3182745909952938
2021-04-13,0.332341135171147,0.3323768830346118,0.3209581802326423,0.32428322609487326
2021-04-14,0.3412643272337259,0.3413216489943553,0.32546550151615483,0.33022591438961285
2021-04-15,0.35056202023448096,0.3506404664788364,0.3303375802903273,0.33654438619512733
2021-04-16,0.3599340819247864,0.36006167019476737,0.33510353387741093,0.34280393353729316
2021-04-17,0.36945931561720935,0.36963668206882444,0.3400741839990963,0.34925373051631137
2021-04-18,0.3790771838851013,0.3793004602793935,0.3451797422890966,0.35582505176206486
2021-04-19,0.38582734500187105,0.3860941303629362,0.3499965411582164,0.36151983211227284
2021-04-20,0.39216945102917217,0.3924991399068155,0.35474172322555303,0.3668224776901627
2021-04-21,0.39815104539414325,0.39854172316398956,0.3593378211061583,0.37190509126940513
2021-04-22,0.4038314855566422,0.40428107752925624,0.36385576003867004,0.3768285221983047
2021-04-23,0.4092719758810684,0.4097929281409458,0.3683382199349336,0.38165560627360634
2021-04-24,0.4147568657906799,0.4153486283706905,0.37288030406615535,0.3865396160511189
2021-04-25,0.4202630607702393,0.42092351793862465,0.3774582632920437,0.39145192040621235
2021-04-26,0.42470702296738666,0.4254356637472236,0.3820150754609284,0.3960878067669966
2021-04-27,0.42910128291119765,0.42990811957721886,0.3865651484803515,0.4006191644870627
2021-04-28,0.43350898832007306,0.43439260491212994,0.3911337439002129,0.4051634915812448
2021-04-29,0.4379234923897785,0.4388820625244907,0.39571139941291006,0.4097111389993696
2021-04-30,0.4423538408483366,0.44339215826904826,0.40030574683843295,0.41427580051255697
2021-05-01,0.4467887285878353,0.447906007334058,0.40490701605175516,0.41884603762534456
2021-05-02,0.4512296433924888,0.4524239031721303,0.4095156379972702,0.4234243682842574
2021-05-03,0.45567051099847056,0.4569394267639246,0.41412371202777093,0.430062719852182
2021-05-04,0.46013775650554173,0.4614878765594671,0.4187649790371204,0.4384240384065851
2021-05-05,0.46458540019907585,0.46601525727841975,0.42338397648192794,0.4468611210895259
2021-05-06,0.4686588487197413,0.4701683176454183,0.4276042046628798,0.4549559477354743
2021-05-07,0.4727346387049423,0.4743248132548645,0.43183267209020443,0.4630638689346244
2021-05-08,0.47620509546598283,0.47787671850619895,0.4354120551768888,0.47053312438686606
2021-05-09,0.47911962369935596,0.4808733416464559,0.438393979009109,0.47739937781890224
2021-05-10,0.4820120485895959,0.48384776088988785,0.4413616898848219,0.4822074613507007
2021-05-11,0.4841775174873643,0.486088228476867,0.4435478728430848,0.48457766372116173
2021-05-12,0.4863312174989691,0.48831771313817085,0.4457247043080177,0.4868639078632679
2021-05-13,0.4880344082420373,0.4900978048821279,0.44741935209152195,0.48863544638708023
2021-05-14,0.48972430127240435,0.4918594132158537,0.44910461144360514,0.49038891397600887
2021-05-15,0.4911399802812159,0.49334676648570075,0.450496005709808,0.49185885709237503
2021-05-16,0.4923714285098651,0.4946512721016757,0.451689853014102,0.493147577830866
2021-05-17,0.4936082922730542,0.49596167755160375,0.452879688431308,0.49443739234726897
2021-05-18,0.4947257864914734,0.4971516935550316,0.45394180629521513,0.49561032448368486
2021-05-19,0.4958387291162552,0.4983380506353505,0.45500090139202215,0.4967748408917389
2021-05-20,0.4968730079723688,0.49944620156890435,0.45597498347276944,0.4978606340197559
2021-05-21,0.4979084914206667,0.5005549968669316,0.4569473561407575,0.4989499896214225
2021-05-22,0.49888220206838946,0.5016033696568153,0.4578528708643318,0.4999843054156269
2021-05-23,0.49980531574013104,0.502601693385732,0.45870381776716,0.5009682643314406
2021-05-24,0.5007127450880805,0.5035847144844616,0.4595408061758847,0.5019352625072118
2021-05-25,0.5015812786263791,0.5045276002953816,0.46034457287613423,0.5028573213912485
2021-05-26,0.5024498367900717,0.5054693697551117,0.4611478183388797,0.5037670224317844
2021-05-27,0.5032847689784062,0.5063793108932378,0.4619214066189159,0.5046495862882524
2021-05-28,0.5041113203243534,0.5072624965409015,0.46269066288174354,0.505523172136531
2021-05-29,0.5049194970222256,0.5081257027856553,0.4634405286989984,0.506370806923881
2021-05-30,0.5057102656187331,0.5089734237618838,0.46417195420046115,0.5072024003192271
2021-05-31,0.5064883336683413,0.5098093245490447,0.46491100536556546,0.5080296165508094


==> figures/results/tables/scenario_comparisons/school_scenarios/full_share_rapid_test_in_last_week.csv <==
date,spring_educ_open_after_easter_without_tests,spring_educ_open_after_easter_with_tests,spring_close_educ_after_easter,spring_baseline
2021-04-06,0.19036518535687888,0.1908196470011349,0.19021899260181344,0.19043243935971108
2021-04-07,0.19496511659046642,0.1963957370570212,0.19445074546710622,0.19518803796866357
2021-04-08,0.20052829883572165,0.20322771809710957,0.19948231060481306,0.20095219420981061
2021-04-09,0.20384191441095495,0.20786204484961426,0.202224551374061,0.20450312265385406
2021-04-10,0.20740139607514313,0.21272431861278593,0.20521668243204905,0.20829585604897669
2021-04-11,0.21082035292909312,0.2174193305443022,0.20807271714646677,0.21193639630138897
2021-04-12,0.21916444396835347,0.2345008725084873,0.21233138967151463,0.22058381268201632
2021-04-13,0.22823648422430576,0.25231955511763393,0.21734657276593553,0.2308770262210168
2021-04-14,0.2361779541776827,0.2689743923607103,0.22138538361797722,0.2401561537268943
2021-04-15,0.24518761420667703,0.2861879264361504,0.22651596336028684,0.2503094355172262
2021-04-16,0.2533204727213738,0.3027884133827934,0.23058550465178815,0.2595248160867848
2021-04-17,0.26162827003427136,0.31940883869002346,0.23487391644419162,0.26888176188947366
2021-04-18,0.26588744327566166,0.33520172147920224,0.23870291073181846,0.2775575118378886
2021-04-19,0.2663488923754342,0.3415619476921748,0.24151156208415792,0.2823994388693578
2021-04-20,0.2690519438824211,0.3496944799204025,0.24685283464448166,0.2888193324117279
2021-04-21,0.270126612488748,0.35633004471458507,0.25079819828305594,0.2938112280919928
2021-04-22,0.27112795898476477,0.36283579879698796,0.2550274249933588,0.29892287706274867
2021-04-23,0.27102576770435,0.3684202101838931,0.2583594418941771,0.3031399634538633
2021-04-24,0.27129436918821465,0.3742470236876794,0.2620262040868509,0.30765338157447997
2021-04-25,0.2779174550640429,0.3837387709486429,0.26951277734734647,0.3159105962762095
2021-04-26,0.28177599777222273,0.38898338473371286,0.2749828858642749,0.3214653915227287
2021-04-27,0.28500332186303007,0.39325392259438363,0.2796493487558072,0.3259716970087431
2021-04-28,0.28734337454290393,0.39657106165305955,0.28325367121015443,0.3294505736023781
2021-04-29,0.2900891777858015,0.39995851031552615,0.2870470510218666,0.3330614258903388
2021-04-30,0.2922267112263169,0.4028581566025248,0.29022613396604174,0.3361029103419163
2021-05-01,0.29467162704184274,0.40600619308135205,0.2936999808229745,0.3394256024269147
2021-05-02,0.3012293263405423,0.41216829568777535,0.30027217421809493,0.34582280366881424
2021-05-03,0.30611012045203606,0.41666654866998765,0.305128006388648,0.35542640357306254
2021-05-04,0.31050173932235225,0.4206021278187226,0.3094939450773683,0.368283516674521
2021-05-05,0.3137611810831418,0.42355009528488347,0.3127341892915039,0.3806781135758052
2021-05-06,0.31731049451176924,0.42675503078841176,0.31627001826485984,0.393155665220643
2021-05-07,0.3200752182656396,0.4292927248275375,0.3190244465519677,0.4053116215339629
2021-05-08,0.3223894183861605,0.4314510277356837,0.32132993338728344,0.41687778940301573
2021-05-09,0.3240634916530688,0.43300084536925104,0.32299986137955355,0.42734383216480704
2021-05-10,0.3258966531729769,0.43477759216387124,0.32484103025670846,0.4329682967548759
2021-05-11,0.32727864464294565,0.43614968217337974,0.32623623735473206,0.4342500608195926
2021-05-12,0.3279813487266671,0.43619360771973253,0.32695259416724975,0.4346963160513344
2021-05-13,0.3286305890281352,0.4361624791697384,0.32761763986736353,0.43470419822949574
2021-05-14,0.3290509465539685,0.43594425713754215,0.3280588838314486,0.43449045391475527
2021-05-15,0.32945397806308346,0.4357346355241622,0.3284854941552141,0.43427407673498475
2021-05-16,0.3296585966172712,0.43515983573631,0.3287085550773099,0.43253843177488444
2021-05-17,0.3300734544718022,0.43524751650337457,0.32913246892044434,0.4314869972276936
2021-05-18,0.33053238562504944,0.43543551907303446,0.3295983341741879,0.4318805890024838
2021-05-19,0.33102407676063617,0.43639200836196296,0.3300963827656308,0.4325299421703406
2021-05-20,0.33152844586984437,0.4373952551175416,0.3306029230137337,0.4335091976359211
2021-05-21,0.3320635269494668,0.4384184669112173,0.33113761624340227,0.43454159470151804
2021-05-22,0.3325932889440087,0.43941680910917935,0.33166658817322364,0.43556017076479386
2021-05-23,0.33327358597140566,0.4407280128322926,0.3323540019394549,0.43795468660748976
2021-05-24,0.3337536231393335,0.4417611445554741,0.33284292477034505,0.44005274143736567
2021-05-25,0.3342123962796365,0.44269741844813437,0.33331849242928174,0.44046491512396263
2021-05-26,0.3346569031084121,0.44338703413500274,0.33378071722896185,0.4407757737837441
2021-05-27,0.3351127212014483,0.4440563154028659,0.33426303635005705,0.4393717138566168
2021-05-28,0.33559680103820655,0.444751828871571,0.3347797284167913,0.43791636949459556
2021-05-29,0.33607825827051546,0.4454317914040342,0.33529393331874285,0.43648087935639884
2021-05-30,0.3365662125025793,0.44068537806700303,0.3358125338535037,0.4320110399745045
2021-05-31,0.3370920016002402,0.4357727720508346,0.33638134761852434,0.42764273109162215


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_ever_vaccinated.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,0.08078366622248606,0.08078366622248606,0.0
2021-03-24,0.08289480124075048,0.08289480124075048,0.0
2021-03-25,0.08524837326187039,0.08524837326187039,0.0
2021-03-26,0.0878234507010388,0.0878234507010388,0.0
2021-03-27,0.09050041570743063,0.09050041570743063,0.0
2021-03-28,0.09320963997981942,0.09320963997981942,0.0
2021-03-29,0.095969038492261,0.095969038492261,0.0
2021-03-30,0.09876488258766095,0.09876488258766095,0.0
2021-03-31,0.10154318108991371,0.10154318108991371,0.0
2021-04-01,0.10428078612876182,0.10428078612876182,0.0
2021-04-02,0.10679116034548194,0.10679116034548194,0.0
2021-04-03,0.10919952386800912,0.10919952386800912,0.0
2021-04-04,0.1116025929308497,0.1116025929308497,0.0
2021-04-05,0.11392759949505622,0.11392759949505622,0.0
2021-04-06,0.11632168028912666,0.1172732670725547,0.0
2021-04-07,0.1193113877979326,0.12164082693303954,0.0
2021-04-08,0.12300415030232287,0.12703261848893044,0.0
2021-04-09,0.12735490333147717,0.13358272700996307,0.0
2021-04-10,0.13194464580834234,0.1412740378473835,0.0
2021-04-11,0.1366540676995172,0.15014786009944356,0.0
2021-04-12,0.14164717412831487,0.1601478631776177,0.0
2021-04-13,0.1470219741624211,0.1701478662557919,0.0
2021-04-14,0.15258380406312835,0.18014786933396626,0.0
2021-04-15,0.15808542487577254,0.19014787241214043,0.0
2021-04-16,0.16355540205726699,0.20014787549031463,0.0
2021-04-17,0.1690285805399671,0.21014781700500423,0.0
2021-04-18,0.17453044760655015,0.22014782008317843,0.0
2021-04-19,0.18003256092707223,0.23014782316135277,0.0
2021-04-20,0.18552993385927008,0.24014782623952693,0.0
2021-04-21,0.19095182995919271,0.25014782931770113,0.0
2021-04-22,0.19630773000348764,0.26014783239587547,0.0
2021-04-23,0.20159831119048705,0.2701478354740497,0.0
2021-04-24,0.20688926175839478,0.28014783855222386,0.0
2021-04-25,0.21218920059507262,0.2901478416303982,0.0
2021-04-26,0.21752035211850723,0.30014784470857236,0.0
2021-04-27,0.22319096469672756,0.31014784778674653,0.0
2021-04-28,0.22946095936225153,0.32014785086492076,0.0
2021-04-29,0.23614903165255796,0.33014785394309526,0.0
2021-04-30,0.24315224742118258,0.34014779545778473,0.0
2021-05-01,0.2500775853816275,0.3501477985359588,0.0
2021-05-02,0.25694154454779927,0.360147801614133,0.0
2021-05-03,0.26376714966298626,0.3701478046923073,0.0
2021-05-04,0.2705753323119951,0.38014780777048135,0.0
2021-05-05,0.27724616682657793,0.39014781084865585,0.0
2021-05-06,0.28383936978691965,0.4001477523633453,0.0
2021-05-07,0.29040530012352733,0.4101477554415195,0.0
2021-05-08,0.29698926856115987,0.42014775851969366,0.0
2021-05-09,0.30354891942232537,0.43014776159786783,0.0
2021-05-10,0.31021144286646973,0.4401477646760424,0.0
2021-05-11,0.3170714619696191,0.45014776775421644,0.0
2021-05-12,0.32416246726746484,0.46014770926890597,0.0
2021-05-13,0.33039367693761074,0.4701477123470801,0.0
2021-05-14,0.3364184642434665,0.4801477154252543,0.0
2021-05-15,0.3423796564695991,0.4901477185034288,0.0
2021-05-16,0.34830421842231885,0.500147721581603,0.0
2021-05-17,0.3541607527244151,0.5101477246597772,0.0
2021-05-18,0.3595478654554667,0.5201477277379514,0.0
2021-05-19,0.3641171688554026,0.5301477308161255,0.0
2021-05-20,0.369019592271197,0.5401477338942997,0.0
2021-05-21,0.3737197796396627,0.5501477369724738,0.0
2021-05-22,0.3784081468190608,0.5601477400506485,0.0
2021-05-23,0.3830465244488607,0.5701477431288225,0.0
2021-05-24,0.3873243247486132,0.5801477462069968,0.0
2021-05-25,0.3912056562067226,0.5901476877216861,0.0
2021-05-26,0.3950314574016083,0.6001476907998605,0.0
2021-05-27,0.398891549457487,0.6101476938780347,0.0
2021-05-28,0.4027893799295035,0.6201476969562092,0.0
2021-05-29,0.4066053925303177,0.630147700034383,0.0
2021-05-30,0.41037757193000585,0.6401477031125575,0.0
2021-05-31,0.4142694923074884,0.6501476446272468,0.0


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_new_known_case.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,115.29055348343128,115.29055348343128,119.42618317578724
2021-03-24,119.8743653446011,119.8743653446011,124.35044110749836
2021-03-25,124.49121627590786,124.49121627590786,129.61370862844043
2021-03-26,129.28331792707127,129.28331792707127,135.22029518254445
2021-03-27,133.8111070171394,133.8111070171394,140.78809674127032
2021-03-28,138.3374596258972,138.3374596258972,146.48374513661298
2021-03-29,142.7546396550721,142.7546396550721,151.58038082556018
2021-03-30,145.65202245794885,145.65202245794885,156.1397725044549
2021-03-31,148.08254883497779,148.08254883497779,159.1908588075338
2021-04-01,149.0636655699132,149.0636655699132,161.3096687402275
2021-04-02,149.16278278032394,149.16278278032394,162.21177900309638
2021-04-03,148.02796254518634,148.02796254518634,161.4619357591193
2021-04-04,146.35733478130652,146.35733478130652,160.17053906115888
2021-04-05,144.77002293342412,144.77002293342412,159.15207381215566
2021-04-06,143.60934603470108,143.60934603470108,158.42090482521252
2021-04-07,142.67994262693648,142.67994262693648,158.76853330230534
2021-04-08,143.84492896959046,143.84492896959046,160.96347674444493
2021-04-09,147.24508023107236,147.24508023107236,166.40917739179525
2021-04-10,150.18124802932724,150.18124802932724,171.23288163178535
2021-04-11,153.78968908080282,153.78968908080282,176.47460193307285
2021-04-12,158.6478688722401,158.6478688722401,183.20738983445275
2021-04-13,164.58771909033388,164.58771909033388,191.44561014902774
2021-04-14,172.4811838904367,172.4811838904367,202.71911547226833
2021-04-15,177.339363681874,177.339363681874,210.43876603382483
2021-04-16,177.54765347186762,177.54765347186762,212.30762821852622
2021-04-17,178.17539580446908,178.17539580446908,214.46378666528764
2021-04-18,178.69396555748762,178.69396555748762,216.8670198974209
2021-04-19,179.5544178623578,179.5544178623578,220.2686076402132
2021-04-20,181.3399641310617,181.3399641310617,224.25340679498757
2021-04-21,181.074215088656,181.074215088656,226.1711093442391
2021-04-22,177.9283210190973,177.9283210190973,224.20887587436818
2021-04-23,176.21747177852907,176.2677486243896,223.5366026211474
2021-04-24,176.6024487696897,176.6685269099635,226.45840560629924
2021-04-25,178.08346100060982,177.85362399096164,230.18320164390923
2021-04-26,177.02477427491806,176.7144943118932,230.3584523637659
2021-04-27,172.96958753593896,173.1663854754502,226.456969124989
2021-04-28,167.23371766390792,167.73217667858228,221.15635308997904
2021-04-29,164.71556592695063,165.15800217052328,220.1651809858715
2021-04-30,161.70182813793957,161.90437200269196,218.28626343199804
2021-05-01,157.85062174502312,158.32753354004302,215.3544050776741
2021-05-02,152.76978735048925,153.46648078598517,210.58959657140642
2021-05-03,148.72752894330284,149.48742755645193,207.16646160895965
2021-05-04,145.38052749030197,145.33886953230325,205.21428350826088
2021-05-05,142.0162882615775,141.67009626579502,202.3499397755211
2021-05-06,136.3795355999572,135.90406028624764,196.20898217398516
2021-05-07,131.66500393955,131.31881194376749,191.41257107889078
2021-05-08,126.40460938122851,125.34735913684713,185.44973715983227
2021-05-09,120.43602953692871,119.28253504475721,179.10479921223367
2021-05-10,114.75905539861998,113.35130371452524,172.1105717123791
2021-05-11,108.79191203563049,107.1385220474743,164.95833126839142
2021-05-12,102.09647264831848,99.92738586976432,156.6411044817498
2021-05-13,96.24855723408398,93.65139902506013,149.2446622150111
2021-05-14,90.94363175514314,87.56359123200538,142.32656822460245
2021-05-15,85.49218518255164,81.5749006493614,135.44151330433078
2021-05-16,79.9516767687215,75.55029803395988,128.4329209913732
2021-05-17,75.087751052043,70.1462553446083,122.39108060024805
2021-05-18,70.39907605522123,65.14011797821003,116.26592429312548
2021-05-19,65.54520570771486,60.13110764919117,110.09336410276299
2021-05-20,61.547478221147756,55.8231001995991,104.6835754881702
2021-05-21,57.54831425327034,51.79233364289507,99.5510277664655
2021-05-22,53.52903954704871,47.91383410508293,94.19438896035382
2021-05-23,50.15043550522127,44.18041917961117,89.36493879512255
2021-05-24,46.56785111733109,40.694079039511145,84.9003548827077
2021-05-25,43.38173557108394,37.624318479398354,80.52626929284179
2021-05-26,40.12954188456294,34.10206630654082,75.93240206249986
2021-05-27,37.21492130596263,31.096947405391564,71.83412088421167
2021-05-28,34.43245700790999,28.426528649542387,68.11938021577384
2021-05-29,31.802259728749245,25.68572230948848,64.17911198161877
2021-05-30,29.377479276961513,23.397407582179312,60.74448516868958
2021-05-31,27.135131951581972,21.18953580824699,57.42334037927415


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_newly_deceased.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,3.035285008665576,3.035285008665576,3.187552027557461
2021-03-24,3.0869983358364044,3.0869983358364044,3.2234640603149805
2021-03-25,3.166004807902947,3.166004807902947,3.2378288734179885
2021-03-26,3.214845172453174,3.214845172453174,3.2292099855561833
2021-03-27,3.2162816537634744,3.2162816537634744,3.2909786818991176
2021-03-28,3.1947344341089634,3.1947344341089634,3.270867943554907
2021-03-29,3.2392653547282872,3.2392653547282872,3.3369460838287432
2021-03-30,3.191861471488362,3.191861471488362,3.355620340862653
2021-03-31,3.187552027557459,3.187552027557459,3.4978319905824318
2021-04-01,3.194734434108963,3.194734434108963,3.5236886541678456
2021-04-02,3.2033533219707677,3.2033533219707677,3.599822163613787
2021-04-03,3.259376093072498,3.259376093072498,3.6141869767167956
2021-04-04,3.312525901553628,3.312525901553628,3.690320486162737
2021-04-05,3.2895422005888153,3.2895422005888153,3.7133041871275503
2021-04-06,3.3268907146566358,3.3268907146566358,3.777945846091086
2021-04-07,3.3872229296892695,3.3872229296892695,3.750652701195371
2021-04-08,3.444682182101301,3.444682182101301,3.829659173261915
2021-04-09,3.5165062476163405,3.5165062476163405,3.8540793555370274
2021-04-10,3.519379210236942,3.519379210236942,3.9618154538095878
2021-04-11,3.4547375512734066,3.4547375512734066,4.027893594083424
2021-04-12,3.444682182101301,3.444682182101301,4.068115070771846
2021-04-13,3.5150697663060395,3.5150697663060395,4.131320248425081
2021-04-14,3.5552912429944614,3.5552912429944614,4.188779500837112
2021-04-15,3.5538547616841614,3.5538547616841614,4.208890239181324
2021-04-16,3.4604834765146095,3.4604834765146095,4.20314431394012
2021-04-17,3.507887359754535,3.507887359754535,4.243365790628542
2021-04-18,3.5437993925120557,3.5437993925120557,4.326681706625989
2021-04-19,3.6314247524404033,3.6314247524404033,4.328118187936289
2021-04-20,3.529434579409048,3.529434579409048,4.38414095903802
2021-04-21,3.4762847709279177,3.4762847709279177,4.407124660002833
2021-04-22,3.418825518515886,3.418825518515886,4.455965024553061
2021-04-23,3.4274444063776905,3.4274444063776905,4.483258169448773
2021-04-24,3.4001512614819753,3.4001512614819753,4.504805389103286
2021-04-25,3.395841817551074,3.395841817551074,4.483258169448774
2021-04-26,3.336946083828741,3.336946083828741,4.533535015309302
2021-04-27,3.397278298861375,3.397278298861375,4.490440576000279
2021-04-28,3.3800405231377653,3.3786040418274643,4.501932426482684
2021-04-29,3.358493303483253,3.35274737824205,4.520606683516594
2021-04-30,3.3800405231377653,3.365675710034757,4.553645753653513
2021-05-01,3.3182718267948315,3.2952881258300177,4.454528543242758
2021-05-02,3.232082948176784,3.2004803593501663,4.40137873476163
2021-05-03,3.1918614714883615,3.157385920041142,4.353974851521703
2021-05-04,3.1099820368012154,3.053959265699485,4.276404860765462
2021-05-05,3.033848527355274,2.9577150179093326,4.2562941224212505
2021-05-06,2.946223167426925,2.8858909523942926,4.240492828007941
2021-05-07,2.854288363567675,2.788210223293838,4.1543039493898934
2021-05-08,2.719259120399401,2.6675457932285718,4.139939136286885
2021-05-09,2.681910606331581,2.6474350548843617,4.032203038014326
2021-05-10,2.5468813631633056,2.533953031370599,3.9689978603610916
2021-05-11,2.476493778958568,2.493731554682177,3.935958790224174
2021-05-12,2.360138792824203,2.4017967508229257,3.8397145424340198
2021-05-13,2.2796958394473585,2.305552503032773,3.664463822577324
2021-05-14,2.1777056664160024,2.2136176991735224,3.586893831821081
2021-05-15,2.1015721569700605,2.1733962224851,3.4734118083073184
2021-05-16,2.036930498006525,2.0800249373155486,3.4274444063776928
2021-05-17,2.041239941937427,2.042676423247728,3.3498744156214495
2021-05-18,1.9464321754575746,1.9335038436648675,3.2507572052106966
2021-05-19,1.8473149650468197,1.8214583014614059,3.120037405973324
2021-05-20,1.7697449742905773,1.7510707172566677,3.0726335227333976
2021-05-21,1.6591359133974166,1.6490805442253107,2.997936494597757
2021-05-22,1.6146049927780919,1.548526852504256,2.921802985151814
2021-05-23,1.5097418571261343,1.4321718663698915,2.821249293430759
2021-05-24,1.3560383569239491,1.3186898428561293,2.6934024568139887
2021-05-25,1.2928331792707144,1.221009113755675,2.601467652954738
2021-05-26,1.264103553064699,1.1649863426539442,2.4808032228894707
2021-05-27,1.2080807819629675,1.070178576174092,2.357265830203603
2021-05-28,1.1534944921715378,1.0026639545899547,2.2380378814486375
2021-05-29,1.0989082023801078,0.961005996591232,2.1389206710378827
2021-05-30,1.0155922863826616,0.8848724871452899,2.0168197596623156
2021-05-31,0.9825532162457434,0.8259767534229573,1.9435592128369747


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_newly_infected.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,250.92599176465265,250.92599176465265,266.1038532892909
2021-03-24,253.05773002913904,253.05773002913904,269.481020849808
2021-03-25,254.97974202232152,254.97974202232152,272.8768626673591
2021-03-26,256.2711387202819,256.2711387202819,276.05435932574443
2021-03-27,257.3585550721796,257.3585550721796,277.75658967845084
2021-03-28,257.6530337407913,257.6530337407913,279.58092094253294
2021-03-29,258.3985675408374,258.3985675408374,282.270013955416
2021-03-30,258.98034247150923,258.98034247150923,283.83865154626443
2021-03-31,258.9185737751663,258.9185737751663,285.66585577296706
2021-04-01,258.563762891522,258.563762891522,286.55647418535347
2021-04-02,255.8631780281565,255.8631780281565,285.34839340339056
2021-04-03,256.324288528763,256.324288528763,287.54620980815076
2021-04-04,256.84716772571255,256.84716772571255,289.199599796307
2021-04-05,252.69142729501237,252.69142729501237,286.7978030454841
2021-04-06,251.21185154540254,251.21185154540254,288.29605305212783
2021-04-07,248.9034260797492,248.9034260797492,287.70996867752496
2021-04-08,246.40969452506704,246.40969452506704,288.3247826783338
2021-04-09,246.00747975818277,246.00747975818277,290.8357520087395
2021-04-10,243.90447111990244,243.90447111990244,290.6245892561254
2021-04-11,240.04177287650364,240.04177287650364,288.44544710839904
2021-04-12,237.28229227941577,237.28229227941577,288.1437860332359
2021-04-13,231.5521683326259,231.5521683326259,283.90472968653825
2021-04-14,227.50847344412924,227.50847344412924,281.8448154875669
2021-04-15,221.84011819368226,221.84011819368226,277.16332289729667
2021-04-16,215.88590316248548,215.88590316248548,272.5378530781281
2021-04-17,210.07102681838785,210.07102681838785,267.350719066632
2021-04-18,205.85926361658596,205.85926361658596,263.60868525329835
2021-04-19,199.3189642107864,199.3189642107864,257.58551911920716
2021-04-20,193.76983690909447,193.76983690909447,253.21861593589276
2021-04-21,187.16920528826233,186.9508601290966,246.66395171699028
2021-04-22,180.00403651248197,179.98679873675843,239.6654147732048
2021-04-23,171.97410598790057,172.11919060024093,231.16862782277565
2021-04-24,166.88608918681513,166.92200121957265,226.36647080244003
2021-04-25,161.2996133710554,161.21486097374762,220.55159445834246
2021-04-26,154.2163240299622,154.22350643651365,213.12785904670793
2021-04-27,145.9019702059412,145.81147188339222,203.40144409466131
2021-04-28,138.54862237851145,138.37911758389595,195.97196275778558
2021-04-29,131.15648955570356,130.8663203310228,187.71075874224573
2021-04-30,124.24845093446703,123.77584858337806,180.0011635498614
2021-05-01,118.43788403430034,117.85610910362853,173.68926467239967
2021-05-02,112.78820304088734,112.15902422697559,167.51383151941658
2021-05-03,105.74369869517227,104.68788493210117,158.96820420443717
2021-05-04,99.91876698190254,98.55985566235798,152.36900906491536
2021-05-05,93.8639982589847,91.95060515366404,144.65654090991038
2021-05-06,87.74889732103422,85.25516576635204,136.994349600766
2021-05-07,82.94386733807805,80.03068324078805,130.8878675506773
2021-05-08,78.88868059909893,75.71836634726509,125.17354489830078
2021-05-09,75.14377382314476,71.52958684642797,120.04674310183722
2021-05-10,70.48095548990841,66.22035192355624,113.72047941127254
2021-05-11,65.69890920791705,61.18117548702106,107.53355440780705
2021-05-12,61.12802567853994,56.5068653033023,101.41988995116688
2021-05-13,56.720901018537106,51.78658771765389,95.78170080823628
2021-05-14,52.533557999010284,47.008850879593446,89.94240428186355
2021-05-15,49.43363133138119,43.677650721005904,85.99064419722608
2021-05-16,46.656912958569755,40.83916365185154,82.32043444940754
2021-05-17,43.228032070881774,37.39160850712965,77.7438049947892
2021-05-18,39.69141508492122,33.69410561441541,73.21170646079023
2021-05-19,36.61734508087752,30.79672281153871,69.29585840891028
2021-05-20,34.382180162049494,28.53426474781497,65.69890920791707
2021-05-21,31.52932827979212,26.00462116037527,62.20107721733464
2021-05-22,29.696378127848316,24.17885341498296,59.57518938210481
2021-05-23,27.816024092664573,22.39330714627908,56.94642858425435
2021-05-24,25.145605336815404,19.965653731870738,53.13544366802634
2021-05-25,23.150332796807604,17.95027045351873,49.93927275260708
2021-05-26,21.20964654659123,16.025385497715668,46.99735902911107
2021-05-27,19.449956941472756,14.397852173144868,44.45478710987866
2021-05-28,17.91148545814061,12.747335147609258,41.859065382165134
2021-05-29,16.644508942455314,11.665664720952766,39.75892970650538
2021-05-30,15.558529071867913,10.6357076214671,38.0107319518693
2021-05-31,14.607578444448793,9.650281442600752,36.242423458889036


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_r_effective.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,1.0596366543696998,1.0596366543696998,1.0755248557153498
2021-03-24,1.0585091490190366,1.0585091490190366,1.0751319203525262
2021-03-25,1.0571295008903105,1.0571295008903105,1.0772466705017103
2021-03-26,1.0520569645886941,1.0520569645886941,1.0774565925373498
2021-03-27,1.049235289443188,1.049235289443188,1.0734236658352752
2021-03-28,1.0447127142120747,1.0447127142120747,1.0686238222785607
2021-03-29,1.0407528354084008,1.0407528354084008,1.0646073143402988
2021-03-30,1.0382968963685122,1.0382968963685122,1.0620822723386647
2021-03-31,1.0354420941687255,1.0354420941687255,1.0579400490598108
2021-04-01,1.0304058140906536,1.0304058140906536,1.0555885708655461
2021-04-02,1.0251326832363268,1.0251326832363268,1.0485250269181996
2021-04-03,1.0208992490104243,1.0208992490104243,1.0415737943320251
2021-04-04,1.012232941153299,1.012232941153299,1.034337134228483
2021-04-05,1.0060742969624783,1.0060742969624783,1.0279006759514466
2021-04-06,1.0005864237646505,1.0005864237646505,1.025465275416013
2021-04-07,0.9966312374879442,0.9966312374879442,1.0210302818489099
2021-04-08,0.9929780039909846,0.9929780039909846,1.0215145453459633
2021-04-09,0.9881005985524492,0.9881005985524492,1.0187607529741578
2021-04-10,0.9849450585279489,0.9849450585279489,1.0169275138703042
2021-04-11,0.9769140979001055,0.9769140979001055,1.0127342874076846
2021-04-12,0.9720727046130405,0.9720727046130405,1.009605870123207
2021-04-13,0.9659133428805785,0.9659133428805785,1.0083514777880562
2021-04-14,0.9610704114682117,0.9610704114682117,1.0033889264818987
2021-04-15,0.954309617366816,0.954309617366816,1.0003601122766248
2021-04-16,0.945589090965893,0.945589090965893,0.9907438396693279
2021-04-17,0.936580942193148,0.936580942193148,0.9799064818676368
2021-04-18,0.9255969213370941,0.9255969213370941,0.969884697604376
2021-04-19,0.9158213432459635,0.9158213432459635,0.9588077930687983
2021-04-20,0.9058817472805314,0.9058817472805314,0.9499845168016683
2021-04-21,0.899015682930591,0.8989649137850859,0.9387758828364207
2021-04-22,0.8926472010133162,0.8927302352025321,0.9336146516593845
2021-04-23,0.8838229969081587,0.8846791009184968,0.9233610204565093
2021-04-24,0.8754092004717176,0.8750958443836049,0.9160574771627213
2021-04-25,0.8656662714306053,0.8660093318905215,0.9076070934611579
2021-04-26,0.8552424217754734,0.855921710224065,0.8982356608636393
2021-04-27,0.8487707784322833,0.8470394229905936,0.8895919490804638
2021-04-28,0.8402526052240229,0.8402601200831242,0.8798414902251044
2021-04-29,0.8318005526694066,0.8309619473347454,0.8739743188925811
2021-04-30,0.819401220140586,0.8188453874781874,0.8634788280585981
2021-05-01,0.8113865755362099,0.8092547903253019,0.8564518613506888
2021-05-02,0.8000363445486656,0.7987325993126518,0.8468982096537853
2021-05-03,0.7934476932495156,0.7910238798572238,0.8398765884000822
2021-05-04,0.7861784322251961,0.7819253902233777,0.8323649907614996
2021-05-05,0.7780399004535473,0.7770158723788767,0.8263770494830356
2021-05-06,0.7734432534545611,0.7668759209798585,0.8217642911235632
2021-05-07,0.7668299688842904,0.758479064056415,0.8143484250753337
2021-05-08,0.7616787787967997,0.7494054858968153,0.8095173530261753
2021-05-09,0.7537270617066524,0.7391501705766007,0.8009517937589515
2021-05-10,0.7480434051992123,0.7331403064778925,0.7941859626024435
2021-05-11,0.741870341250601,0.7270508632090028,0.7897792291490939
2021-05-12,0.7374460521863472,0.7227881307633387,0.7863325299470064
2021-05-13,0.7345231493533029,0.7158197745383472,0.7862888599669442
2021-05-14,0.7278597435333475,0.7096693790922984,0.7815731019807818
2021-05-15,0.7237251937861585,0.7019155941552185,0.7790752546672094
2021-05-16,0.7165429003396989,0.6924174201162823,0.769418923956138
2021-05-17,0.7142007065844176,0.6888013056844429,0.7669151528910418
2021-05-18,0.7116865143711251,0.681084202704461,0.763010417320757
2021-05-19,0.7081190432883065,0.6725165556771383,0.7618747055954336
2021-05-20,0.7090310447772193,0.6687411623622525,0.7610459924885351
2021-05-21,0.7032066624206955,0.6608277302303454,0.7579424612561717
2021-05-22,0.6989895430043062,0.6537058349935028,0.7563243334655246
2021-05-23,0.692140507689621,0.6493145968665991,0.7537739577056717
2021-05-24,0.6877165412740721,0.649462854190723,0.7546783026870056
2021-05-25,0.6831436296037592,0.6437146682602581,0.75433068355802
2021-05-26,0.681341126340645,0.6402216368829783,0.7559786978999401
2021-05-27,0.6841425159122078,0.6343801152974361,0.7578491474589099
2021-05-28,0.6741240278728615,0.621320535086192,0.7581012857825239
2021-05-29,0.6704197854539641,0.6154153512542803,0.7542722030883945
2021-05-30,0.6677151674056198,0.6110054392025145,0.7481743493511421
2021-05-31,0.6615363078430095,0.6028995782885959,0.7483483425339261


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_share_b117.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,0.8021897091298216,0.8021897091298216,0.7881615255273519
2021-03-24,0.8144559937117356,0.8144559937117356,0.8005239238814948
2021-03-25,0.824341699254039,0.824341699254039,0.8116199220492889
2021-03-26,0.8338153201227424,0.8338153201227424,0.8222143403624889
2021-03-27,0.8430490127636242,0.8430490127636242,0.8326956135463504
2021-03-28,0.8519545271070273,0.8519545271070273,0.8424447934152027
2021-03-29,0.8602989435446242,0.8602989435446242,0.8517255861525849
2021-03-30,0.8689035830735455,0.8689035830735455,0.8610506003847106
2021-03-31,0.8759392914376333,0.8759392914376333,0.8690614754818616
2021-04-01,0.8828908139797165,0.8828908139797165,0.87700456163313
2021-04-02,0.8899132548645343,0.8899132548645343,0.8842578332827907
2021-04-03,0.8967469128629578,0.8967469128629578,0.891467563215033
2021-04-04,0.9028280896113766,0.9028280896113766,0.8974402048061957
2021-04-05,0.908916257021352,0.908916257021352,0.9038081164921914
2021-04-06,0.9136944020851623,0.9136944020851623,0.909803961718929
2021-04-07,0.9184162952594933,0.9184162952594933,0.9157644755042168
2021-04-08,0.9234440227304354,0.9234440227304354,0.9207561293495539
2021-04-09,0.9286921572112518,0.9286921572112518,0.9256422065224157
2021-04-10,0.9327002425215578,0.9327002425215578,0.9303904103996182
2021-04-11,0.9372175857832643,0.9372175857832643,0.9349750334130513
2021-04-12,0.94095012867657,0.94095012867657,0.9391837320641458
2021-04-13,0.9452727413407296,0.9452727413407296,0.9428568451242898
2021-04-14,0.948822380518209,0.948822380518209,0.9461021369246456
2021-04-15,0.9520525417872089,0.9520525417872089,0.9497295435426742
2021-04-16,0.9547624392637206,0.9547624392637206,0.9531434921847938
2021-04-17,0.9571376776654629,0.9571376776654629,0.956117610245089
2021-04-18,0.959115627472534,0.959115627472534,0.9588990337380338
2021-04-19,0.961764996540102,0.961764996540102,0.9614596141162607
2021-04-20,0.9636755790058088,0.9636755790058088,0.9641440584938035
2021-04-21,0.9663899286958467,0.9662546492200094,0.9668734169302159
2021-04-22,0.9684417313956589,0.9684455564663897,0.9685077524388197
2021-04-23,0.9705503796981835,0.9704211216311645,0.9709079378175087
2021-04-24,0.9724188255788742,0.9721875993323683,0.9724886121718881
2021-04-25,0.9745492385938518,0.9742315024809385,0.9740549605852212
2021-04-26,0.9759026070516901,0.9763625189134981,0.9756761441255154
2021-04-27,0.9776201223160652,0.9780667248634742,0.9773232918896576
2021-04-28,0.9787835016430281,0.979273700635942,0.9786381198312938
2021-04-29,0.9802237156450332,0.9804252566850976,0.9803181461310014
2021-04-30,0.9811979400575784,0.9816321146559133,0.9812582788224482
2021-05-01,0.9825207126824872,0.983071494150852,0.9823572400078874


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_share_doing_rapid_test_today.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,0.02523282232562836,0.02523282232562836,0.025231646463070065
2021-03-24,0.027094399497970306,0.027094399497970306,0.027093808488516922
2021-03-25,0.028986261800565703,0.028986261800565703,0.02898993919272008
2021-03-26,0.029999526987225678,0.029999526987225678,0.030004107310489376
2021-03-27,0.031222682614482175,0.031222682614482175,0.031223341343768755
2021-03-28,0.03201272681398603,0.03201272681398603,0.03201846042653029
2021-03-29,0.031967982473286326,0.031967982473286326,0.03197445279553115
2021-03-30,0.03195792710411421,0.03195792710411421,0.03196302045641731
2021-03-31,0.0313698398641417,0.0313698398641417,0.03137279080717629
2021-04-01,0.03196787986747845,0.03196787986747845,0.03196638182268341
2021-04-02,0.03171274026560745,0.03171274026560745,0.03171433475986188
2021-04-03,0.03237073489460383,0.03237073489460383,0.032383458014780785
2021-04-04,0.03256221169691845,0.03256221169691845,0.032572659020276645
2021-04-05,0.03351715779449637,0.03351715779449637,0.03352852857012547
2021-04-06,0.034044229464755785,0.034044229464755785,0.03405469730927556
2021-04-07,0.03671646639552057,0.03671646639552057,0.036726365803864694
2021-04-08,0.03764541012926588,0.03764541012926588,0.03766228673254575
2021-04-09,0.0360987609630458,0.0360987609630458,0.03611928417673769
2021-04-10,0.03657348930647401,0.03657348930647401,0.03658980773415902
2021-04-11,0.03751586414047063,0.03751586414047063,0.03753338716034015
2021-04-12,0.04351415452249975,0.04351415452249975,0.043529758813761935
2021-04-13,0.05097836792534237,0.05097836792534237,0.05099527736248077
2021-04-14,0.0488549920341981,0.0488549920341981,0.04887854417133856
2021-04-15,0.05061679121472656,0.05061679121472656,0.05065338044581608
2021-04-16,0.051181112897478225,0.051181112897478225,0.0512195469809934
2021-04-17,0.05301796001800527,0.05301796001800527,0.053061325336647085
2021-04-18,0.05416598767273303,0.05416598767273303,0.05420904517395122
2021-04-19,0.06162124358854783,0.06162124358854783,0.06165900868219564
2021-04-20,0.05895150408314682,0.05895150408314682,0.05898972679869777
2021-04-21,0.057942749447801194,0.057942749447801194,0.057991043949453515
2021-04-22,0.059482530181241874,0.059482530181241874,0.059520233711404955
2021-04-23,0.06962874653564315,0.06962876295257242,0.06965017883679285
2021-04-24,0.07105353899231041,0.07105332557223003,0.0710804894338078
2021-04-25,0.0715768922280923,0.07157599545333145,0.07161031504395067
2021-04-26,0.0660527248152249,0.06605218510867546,0.06609915599540614
2021-04-27,0.07308592815726024,0.07308606154481047,0.07313042829613718
2021-04-28,0.07416225897767473,0.07416271249534555,0.07420236964009062
2021-04-29,0.0808611089820406,0.08086144552909044,0.0809072898040506
2021-04-30,0.08109411445903601,0.08109475677139333,0.08114246436782459
2021-05-01,0.08180314932110355,0.08180304876741182,0.08184651463974538
2021-05-02,0.08254817009211028,0.08254866054787192,0.08259182475913031
2021-05-03,0.09679611312782826,0.09679516094593116,0.09682642493559174
2021-05-04,0.09531995825585313,0.09532004239261556,0.09536644279105447
2021-05-05,0.09467108938740947,0.09466944359025109,0.0947152529792366
2021-05-06,0.101938363254726,0.10193543898920146,0.10196323079832345
2021-05-07,0.10327045546820725,0.10326647846709384,0.10330423740439319
2021-05-08,0.10302859305787573,0.10302584527434072,0.10306284082442946
2021-05-09,0.10311811046890137,0.10311467933068588,0.10315699396585504
2021-05-10,0.10282773192837252,0.10282468658799468,0.10285771539755081
2021-05-11,0.10282618258067357,0.10281972662324183,0.10285135383746233
2021-05-12,0.10282457987795449,0.10281845020699182,0.10285113836526578
2021-05-13,0.10256647496823582,0.10256111073659992,0.10258867270871226
2021-05-14,0.10061620738767972,0.10060898393880505,0.10064341229158066
2021-05-15,0.10076129200002008,0.10075249663016876,0.10079079116978522
2021-05-16,0.10077091847691527,0.10076219493112944,0.10078972612149943
2021-05-17,0.10190945714653045,0.10190075412190618,0.10193143531057802
2021-05-18,0.10175776266804651,0.10174920329155326,0.10177000148881027
2021-05-19,0.10184491398914247,0.10183547015058528,0.10185551316909632
2021-05-20,0.10289922970741852,0.10289104381606598,0.10290493048610425
2021-05-21,0.1048969155360276,0.10488942531205249,0.10489785335311165
2021-05-22,0.10471427719800366,0.10470769400937015,0.10470379909290309
2021-05-23,0.1045497344202572,0.10454232217669603,0.10454245146001397
2021-05-24,0.10398932201878569,0.10398299739678804,0.10398443387809835
2021-05-25,0.10163229628617251,0.10162617482367449,0.10162965726479388
2021-05-26,0.10158654025220713,0.1015806794084611,0.10158327738751656
2021-05-27,0.10120938797995534,0.10120392524674386,0.10121128208316876
2021-05-28,0.09936578734515372,0.0993613773475311,0.09936763630181168
2021-05-29,0.09961370349815006,0.09960823050435781,0.09961523848103596
2021-05-30,0.0997121886567843,0.09970645709635619,0.0997193895323812
2021-05-31,0.09799353727058496,0.09798816893471672,0.09799253378578388


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_share_ever_rapid_test.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,0.15911481559119875,0.15911481559119875,0.15911716526419922
2021-03-24,0.16824942692091155,0.16824942692091155,0.16825194897166923
2021-03-25,0.17795165563192503,0.17795165563192503,0.177959443412743
2021-03-26,0.18775637318019625,0.18775637318019625,0.18776984121853837
2021-03-27,0.1979614421738805,0.1979614421738805,0.19797981682195542
2021-03-28,0.2084134033145985,0.2084134033145985,0.20843855815445805
2021-03-29,0.21837977631318248,0.21837977631318248,0.21840997730667341
2021-03-30,0.22808369391579372,0.22808369391579372,0.22811965109510665
2021-03-31,0.2374951151940014,0.2374951151940014,0.23753660898270754
2021-04-01,0.24644598004296514,0.24644598004296514,0.24648801969456915
2021-04-02,0.25508158649510565,0.25508158649510565,0.25512673715480455
2021-04-03,0.26330948056117576,0.26330948056117576,0.2633625051905713
2021-04-04,0.2711090630991858,0.2711090630991858,0.27116863808335634
2021-04-05,0.27877159505961235,0.27877159505961235,0.2788368215716809
2021-04-06,0.28538967377201624,0.28538967377201624,0.2854604820400333
2021-04-07,0.29154004237825076,0.29154004237825076,0.2916182936715713
2021-04-08,0.2970993522803166,0.2970993522803166,0.29718924317648293
2021-04-09,0.3021372707696472,0.3021372707696472,0.3022384975554679
2021-04-10,0.30739091591792644,0.30739091591792644,0.3075008990833915
2021-04-11,0.31298902723229965,0.31298902723229965,0.3131087702622102
2021-04-12,0.3182745909952938,0.3182745909952938,0.31840637584281695
2021-04-13,0.32428322609487326,0.32428322609487326,0.3244308204452743
2021-04-14,0.33022591438961285,0.33022591438961285,0.330390633649349
2021-04-15,0.33654438619512733,0.33654438619512733,0.3367278187021043
2021-04-16,0.34280393353729316,0.34280393353729316,0.3430098202992663
2021-04-17,0.34925373051631137,0.34925373051631137,0.34948443762321035
2021-04-18,0.35582505176206486,0.35582505176206486,0.3560809465426819
2021-04-19,0.36151983211227284,0.36151983211227284,0.36180328476076995
2021-04-20,0.3668224776901627,0.3668224776901627,0.3671336728969939
2021-04-21,0.37190509126940513,0.37190509126940513,0.372243343627774
2021-04-22,0.3768285221983047,0.3768285221983047,0.3771940246071301
2021-04-23,0.38165560627360634,0.3816555857524449,0.3820485516318069
2021-04-24,0.3865396160511189,0.38653937184929626,0.3869588715905757
2021-04-25,0.39145192040621235,0.39145103389203234,0.3919005766138586
2021-04-26,0.3960878067669966,0.39608632719124703,0.396566483381912
2021-04-27,0.4006191644870627,0.40061752689836905,0.4011316804974165
2021-04-28,0.4051634915812448,0.40516195249412656,0.40571045236130343
2021-04-29,0.4097111389993696,0.4097097989675188,0.4102931191416573
2021-04-30,0.41427580051255697,0.4142748503827761,0.4148928123297705
2021-05-01,0.41884603762534456,0.4188452947592955,0.4195006195851708
2021-05-02,0.4234243682842574,0.4234242164276619,0.42411788504394143
2021-05-03,0.430062719852182,0.43006247565035927,0.43079272939349605
2021-05-04,0.4384240384065851,0.43842352948177804,0.4391841360750014
2021-05-05,0.4468611210895259,0.4468593357484689,0.447646843532402
2021-05-06,0.4549559477354743,0.4549522744475523,0.45576684759148783
2021-05-07,0.4630638689346244,0.4630574642800966,0.46389880317507515
2021-05-08,0.47053312438686606,0.4705244644566812,0.47138797851885844
2021-05-09,0.47739937781890224,0.47738765613141015,0.4782708971862101
2021-05-10,0.4822074613507007,0.48219244191254346,0.4830958511649402
2021-05-11,0.48457766372116173,0.48455865496919415,0.4854840957406585
2021-05-12,0.4868639078632679,0.4868409118496061,0.4877908384710627
2021-05-13,0.48863544638708023,0.48860869089661774,0.4895803966268547
2021-05-14,0.49038891397600887,0.49035772181041376,0.49135079212196714
2021-05-15,0.49185885709237503,0.4918228629749713,0.4928403863026582
2021-05-16,0.493147577830866,0.49310652935136606,0.49414723953951756
2021-05-17,0.49443739234726897,0.49439127514085984,0.4954546037533
2021-05-18,0.49561032448368486,0.4955597069865424,0.4966448762712475
2021-05-19,0.4967748408917389,0.49672056447148716,0.4978260148201777
2021-05-20,0.4978606340197559,0.4978027889695063,0.49892906008873156
2021-05-21,0.4989499896214225,0.4988896594585061,0.5000333284185151
2021-05-22,0.4999843054156269,0.49992194981406285,0.5010806525770425
2021-05-23,0.5009682643314406,0.5009045420205155,0.5020768975122915
2021-05-24,0.5019352625072118,0.5018705326072536,0.5030566270167044
2021-05-25,0.5028573213912485,0.502791337648318,0.5039906086956164
2021-05-26,0.5037670224317844,0.503699674031609,0.5049109232809192
2021-05-27,0.5046495862882524,0.5045807583123275,0.5058031505523733
2021-05-28,0.505523172136531,0.5054524828912511,0.5066860858418658
2021-05-29,0.506370806923881,0.5062975279080102,0.507542267693012
2021-05-30,0.5072024003192271,0.5071267777867045,0.5083822993899981
2021-05-31,0.5080296165508094,0.5079516135635438,0.5092165235982585


==> figures/results/tables/scenario_comparisons/vaccine_scenarios/full_share_rapid_test_in_last_week.csv <==
date,spring_baseline,spring_vaccinate_1_pct_per_day_after_easter,spring_without_vaccines
2021-03-23,0.1301012113949496,0.1301012113949496,0.1301083158210871
2021-03-24,0.1374975510558805,0.1374975510558805,0.13750815228795046
2021-03-25,0.14534015210490173,0.14534015210490173,0.1453529080589372
2021-03-26,0.15372070924828216,0.15372070924828216,0.15373342826422676
2021-03-27,0.1626278393976957,0.1626278393976957,0.16264001460285857
2021-03-28,0.17102762692158874,0.17102762692158874,0.17103671369193443
2021-03-29,0.1777127605815574,0.1777127605815574,0.17772849620825368
2021-03-30,0.1821834372268441,0.1821834372268441,0.18220605565113285
2021-03-31,0.18452829391064285,0.18452829391064285,0.18454912494175837
2021-04-01,0.18589978265011717,0.18589978265011717,0.1859153438469401
2021-04-02,0.1861601838778162,0.1861601838778162,0.18617501246917084
2021-04-03,0.18626476997778685,0.18626476997778685,0.18628369254087584
2021-04-04,0.1864789965398243,0.1864789965398243,0.18650052323831728
2021-04-05,0.18805533777472835,0.18805533777472835,0.18808152482901513
2021-04-06,0.19043243935971108,0.19043243935971108,0.19046315133012529
2021-04-07,0.19518803796866357,0.19518803796866357,0.19522870680667434
2021-04-08,0.20095219420981061,0.20095219420981061,0.20100420509382433
2021-04-09,0.20450312265385406,0.20450312265385406,0.2045637175397549
2021-04-10,0.20829585604897669,0.20829585604897669,0.20836002982545623
2021-04-11,0.21193639630138897,0.21193639630138897,0.21200927105037673
2021-04-12,0.22058381268201632,0.22058381268201632,0.22065674694237253
2021-04-13,0.2308770262210168,0.2308770262210168,0.23095260155486788
2021-04-14,0.2401561537268943,0.2401561537268943,0.24023348362006017
2021-04-15,0.2503094355172262,0.2503094355172262,0.2503993838726449
2021-04-16,0.2595248160867848,0.2595248160867848,0.25963229156630535
2021-04-17,0.26888176188947366,0.26888176188947366,0.26900929885655056
2021-04-18,0.2775575118378886,0.2775575118378886,0.2777075133205425
2021-04-19,0.2823994388693578,0.2823994388693578,0.28256604607595887
2021-04-20,0.2888193324117279,0.2888193324117279,0.2889951577241089
2021-04-21,0.2938112280919928,0.2938112280919928,0.29399694870848525
2021-04-22,0.29892287706274867,0.29892287706274867,0.29911337090142387
2021-04-23,0.3031399634538633,0.30313997987079255,0.3033337304178099
2021-04-24,0.30765338157447997,0.30765341235622234,0.30784926427018494
2021-04-25,0.3159105962762095,0.31590977542974646,0.31609513487379537
2021-04-26,0.3214653915227287,0.3214638134454036,0.3216553846450614
2021-04-27,0.3259716970087431,0.32597036723747297,0.3261755726968819
2021-04-28,0.3294505736023781,0.3294491761112747,0.3296676259283645
2021-04-29,0.3330614258903388,0.33306030953914906,0.33328865055611845
2021-04-30,0.3361029103419163,0.336102397312877,0.33634271447974196
2021-05-01,0.3394256024269147,0.3394258096906465,0.3396744276673688
2021-05-02,0.34582280366881424,0.34582420936838226,0.3460845941791519
2021-05-03,0.35542640357306254,0.3554277661781912,0.3556888528126869
2021-05-04,0.368283516674521,0.3682842882701963,0.36854574838983273
2021-05-05,0.3806781135758052,0.3806777400906645,0.38093607483739295
2021-05-06,0.393155665220643,0.3931533258082235,0.3934083012408017
2021-05-07,0.4053116215339629,0.4053064666181751,0.4055608305201386
2021-05-08,0.41687778940301573,0.41686952758336543,0.41712067376719386
2021-05-09,0.42734383216480704,0.42733198119399707,0.42757279497297207
2021-05-10,0.4329682967548759,0.4329534804762181,0.43319146233489564
2021-05-11,0.4342500608195926,0.4342317128490278,0.4344640082938327
2021-05-12,0.4346963160513344,0.4346744979523472,0.43490824629539154
2021-05-13,0.43470419822949574,0.43467907417137863,0.43491083401386643
2021-05-14,0.43449045391475527,0.4344602857551229,0.434686164232703
2021-05-15,0.43427407673498475,0.43423966069490594,0.4344575030856131
2021-05-16,0.43253843177488444,0.4325003055087929,0.43271965415275976
2021-05-17,0.4314869972276936,0.43144556089824,0.4316610064172751
2021-05-18,0.4318805890024838,0.43183632896119734,0.43204573305026434
2021-05-19,0.4325299421703406,0.4324833468208668,0.43267825886562916
2021-05-20,0.4335091976359211,0.4334614756746768,0.4336371922249012
2021-05-21,0.43454159470151804,0.4344944822187725,0.4346460822999133
2021-05-22,0.43556017076479386,0.4355139181187184,0.43565087019472626
2021-05-23,0.43795468660748976,0.4379108821359903,0.43803146242929303
2021-05-24,0.44005274143736567,0.4400121875178598,0.4401182860274386
2021-05-25,0.44046491512396263,0.4404274332223447,0.44052016219515694
2021-05-26,0.4407757737837441,0.44074111148972656,0.4408282402375448
2021-05-27,0.4393717138566168,0.4393397418868819,0.43942180601202313
2021-05-28,0.43791636949459556,0.43788609462492284,0.4379679186524738
2021-05-29,0.43648087935639884,0.4364518685902793,0.4365235284865018
2021-05-30,0.4320110399745045,0.43198229187925297,0.43205108907343565
2021-05-31,0.42764273109162215,0.42761279071688313,0.4276826734805131


==> figures/results/version.txt <==
sid: 0.0.10

sid-germany:
    - ea4a0cd
    - new estimated parameters with more other seasonality
